Initialization Matters: Privacy-Utility Analysis of Overparameterized Neural Networks

We analytically investigate how over-parameterization of models in randomized machine learning algorithms impacts the information leakage about their training data. Specifically, we prove a privacy bound for the KL divergence between model distributions on worst-case neighboring datasets, and explore its dependence on the initialization, width, and depth of fully connected neural networks. We find that this KL privacy bound is largely determined by the expected squared gradient norm relative to model parameters during training. Notably, for the special setting of linearized network, our analysis indicates that the squared gradient norm (and therefore the escalation of privacy loss) is tied directly to the per-layer variance of the initialization distribution. By using this analysis, we demonstrate that privacy bound improves with increasing depth under certain initializations (LeCun and Xavier), while degrades with increasing depth under other initializations (He and NTK). Our work reveals a complex interplay between privacy and depth that depends on the chosen initialization distribution. We further prove excess empirical risk bounds under a fixed KL privacy budget, and show that the interplay between privacy utility trade-off and depth is similarly affected by the initialization.

==> data/DNN/last_privacy_accuracy_vs_depth_init=He_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 2, 0.0006229956562703333, 4.033584763677835e-05, 83.95, 0.037416573867742095, 84.8, 0.10801234497346478
3, 3, 0.00103885935079, 1.2090475497363054e-05, 85.36, 0.10614455552060513, 85.76666666666667, 0.4731689855526195
3, 4, 0.0017209524435859, 0.00010535396305382109, 86.67999999999999, 0.08831760866327537, 86.16666666666667, 0.08498365855987491
3, 5, 0.0026261605096473666, 6.903196063855852e-05, 87.56, 0.12027745701778916, 87.11666666666667, 0.22484562605386652
6, 6, 0.0033237432960375995, 0.00010622589232450451, 88.15666666666668, 0.2280107209954987, 87.02500000000002, 0.3145764348029494
3, 7, 0.004126996364646566, 1.8237526339413025e-05, 88.65333333333335, 0.1649915822768632, 87.3, 0.22730302828309093
6, 8, 0.0049446804698385005, 0.0001549577337159374, 88.72333333333334, 0.19686430746977826, 87.36666666666667, 0.4209776980105012
3, 9, 0.005675832109461266, 0.00017293789559169614, 89.02, 0.18832595855767806, 86.83333333333333, 0.10274023338281657
6, 12, 0.009256360251845832, 0.00022515712336000835, 89.29333333333334, 0.23570226039552136, 87.0, 0.32274861218394924
6, 10, 0.0067137834860311165, 0.00014087698523259848, 89.295, 0.29981939007786873, 87.21666666666665, 0.4624812308503859
3, 13, 0.010559388839738367, 0.0003738652678408276, 89.62333333333333, 0.17594190960528658, 86.45, 0.14142135623730817
6, 14, 0.012534042515367499, 0.00035117688906972775, 89.505, 0.29033027170218784, 86.5, 0.3041381265149089


==> data/DNN/last_privacy_accuracy_vs_depth_init=LeCun_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 2, 0.0004467947669928, 4.692468993007559e-06, 83.32666666666667, 0.2049932248202909, 84.46666666666668, 0.27788886667555296
3, 3, 0.0005903070456987667, 7.47407638292213e-06, 84.16, 0.14445299120013416, 84.96666666666667, 0.377123616632824
3, 4, 0.0007754351489821001, 2.3234159681669405e-05, 84.62666666666667, 0.3147838764754153, 85.08333333333333, 0.3704351795148799
3, 5, 0.0010045965909484666, 5.24277770138317e-05, 85.47333333333334, 0.2124983660067938, 85.61666666666667, 0.26246692913372954
6, 6, 0.001200501334710333, 8.117707503905627e-05, 85.45333333333333, 0.17613126418164343, 85.64166666666667, 0.14264368973852748
3, 7, 0.0014127683796772664, 4.28232373149978e-05, 85.88, 0.26280537792570086, 86.21666666666665, 0.2718251071716632
6, 8, 0.0015657902136164833, 5.227592592091724e-05, 85.7, 0.25013329779673044, 85.86666666666667, 0.24608038433722285
3, 9, 0.001608081431556, 2.574616030622034e-05, 86.04333333333334, 0.22305953365761486, 86.35000000000001, 0.14142135623730817
6, 10, 0.0016712238199823, 8.724736442670808e-05, 85.935, 0.22500000000000242, 86.14999999999999, 0.3674234614174777
6, 12, 0.0017506790411833835, 5.16083240865279e-05, 86.01833333333332, 0.2674831251167496, 86.36666666666667, 0.47316898555261133
6, 14, 0.001655105420046767, 7.370174870145849e-05, 85.79833333333335, 0.2755247518624937, 85.93333333333332, 0.3236081306491307
3, 16, 0.0015824788154792334, 4.859469529756496e-05, 85.75999999999999, 0.11575836902790214, 85.93333333333334, 0.3472111109333311
3, 18, 0.0014371984202355666, 1.2161239045062098e-05, 85.80666666666666, 0.08956685895029354, 85.98333333333333, 0.5572751165766818


==> data/DNN/last_privacy_accuracy_vs_depth_init=NTK_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 2, 0.0423912502784095, 0.000245521916749917, 92.10000000000001, 0.14854853303438362, 87.41666666666667, 0.3704351795148831
3, 3, 0.02880623499673587, 0.0009821897826704188, 95.11333333333334, 0.0899382504215424, 86.53333333333335, 0.49046463231874
3, 4, 0.0371587878474937, 0.0014262714265772167, 95.86, 0.2083266665599988, 86.73333333333335, 0.4403281604540984
3, 5, 0.045265344878696344, 0.002072823689725444, 96.06666666666666, 0.11264496832477483, 86.68333333333334, 0.16996731711976099
6, 6, 0.0512720698090112, 0.0036149056591394057, 95.08333333333333, 0.23577296047021173, 86.2333333333333, 0.6780281868936023
3, 7, 0.0553191910855278, 0.0016962790274872306, 94.30333333333334, 0.08178562764256975, 86.16666666666667, 0.31710495984066733
6, 8, 0.058387427721978385, 0.003988016325817753, 93.42333333333333, 0.5179017495840537, 85.83333333333333, 0.626276474268531
3, 9, 0.0621492599848766, 0.0031130829360017822, 92.68666666666667, 0.26787227470485786, 85.73333333333335, 0.16996731711976099
6, 12, 0.08250305620201064, 0.006618469564628931, 90.24333333333334, 0.32617309651301796, 85.22500000000001, 0.3944933459514864
6, 10, 0.07128113127095971, 0.005003666426510029, 91.85000000000001, 0.37429934544426063, 85.325, 0.4784959073318536
3, 13, 0.08403858078130112, 0.007695499863452154, 89.91000000000001, 0.1235583532856682, 84.11666666666666, 0.15456030825826622
6, 14, 0.08994948652375244, 0.0028479101411171804, 89.21166666666666, 0.42057170084963824, 84.44166666666668, 0.4586362635272356


==> data/DNN/last_privacy_accuracy_vs_depth_init=Xavier_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 2, 0.0006218689831255666, 2.4134219027379847e-05, 83.93666666666667, 0.08730533902472619, 84.81666666666666, 0.40069384267237423
3, 3, 0.0008254771782707666, 4.1867904749377994e-05, 84.98, 0.3550586805961323, 85.3, 0.26770630673681933
3, 4, 0.0010166359607318334, 8.008042781763629e-05, 85.42999999999999, 0.16512621435334118, 85.35000000000001, 0.08164965809277376
3, 5, 0.0013653200948417334, 2.6672067116340925e-05, 85.85333333333334, 0.09741092797468458, 86.25, 0.43011626335213
6, 6, 0.0015981947170244, 5.343788307874314e-05, 86.09166666666668, 0.16787065126327497, 86.49166666666667, 0.38014982426523625
3, 7, 0.0018139646826765335, 6.368453965307942e-05, 86.36, 0.032659863237114145, 86.16666666666667, 0.16996731711976285
6, 8, 0.0019436926783390832, 5.219354362283758e-05, 86.63000000000001, 0.19866219234335292, 86.71666666666668, 0.17950549357115048
3, 9, 0.0021010853725884, 4.9259517408390415e-05, 86.38333333333333, 0.2174600857373351, 86.43333333333334, 0.5390320542932073
6, 10, 0.002087833197358367, 7.455754875783617e-05, 86.33833333333332, 0.1543174937876075, 86.13333333333333, 0.29249881291307583
6, 12, 0.002104148663810467, 2.6428663482267728e-05, 86.235, 0.28761954036539067, 86.16666666666667, 0.5405758246742279
6, 14, 0.0020416362922465827, 7.535726816007729e-05, 86.06166666666667, 0.2761289956202044, 85.72499999999998, 0.32755406678389065
3, 16, 0.0019048137044882665, 8.501229141122256e-05, 86.08333333333333, 0.06236095644623388, 86.28333333333335, 0.6798692684790365
3, 18, 0.0018610980854955998, 6.464094482587978e-05, 86.06333333333333, 0.07408703590297257, 85.59999999999998, 0.35590260840104343


==> data/DNN/last_privacy_accuracy_vs_width_init=He_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 64, 0.0028323078041871, 0.00023204051737859532, 86.67999999999999, 0.37973675092095166, 86.06666666666666, 0.6536223850375892
3, 128, 0.0029661904106571334, 0.00015543714750544058, 87.02, 0.47895720059312297, 86.25, 0.16329931618554175
3, 256, 0.0036663897368244005, 0.0002604105576096861, 87.92, 0.07788880963698525, 87.26666666666667, 0.22484562605386793
3, 512, 0.004364523258089567, 0.00011592201565942718, 88.21, 0.15895492023422053, 87.28333333333332, 0.19293061504650383
6, 1024, 0.0067137834860311165, 0.00014087698523259848, 89.295, 0.29981939007786873, 87.21666666666665, 0.4624812308503859
3, 2048, 0.018237076009888165, 8.011483894500732e-05, 91.11, 0.14165686240584008, 86.60000000000001, 0.4708148963941819
3, 4096, 0.09960107154733987, 0.0021997381012934195, 93.71, 0.28248893783651485, 86.08333333333333, 0.31180478223116176


==> data/DNN/last_privacy_accuracy_vs_width_init=LeCun_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 512, 0.0009691199377024334, 0.00015368459862304815, 84.79333333333334, 0.3674537007872152, 85.3, 0.4242640687119312
6, 1024, 0.0016712238199823, 8.724736442670808e-05, 85.935, 0.22500000000000242, 86.14999999999999, 0.3674234614174777
3, 64, 0.00023983808946114558, 0.00029132916585960107, 76.34999999999998, 6.646442657542449, 78.06666666666666, 5.871021111262412
3, 2048, 0.004456354273993133, 4.3734497207733846e-05, 88.31, 0.3849675310984063, 87.2, 0.12247448713915775
3, 128, 0.00021245117312376554, 0.0001382803291148157, 80.93333333333334, 1.0559776933670937, 82.05, 1.0590876576878163
3, 256, 0.0005852995716273666, 7.550731062343148e-05, 83.83333333333333, 0.1732692189115589, 84.33333333333333, 0.23570226039551584
3, 4096, 0.03440073410239524, 0.0004097694121652688, 91.99666666666667, 0.09877021593352928, 86.10000000000001, 0.5307227776030186


==> data/DNN/last_privacy_accuracy_vs_width_init=NTK_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 64, 0.004899668353130733, 0.0005138090753025063, 82.43333333333334, 0.5595434647003671, 81.36666666666666, 0.4588633299312048
3, 128, 0.0083788177356825, 0.0011338119758304845, 85.97666666666667, 0.7221418758726643, 83.31666666666666, 0.3064129385141733
3, 256, 0.015441485093634735, 0.001722107294047479, 89.04333333333334, 0.3772119946248864, 84.55000000000001, 0.32659863237108927
3, 512, 0.0304723525651422, 0.0023846575098585977, 91.10333333333334, 0.03299831645537139, 85.26666666666667, 0.19293061504650588
6, 1024, 0.07128113127095971, 0.005003666426510029, 91.85000000000001, 0.37429934544426063, 85.325, 0.4784959073318536
3, 2048, 0.21145099486049737, 0.005084884162734116, 92.46666666666665, 0.43369215912774994, 83.71666666666665, 0.23921166824012166
3, 4096, 0.7315637129372029, 0.03758659598635048, 93.21333333333332, 0.6767733905985251, 83.05, 0.8336666000266563


==> data/DNN/last_privacy_accuracy_vs_width_init=Xavier_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 512, 0.0012263410191802667, 9.07794932550281e-05, 85.07666666666667, 0.12036980056845212, 85.48333333333333, 0.3793268892247023
6, 1024, 0.002087833197358367, 7.455754875783617e-05, 86.33833333333332, 0.1543174937876075, 86.13333333333333, 0.29249881291307583
3, 64, 0.00037664884301002034, 0.00042271436757113437, 79.58, 4.010211964472706, 80.11666666666666, 3.7824888925444564
3, 2048, 0.0050675074069263335, 0.00014788470397147102, 88.43666666666667, 0.06599663291074806, 87.3, 0.3341656275960508
3, 128, 0.0006419205563855001, 2.025211870653368e-05, 83.62333333333333, 0.18116904322268146, 84.38333333333333, 0.31180478223116176
3, 256, 0.0008798049725343999, 6.0094177366923e-05, 84.47666666666666, 0.05436502143433473, 85.08333333333333, 0.3324989557210011
3, 4096, 0.038013281095251296, 0.0003759856699128056, 91.89666666666666, 0.18926759422104758, 86.11666666666667, 0.24944382578492666


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.168745356450054e-05,5.970856469900134e-06,80.19166666666666,3.2469750880199597,76.02833333333334,0.5982311890528265
1,2,0.00022081834445550002,1.1642852922852356e-05,72.2,12.48278815008891,80.21833333333333,0.3523453167309339
2,3,0.00036009434831978327,1.3650955126678216e-05,77.51666666666667,7.162615133842913,81.27499999999999,0.2632331032880644
3,4,0.0005136837787864001,1.427515626019111e-05,83.6,1.1940826325398657,81.81833333333333,0.36848413202681496
4,5,0.0006777491704665,1.771825011209205e-05,84.875,0.8024701448236728,82.12166666666666,0.34849278647085674
5,6,0.0008505950835155,2.096035719364461e-05,83.85833333333333,1.32583830923014,82.495,0.43942196880295875
6,7,0.0010351558190976333,2.289945357503936e-05,81.40833333333335,6.180980010393893,82.88,0.3616167400254926
7,8,0.0012250207217255,2.9430385573449018e-05,83.25833333333333,2.679150466514008,83.11833333333333,0.3961656499776631
8,9,0.0014247040288017834,3.253062821252189e-05,79.7,7.009398452554018,83.19500000000001,0.3060364901990143
9,10,0.0016331547754346665,3.8132699211647586e-05,80.85,6.090703298196906,83.34,0.3869539162915038
10,11,0.0018516215721307667,4.37316244077579e-05,79.375,6.469270309187375,83.78500000000001,0.3405265530517868
11,12,0.0020810646229001335,4.75051308337011e-05,83.31666666666668,3.5339622081862876,84.03500000000001,0.523473972609909
12,13,0.002321986172680184,5.0724536462557385e-05,80.3,5.321418983692226,84.01833333333333,0.3081891554801323
13,14,0.002574334144157433,5.1331603755725584e-05,81.91666666666666,4.615252490986335,84.355,0.29764352280314677
14,15,0.002841415330038233,5.0380779247510616e-05,83.71666666666668,4.5666058390109505,84.61333333333334,0.3834347691879606
15,16,0.0031234007671665336,5.214527471454918e-05,81.70833333333333,2.536305821903625,84.63333333333334,0.3183115175770772
16,17,0.0034115728358164667,5.7011407698527546e-05,82.725,3.832400248756212,84.87666666666668,0.33934577580331826
17,18,0.0037184435236060167,6.413827196551539e-05,83.825,2.4972901980613575,84.90666666666665,0.49012470068567277
18,19,0.004037409009727,6.857634291125381e-05,83.02499999999999,2.256610659078494,85.04833333333333,0.3102373643232277
19,20,0.0043721896022598334,7.752624044790253e-05,79.075,7.188460080805439,84.96333333333332,0.5274361467409048
20,21,0.004724878225516133,7.665315391835054e-05,79.30833333333334,5.636445146445486,85.26833333333333,0.33617538412097747
21,22,0.005091297568611917,9.181457669914552e-05,78.725,4.469223459767178,85.49666666666666,0.33658414830304867
22,23,0.005470968959712667,0.00010296891704999351,84.01666666666668,4.535293693785321,85.61166666666666,0.3236982476868804
23,24,0.005871088533835801,0.00010989154389147273,79.86666666666666,7.420616925536281,85.53500000000001,0.2640549185302138
24,25,0.006290550655074733,0.0001195151139095235,79.2,6.50275582605816,85.54,0.395979797464468
25,26,0.006325960175082401,0.00012051242736603697,86.75,0.5545268253204688,88.03333333333335,0.26404965862925023
26,27,0.006361236592157901,0.00012210722283743214,86.59166666666665,0.2636548669926064,88.36999999999999,0.21901293721300014
27,28,0.006397467351738166,0.0001238074753861358,86.52500000000002,0.28394541729001105,88.57666666666665,0.1629587541544071
28,29,0.0064343913718004665,0.00012552353571501965,86.5,0.5049752469181042,88.625,0.17095320997278804
29,30,0.0064718225854247,0.00012711975470578991,86.71666666666665,0.49721446300587674,88.74,0.20631690833924854
30,31,0.006510016847307034,0.00012885214348241371,86.35833333333333,0.3334374837290408,88.73,0.21587033144922654
31,32,0.0065489152110735005,0.00013123437800607483,86.30833333333334,0.5947104804487244,88.82166666666667,0.28079747545556666
32,33,0.006588570245841349,0.00013373369437062347,86.71666666666665,0.3986086914367132,88.78666666666668,0.20401524997465606
33,34,0.006628864616119233,0.00013628987188717834,86.53333333333335,0.48189440982669784,88.93166666666667,0.2050541933787822
34,35,0.006670330603377416,0.0001385562997213633,86.60833333333335,0.44292274219727823,88.81166666666667,0.2648532088199467
35,36,0.006674429798266483,0.00013878979562210618,86.58333333333333,0.3349958540373612,89.065,0.29364093720052536
36,37,0.006678535416006368,0.0001390131000827331,86.64166666666667,0.4035433337601077,89.045,0.278492968193695
37,38,0.006682648849489134,0.0001392362121760955,86.675,0.3250000000000018,89.15666666666668,0.2745703714694768
38,39,0.006686769221461682,0.00013946410107320878,86.58333333333336,0.3312434485725282,89.04833333333333,0.3646649908553798
39,40,0.00669090670187145,0.00013969567095689381,86.7,0.28577380332470775,89.08166666666666,0.31317815306236374
40,41,0.006695045753894183,0.0001399195059007272,86.61666666666667,0.40173235977313365,89.03833333333331,0.22025868629611087
41,42,0.006699187234272084,0.00014013499864631564,86.71666666666668,0.34480268109295736,89.11999999999999,0.22397916569776705
42,43,0.006703352195744034,0.00014035542974984806,86.56666666666666,0.2852873794770631,89.09666666666665,0.25315783394730024
43,44,0.006707527240629017,0.00014056624074533722,86.78333333333335,0.46785562825393884,89.11500000000001,0.32857013457301865
44,45,0.006711699282778484,0.00014077327804447223,86.85833333333335,0.40043379255779643,89.05,0.29546573405388055
45,46,0.00671211582051155,0.00014079351206273545,86.825,0.49895724599742386,89.13833333333334,0.3220981561919006
46,47,0.006712532381133367,0.00014081397909569031,86.90833333333332,0.4197386753154381,89.19999999999999,0.349857113690718
47,48,0.006712949077280134,0.0001408348437043765,86.81666666666668,0.36362373715452395,89.16166666666668,0.3678050510196351
48,49,0.006713366224846634,0.00014085586237249989,86.86666666666667,0.4844813951249535,89.14999999999999,0.3579571668975661
49,50,0.0067137834860311165,0.00014087698523259848,86.86666666666667,0.46338129248192444,89.15333333333335,0.37178249316263173


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.477295169718058e-07,4.8808775887697545e-08,50.025,0.038188130791298826,50.91,1.3451517882132606
1,2,6.286046609674517e-07,1.2496828236017186e-07,50.025,0.038188130791298826,50.04833333333334,0.09940098367499066
2,3,1.2113412710775821e-06,2.6508525083780953e-07,50.01666666666666,0.06236095644622881,50.01833333333334,0.02477678124553101
3,4,2.090337465479476e-06,4.90333263811749e-07,50.324999999999996,0.47762432936356874,50.10833333333333,0.1507112765817095
4,5,3.405958181334668e-06,8.466863835461795e-07,52.675000000000004,2.884260448248967,52.044999999999995,2.22319402362157
5,6,5.59656711550617e-06,1.6054015723072738e-06,62.36666666666667,8.205469043401614,56.723333333333336,6.569321798244388
6,7,9.489586821316283e-06,3.3720297464861226e-06,70.74999999999999,5.170751073748057,65.18833333333333,7.772908972121627
7,8,1.6755748252014634e-05,6.9038001140957334e-06,78.725,1.7651133108103907,73.79666666666667,3.6629299140927505
8,9,3.043816333128858e-05,1.320593574228893e-05,80.36666666666666,0.48016200969626477,78.15833333333333,1.028371150033984
9,10,5.4190991825337485e-05,2.1946848081475085e-05,81.35000000000001,0.8041558721209835,79.63666666666667,0.5170321288104069
10,11,8.974651067702407e-05,3.1181933333197036e-05,81.69166666666666,1.0365876175649045,80.50000000000001,0.4398863489584534
11,12,0.0001374199003298553,4.001214254189329e-05,81.63333333333334,1.9349131476345094,80.95166666666667,0.3644821288104855
12,13,0.00019713001627196663,4.994574504070713e-05,82.22499999999998,0.9577534477445984,81.59166666666667,0.2386361712360937
13,14,0.00026604165999578335,5.81941441023326e-05,81.97500000000001,2.134781409574916,81.99,0.3584689665787018
14,15,0.00034462699696975003,6.49337805902081e-05,81.16666666666667,4.045024378445975,82.10333333333332,0.23647879867384158
15,16,0.00043167058797216666,7.099864787866584e-05,80.54166666666667,3.8526415901589184,82.40166666666666,0.40263369070271293
16,17,0.0005257024802987666,7.487654801190359e-05,83.06666666666666,1.7890096577591614,82.635,0.25018326616036335
17,18,0.0006273287898357333,7.949036789443322e-05,80.96666666666667,3.537379758459012,82.82833333333333,0.1848798408576652
18,19,0.0007389584801194333,8.328840350263095e-05,76.77499999999999,10.101433479132224,82.88166666666666,0.43140918962034747
19,20,0.0008550824736668,8.373122883899917e-05,83.88333333333334,2.2103292866800572,82.875,0.36922215534824027
20,21,0.0009757709069652667,8.579161164334001e-05,84.85,1.4520101009749664,83.12166666666666,0.37905218051814077
21,22,0.0011043304280226667,8.792333931796869e-05,81.3,4.550457852421737,83.14166666666667,0.3350331658541058
22,23,0.0012329637211050334,8.905183918159037e-05,83.41666666666667,2.2460459083069093,83.24166666666667,0.11066716867355955
23,24,0.0013636986286698002,8.984787304537424e-05,84.28333333333333,1.2005785642301343,83.62333333333333,0.25804822977282577
24,25,0.0015054775594008664,9.047847821150633e-05,82.35,4.778946885385244,83.69500000000001,0.3550938842991649
25,26,0.0015182703979037167,9.038927471804469e-05,85.575,0.5691733772176385,85.22166666666666,0.29105650463249827
26,27,0.0015314628337636,9.02023326080657e-05,85.80833333333334,0.3598803813614895,85.28833333333334,0.262133341810781
27,28,0.0015451494136687997,8.985049144229876e-05,85.72499999999998,0.44229515032385586,85.43666666666667,0.25532114853432986
28,29,0.0015593396699125333,8.93558322520025e-05,85.6416666666667,0.4457359706772129,85.48,0.23430749027719963
29,30,0.0015740980814644165,8.897863257399786e-05,85.59166666666665,0.42171936429599843,85.46666666666665,0.24991109530301941
30,31,0.0015893192945449332,8.870137571888361e-05,85.44166666666666,0.6065040990976245,85.49333333333333,0.2004716660500624
31,32,0.0016049820923835665,8.845228386273404e-05,85.64999999999999,0.5131601439446892,85.46,0.2748939189335919
32,33,0.0016209400348506334,8.808735482528425e-05,85.67500000000001,0.35325863990377626,85.60166666666667,0.18968541207893855
33,34,0.0016370925945025834,8.763506666573967e-05,85.5,0.5866571968932685,85.59500000000003,0.2138340478034321
34,35,0.0016536685261367334,8.737545650803127e-05,85.83333333333333,0.38693955887479714,85.69,0.22818121453499976
35,36,0.0016553369018588668,8.736947469794538e-05,85.675,0.3870292839911041,85.81833333333333,0.2457245522033875
36,37,0.0016570077259246,8.73630464756499e-05,85.625,0.37500000000000283,85.82,0.22664215553745887
37,38,0.0016586786231746,8.735746118233684e-05,85.68333333333334,0.4431578600102793,85.815,0.23300572239038997
38,39,0.0016603520940595832,8.735292303432513e-05,85.70833333333333,0.5674626762077768,85.79333333333335,0.24951063214932157
39,40,0.0016620206286860166,8.734367311115492e-05,85.78333333333335,0.355512150128358,85.82000000000001,0.26639569566091836
40,41,0.0016636929272340834,8.733430718954095e-05,85.63333333333333,0.5878397362849492,85.815,0.24157469514279306
41,42,0.0016653668862892837,8.732020292258478e-05,85.63333333333333,0.5359311730271226,85.83,0.18618986725025238
42,43,0.0016670406144727,8.729928500471118e-05,85.8,0.46278144589716025,85.79833333333333,0.23362481793584292
43,44,0.0016687124738038498,8.727954921571361e-05,85.76666666666667,0.5193478816960978,85.85333333333334,0.20653221432879815
44,45,0.0016703854111939668,8.725969133661584e-05,85.75833333333333,0.4381938941711692,85.77499999999999,0.22911059920193005
45,46,0.0016705529186294167,8.725733525377213e-05,85.79166666666667,0.4137397195768792,85.76333333333332,0.2634177080017373
46,47,0.0016707205995600668,8.725484858250586e-05,85.69999999999999,0.4941322360124523,85.76333333333334,0.22313423961572662
47,48,0.0016708884768881166,8.725225501976618e-05,85.75833333333333,0.3757400105865141,85.74333333333334,0.20604745947367256
48,49,0.0016710562239802835,8.72497460378059e-05,85.68333333333334,0.3954603505901559,85.75,0.23295206946208422
49,50,0.0016712238199823,8.724736442670808e-05,85.69166666666666,0.42565309297073717,85.79833333333333,0.22199224210669433


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.010240968447824633,0.0037698290508198424,77.37500000000001,2.6729743108879043,73.00166666666668,0.6934314834374223
1,2,0.011925583170147483,0.003424700811109285,77.60833333333333,4.504295789083521,79.045,0.36926729253121515
2,3,0.013612655054809334,0.003076082559123393,75.24166666666666,6.731296102699856,80.875,0.5677073776750373
3,4,0.015372767846119052,0.002754693444174489,76.68333333333334,4.760485502784588,81.36,0.5773502691896265
4,5,0.017238209524767182,0.002432311586920186,80.45833333333333,2.9068047558941568,81.78833333333333,0.5168951107870502
5,6,0.019133435960705967,0.002156360136121789,80.925,3.1412245489087023,82.21833333333333,0.45976141155555117
6,7,0.0211213320216514,0.002000242123966975,77.8,4.8951506616242115,82.32499999999999,0.5458555975103067
7,8,0.023180377969192482,0.0018453328077315677,78.69166666666666,3.617482626849163,82.44833333333334,0.39738380551916014
8,9,0.02529852778970823,0.001698194162675734,79.31666666666666,3.2899679160880724,82.67,0.6811509866884624
9,10,0.0274866117375982,0.0015931238242740337,78.86666666666666,4.143535795536089,83.01333333333334,0.2853457941204355
10,11,0.029781633853459385,0.0015604480286479357,75.65833333333333,5.329510348573829,82.95,0.7281941133150326
11,12,0.03213728660141758,0.0015917272646919492,76.475,6.789253149893095,83.31333333333333,0.2992583424995135
12,13,0.03454362898419295,0.0016229858518840513,78.62500000000001,2.980736765745453,83.33666666666666,0.39419397368414033
13,14,0.037120842774563366,0.0017083667913304259,77.04166666666667,5.141450562719518,83.43333333333332,0.7557262878994091
14,15,0.0397365759683962,0.0018916230783260035,79.24166666666666,3.8095731023596633,83.39500000000001,0.893023889191477
15,16,0.04229155122190445,0.0020532046062466105,83.66666666666667,1.65143035645534,83.65833333333333,0.5154744308778901
16,17,0.044973913415986534,0.002340874003606721,81.54166666666667,2.206130977274216,83.48833333333333,0.7050866770987945
17,18,0.04776853997891204,0.002625248920985658,78.89166666666667,5.308437989549173,83.11166666666666,0.6445260963598715
18,19,0.05060353813076129,0.003053911344533482,82.43333333333332,2.62578030730338,83.61999999999999,0.8809464607265689
19,20,0.05355154749055183,0.003386440509617686,77.60000000000001,7.192472917339813,83.365,0.6515302500012307
20,21,0.05655012575960083,0.0037243295032218103,82.39166666666667,2.121205762977483,83.34666666666668,0.4650328542754308
21,22,0.05967181311263728,0.004093742016212182,78.175,4.849978522289215,83.48,0.802080627701067
22,23,0.06275790859562688,0.00436517057188481,81.75833333333334,4.6932945666012555,83.52666666666666,0.9107811055474424
23,24,0.06595543299679686,0.004719738630651854,79.96666666666665,3.029255500760687,83.74166666666666,0.5604586415507293
24,25,0.06915327297017852,0.004917722927868851,79.50833333333334,2.8178621723253667,83.74499999999999,0.3997394985070476
25,26,0.06939576681033764,0.004931670184455498,83.75,0.69940450861191,87.085,0.39028835493772923
26,27,0.0696032040483768,0.004940458083107277,84.10833333333333,0.364482128810481,88.34333333333335,0.20596655607700431
27,28,0.0697994669678087,0.0049472384965763986,84.33333333333334,0.4307615994440034,89.03166666666665,0.36034320060495256
28,29,0.06998834092469008,0.004953539973900261,84.275,0.75152622486954,89.52999999999999,0.3773592452822682
29,30,0.07017589084385602,0.004959768589305037,84.26666666666667,0.8566731517264292,89.71,0.257358375292769
30,31,0.07036064045047433,0.0049672991840573905,84.51666666666667,0.6871842709362774,89.96166666666666,0.3897613229771339
31,32,0.07054533759132518,0.0049749776017520885,84.21666666666665,0.5249338582674544,90.11333333333334,0.3732142667274221
32,33,0.07073048370379185,0.004981722460104136,84.58333333333334,0.8132581932503884,90.29333333333334,0.4575538826800121
33,34,0.07091782083464164,0.004988776649735934,84.18333333333332,0.8677877364629893,90.38666666666666,0.49371606775104726
34,35,0.07110467458180998,0.004996691927148533,84.60000000000001,0.7973915809270486,90.69666666666666,0.4158391783156359
35,36,0.07112167011714877,0.004997474762404339,84.36666666666666,0.9168181692983386,91.35000000000001,0.5420024600190149
36,37,0.07113853827377066,0.00499820946770837,84.45833333333333,0.6996526916184094,91.46166666666666,0.41942089705794416
37,38,0.07115537223647937,0.004998873354202885,84.56666666666666,0.6433419688539624,91.52,0.369323706252387
38,39,0.07117222038927352,0.004999623574997424,84.575,0.8066132902450849,91.52999999999999,0.4198412398355664
39,40,0.07118907933485158,0.005000356512697787,84.53333333333335,0.7323857514239946,91.47499999999998,0.49560569003997546
40,41,0.07120587546456071,0.0050010333696380235,84.49166666666667,0.7860325834354647,91.50666666666666,0.46803371198617477
41,42,0.07122267787263256,0.005001649668850418,84.625,0.5771698190307624,91.60000000000001,0.3618471132029853
42,43,0.07123942393146394,0.00500229130617212,84.64166666666667,0.5442247289085245,91.635,0.3931390763245669
43,44,0.07125619967486531,0.005002900961901794,84.59166666666667,0.6635866350539505,91.61666666666666,0.404914257041609
44,45,0.07127288716719091,0.005003457243884482,84.50833333333333,0.6547370125138464,91.67166666666667,0.40461572990788364
45,46,0.07127453318192463,0.005003500287405714,84.49166666666667,0.6126558758570902,91.79333333333334,0.4043375927228267
46,47,0.07127618081155858,0.0050035399303135775,84.52499999999999,0.615595917248754,91.79166666666664,0.35793000557216587
47,48,0.07127783188187577,0.005003579386953716,84.48333333333333,0.7003967129816927,91.74666666666666,0.3306895153396241
48,49,0.07127948159906279,0.005003622292372795,84.59166666666667,0.6214342729167367,91.78833333333334,0.40267508269350705
49,50,0.07128113127095971,0.005003666426510029,84.58333333333333,0.5878397362849457,91.735,0.41668333300001215


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,6.263053413882944e-07,7.526572494211668e-08,50.041666666666664,0.09753916592266053,50.74666666666667,0.8730915695898626
1,2,1.5310430960348945e-06,1.8357705751771082e-07,50.633333333333326,1.0478814606412123,50.09833333333333,0.1763912948217376
2,3,2.987841928469057e-06,4.0214157928982623e-07,54.725,6.089591529815446,51.83666666666667,2.8009978380728677
3,4,5.426524529832351e-06,9.124123455397978e-07,63.525,8.067049749856924,58.34833333333333,4.686339782341391
4,5,9.787960585356103e-06,1.8995278205857515e-06,71.825,2.8833935446506995,68.83666666666666,4.512252455506256
5,6,1.8188881033521216e-05,3.966905770323234e-06,78.81666666666666,1.8242959067967994,75.65666666666665,1.664398456566881
6,7,3.417670644112751e-05,7.778053441781766e-06,80.84166666666665,0.4961658548868076,78.60000000000001,0.6027990267632051
7,8,6.119699032035765e-05,1.3218615922618188e-05,81.55833333333334,0.7688826669626198,79.81166666666667,0.30366739846234486
8,9,0.00010091352676529148,1.871126157830851e-05,81.45,1.3805192259919237,80.65333333333334,0.2970783660173823
9,10,0.00015490686422873332,2.4596914825176926e-05,81.79166666666667,1.1215378826514113,81.28833333333333,0.37640477621246277
10,11,0.00022138971882150002,3.11303094170477e-05,81.98333333333333,1.795983172403229,81.64,0.20768565991260327
11,12,0.00029925582459778335,3.649837632746507e-05,80.54166666666667,3.463069046701526,82.09,0.1367479433117691
12,13,0.0003878692194698166,4.0006499698058556e-05,82.13333333333334,0.7792446485040634,82.33666666666666,0.3165789352155644
13,14,0.0004857396601063,4.239458890101482e-05,78.19166666666668,5.674167829343396,82.555,0.22351360883251323
14,15,0.00058875578446425,4.5460131041973064e-05,82.86666666666666,2.0489157024034848,82.60333333333334,0.2784879809894022
15,16,0.0006960982370821999,4.7972743994539554e-05,82.26666666666667,2.151872569543923,82.79166666666667,0.20317616876877026
16,17,0.0008090567737890334,5.159292782016911e-05,83.8,0.5477225575051672,82.76166666666667,0.34686292521526463
17,18,0.0009250799293246168,5.476859072998008e-05,83.55,1.672821967016615,82.94500000000001,0.14476993242152558
18,19,0.0010480435640849667,5.648465394377591e-05,81.74166666666667,3.5344043188193517,83.22,0.32072833779799664
19,20,0.0011769987596243333,5.807411393863477e-05,81.97500000000001,3.471641062475592,83.19833333333334,0.3992249435538271
20,21,0.0013153335915284002,6.135615907464896e-05,80.91666666666667,4.387735432113271,83.20166666666667,0.45721682189331014
21,22,0.00145810428697245,6.298176328058428e-05,79.38333333333334,7.010210806784317,83.32,0.2791654228827999
22,23,0.0016033358453376,6.716154347683891e-05,77.06666666666666,8.123303241634867,83.54,0.2695057204092992
23,24,0.00175047033344425,6.863614561550964e-05,83.99166666666666,1.938731687355307,83.73166666666667,0.4224695912791288
24,25,0.0019050940637691334,7.019984537417759e-05,83.44166666666666,1.861096600275106,83.87166666666666,0.3184554739502676
25,26,0.0019194502983395168,7.033538317297338e-05,85.075,0.6342646661029342,85.62666666666667,0.24465395062323247
26,27,0.0019344324170987332,7.032602750046015e-05,85.18333333333334,0.6175669104549611,85.80166666666666,0.2516225126829696
27,28,0.0019499000069882,7.036856146903987e-05,85.31666666666668,0.6189148209209082,85.755,0.13793114224134073
28,29,0.0019657409912697,7.058356174559437e-05,85.16666666666667,0.6195876765147035,85.89666666666666,0.15107025591499493
29,30,0.00198197746044155,7.088796856485072e-05,85.34166666666668,0.2935652492301447,85.835,0.20718349355100926
30,31,0.0019986613172465837,7.11441103086714e-05,85.14166666666667,0.28783193398617685,85.82166666666666,0.21271394458808607
31,32,0.002015533021604433,7.157016883370714e-05,85.13333333333334,0.4027681991198203,85.92833333333334,0.17072557577065825
32,33,0.002032726352429367,7.21374624785237e-05,85.16666666666669,0.7027722880769338,86.01166666666666,0.24244701597577203
33,34,0.0020502826662091504,7.278437356675877e-05,85.425,0.5096976227791039,86.02833333333332,0.1441546237744569
34,35,0.002068419934483367,7.364089349213376e-05,85.46666666666665,0.4801620096962646,85.99666666666667,0.21335937341073719
35,36,0.0020702552603681502,7.373094872980683e-05,85.5,0.30686587732537035,86.09499999999998,0.11499999999999767
36,37,0.0020720850201749667,7.382243417537146e-05,85.38333333333334,0.26087459737497837,86.22333333333334,0.18953158634439193
37,38,0.00207391988167795,7.391669203839586e-05,85.39166666666667,0.26523050771399326,86.24833333333333,0.1694517302623006
38,39,0.0020757549740997336,7.400917171778236e-05,85.35833333333333,0.303337912053357,86.19333333333331,0.19430788855719422
39,40,0.0020776012724592666,7.409860430024226e-05,85.43333333333334,0.1748014746950273,86.22333333333334,0.20368821489936295
40,41,0.002079452112245767,7.419040055782787e-05,85.44166666666666,0.1812380264244295,86.22666666666667,0.18345450541089126
41,42,0.0020813133825079667,7.428168355907138e-05,85.47500000000001,0.28540906315906445,86.27,0.18147543451755016
42,43,0.0020831768467292834,7.436712809158603e-05,85.21666666666665,0.40892813821284507,86.23833333333334,0.19230329054791176
43,44,0.0020850356004296663,7.444655163572856e-05,85.425,0.3185252475602769,86.24833333333333,0.07924995618646032
44,45,0.002086900311024533,7.452067290955375e-05,85.425,0.2512468905280228,86.21333333333332,0.19593082679580423
45,46,0.0020870866833630833,7.45280114868563e-05,85.40833333333335,0.23169064624096852,86.22166666666668,0.16536995562139503
46,47,0.00208727330217885,7.453531159049961e-05,85.41666666666667,0.23570226039551284,86.19666666666667,0.13707256796634434
47,48,0.0020874599505247165,7.454278599913838e-05,85.45833333333333,0.22251716538031213,86.20166666666667,0.15247039785552144
48,49,0.0020876466049792835,7.455016927559442e-05,85.45833333333333,0.2729723225693232,86.175,0.15085865349171382
49,50,0.002087833197358367,7.455754875783617e-05,85.44166666666666,0.26523050771399065,86.19833333333334,0.16777133909646508


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_12_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0001299673019183,1.0702031474711502e-05,78.99166666666667,3.2018766198729267,75.49499999999999,0.5001583082718244
1,2,0.0002995091135012,1.541400104714939e-05,78.81666666666668,7.888951486449613,79.79166666666666,0.49864538724651075
2,3,0.0004779415770733667,1.9398485611563422e-05,81.93333333333332,3.530541349739754,80.71333333333332,0.4217292443684179
3,4,0.0006669369444755667,2.2210196919100332e-05,80.24166666666667,4.671938985998094,81.54666666666667,0.5064473209415628
4,5,0.0008675374272139333,2.5338679518130634e-05,81.88333333333334,2.054601880873494,82.19333333333333,0.5561374730126434
5,6,0.0010859253840288833,2.9522182273598026e-05,80.24166666666666,5.394937184270288,82.31333333333335,0.3695793404519393
6,7,0.0013182518686301334,3.0432109864656516e-05,84.5,1.002496882788171,82.72166666666665,0.18487984085766782
7,8,0.001559463172301167,3.47412365147074e-05,82.86666666666667,2.587255087711469,82.93166666666666,0.07127801593447486
8,9,0.0018141769923064833,4.211109172994429e-05,80.22500000000001,6.342367460183932,83.45833333333333,0.40510972450545774
9,10,0.0020802015168701164,4.7249826935752974e-05,77.17500000000001,6.2860129122786015,83.58166666666666,0.400267271818326
10,11,0.0023602021350466167,5.119477830652924e-05,82.14999999999999,5.324550059238184,83.63666666666667,0.3148368184031555
11,12,0.002659230061411633,5.7513971428636015e-05,76.59166666666665,8.177480085916173,83.77833333333334,0.24113735136271142
12,13,0.0029821787422322833,6.797327402985437e-05,84.00833333333334,1.6850857215254411,83.79833333333333,0.479562879668093
13,14,0.0033151332849345664,7.353260871936266e-05,84.64166666666667,1.0686504989419536,84.05,0.2941654863054704
14,15,0.0036697151869764,8.444990006661555e-05,79.95833333333333,4.3386265747994015,84.48,0.26925824035672485
15,16,0.004047762449996534,9.983067700707106e-05,80.20833333333334,7.994186255579043,84.2,0.18384776310850093
16,17,0.004450873057747217,0.00012004974801083074,83.35000000000001,2.138535324312722,84.42333333333333,0.3271934528005622
17,18,0.0048703362465689504,0.00013924961354777916,77.575,6.2453149106616985,84.73833333333333,0.34724711021915866
18,19,0.0053156823219581,0.00015194288510339286,84.10833333333333,2.4868682894131937,84.65166666666667,0.40192937466950707
19,20,0.005790081205865666,0.0001647308081158263,81.10833333333333,8.849501712274852,84.67,0.40751278098566024
20,21,0.006283690624537266,0.0001674518082765009,82.70833333333333,4.608092217923693,84.8,0.2782085548648689
21,22,0.006818264161391832,0.00017945203790115888,80.41666666666667,5.2352703421652995,84.82833333333333,0.39540766586172843
22,23,0.007380556826806667,0.00018967731545728184,82.81666666666666,3.596487483951841,84.81666666666668,0.2983100549577418
23,24,0.007978286871706734,0.0002063148541237219,76.1,9.268719796534292,85.11999999999999,0.33276618417942394
24,25,0.008615248301655333,0.0002149531785555928,79.49166666666667,3.7371353408132757,85.06500000000001,0.4702038564991465
25,26,0.008668996056986183,0.0002156670837024265,86.28333333333335,0.296741563579418,87.52166666666666,0.1777091881573829
26,27,0.008722493019866384,0.00021679331484102717,86.00833333333333,0.7645350802212346,87.96666666666665,0.13948317301938779
27,28,0.008777253533461217,0.00021789760683988213,86.24166666666666,0.7474493665497048,88.17833333333333,0.20309412158460513
28,29,0.008833521670569366,0.00021863634821705914,86.22499999999998,0.4479118216792225,88.18666666666667,0.1520599297060972
29,30,0.008890924403695216,0.00021896109019824164,86.38333333333334,0.4459696053419875,88.27666666666666,0.15129074290546954
30,31,0.008949127794513201,0.00021977642357394524,86.01666666666667,0.3531603350069554,88.38499999999999,0.1597654530867045
31,32,0.009008568312335383,0.0002207311186899019,86.43333333333334,0.6269414291267994,88.42166666666668,0.1561427409633785
32,33,0.009068806166616733,0.00022166462262110308,86.15833333333335,0.4978425677081297,88.575,0.25078210994141664
33,34,0.0091302242441132,0.0002227462344906245,86.47500000000001,0.4714781719938537,88.65166666666666,0.16035550782211727
34,35,0.009192547878957968,0.00022383104067690192,86.54166666666667,0.34810997623675605,88.69666666666666,0.1887385022252256
35,36,0.009198591637524166,0.00022390392760838777,86.51666666666667,0.6189148209209029,89.05166666666668,0.18800856954464576
36,37,0.009204624709946716,0.00022399527620803496,86.40833333333335,0.5555902766927776,88.97666666666667,0.1482865094635662
37,38,0.009210675567608967,0.00022410422525745606,86.40833333333332,0.5754828890206529,89.07166666666666,0.15071127658171216
38,39,0.009216742844974382,0.00022422897899308,86.25833333333334,0.4658474953124561,89.14,0.17776388834630588
39,40,0.009222820681315483,0.00022436876132036189,86.24166666666667,0.5487991942008998,89.07666666666667,0.19163043135739655
40,41,0.009228879999524,0.00022449393282332743,86.39166666666667,0.43533192955363303,89.16999999999997,0.19200694431886214
41,42,0.009234965386379567,0.00022463991497257826,86.325,0.4705935967831876,89.15166666666666,0.24051449482769865
42,43,0.009241072580177001,0.00022479519364433187,86.20833333333333,0.4014729823482011,89.18166666666667,0.25029427125330667
43,44,0.009247198019776469,0.00022495592576405585,86.22500000000001,0.44135208922884234,89.14,0.20502032419575594
44,45,0.009253307416522366,0.00022509831407533344,86.26666666666667,0.5849976258261381,89.10833333333333,0.18685258598395024
45,46,0.009253916969068366,0.00022511122928514697,86.24166666666667,0.5215495076106311,89.14666666666666,0.2138275525329252
46,47,0.009254527296693368,0.00022512299546577095,86.23333333333333,0.5927806414592914,89.15666666666665,0.21944374120843702
47,48,0.00925513866394905,0.00022513421290797745,86.29166666666667,0.5151186486841884,89.11666666666666,0.2642389491014184
48,49,0.009255749085295667,0.000225145469046412,86.30833333333334,0.5982033284947718,89.13333333333333,0.3031318011837299
49,50,0.009256360251845832,0.00022515712336000835,86.31666666666668,0.5661762583821008,89.12166666666667,0.2634018898101417


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_12_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.600667382823834e-08,1.3713996362048361e-08,52.208333333333336,4.783863211069294,52.12833333333333,2.5283684901972308
1,2,1.8434147284334133e-07,2.9671333969127957e-08,50.0,0.0,50.666666666666664,1.4595166627650704
2,3,3.507325363178692e-07,4.590321647841635e-08,50.0,0.0,50.0,0.0
3,4,6.073769677144907e-07,7.901987734182823e-08,50.0,0.0,50.0,0.0
4,5,1.0023576827104886e-06,1.267361195141284e-07,50.0,0.0,50.001666666666665,0.0037267799624989078
5,6,1.6400534714050137e-06,1.989387204846593e-07,50.050000000000004,0.11180339887498844,50.01833333333334,0.032871804872194633
6,7,2.6699109870965336e-06,3.7817127244478374e-07,50.42499999999999,0.5482928049865317,50.203333333333326,0.3690829476177725
7,8,4.407138421099076e-06,7.852556076038908e-07,55.416666666666664,4.301033467538807,52.53833333333333,1.935462189992066
8,9,7.747590065954665e-06,1.6545145817525084e-06,67.65833333333333,8.261376835747308,60.74999999999999,5.803180162634969
9,10,1.504965565269907e-05,4.025235654033091e-06,77.575,3.4934164271287966,72.40833333333332,3.923524846642649
10,11,3.21840396686227e-05,9.454808318710299e-06,79.96666666666667,0.7592027982620256,78.08666666666666,1.1101451356566938
11,12,6.74424247452281e-05,1.782792311427024e-05,81.10833333333333,1.764090102259204,79.835,0.36188165653060367
12,13,0.00012289281102344425,2.5610106223894156e-05,81.53333333333333,1.727152441319395,80.60333333333334,0.3619238716759236
13,14,0.00019739712515756666,3.298572498050505e-05,80.40833333333333,3.1071713645836905,81.37166666666667,0.17101819266446772
14,15,0.00028737947198958336,3.677780309042486e-05,80.35833333333333,3.785984753740501,81.71,0.2630589287593218
15,16,0.0003852341836305833,4.111434483508714e-05,79.62500000000001,4.372904259947461,81.84666666666666,0.2378841921794912
16,17,0.0004915859769606,4.507797265103018e-05,82.59166666666667,0.8398495235589675,82.17833333333333,0.12837661607768153
17,18,0.0006059848222414,4.501831890298235e-05,83.77499999999999,1.0734484927869916,82.46666666666667,0.41575901139429206
18,19,0.0007299077551078501,4.57288590022507e-05,80.31666666666666,3.085134608984761,82.23666666666666,0.22624961632871174
19,20,0.0008562842595826334,4.610940522243856e-05,78.95,4.82864715353414,82.49333333333333,0.17810733343189794
20,21,0.0009886247574693331,4.673195910960584e-05,78.50833333333334,9.620309102218194,82.64,0.48521472909767677
21,22,0.0011238012519228,4.641935858598275e-05,80.10833333333333,7.33248574647249,82.91499999999999,0.20353132437047794
22,23,0.0012636954481706334,4.568693305014651e-05,79.49166666666667,5.99995949060399,82.99,0.08602325267042595
23,24,0.00140907351208705,4.7490849806778266e-05,83.80833333333334,1.600108503265396,83.355,0.16650825805346753
24,25,0.0015610772508951167,4.6853939940249386e-05,81.60833333333333,2.9324927772952636,83.425,0.3061453902968322
25,26,0.0015752258572317498,4.6529807442262934e-05,85.44166666666668,0.36676135141109084,85.27166666666666,0.2595776484128749
26,27,0.0015900629203337167,4.647148626248538e-05,85.35833333333333,0.34450044347657427,85.44833333333332,0.22311556547125322
27,28,0.0016057686433739165,4.6572361495841623e-05,85.77500000000002,0.2286737122335433,85.41666666666667,0.2750555499450177
28,29,0.0016218783643687001,4.688063917686586e-05,85.66666666666667,0.23392781412697103,85.53166666666665,0.29924441886562164
29,30,0.00163849795822725,4.729467360618065e-05,85.63333333333334,0.21538079972200183,85.57833333333333,0.2684161362925514
30,31,0.0016557164745545333,4.781827887230538e-05,85.36666666666667,0.6649979114419986,85.63333333333333,0.2536182608216946
31,32,0.0016734959996913667,4.8342219050453244e-05,85.7,0.2061552812808828,85.58166666666666,0.3467668124579146
32,33,0.0016916424136182997,4.8955133577988326e-05,85.70833333333333,0.4276063870222506,85.68333333333334,0.27016455890602564
33,34,0.0017103283110840835,4.9766076070814704e-05,85.68333333333334,0.3815174380753189,85.70333333333333,0.2704728370013477
34,35,0.0017298143911815165,5.070906578857718e-05,85.93333333333334,0.7673909622147581,85.73,0.2003330560175554
35,36,0.0017317800708463,5.079044957326119e-05,85.925,0.6498397238293981,85.84499999999998,0.22647663602823664
36,37,0.001733748223845,5.0867512835385004e-05,85.86666666666666,0.46427960923946826,85.82166666666666,0.19667372868676353
37,38,0.00173571714244585,5.094148604170556e-05,85.875,0.5421792446537679,85.83166666666666,0.21536145327229822
38,39,0.0017376885157865168,5.1022772233731246e-05,86.08333333333333,0.6637435917246629,85.89166666666667,0.19038703270501892
39,40,0.0017396647665755165,5.110805795248867e-05,85.875,0.6142407237123492,85.86166666666668,0.21333984365066128
40,41,0.0017416567164450331,5.1197574455368885e-05,85.73333333333333,0.5814254514170807,85.915,0.25038303989420974
41,42,0.0017436486238166834,5.128622516099737e-05,85.79166666666667,0.7242333110875881,85.91833333333334,0.2476164148211669
42,43,0.0017456440064782001,5.137406693282287e-05,85.875,0.7203876271378753,85.87666666666667,0.2405318181770492
43,44,0.0017476518445666165,5.146730451389967e-05,85.66666666666667,0.7283924461137414,85.87333333333333,0.24287628309262657
44,45,0.0017496679887866668,5.1561538109583046e-05,85.675,0.6491982234520794,85.89999999999999,0.3032600644111668
45,46,0.0017498697210976497,5.157102648309166e-05,85.675,0.6786935980249119,85.925,0.2787920371890106
46,47,0.0017500716023248336,5.15802925396651e-05,85.7,0.7065172798075573,85.96666666666665,0.27764885897278446
47,48,0.0017502740045045502,5.158963011917953e-05,85.79166666666667,0.6509074861726194,85.96166666666666,0.29311071097605607
48,49,0.0017504766191838667,5.159895606021917e-05,85.75,0.6689544080129841,85.915,0.3071237535587212
49,50,0.0017506790411833835,5.16083240865279e-05,85.77500000000002,0.759797122044216,85.89666666666669,0.2723151768733393


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_12_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.011728145263312166,0.0029625919842115557,76.44999999999999,4.862783839187867,72.39,0.43339743115682616
1,2,0.01332628047495245,0.002743567460846207,74.85,4.6934351314717615,78.75666666666666,0.8095403359657565
2,3,0.014917423125296732,0.0025739963074926106,78.58333333333333,4.4522154285503985,80.12666666666668,0.7808898058554002
3,4,0.01670508892429288,0.002406252538306496,79.25,2.2149115858953268,80.43,0.9112445701712919
4,5,0.01860117426387205,0.002244253438025805,79.43333333333332,6.437757546088718,80.7,0.7322567855609091
5,6,0.020605116864998302,0.002085764497487186,81.73333333333335,2.187019788560574,81.18499999999999,0.7352947254899431
6,7,0.022666984924886283,0.0019785611703062728,81.20833333333334,2.3576854233666427,81.49,0.8094236632732379
7,8,0.024896186859676348,0.0019334245562167395,80.2,6.1173932356846255,81.45,0.4312385264174201
8,9,0.02724175152244177,0.002000597905888146,70.0,7.682501762663862,81.35666666666664,0.9671205830827
9,10,0.02970577838288117,0.002093467608019146,75.325,7.397902292767414,81.885,0.6838311195024711
10,11,0.03230832936107311,0.002168027732514922,77.10833333333333,4.211632370260043,81.71333333333334,0.6655741047313097
11,12,0.03502575721981343,0.0023699576426274883,80.08333333333333,2.2378685295511787,81.60833333333333,0.8113449054228149
12,13,0.03790987253009428,0.0025571766513422522,79.10000000000001,4.625563028792639,81.62,0.8872992730753229
13,14,0.04084738157216319,0.002772604407729662,75.75833333333334,4.364097526662551,81.67666666666668,0.5758664968742541
14,15,0.04388459135372233,0.003177175878673436,80.47500000000001,3.246889537182726,81.43166666666667,0.5939813876620127
15,16,0.04708793549462436,0.003562992968156853,81.86666666666666,1.120515754264775,81.53,0.8081666494809899
16,17,0.05039972087846759,0.003909292373716086,77.625,6.5386511096198845,81.37333333333333,0.518480686450539
17,18,0.053779850405680785,0.004163439095088045,79.39166666666667,3.0737350605122447,81.63666666666667,0.6742073535312065
18,19,0.057270119353080046,0.004458926426996116,79.84166666666665,3.0525149012285335,81.58333333333333,0.41411216945277984
19,20,0.06082953619248119,0.004900550678979199,76.69166666666665,5.012851539349188,81.565,0.6154876115731339
20,21,0.06464095606939353,0.005330649574965843,81.23333333333333,2.3046450678768116,81.39,0.7411252705627218
21,22,0.06829104293753972,0.005662338307071996,80.375,3.6044821634551965,81.58666666666667,0.4341530708044009
22,23,0.07222258605578168,0.006003275550104216,73.19166666666666,11.970429422353881,81.39333333333333,0.9259709618677165
23,24,0.07610341572592226,0.006170357103357654,78.7,5.299449656961242,81.3,0.3671057976478515
24,25,0.07990511421606583,0.006449039260426738,74.11666666666666,11.078269519900457,81.39833333333333,0.5974506023281086
25,26,0.08020675705180147,0.006460850389352849,83.93333333333332,0.5193478816960946,84.80000000000001,0.6703481682429433
26,27,0.08046077765983413,0.006480104245480121,84.06666666666666,0.19930434571835579,86.385,0.3980682521042455
27,28,0.08069874165833228,0.006497574355697239,84.39166666666667,0.6698362154702886,87.10333333333334,0.37835902996434007
28,29,0.08093064295629426,0.006514317184331446,84.33333333333333,0.6155395104206446,87.51166666666667,0.2710114798716501
29,30,0.0811592628845377,0.006528637535173419,84.48333333333335,1.0366881026722654,87.84666666666668,0.3208149345373779
30,31,0.081384024036937,0.00654217853191861,83.8,0.7141428428542859,88.21333333333332,0.3043937508483971
31,32,0.08160920339073652,0.006555754009349844,84.33333333333333,0.19930434571835837,88.34333333333332,0.47285186780733696
32,33,0.0818321697518846,0.006570730042813406,84.55,0.47346242371139513,88.65499999999999,0.39016022349799306
33,34,0.08205814231233399,0.006586249612796397,84.7,0.3752776749732525,88.78166666666668,0.2680433215400504
34,35,0.08228387721895138,0.006603370295917315,84.50000000000001,0.3188521078284817,88.97666666666667,0.23928133139790705
35,36,0.08230474074751921,0.006604755458492759,84.38333333333334,0.35079275299749024,89.80833333333334,0.3280963611840635
36,37,0.08232546683730885,0.0066061724597873996,84.60000000000001,0.3915780041490275,89.86333333333334,0.39032749782145176
37,38,0.0823462161927511,0.006607610377941048,84.36666666666666,0.45704364002673437,89.86500000000001,0.3600347205478921
38,39,0.08236702485082655,0.006608933351484299,84.39166666666667,0.5472786208951389,89.86666666666667,0.28598756771735523
39,40,0.0823878080805728,0.006610358610892004,84.50000000000001,0.49159604012508706,89.85333333333334,0.23185244349705475
40,41,0.0824087216317824,0.006611869639232957,84.45833333333333,0.43051971176965276,89.89666666666666,0.26373387259803444
41,42,0.0824296050422472,0.006613371323463337,84.47500000000001,0.31721443851123565,89.97666666666667,0.2285947408746677
42,43,0.08245065166744879,0.006614824398990209,84.39999999999999,0.3135814620371125,89.94166666666666,0.23589663461402446
43,44,0.0824716825391084,0.006616335149472623,84.25833333333333,0.4314864488666552,89.88166666666666,0.2485569463031688
44,45,0.082492693972339,0.006617790336439512,84.43333333333334,0.35197853469904294,89.925,0.2605602937261642
45,46,0.08249476160390372,0.0066179221503960845,84.44166666666666,0.45954385596541164,90.08666666666666,0.21684607956387691
46,47,0.08249683331780074,0.00661805749649694,84.4,0.3027650354097488,90.07333333333334,0.2357022603955149
47,48,0.08249890718626848,0.006618195292209112,84.45833333333333,0.28198207192814256,90.14333333333332,0.2927835757384998
48,49,0.08250098159667597,0.006618330453909072,84.30833333333332,0.2456567162163931,90.15833333333335,0.32966734074754384
49,50,0.08250305620201064,0.006618469564628931,84.33333333333333,0.2624669291337247,90.09833333333334,0.3697033345204714


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_12_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.9522486973842805e-07,3.2194791639950777e-08,52.050000000000004,4.4726949370597575,52.288333333333334,3.2383401955665843
1,2,4.994727797713151e-07,8.528259052267522e-08,50.20000000000001,0.4252450274057688,50.57,1.2301625908797578
2,3,9.67257087383629e-07,1.5088394619297232e-07,50.06666666666666,0.09860132971832353,50.026666666666664,0.051207638319121576
3,4,1.691097782043927e-06,2.8069302525263956e-07,50.025,0.038188130791298826,50.201666666666675,0.27278909232022003
4,5,2.848534584492883e-06,4.858097502855554e-07,52.66666666666668,3.0186457596449143,50.61833333333333,0.7868590866363704
5,6,4.8224928918900475e-06,8.751003779407703e-07,58.34166666666667,5.740529640682603,55.06333333333334,3.699944444027353
6,7,8.833069670570057e-06,1.8852495819641987e-06,75.29166666666667,4.382390583029112,66.03999999999999,4.383955595882177
7,8,1.7939324635533806e-05,3.985709660325006e-06,78.89166666666667,2.3074908209760876,76.23333333333333,2.206495461636442
8,9,3.901225112604966e-05,8.427661404572313e-06,80.75833333333333,0.8724566210165167,79.22833333333334,0.6746459977071054
9,10,8.066461976836751e-05,1.4745917807048385e-05,81.02499999999999,1.1063265039459775,80.36833333333333,0.32595585931567783
10,11,0.0001416211915969,1.836359816052771e-05,81.35,1.6933694221876114,80.98333333333333,0.3205550741379009
11,12,0.00021927382735421668,2.1701006119539318e-05,82.21666666666665,0.9637888196533979,81.47666666666667,0.2392116682401235
12,13,0.00030819676447326665,2.210297422954901e-05,80.2,4.559788006768149,81.80833333333334,0.3894190830226786
13,14,0.0004053298606150834,2.1156693380317737e-05,81.075,2.4557330881022064,81.92333333333333,0.5258538030881016
14,15,0.0005114112829718501,2.0099416914854648e-05,84.10000000000001,0.591607978309963,82.25666666666667,0.22454893057465203
15,16,0.0006260905521546668,2.0744917737178336e-05,80.24166666666666,3.3869131307955884,82.29166666666667,0.41965925331021225
16,17,0.0007479240174049833,2.4017952980472815e-05,82.52499999999999,3.1445389169161175,82.39833333333333,0.20243654698585248
17,18,0.0008723269675259667,2.5856632362726996e-05,81.375,3.2169796911596005,82.61333333333334,0.3495552730097027
18,19,0.0010002661089360168,2.5809943717607227e-05,79.98333333333333,2.303740919075369,82.63166666666666,0.2708269230010569
19,20,0.0011342654805841167,2.574468578246582e-05,78.125,5.722816177372814,83.095,0.2391477925189072
20,21,0.0012736204749704,2.4979201758900317e-05,76.45833333333333,9.325476603846525,83.035,0.28750362316557615
21,22,0.0014206256580541832,2.8579983741180257e-05,82.55833333333332,2.269988374909049,83.475,0.32278733969390455
22,23,0.0015738598043457,2.6890225904733757e-05,81.68333333333334,4.541353200191425,83.26166666666667,0.27996527562459667
23,24,0.0017324766703854667,2.6105780314178664e-05,84.17500000000001,1.5755290116867617,83.345,0.3926724674161233
24,25,0.0018944063598503999,2.619730913801129e-05,83.84166666666665,1.7586492607175035,83.59166666666667,0.23919424928055877
25,26,0.0019098172023870336,2.6004488369043062e-05,85.63333333333333,0.44596960534199165,85.35833333333333,0.23884560331357008
26,27,0.0019262045867976666,2.565455398719177e-05,85.35833333333333,0.566727937863977,85.49166666666667,0.2811533784648878
27,28,0.0019434572064239502,2.547873296708112e-05,85.41666666666667,0.5335936864527391,85.705,0.2083866598417486
28,29,0.001961393127189117,2.5319008938899076e-05,85.45833333333333,0.5982033284947731,85.64833333333333,0.24292774417280955
29,30,0.00198000858324305,2.5223144872293932e-05,85.7,0.8093207028119351,85.645,0.2059732992404609
30,31,0.0019992312271131666,2.5259766306890352e-05,85.55,0.8386497083606111,85.66000000000001,0.2850730900430012
31,32,0.0020189523866512168,2.5327046874154928e-05,85.49166666666667,0.4667410654980181,85.74,0.17823205847059775
32,33,0.0020389489733664335,2.5387620010462045e-05,85.78333333333335,0.6328945848682537,85.83,0.18284784202536897
33,34,0.0020596179250047,2.5487700770533583e-05,85.55833333333334,0.5883711036034655,85.85833333333333,0.19247654979820875
34,35,0.0020810805599282165,2.58141889516445e-05,85.76666666666667,0.5296749527356875,85.99666666666667,0.2136716068071666
35,36,0.00208325313247295,2.5858294541023318e-05,85.76666666666665,0.49805175991613426,86.05166666666668,0.23842655519513917
36,37,0.00208543116726355,2.5905947009441338e-05,85.66666666666667,0.43365372770859334,86.11000000000001,0.24515301344262905
37,38,0.0020876185774317832,2.595925051780023e-05,85.68333333333334,0.5444160990353711,86.09833333333334,0.27045743144203244
38,39,0.0020898089562652166,2.6024704320902616e-05,85.49166666666667,0.5426913385054976,86.13000000000001,0.24413111231467857
39,40,0.0020920018373389335,2.6096592451774494e-05,85.49166666666667,0.4117206442345279,86.17333333333333,0.3025814858109387
40,41,0.0020942051278101336,2.616383512501984e-05,85.58333333333333,0.5878397362849528,86.15333333333332,0.23830419402286923
41,42,0.0020964104848194835,2.6232007500565004e-05,85.60000000000001,0.7494442385305694,86.16000000000001,0.31358146203710974
42,43,0.002098616412357483,2.6295367272710184e-05,85.625,0.6878408246098808,86.08999999999999,0.24691429012243546
43,44,0.0021008286571909,2.6355567757386858e-05,85.65833333333332,0.6741764523393621,86.105,0.24676236882204605
44,45,0.002103043796316433,2.6406865367822265e-05,85.75833333333333,0.6778745377198429,86.07833333333333,0.20161156271955744
45,46,0.0021032647289060667,2.6410983122895426e-05,85.64999999999999,0.6377042156569681,86.14,0.24296776192189176
46,47,0.002103485490969383,2.64151832054407e-05,85.59166666666668,0.6882445463318705,86.13333333333333,0.23605554901807166
47,48,0.0021037065834414166,2.641961221208117e-05,85.7,0.6670832032063228,86.15000000000002,0.24846193538112474
48,49,0.0021039275728910165,2.6424184470920445e-05,85.7,0.7433034373659255,86.09833333333334,0.23968150162710306
49,50,0.002104148663810467,2.6428663482267728e-05,85.69166666666666,0.7102914112453379,86.17166666666667,0.24292774417280538


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_13_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.000128851262696,9.021869708227e-06,81.33333333333333,0.7191816336797097,75.93666666666667,0.8491695289451259
1,2,0.00030869720665173335,1.7816703543588415e-05,77.65,3.902776789244634,79.43333333333334,0.24944382578492666
2,3,0.0004964799180874666,2.419482393054745e-05,82.86666666666666,0.8566731517264261,80.42,0.8217461083976373
3,4,0.0007030844306716667,2.702932299822125e-05,84.73333333333333,0.06236095644622881,81.52333333333333,0.334099120355359
4,5,0.0009194387827528333,3.0189578506377193e-05,80.21666666666665,4.180576781046152,82.48666666666666,0.38938698260499355
5,6,0.0011426974993493666,3.3186729043497525e-05,78.66666666666667,3.483851636080712,82.58,0.26191601707417245
6,7,0.0013778135574420332,4.089295913898215e-05,84.53333333333333,0.7531415685129993,82.63333333333333,0.2548637980482037
7,8,0.0016353340969840334,5.2965702349669464e-05,81.76666666666667,3.858828261992953,82.82666666666667,0.14290634073483777
8,9,0.0019031744176249332,5.7448310942105624e-05,84.76666666666667,0.3472111109333254,83.58,0.15895492023422053
9,10,0.0021881610556479998,6.508963327468216e-05,85.06666666666666,0.3858612300930052,83.83999999999999,0.27604347483684233
10,11,0.002496624489897867,6.970519963417383e-05,83.16666666666666,1.6213848676020377,83.88666666666667,0.2854625875467504
11,12,0.002830746219836267,7.728539006027801e-05,81.66666666666667,5.258696500929569,83.87666666666667,0.1819035153285591
12,13,0.003187046036964234,9.094661219407684e-05,85.40000000000002,0.9228578799938092,83.95666666666666,0.250377492776186
13,14,0.0035715137753768006,0.0001115468453821161,83.03333333333332,1.9158693993995433,83.83666666666666,0.31478387647542183
14,15,0.0039849937331727,0.00013410076257701098,79.14999999999999,5.23975190252363,84.70666666666666,0.4644949467492196
15,16,0.0044210375928525,0.00015417013518538822,82.88333333333333,1.741806214505181,84.19333333333334,0.5154501808020727
16,17,0.004903542697230301,0.00018298728912561867,79.38333333333333,4.721816976075586,84.17,0.2654555832275239
17,18,0.005393264040417667,0.00020148679667831166,85.03333333333335,1.307882087787566,84.52,0.3225936556516105
18,19,0.005923698773770966,0.00022156096277980877,83.26666666666667,2.7971215363099398,84.64333333333333,0.12119772641798313
19,20,0.006503920357180633,0.0002487906878444833,74.83333333333333,13.900199838691368,84.17999999999999,0.32567877834864506
20,21,0.007092288987312199,0.00026258038776911526,84.36666666666667,1.9340515907171523,84.45666666666666,0.16499158227685842
21,22,0.007711340518084166,0.0003007291659941497,82.28333333333333,2.08978999476555,84.70666666666666,0.13474255287605078
22,23,0.008373099575953368,0.000324032135270753,85.31666666666666,0.7961713941664111,84.94333333333333,0.36261396675925994
23,24,0.009080190464157532,0.00033918888778070944,79.51666666666667,5.943109922890162,84.84333333333332,0.507696322180449
24,25,0.009814732730988034,0.00036590365419023345,77.95,6.12590129423146,84.96999999999998,0.2628053779256915
25,26,0.009878417468890866,0.00036726788245494804,85.85000000000001,0.36285901761795103,87.36,0.41158231254513145
26,27,0.009940453333110633,0.00036805734599830713,85.85000000000001,0.3937003937005946,87.84333333333332,0.38055515004033524
27,28,0.010003211886023234,0.00036917333965540004,85.81666666666668,0.4731689855526153,88.21333333333332,0.22216110270601808
28,29,0.0100675304118459,0.0003695585932178767,85.71666666666665,0.4766783215358396,88.38999999999999,0.24832774042919203
29,30,0.0101336259832338,0.00036981312176841537,85.81666666666666,0.22484562605386615,88.57333333333334,0.26284765338288196
30,31,0.010200707755329969,0.0003698950151788568,86.03333333333335,0.5169354139756887,88.49333333333334,0.26612444874949376
31,32,0.0102698816982529,0.00037031009678782867,85.96666666666665,0.43652669512362174,88.64333333333333,0.286627904356081
32,33,0.010339730350672233,0.0003711616329173624,85.53333333333335,0.6141841924229449,88.67333333333333,0.12472191289246903
33,34,0.010410497763520533,0.00037150000957484746,85.73333333333333,0.2624669291337254,88.85333333333334,0.10964589468931825
34,35,0.010483259868560565,0.0003724079516386976,85.66666666666667,0.5734883511361777,88.83999999999999,0.1768238294650013
35,36,0.010490455735478299,0.00037253502500744534,85.81666666666666,0.40892813821284413,89.26999999999998,0.0571547606649394
36,37,0.010497649325305366,0.00037264148191771645,85.7,0.5759050847723691,89.22333333333334,0.15062831370260624
37,38,0.010504896238180335,0.00037275411335024406,85.89999999999999,0.4636809247747854,89.33,0.008164965809281437
38,39,0.010512157600945133,0.0003728990872781733,85.86666666666667,0.5557777333511059,89.28333333333335,0.05436502143433734
39,40,0.010519415154975934,0.0003730641690005343,85.75,0.3894440481849317,89.36666666666667,0.14055445761538823
40,41,0.010526707659831469,0.0003732227140500175,85.83333333333333,0.4696334267868481,89.35666666666668,0.06236095644622881
41,42,0.010533950039773698,0.00037336181010315167,85.89999999999999,0.3894440481849317,89.49666666666667,0.1359738536958047
42,43,0.0105411956778872,0.00037349913474205617,85.95,0.25495097567964425,89.42666666666666,0.11145502331533524
43,44,0.010548474015116533,0.00037362432246616637,86.01666666666665,0.3472111109333311,89.45666666666666,0.16739839372653137
44,45,0.0105557655849371,0.00037379878605615,85.61666666666666,0.18408935028646148,89.41333333333334,0.18838494867926822
45,46,0.010556490678518967,0.0003738126156102884,85.81666666666666,0.18856180831641536,89.52666666666669,0.25590796956892214
46,47,0.010557215691250633,0.0003738264349202742,85.85000000000001,0.3188521078284881,89.51333333333332,0.1791337179005966
47,48,0.010557940082502368,0.00037383909779277984,85.83333333333333,0.27182510717166986,89.54,0.17146428199482233
48,49,0.010558664550718098,0.0003738521902434253,85.85000000000001,0.21602468994693394,89.54333333333334,0.12283683848458748
49,50,0.010559388839738367,0.0003738652678408276,85.85000000000001,0.3341656275960621,89.57,0.1373559851869059


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_13_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.013532590881732268,0.0012459277049768577,76.53333333333333,4.800405075500286,72.53333333333335,0.649991452935258
1,2,0.0149847533733486,0.001412133109896352,75.45,7.782030583337487,78.30333333333333,0.4761885714247609
2,3,0.016403658012055067,0.0015620438785015982,78.85000000000001,1.1452801695073034,80.21666666666667,0.23098821518760948
3,4,0.018002485261326303,0.0016926718018251087,79.14999999999999,2.4721785264552922,80.31666666666666,0.6773149603807362
4,5,0.019779468695687065,0.001878101365286863,78.89999999999999,4.080645373794038,80.32333333333332,0.27010286106510967
5,6,0.02158489894204083,0.0020342203354401464,81.78333333333335,0.8586164581594148,80.76666666666667,0.5069078373388568
6,7,0.023507835833033466,0.0021356759270495123,77.55,2.886462656378334,80.95666666666666,0.5405141585153467
7,8,0.025490562850065932,0.002262051697698208,79.88333333333334,1.6336734339790462,81.35000000000001,0.5517849822772226
8,9,0.027605455356540336,0.002567908745709513,77.91666666666667,3.2104862906142753,81.71666666666667,0.13960261060914034
9,10,0.03000048507538483,0.0027808993636801536,74.8,3.840138886377249,81.27333333333333,0.38724095283886967
10,11,0.0325430323132922,0.0029796773340235384,79.86666666666666,2.838524655912333,81.16,0.29810512687081936
11,12,0.035087893790044296,0.003174845684696677,80.18333333333332,2.7402351886086214,81.48333333333333,0.3120185179689722
12,13,0.03770671611206244,0.0033176615315205042,80.51666666666667,0.9507307131301073,81.57333333333332,0.6018490028422627
13,14,0.04050739279176057,0.003581278919379138,75.64999999999999,5.442579045513868,81.46999999999998,0.6515110641168449
14,15,0.043508139190267435,0.0037795493239203967,76.18333333333332,9.265377608183178,81.56666666666666,0.4488751373031156
15,16,0.04654794970192653,0.0038429695953607524,70.88333333333333,12.013695887980884,81.39,0.6364484791926759
16,17,0.04978542878101613,0.004030265521565363,80.73333333333333,1.3676825492619071,81.21333333333332,0.38784303812524623
17,18,0.05296631537904147,0.004126329564986614,71.94999999999999,9.875980963934667,81.39333333333333,0.9812010780444244
18,19,0.056407696239551906,0.004404622325922316,76.43333333333334,2.316726617929318,81.44666666666667,0.7699494932930484
19,20,0.06030752543367563,0.005049793894082338,80.8,2.0049937655763346,81.0,0.3889301565405608
20,21,0.06435649485439233,0.005724378503323467,75.73333333333333,6.5473064860461685,80.56333333333333,0.6728215877102105
21,22,0.0683328756596271,0.006454291759583539,81.66666666666667,0.5038738819276947,80.82333333333334,0.6610261383300644
22,23,0.07224507379550453,0.006700272889678432,80.51666666666667,1.3455688594626267,80.97666666666666,0.6913432979031189
23,24,0.07662988957183701,0.007116778559131979,78.53333333333333,1.3299958228840016,80.56666666666666,0.28963578661638073
24,25,0.08101358962380197,0.007564165040814729,78.61666666666666,4.553814030263224,81.02,0.7343477831835971
25,26,0.08134871848648796,0.007589036783750652,82.85,0.12247448713916355,84.33999999999999,0.5265611708687462
26,27,0.0816346353690794,0.00760584476999806,83.39999999999999,0.3894440481849257,85.83666666666666,0.1820866704499699
27,28,0.08190494440559846,0.007617861323267235,83.10000000000001,0.4949747468305886,86.78666666666668,0.248506650928204
28,29,0.08217486678480147,0.00763108774080977,83.55,0.4949747468305853,86.93666666666667,0.3386574801903713
29,30,0.08244513316718265,0.0076443730549851895,83.23333333333333,0.3704351795148831,87.46333333333332,0.11897712198383306
30,31,0.08271097442963839,0.0076512551159934085,83.76666666666667,0.4189935029992166,87.64999999999999,0.18779421361337442
31,32,0.0829750539205731,0.007660242008863316,83.93333333333334,0.2656229575084896,88.06,0.23280893453645354
32,33,0.08324070634274704,0.007669265203665172,83.68333333333334,0.22484562605387215,88.31,0.22553639765383499
33,34,0.08350941367176913,0.00767478913396149,83.46666666666668,0.26562295750848364,88.38333333333333,0.2653718564999317
34,35,0.08378069408787477,0.0076833962236965364,83.56666666666666,0.4766783215358385,88.47333333333331,0.13424687043735573
35,36,0.08380564653914495,0.0076844181245126,83.41666666666667,0.2656229575084896,89.32,0.15895492023422053
36,37,0.0838303655992045,0.007685553706115631,83.38333333333334,0.41298372311213216,89.53000000000002,0.13638181696986373
37,38,0.08385490662712684,0.007686588896576405,83.51666666666667,0.36590830666833507,89.52666666666666,0.08055363982396505
38,39,0.08387947681995349,0.007687689505421166,83.1,0.32659863237109504,89.52666666666669,0.08178562764256667
39,40,0.08390398745427002,0.0076887942156927645,83.03333333333335,0.06236095644622881,89.5,0.058878405775518526
40,41,0.08392836892776206,0.007689969776906675,82.89999999999999,0.21602468994693394,89.62333333333333,0.15369522511198142
41,42,0.08395273459396053,0.00769113832575566,83.28333333333333,0.32998316455372734,89.61333333333333,0.2536839678725371
42,43,0.0839772794592666,0.007692342930633733,83.03333333333332,0.38586123009300527,89.64666666666666,0.11585431464655163
43,44,0.0840018322510571,0.007693596858471921,83.2,0.4600724580614093,89.56333333333333,0.2638602323621755
44,45,0.08402641131502782,0.007694889800391769,83.21666666666665,0.4588633299312112,89.61666666666667,0.20741798914805287
45,46,0.08402884060820608,0.007695006351673112,83.08333333333333,0.3274480450731462,89.79666666666667,0.10873004286866975
46,47,0.0840312707990601,0.007695124369224401,83.19999999999999,0.22730302828310237,89.88333333333334,0.13912424503139223
47,48,0.08403370570538543,0.007695246786696773,82.98333333333333,0.33993463423951914,89.86666666666667,0.1307244770075145
48,49,0.08403614810773663,0.007695373209932947,83.13333333333333,0.4403281604540984,89.85000000000001,0.1275408431313917
49,50,0.08403858078130112,0.007695499863452154,83.11666666666667,0.36817870057290536,89.83333333333333,0.15151090903151504


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_14_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00015710984098961668,1.639982385091489e-05,80.44166666666668,2.4000723368728343,74.975,0.7549779246220828
1,2,0.0003541509651721166,1.834407070143243e-05,79.02499999999999,3.5339720334679106,79.55833333333334,0.22923180892324574
2,3,0.0005628584152319,2.741350702490837e-05,81.36666666666666,2.4127554556748763,80.665,0.511818652779804
3,4,0.0007846197210199501,3.464224401290397e-05,82.59166666666667,1.331483091226554,81.21333333333332,0.284409720102688
4,5,0.0010201524521988665,4.1599191783789166e-05,79.73333333333333,3.763383524908877,81.71166666666666,0.29128546517500786
5,6,0.0012729369938790501,4.9290718417173696e-05,84.13333333333333,0.6548960901462814,82.17999999999999,0.6100819617067847
6,7,0.0015433638817776666,5.398406622820944e-05,82.71666666666667,2.584999462712173,82.46333333333332,0.40655736235971607
7,8,0.0018346665784713335,6.150755830678895e-05,81.69166666666666,4.336609338591099,82.84000000000002,0.3039188488176827
8,9,0.0021479929336542,7.224898106367906e-05,80.10000000000001,7.309582751429798,83.05166666666666,0.1638512197764245
9,10,0.0024832723572283167,8.748358082494492e-05,81.26666666666667,6.408761364118828,83.04,0.18859126879754248
10,11,0.0028425106171078665,9.524077789669212e-05,80.65000000000002,8.142327677022093,83.49,0.4917655267841898
11,12,0.00323418844878485,0.00010585631177506784,82.40833333333335,3.4989780253985936,83.485,0.34998809503562356
12,13,0.0036466334930261497,0.00011812420726884565,83.30833333333334,4.665602557250479,83.63166666666666,0.20094913673751932
13,14,0.00408817074049275,0.0001291024948701476,79.20833333333333,6.162616913472901,83.76666666666667,0.3514098588384901
14,15,0.004574801114246466,0.00014136890051588523,83.39999999999999,1.5960889699512368,83.83166666666666,0.3781717716711385
15,16,0.0050912388241452335,0.000159506529170915,78.90833333333333,7.2933997940299164,83.82166666666667,0.3961235777997658
16,17,0.005644952153347566,0.00017536474649873285,80.575,4.817567678126934,83.97833333333332,0.6260568841744552
17,18,0.006244947251013068,0.0001867229271290674,78.76666666666667,9.204014824460515,83.86166666666666,0.33318746808499844
18,19,0.00686960821727415,0.0001977171635009662,77.15833333333333,5.955768678815151,84.25666666666666,0.27541887291098216
19,20,0.0075426293165666335,0.000218255765721283,81.425,3.2055615732660647,84.02166666666666,0.20505419337878125
20,21,0.008251648079694918,0.000236139996917185,81.14999999999999,2.8708303096258847,84.33833333333334,0.5776797459569502
21,22,0.009014420160871303,0.00026433063828973716,80.35000000000001,5.225578117937448,84.34333333333333,0.3785351884420914
22,23,0.009836208678074684,0.0002906734551636825,82.99999999999999,2.5516334637508855,84.22166666666668,0.43299024879961956
23,24,0.01072997540519105,0.0003111988003148289,78.50833333333334,6.825895342167372,83.85666666666667,0.4327303497047022
24,25,0.011639179463613767,0.00032963944253264194,83.625,2.2865093483298917,84.23833333333334,0.5156037453531752
25,26,0.0117137522426917,0.00033084499688718305,85.35000000000001,0.3265986323710903,87.34499999999998,0.25824729750118636
26,27,0.011788835658594052,0.00033153094212478386,85.48333333333333,0.33747427885527864,87.91666666666667,0.17094508539944206
27,28,0.011864363092989433,0.0003325370584322518,85.64166666666667,0.4978425677081321,88.11166666666666,0.30667119561872996
28,29,0.011941681480593382,0.00033362214331052404,85.40833333333332,0.22806553639006658,88.25833333333333,0.23688370329950842
29,30,0.012021177602082501,0.0003354766250536059,85.35833333333333,0.8492235015327605,88.32000000000001,0.296479341607469
30,31,0.012102515077020384,0.00033642401173855814,85.50833333333333,0.7446568934005056,88.36000000000001,0.2115025610561986
31,32,0.012184915842837681,0.0003382614446517221,85.05833333333332,0.8033350622388044,88.46666666666665,0.30614085356616555
32,33,0.012269280373537852,0.000340268733524355,85.75,0.7874007874011796,88.66666666666667,0.32714251057027605
33,34,0.01235568022360535,0.00034332045562859544,85.68333333333332,0.631576510716547,88.71666666666668,0.3087429711300701
34,35,0.012443525889330365,0.0003466080987156443,85.89999999999999,0.40000000000000363,88.69666666666667,0.3174726584902798
35,36,0.01245206161016652,0.00034695682572945084,85.85000000000001,0.27080128015453414,89.21499999999999,0.2590205912020616
36,37,0.012460628010903982,0.00034735100425610136,85.85833333333333,0.4381938941711664,89.165,0.21945007025137575
37,38,0.0124691964295483,0.000347725225297775,85.875,0.3902456491322715,89.20166666666667,0.26523050771399226
38,39,0.012477796748710532,0.00034813067222857336,85.83333333333333,0.33623735003053484,89.2,0.20289570391377895
39,40,0.012486412405447336,0.0003485498143660954,85.80000000000001,0.5196152422706626,89.21499999999999,0.24226363050748465
40,41,0.012495038381305681,0.0003490368610437869,85.83333333333333,0.45246239868327504,89.26666666666667,0.24267032964268268
41,42,0.0125037068834229,0.00034952854500125646,85.74166666666667,0.6392812804670233,89.25333333333333,0.33018513325439647
42,43,0.012512339672913484,0.00035000447009311434,85.75,0.5446711546122739,89.33999999999999,0.2806539981305559
43,44,0.01252100164408135,0.0003504716099933479,85.94166666666666,0.5411536031684743,89.38666666666667,0.23520676483090827
44,45,0.012529699971175734,0.0003509415486119611,85.84166666666665,0.6247777382575508,89.34500000000001,0.3043435558706627
45,46,0.01253056721467232,0.00035098677883778226,85.73333333333333,0.473168985552616,89.40833333333335,0.3106668454935109
46,47,0.0125314348677842,0.00035103229981313665,85.79166666666667,0.574758403350681,89.42,0.28606526061955395
47,48,0.012532303944089702,0.00035108035413563296,85.75,0.5228129047119381,89.365,0.3274013846437827
48,49,0.012533173556693014,0.00035112906898943834,85.78333333333335,0.5749396103553477,89.38,0.33496268448888744
49,50,0.012534042515367499,0.00035117688906972775,85.73333333333333,0.4801620096962647,89.40000000000002,0.3309582048134359


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_14_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.229025486599302e-08,2.3897091549337363e-09,51.38333333333333,2.0741798914805423,51.241666666666674,1.3556968277933261
1,2,5.754647637555411e-08,7.665975187838108e-09,52.541666666666664,5.639253545954066,51.51499999999999,1.905131229075834
2,3,1.124075438967693e-07,1.5601772201815708e-08,52.23333333333333,4.99388514974953,51.12,2.4731558786295698
3,4,1.9467824862315845e-07,2.4239226723609264e-08,50.01666666666667,0.037267799624997024,50.62166666666667,1.385621601384094
4,5,3.2488293484799585e-07,3.3324061673167183e-08,50.0,0.0,50.05833333333334,0.13043729868748827
5,6,5.323869417057257e-07,6.051246525085006e-08,50.0,0.0,50.001666666666665,0.0037267799624989073
6,7,8.645279029303396e-07,1.1391716943739986e-07,50.0,0.0,50.0,0.0
7,8,1.3810882152606622e-06,2.174865320348136e-07,50.0,0.0,50.0,0.0
8,9,2.2041527124288756e-06,3.744593021423717e-07,50.0,0.0,50.0,0.0
9,10,3.5891649938706786e-06,6.207121168135999e-07,50.01666666666667,0.023570226039550245,50.025,0.056199051000287936
10,11,6.313709044511969e-06,1.2398656069814022e-06,57.21666666666667,6.792561290771611,52.725,2.2284505080137347
11,12,1.2715931777416628e-05,3.318410905251924e-06,73.875,4.206220591774364,65.81666666666668,6.150061426974169
12,13,3.0107108800791078e-05,1.0783394634084927e-05,80.375,0.8081614937622305,77.08333333333333,1.8191267746427744
13,14,7.376080351217745e-05,2.4110555083801407e-05,81.52499999999999,0.7559486314117709,79.83999999999999,0.4200396806652101
14,15,0.00014577303551831664,3.323711006201277e-05,80.51666666666667,3.1850780559072978,80.62333333333332,0.35523075442434354
15,16,0.00023956839414331662,3.8205771291515916e-05,81.94166666666666,2.411848645518392,80.89333333333333,0.6133967358533589
16,17,0.0003456073034982833,4.0520350935667744e-05,79.36666666666666,3.097803881605307,81.28999999999999,0.3888444419044739
17,18,0.00046406463576393334,4.4621514453751584e-05,77.48333333333333,7.339542825604938,81.32333333333332,0.35330188539296026
18,19,0.0005873870004000667,4.8997619605545845e-05,74.72500000000001,8.643530817900748,81.565,0.35438914580820147
19,20,0.0007136084356902833,5.102068130944001e-05,81.41666666666666,3.4783457115256518,81.74166666666666,0.3005226928018723
20,21,0.0008442583939230166,5.3031989227686725e-05,80.45833333333333,1.2387549753235627,82.46,0.11944315244779062
21,22,0.0009862661283090834,5.631253382200199e-05,81.75833333333334,3.7422605319363926,82.32833333333333,0.47298402603987505
22,23,0.0011308677233248167,6.406910004641913e-05,80.74166666666667,5.554683959406594,82.78999999999999,0.21079215671683146
23,24,0.0012807482831528833,6.489613419352833e-05,82.04166666666667,3.6937353120595335,82.88666666666667,0.3736605708691016
24,25,0.0014420431103298835,6.883983003171069e-05,80.81666666666666,5.911617563934781,83.00666666666667,0.4033057841831147
25,26,0.00145666046059645,6.96098319685041e-05,84.98333333333333,0.24094720491334892,84.86833333333334,0.3074853203361417
26,27,0.0014723609796037668,7.02037726751208e-05,85.0,0.36170890690351154,85.04333333333334,0.30722774758945437
27,28,0.0014892287793380832,7.071761557366816e-05,85.14999999999999,0.6271629240742276,85.11666666666666,0.34164634085882095
28,29,0.00150717050899525,7.106967986679563e-05,85.46666666666665,0.3349958540373666,85.09666666666666,0.40404895192977835
29,30,0.0015258308811260833,7.136757392134091e-05,85.30833333333334,0.37015387190854293,85.22666666666667,0.3549491356362075
30,31,0.0015453117099354999,7.176491917752218e-05,85.12500000000001,0.5535867893414108,85.24166666666667,0.3444036714219076
31,32,0.0015656686728213836,7.215198692815397e-05,85.5,0.3628590176179523,85.28333333333335,0.23879326251429783
32,33,0.001586777993387933,7.258175829956004e-05,85.49166666666667,0.5548398167239121,85.40499999999999,0.1831893373898536
33,34,0.0016086507030071834,7.294166174063725e-05,85.46666666666665,0.41096093353126995,85.45833333333333,0.266296618245314
34,35,0.0016309586141877667,7.316787335346344e-05,85.31666666666666,0.2266911751455911,85.52833333333332,0.2926554667560867
35,36,0.0016332212655308168,7.318136884259727e-05,85.34166666666665,0.3258535799336183,85.60000000000001,0.3443835071544512
36,37,0.0016354862626695669,7.320823296509205e-05,85.30833333333332,0.42663085787234134,85.61666666666667,0.3010906102082149
37,38,0.0016377596050127835,7.324776100537621e-05,85.38333333333333,0.3144660377352212,85.58833333333332,0.2806787408329237
38,39,0.0016400425103003165,7.329296262192013e-05,85.36666666666667,0.42589774463935814,85.63666666666666,0.339100116320958
39,40,0.0016423393603066667,7.33539574155204e-05,85.50833333333333,0.396249780932296,85.57666666666667,0.2773485572744612
40,41,0.001644652670327617,7.341987686757307e-05,85.40833333333335,0.2620697532252733,85.56,0.3124633311819666
41,42,0.0016469813173309335,7.349197423320007e-05,85.64999999999999,0.3291402943021902,85.52833333333332,0.2604109999383436
42,43,0.0016493030402191333,7.35485964606501e-05,85.68333333333332,0.2910708199428867,85.625,0.23528351691806598
43,44,0.00165161971229695,7.360214965770274e-05,85.60000000000001,0.4281744192888393,85.63999999999999,0.2308679276123001
44,45,0.0016539398237496166,7.366555459403639e-05,85.55,0.4310839052125851,85.66833333333334,0.22504937729800867
45,46,0.0016541725764028,7.367281093880373e-05,85.46666666666668,0.47051980711643604,85.66000000000001,0.20033305601755613
46,47,0.0016544054637386999,7.368005429468295e-05,85.5,0.45092497528229086,85.68333333333334,0.20797969986408552
47,48,0.0016546385158745167,7.368706197534533e-05,85.45833333333333,0.49279531473242083,85.68666666666667,0.19855030149114064
48,49,0.0016548717406382832,7.369434380101213e-05,85.53333333333335,0.5241395064505445,85.665,0.22954665466232893
49,50,0.001655105420046767,7.370174870145849e-05,85.42500000000001,0.555090082779363,85.66333333333334,0.21883530082893254


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_14_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.025231644074131403,0.006864778921277256,74.825,6.54196389982906,71.36166666666668,1.0209867231697438
1,2,0.02636244775442433,0.006723427398047641,74.53333333333333,11.115704606046744,77.76,0.4037325847637276
2,3,0.027560556453158067,0.006615509843121548,81.35833333333333,1.5322686521045246,79.45166666666667,0.6542531789928278
3,4,0.028897127922310886,0.006444281531982551,81.15833333333335,2.1820129595296978,79.94666666666666,0.3793268892247004
4,5,0.030310007469031813,0.006313749297432961,80.43333333333332,1.9705470193719148,80.35333333333334,0.4814099661988298
5,6,0.03181752980936305,0.006232124795048507,81.36666666666667,1.697956287881273,80.49833333333333,0.40047541192382
6,7,0.033497808788161616,0.006144035598857808,77.91666666666667,2.4872452410023618,80.70166666666667,0.7006048973724185
7,8,0.035249942236567196,0.006028190189400153,71.61666666666666,14.250808943900537,81.12333333333332,0.7407803693103365
8,9,0.03716536233615331,0.005916754051227239,75.65833333333335,3.757261487957536,80.91000000000001,0.25377155080899366
9,10,0.03931437532928172,0.005847986437481378,76.28333333333333,6.15695180714902,80.66666666666667,0.6345514601319231
10,11,0.04157626276872535,0.0057407635009413364,73.575,6.451017361625993,80.64,0.692531587727229
11,12,0.04391244005839664,0.005572720504331747,77.34999999999998,4.999249943741563,81.22500000000001,0.36863486903257753
12,13,0.0464819127238818,0.005389149212165935,75.55833333333332,5.426203143594563,80.89666666666666,0.548988969733352
13,14,0.04919775205706387,0.005193590344396954,78.89999999999999,5.959516199603228,80.90833333333333,0.7521395408359343
14,15,0.05202928510474277,0.005037321988040993,78.74166666666666,4.029724625275969,80.69500000000001,0.31878676258590355
15,16,0.05497202404335632,0.004825073135838492,78.85833333333333,5.651947796015891,80.59833333333334,0.37378321108483337
16,17,0.05791706589514043,0.004598723566907198,78.68333333333334,6.772718968200455,80.69666666666667,0.3627977704206889
17,18,0.06096267733261616,0.004378777170349529,79.94166666666666,2.4343747771359188,80.88333333333333,0.443421043955085
18,19,0.06418498514574209,0.004135213648091761,79.875,4.22332313863542,81.15499999999999,0.47696086492150097
19,20,0.06765966206739969,0.003940174583461738,77.75,4.860641247133273,80.67166666666667,0.3368192723438213
20,21,0.0711182931015474,0.0037126991711268673,78.375,4.319312252353762,80.69,0.5886708191624018
21,22,0.07473801940588785,0.003456428713137593,79.18333333333334,1.8685258598394836,80.715,0.5893711337801787
22,23,0.07881769534450946,0.003181393729996049,78.85,3.3836617246212235,80.02333333333333,0.345382235919698
23,24,0.08283735290152366,0.00307668494060942,77.21666666666665,5.845202211120579,80.215,0.5453057246474985
24,25,0.08695296616731431,0.002963159194915982,75.425,4.041838484320387,80.49,0.6659829827655717
25,26,0.0872922482150164,0.002950598827631586,82.76666666666667,0.6743309441381331,83.46166666666666,0.4483828968886119
26,27,0.08757853457887778,0.0029396874781001583,83.63333333333334,0.4099457958749617,85.17833333333333,0.34314315120984407
27,28,0.08784981467189022,0.0029278055764849183,83.49166666666666,0.9052700640631445,85.885,0.4364153220652749
28,29,0.08811454792137179,0.0029162735864375804,83.90833333333335,0.85509096332236,86.27499999999999,0.34106451002705923
29,30,0.08837525795289707,0.002906587521271829,83.54166666666667,1.187229501355525,86.66833333333334,0.41870501416735983
30,31,0.08863699714057205,0.002899062831514713,83.21666666666665,0.9067647005823647,86.89833333333333,0.46588327102635835
31,32,0.08889696510768462,0.002890213585599695,83.80833333333334,0.5503155660366379,87.12333333333333,0.3737943582000918
32,33,0.0891592660534442,0.0028768521256553846,83.7,0.7427426651719048,87.48833333333333,0.3618663043476432
33,34,0.08942407709113703,0.0028654369846416645,83.60833333333333,0.634702467477652,87.625,0.44709245874501885
34,35,0.08969139097770569,0.0028556661863080018,83.50833333333333,0.41172064423452215,87.89999999999999,0.40648903224236427
35,36,0.08971615448205661,0.0028548712123927667,83.78333333333335,0.6256108126374518,88.75666666666666,0.5577534301901637
36,37,0.08974087515211258,0.0028540929439533013,83.61666666666666,0.638792263224561,88.83166666666666,0.4288518262627418
37,38,0.08976546134940233,0.0028533348262046072,83.61666666666669,0.5177408189003037,88.92666666666666,0.424879067761906
38,39,0.0897899763673284,0.0028527057341893977,83.825,0.4289036410819278,88.87833333333333,0.4118015973203074
39,40,0.089814420427333,0.0028520732121177506,83.71666666666665,0.410960933531267,88.91166666666668,0.4972396024274589
40,41,0.08983899344742213,0.002851403311783048,83.575,0.44604745636908627,88.93833333333333,0.5214216677081547
41,42,0.08986349427043899,0.0028507368665885396,83.75833333333334,0.27901115071305327,88.97666666666667,0.5161610429141514
42,43,0.08988814026046503,0.0028499182173621967,83.7,0.4813176359397881,88.95833333333333,0.5124911923362413
43,44,0.089912674549066,0.0028491350655634263,83.71666666666665,0.372677996249963,89.015,0.5202803731322837
44,45,0.0899373356023992,0.002848261817505523,83.72500000000001,0.14068285846778528,88.98333333333333,0.42862830310447353
45,46,0.08993976421755086,0.002848189795317,83.7,0.17078251276599263,89.075,0.37151715976520155
46,47,0.08994219549285591,0.00284811815316699,83.73333333333333,0.3184162195757112,89.09333333333332,0.3430095560703159
47,48,0.08994462560383348,0.00284804728028282,83.83333333333333,0.31710495984067466,89.07166666666667,0.40695686367094014
48,49,0.08994705481815003,0.0028479782485094085,83.80833333333334,0.37239838285840543,89.04166666666667,0.3853317474015807
49,50,0.08994948652375244,0.0028479101411171804,83.83333333333333,0.33124344857253163,89.12333333333333,0.39448982524549825


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_14_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,6.199120073130368e-08,7.282551986542031e-09,51.11666666666667,2.2189837513800965,51.830000000000005,3.4205457654200924
1,2,1.5038819923366335e-07,1.7763073653917616e-08,50.00833333333333,0.01863389981249719,50.81333333333333,1.6796295887949695
2,3,2.8969446998526275e-07,3.7298439037640965e-08,50.041666666666664,0.09316949906248859,50.11833333333333,0.2601548684064094
3,4,5.216026056158831e-07,6.957666429385947e-08,50.025,0.05590169943749157,50.09166666666667,0.20053400930737114
4,5,8.883395074719871e-07,1.2168932020415616e-07,50.0,0.0,50.041666666666664,0.09316949906248859
5,6,1.4678694295495083e-06,2.3646361238773046e-07,50.0,0.0,50.004999999999995,0.011180339887499372
6,7,2.418764933981632e-06,5.113878562716384e-07,50.00833333333333,0.01863389981249719,50.0,0.0
7,8,4.103636933128798e-06,1.1227749050815767e-06,52.81666666666667,5.478645412467898,50.50666666666666,0.9241151924348431
8,9,7.881438532832499e-06,2.8481229510531e-06,66.27499999999999,8.707025420122914,58.43,7.354891796167592
9,10,1.7715340017635757e-05,7.96015053491025e-06,77.12500000000001,5.209026620524544,71.21333333333334,6.975487239055222
10,11,4.350209483858929e-05,1.9716638031524172e-05,78.95833333333333,3.062735251735315,77.83999999999999,2.5909779363527363
11,12,9.705626620935245e-05,3.682171488983562e-05,79.51666666666667,2.769877654738959,80.01,0.6511528238439894
12,13,0.00017559067361963042,4.91574650640424e-05,77.10833333333333,5.956608141850156,80.57833333333332,0.36630664142976704
13,14,0.00027173956800461666,5.52338800503927e-05,81.63333333333333,2.4682427397284528,80.855,0.23570815287837152
14,15,0.0003785978644992,5.9537900514108095e-05,79.2,4.29961238563044,81.45333333333333,0.30109061020821315
15,16,0.00049163900823315,6.278200554650798e-05,77.79166666666667,7.267588817635615,81.63166666666666,0.22519744423258467
16,17,0.0006148926796034333,6.409831488973578e-05,77.01666666666667,11.766182709594288,81.94,0.3220765954448335
17,18,0.0007387958614329167,6.406362816087358e-05,82.05833333333334,1.8353965662917504,82.14500000000001,0.39258756984906695
18,19,0.0008723414383578999,6.742536970811758e-05,81.37499999999999,2.1736585901807715,82.54166666666667,0.2833970516587766
19,20,0.0010154656301930834,6.899141440803182e-05,79.05833333333334,7.952117991802913,82.55166666666666,0.34255980824116194
20,21,0.0011588360560572167,6.970543977687901e-05,82.74166666666666,2.1489176862370085,82.74833333333332,0.3189261495846435
21,22,0.00131378504323425,6.986974883336759e-05,82.85,3.0930028559098783,82.745,0.2463567873363075
22,23,0.00147186244113515,7.114958440391291e-05,79.525,5.904147553485882,82.96333333333332,0.2532894698868396
23,24,0.0016353941666651167,7.272465851706723e-05,76.075,9.762118537148242,83.20333333333332,0.34013069383530964
24,25,0.0018096524793800332,7.319967832794084e-05,82.51666666666667,2.554190456659189,83.32166666666667,0.2226669161675241
25,26,0.0018255963791965334,7.281499783613697e-05,85.075,0.3092329219213252,85.16,0.18457157599876284
26,27,0.0018430696297531168,7.249563866504459e-05,84.93333333333334,0.34600899153378034,85.27666666666667,0.2170765354022016
27,28,0.0018617386988170502,7.222446744347014e-05,85.26666666666668,0.48790937227681697,85.32666666666667,0.22551176367444156
28,29,0.0018809931468855333,7.213196662014263e-05,85.16666666666667,0.3566822426505434,85.40833333333335,0.20309412158460632
29,30,0.001901426498322383,7.239094831622786e-05,85.04166666666667,0.20699570580623963,85.445,0.23837994882120658
30,31,0.0019226461466337165,7.28280298780773e-05,85.00833333333334,0.4685230932290203,85.51666666666667,0.1622412469818398
31,32,0.0019449296821767669,7.325027464245211e-05,85.11666666666666,0.684145858392458,85.55333333333334,0.28282306993753414
32,33,0.0019679998226965,7.366111502551487e-05,84.87499999999999,0.709900227731569,85.62166666666667,0.26766998752609966
33,34,0.001991351200339633,7.40481782901857e-05,85.15,0.6825198409814464,85.66166666666668,0.29885429374343364
34,35,0.0020154721489869165,7.459845106693759e-05,85.425,0.4525391327461811,85.76,0.24255583549635093
35,36,0.00201791095318415,7.465277186106518e-05,85.20833333333333,0.46852309322902086,85.88999999999999,0.19663841605003562
36,37,0.0020203514018257668,7.470744412193716e-05,85.31666666666666,0.3299831645537234,85.88166666666666,0.21185031403223362
37,38,0.0020228094708033997,7.476692885577248e-05,85.21666666666667,0.47929346148494506,85.92333333333335,0.21669230617526433
38,39,0.0020253031713176,7.482382541181137e-05,85.3,0.4425306015783939,85.90500000000002,0.2681262140609679
39,40,0.002027795219159117,7.487469931262077e-05,85.45833333333333,0.49279531473241883,85.95833333333333,0.26497903481009694
40,41,0.00203030264949,7.493661680762441e-05,85.26666666666667,0.4913134324327877,85.87666666666667,0.2548637980482036
41,42,0.0020328134560753334,7.501682613299204e-05,85.29166666666667,0.5126862805090684,85.895,0.25785978101802987
42,43,0.0020353233358891333,7.510757193093027e-05,85.33333333333333,0.47492689495917,85.90333333333335,0.27620443314489207
43,44,0.0020378437821476168,7.52070795640574e-05,85.3,0.4654746681256301,85.88,0.17126976771553692
44,45,0.0020403725851397833,7.531198435271046e-05,85.28333333333335,0.45338235029118096,85.94166666666666,0.24707736080470874
45,46,0.0020406257808542,7.532110260988795e-05,85.32499999999999,0.3614208073700269,85.98833333333333,0.2406530467060187
46,47,0.002040878012260517,7.533008587374578e-05,85.275,0.4732423621500214,85.945,0.25434556545508485
47,48,0.002041130142186433,7.533905272187659e-05,85.325,0.5625462943912571,85.97000000000001,0.2963668897386057
48,49,0.0020413829743616664,7.534804877545443e-05,85.31666666666668,0.5030462757595527,85.97333333333334,0.26398653164297764
49,50,0.0020416362922465827,7.535726816007729e-05,85.27499999999999,0.5359959576962015,86.01333333333334,0.2960105103239122


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_16_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.53751995580887e-09,9.431341126642184e-10,50.75,1.0606601717798212,50.873333333333335,2.971602635316878
1,2,1.9724707169920036e-08,1.9718745324927305e-09,53.25,4.490545623863544,51.296666666666674,1.1474706483779422
2,3,3.978772348326092e-08,2.894333499605633e-09,51.85,2.6162950903902247,52.913333333333334,4.11300646999518
3,4,6.886734968496768e-08,6.364133080113686e-09,50.03333333333333,0.04714045207910384,52.446666666666665,3.4601091826061743
4,5,1.1485097932833032e-07,1.1492350377079175e-08,50.0,0.0,50.03333333333333,0.04714045207910384
5,6,1.9349337311304502e-07,1.706851376255015e-08,50.0,0.0,50.0,0.0
6,7,3.2284934626650994e-07,2.322660819563257e-08,50.0,0.0,50.0,0.0
7,8,5.317729954543943e-07,2.4608359574166028e-08,50.0,0.0,50.0,0.0
8,9,8.589662375408912e-07,2.7743661481370853e-08,50.0,0.0,50.0,0.0
9,10,1.3756336618987554e-06,7.815448458020653e-08,50.0,0.0,50.00666666666667,0.009428090415822106
10,11,2.2758014843189784e-06,1.6370988431087047e-07,50.0,0.0,50.27,0.38183766184073675
11,12,3.849694943244917e-06,4.413825922436023e-07,50.050000000000004,0.04082482904638688,50.03333333333334,0.033993463423953964
12,13,7.13426579710362e-06,1.0976799496093581e-06,59.61666666666667,4.221045157567286,53.4,2.4244724512080262
13,14,1.64929285085693e-05,4.030162953836562e-06,78.8,0.9600347215943087,69.92,2.9118035648030913
14,15,4.723377170621107e-05,1.521859592627144e-05,80.4,0.6377042156569702,78.75333333333333,0.715603863103661
15,16,0.00012194416068427617,3.0745109037078165e-05,79.18333333333334,2.762044331448883,79.37666666666667,0.20237478982214405
16,17,0.00022721089681163333,3.750226060947063e-05,79.25,0.8041558721209905,79.88666666666667,0.4152375491477336
17,18,0.00034624036281406665,3.4579586325776486e-05,82.35000000000001,0.8602325267042661,80.86666666666667,0.25952948879762405
18,19,0.00047138400305506666,3.778926894563502e-05,81.58333333333333,2.144113388378101,81.25999999999999,0.3101612483854151
19,20,0.0006041686402127668,3.885396297874607e-05,83.64999999999999,0.10801234497346478,81.59666666666666,0.1575506973079546
20,21,0.0007486392183622667,3.9534975483291194e-05,77.56666666666668,4.4053628933632965,81.80666666666666,0.34344658326377403
21,22,0.0008905721019845,4.088349790122087e-05,84.01666666666667,0.2248456260538679,82.21,0.23280893453645354
22,23,0.0010387863340971,4.427152916338321e-05,71.89999999999999,10.440865225960287,82.31333333333333,0.36114016977099206
23,24,0.0011928189665733333,4.6979093620563706e-05,84.23333333333333,1.1286668635558006,82.28666666666666,0.17441967269268124
24,25,0.0013481494951245669,4.873971939171853e-05,78.46666666666665,1.440100305148532,82.73666666666666,0.09285592184789333
25,26,0.0013639694131684001,4.8830847314289144e-05,85.14999999999999,0.5787918451395156,84.82,0.22015146301277638
26,27,0.0013811995659354667,4.898277853982572e-05,85.18333333333332,0.3274480450731402,85.08999999999999,0.172046505340853
27,28,0.0013996026975210667,4.90564373858507e-05,85.45,0.29439202887759586,85.00333333333333,0.10274023338281042
28,29,0.0014192960568539666,4.9310719386175284e-05,85.06666666666666,0.6141841924229412,85.10666666666667,0.07930251502246756
29,30,0.0014403311907079334,4.9440420336695376e-05,85.58333333333333,0.2896357866163807,85.06333333333335,0.07363574011458467
30,31,0.0014624950871979334,4.953187914508685e-05,85.51666666666667,0.6737127643802614,85.25,0.10424330514074609
31,32,0.0014849794351225333,4.916961935192146e-05,85.06666666666666,0.24608038433722637,85.40666666666668,0.1936204764194338
32,33,0.0015079939358851665,4.8750515031730215e-05,85.46666666666665,0.5169354139756954,85.51666666666667,0.02054804667656762
33,34,0.0015318404254464335,4.8228910764116075e-05,85.28333333333335,0.18408935028645546,85.48,0.09416297927883678
34,35,0.0015564107427305334,4.8175616470400015e-05,85.2,0.10801234497346478,85.50333333333333,0.13123346456686508
35,36,0.0015588415376568668,4.8174032204650916e-05,85.28333333333335,0.31180478223116176,85.62666666666667,0.11469767022723533
36,37,0.0015612887955044332,4.8171629567682854e-05,85.28333333333335,0.43269183285824353,85.71,0.0898146239020494
37,38,0.0015637365953428,4.8177518024351465e-05,85.35000000000001,0.4320493798938569,85.62666666666667,0.15107025591499917
38,39,0.0015661652024174667,4.818793273938646e-05,85.19999999999999,0.5338539126015684,85.64666666666666,0.11440668201154297
39,40,0.0015686206132560665,4.822803393483295e-05,85.13333333333333,0.18856180831640867,85.62,0.12027745701779272
40,41,0.0015710805094665001,4.825685666528905e-05,85.38333333333333,0.4403281604540959,85.59333333333335,0.11953614051360394
41,42,0.0015735662769007334,4.831763174462775e-05,85.55000000000001,0.5671566509057901,85.62,0.06531972647421669
42,43,0.0015760812608082333,4.840266109315093e-05,85.46666666666665,0.37043517951488397,85.61,0.053541261347360675
43,44,0.0015786216205523331,4.847721914002749e-05,85.55,0.5099019513592783,85.64,0.0496655480858365
44,45,0.0015811847267087334,4.855358825852837e-05,85.63333333333333,0.4588633299312048,85.67,0.17281975195754362
45,46,0.0015814429773172668,4.856111921718832e-05,85.51666666666667,0.48705463987341824,85.72666666666667,0.08806563209082051
46,47,0.0015817019946728665,4.8569057978820355e-05,85.5,0.41432676315520856,85.70666666666666,0.10338708279514344
47,48,0.0015819610107660335,4.8577244264146364e-05,85.38333333333334,0.47842333648024765,85.71333333333335,0.1381625451737512
48,49,0.0015822198158395,4.8585830211782706e-05,85.5,0.48131763593979005,85.73666666666666,0.10338708279513686
49,50,0.0015824788154792334,4.859469529756496e-05,85.53333333333335,0.5137011669140814,85.73,0.13735598518691242


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_16_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.5986397782881232e-08,1.58782422750749e-09,50.0,0.0,50.18666666666667,0.2639865316429788
1,2,4.1730765636336406e-08,4.650791438342317e-09,50.0,0.0,50.0,0.0
2,3,8.329091681731514e-08,8.6572835807652e-09,50.0,0.0,50.04999999999999,0.07071067811865074
3,4,1.5245469238688928e-07,1.7252078230117202e-08,54.300000000000004,6.081118318204308,51.44,2.0294005683123952
4,5,2.6724049391073575e-07,4.305885068963186e-08,49.98333333333333,0.023570226039550245,51.526666666666664,2.1590327052229243
5,6,4.623210009467985e-07,9.791937814649613e-08,50.0,0.0,50.03333333333333,0.04714045207910384
6,7,7.832789943894234e-07,2.0111096816346613e-07,50.0,0.0,50.00333333333333,0.004714045207909379
7,8,1.2528824821725955e-06,3.401646304981149e-07,50.0,0.0,50.0,0.0
8,9,1.985544576249301e-06,5.313181030637298e-07,50.0,0.0,50.0,0.0
9,10,3.230186634394458e-06,8.56133361167091e-07,50.18333333333333,0.16499158227686103,50.01666666666667,0.023570226039550245
10,11,5.738759228435186e-06,1.7862445205779122e-06,61.550000000000004,1.3862419221285525,51.93666666666667,0.2882514334550445
11,12,1.188021099563698e-05,4.356789560453792e-06,72.96666666666665,4.861812647791171,66.82666666666667,1.989645417879503
12,13,3.298838976858716e-05,1.308850549224343e-05,80.61666666666666,0.5572751165766752,76.82333333333334,1.9066433565008656
13,14,9.138551678247924e-05,2.8162059710173118e-05,81.26666666666665,1.527707069070799,79.68333333333332,0.5301781671182697
14,15,0.00018314985943993336,3.662062337418996e-05,80.38333333333334,2.922993138700278,80.57,0.48131763593979005
15,16,0.0002979893596822333,4.1956777440362334e-05,74.38333333333333,7.0102702436417434,80.85666666666667,0.3166842100403628
16,17,0.00041908857363793335,4.7884375615907414e-05,80.45,2.8428272312377096,80.96000000000001,0.22759613353481822
17,18,0.0005483250698285999,5.20592878698169e-05,75.01666666666667,7.672932222357297,81.49,0.6177917664283566
18,19,0.0006790276515961,5.206955270673204e-05,82.25,1.1683321445547896,81.67333333333333,0.10656244908764075
19,20,0.0008174330215532,5.629430787705788e-05,82.93333333333334,1.3455688594626216,81.85333333333334,0.5201495511442383
20,21,0.000962263719822,6.226862841815319e-05,81.56666666666666,4.328266268252091,82.54333333333334,0.19567546828585872
21,22,0.0011158046370501999,5.7320876815744604e-05,82.0,3.86932379966664,82.69999999999999,0.5339163480046948
22,23,0.0012778274668033334,6.19137627057313e-05,80.8,5.833952348108445,82.85333333333334,0.0543650214343385
23,24,0.0014514227582555332,6.469549135074224e-05,82.13333333333334,1.8404407684634225,82.75666666666666,0.2691137718925288
24,25,0.0016345430565938665,7.474890647686922e-05,84.14999999999999,1.6309506430300114,82.98333333333333,0.11953614051361015
25,26,0.0016525472027742,7.434676747516566e-05,85.55,0.308220700148449,85.04333333333334,0.2584999462712151
26,27,0.0016722187250007333,7.473186874216333e-05,85.18333333333334,0.5632248416238653,85.24000000000001,0.2299275248130752
27,28,0.0016933607444848666,7.572700727648951e-05,84.89999999999999,0.8336666000266608,85.25666666666666,0.23809428571237873
28,29,0.0017158233967117,7.623941911235828e-05,85.55,0.6337717780610502,85.30666666666667,0.2131248981752754
29,30,0.0017394731059508,7.723917360068646e-05,84.81666666666666,0.023570226039556944,85.28666666666668,0.2085398975948905
30,31,0.0017643318156126998,7.852186817274394e-05,85.35000000000001,0.5115336417740937,85.40333333333332,0.1878533707147357
31,32,0.0017899811435343669,7.95422622654036e-05,85.43333333333334,0.2867441755680889,85.39999999999999,0.2546893532652367
32,33,0.0018168547865902666,8.144558883634893e-05,85.83333333333333,0.41096093353126556,85.51,0.19510680835549052
33,34,0.0018449900303159,8.30924443921073e-05,85.75,0.5338539126015684,85.64,0.1608311744241962
34,35,0.0018738099738811666,8.394796614991859e-05,85.66666666666667,0.5482294734466238,85.71,0.07257180352359073
35,36,0.0018767086205317667,8.401515293780138e-05,86.08333333333333,0.5185449728701322,85.78666666666668,0.10208928554075465
36,37,0.0018796043025953665,8.411191905433931e-05,86.06666666666668,0.618241233033045,85.91666666666667,0.0449691252107733
37,38,0.0018825146972629332,8.421095182233913e-05,86.01666666666667,0.6141841924229411,85.84666666666665,0.024944382578493046
38,39,0.0018854575465984001,8.431060584096194e-05,86.14999999999999,0.6976149845485461,85.99666666666667,0.09177266598623514
39,40,0.0018884040469929666,8.439417179596957e-05,85.88333333333333,0.5948856099191616,86.01333333333334,0.06599663291073753
40,41,0.0018913631606914333,8.450350365317479e-05,85.89999999999999,0.60138728508896,85.96333333333332,0.06798692684790142
41,42,0.0018943527296830336,8.460303792171807e-05,86.03333333333335,0.5249338582674549,85.94666666666667,0.07408703590297343
42,43,0.0018973476044819668,8.471705734739475e-05,85.98333333333333,0.48362060428489984,85.97333333333334,0.08055363982396505
43,44,0.0019003370144406668,8.48235657785633e-05,85.95,0.6745368781616038,85.95333333333333,0.0590668171555613
44,45,0.0019033242425370667,8.493943455894878e-05,85.90000000000002,0.6377042156569672,85.97666666666667,0.12498888839502037
45,46,0.0019036215556771999,8.495356001067923e-05,85.81666666666666,0.6128258770283399,85.91666666666667,0.11440668201153732
46,47,0.0019039191187603997,8.496851419120897e-05,85.93333333333334,0.6276056794587592,85.94000000000001,0.13638181696985746
47,48,0.0019042174695773665,8.498343177646134e-05,85.85000000000001,0.6377042156569672,85.92666666666666,0.06944222218666035
48,49,0.0019045156915137335,8.499769210297393e-05,85.78333333333335,0.6599663291074404,85.96333333333332,0.0543650214343324
49,50,0.0019048137044882665,8.501229141122256e-05,85.93333333333334,0.6114645442614784,86.03000000000002,0.08524474568362919


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_18_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.5321447982279532e-09,2.0580153838843386e-10,50.449999999999996,0.4415880433163914,50.40666666666667,0.334896335536171
1,2,4.207977539849842e-09,6.029788348181355e-10,50.75,1.0606601717798212,49.93666666666667,0.4228737662970151
2,3,9.048361281944831e-09,1.131540099413796e-09,50.0,0.04082482904638398,50.22,0.2760434748368472
3,4,1.740325944918535e-08,1.8318831582406012e-09,50.18333333333334,0.2592724864350661,50.24,0.2244994432064361
4,5,3.062649137033964e-08,2.466824049987181e-09,50.1,0.14142135623730817,49.98333333333333,0.023570226039550245
5,6,5.2535870309115006e-08,3.532306226945848e-09,50.083333333333336,0.11785113019775457,50.03333333333333,0.024944382578493043
6,7,8.891298874104759e-08,5.441296811072402e-09,50.0,0.0,50.00666666666667,0.009428090415822106
7,8,1.5255187925963088e-07,8.577950656299512e-09,50.0,0.0,50.00333333333333,0.004714045207909379
8,9,2.644603697842543e-07,1.8463817381152826e-08,50.0,0.0,50.0,0.0
9,10,4.471987550513465e-07,4.6516607108107294e-08,50.0,0.0,50.0,0.0
10,11,7.414852129984669e-07,8.263135790951471e-08,50.0,0.0,50.0,0.0
11,12,1.2485008140755593e-06,1.4983865940700876e-07,50.0,0.0,50.0,0.0
12,13,2.060045339557675e-06,2.509354464384613e-07,50.0,0.0,50.0,0.0
13,14,3.5189207157941745e-06,4.6410197235905376e-07,50.11666666666667,0.1312334645668627,50.00666666666666,0.004714045207909379
14,15,6.81171616713136e-06,1.091835625838958e-06,59.35,8.544296343175366,53.95000000000001,2.5695524902208153
15,16,1.8229836389555926e-05,4.165781137755074e-06,78.86666666666666,1.4025769933312806,70.24666666666667,4.9934779685327735
16,17,6.740885446213275e-05,1.4842159577678021e-05,73.06666666666666,8.517857059665232,79.21,0.8743378446954396
17,18,0.0001677655281396,1.9938635178517752e-05,76.48333333333333,1.6126238109229192,80.08,0.3715732319027644
18,19,0.0002910937038786,2.1841095831313062e-05,81.43333333333334,2.6141707841854718,80.21000000000001,0.5990548110704657
19,20,0.0004223621341229333,2.016148556273138e-05,76.25,7.133138626626196,81.23,0.17107503227141677
20,21,0.0005632246528915667,1.8996224718772937e-05,77.81666666666666,8.250488201043353,81.46333333333332,0.3423773097362399
21,22,0.0007090654597219333,1.9152380994052593e-05,81.01666666666667,2.3174459121100446,81.84333333333333,0.22231109334044497
22,23,0.0008617653734026999,1.8485219948286303e-05,81.81666666666666,4.2544747684709066,82.23666666666666,0.28569603116288744
23,24,0.0010183840271878665,1.3226093173181642e-05,75.18333333333334,10.3975424446784,82.11666666666666,0.2293953404544767
24,25,0.0011853473432548334,1.4742525360846407e-05,78.01666666666667,10.517393001859142,82.47333333333334,0.11323525167641704
25,26,0.0012008237481905,1.4695988671018093e-05,85.10000000000001,0.4320493798938591,84.64666666666666,0.40581878824037526
26,27,0.0012184632433143666,1.4339198113426529e-05,85.08333333333333,0.4326918328582436,84.77666666666666,0.25525586292102337
27,28,0.0012377032513147335,1.3924674168802958e-05,84.86666666666667,0.46963342678684794,84.81,0.2691963347942665
28,29,0.0012579193649649668,1.37297566234096e-05,85.48333333333333,0.7961713941664136,84.98333333333333,0.23697163449568012
29,30,0.0012801077464000335,1.3627721575652626e-05,84.80000000000001,0.8376554582086089,85.03333333333335,0.23976840677806416
30,31,0.0013033722453308666,1.358307750584015e-05,85.41666666666667,0.19293061504649933,85.08333333333333,0.1357284871433484
31,32,0.0013272311605032332,1.3243989240842487e-05,84.76666666666667,0.6459274125025418,84.99333333333333,0.13021349989749623
32,33,0.0013521071922852335,1.30181778189786e-05,84.88333333333334,0.7191816336797137,85.36,0.20542638584173578
33,34,0.0013779797606849333,1.2441385441523693e-05,85.68333333333334,0.3472111109333277,85.47666666666667,0.06944222218666626
34,35,0.0014059719678405,1.176872287057756e-05,85.03333333333333,0.5390320542932073,85.5,0.14445299120013416
35,36,0.0014088488036408003,1.1790873647962465e-05,84.98333333333333,0.3274480450731402,85.61666666666667,0.1359738536958112
36,37,0.0014117588658813334,1.1838219389729888e-05,85.3,0.16329931618554752,85.65000000000002,0.10708252269472932
37,38,0.0014146865984283332,1.1881701198796106e-05,85.31666666666668,0.4365266951236254,85.66333333333334,0.1322455628325196
38,39,0.0014176325121267,1.1912080326146719e-05,85.5,0.6013872850889522,85.57666666666667,0.13097921802925425
39,40,0.0014205993438884,1.1946955372045456e-05,85.39999999999999,0.4708148963941869,85.57,0.05354126134736687
40,41,0.0014235981445652336,1.197753081750985e-05,85.43333333333334,0.46963342678684217,85.63333333333333,0.10842303978193246
41,42,0.0014266061692280332,1.2030433207395434e-05,85.44999999999999,0.34880749227427643,85.64666666666666,0.12229290885229087
42,43,0.0014296066534630666,1.207744193200802e-05,85.18333333333334,0.34721111093332546,85.65666666666665,0.05557777333510996
43,44,0.0014326509042061001,1.2099240356889133e-05,85.19999999999999,0.24494897427832127,85.74000000000001,0.14764823060232804
44,45,0.0014356849890327999,1.214729094406134e-05,85.13333333333333,0.18856180831640867,85.66666666666667,0.08379870059984461
45,46,0.0014359872540936,1.2150535180259301e-05,85.08333333333333,0.2248456260538718,85.63,0.058878405775513704
46,47,0.0014362903025929331,1.2153975120330746e-05,85.08333333333333,0.08498365855988142,85.67666666666666,0.08956685895029354
47,48,0.0014365929941378,1.215603460559221e-05,85.11666666666666,0.23921166824012596,85.67,0.11313708498984519
48,49,0.0014368952591250997,1.215862208471226e-05,85.0,0.25495097567963587,85.65333333333332,0.10656244908763822
49,50,0.0014371984202355666,1.2161239045062098e-05,85.03333333333333,0.04714045207910049,85.65333333333332,0.11785113019775122


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_18_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,5.333969024847229e-09,4.2978335741751986e-10,52.68333333333334,3.152335994500304,50.18666666666667,0.6405379683429335
1,2,1.3860300434245795e-08,7.448439098074493e-10,53.30000000000001,2.2464787260659027,51.63,1.9450449866262745
2,3,2.703817089668112e-08,2.649342172045135e-09,50.0,1.9549083524980568,53.550000000000004,0.4675467891024353
3,4,4.860535213690052e-08,5.6874211957784665e-09,56.51666666666667,2.2031543043756363,53.443333333333335,1.1071384536522755
4,5,8.119634137210672e-08,1.035609378875645e-08,55.54999999999999,5.58852991999387,53.849999999999994,1.7991850006785441
5,6,1.3586526428750756e-07,1.3364416717665147e-08,53.98333333333333,5.59796590041617,53.29,4.096933812824738
6,7,2.3131099083869207e-07,1.9181247269200267e-08,50.26666666666667,0.377123616632824,51.370000000000005,1.93747258045114
7,8,3.9016571791963466e-07,2.5848574533503813e-08,50.0,0.0,50.09,0.12727922061358005
8,9,6.72431717040552e-07,5.4168393120012394e-08,50.0,0.0,50.0,0.0
9,10,1.181167524977169e-06,1.4571569050699633e-07,50.0,0.0,50.0,0.0
10,11,2.1769816750034057e-06,3.9307468187671414e-07,50.98333333333333,1.3906433363335449,50.02333333333333,0.03299831645537235
11,12,4.281238147291286e-06,9.759692328463827e-07,52.833333333333336,2.978907331369826,51.879999999999995,2.4678870854775075
12,13,1.0346500907061984e-05,3.4614654183897317e-06,74.56666666666666,4.592808388000623,62.75333333333333,7.02932113049017
13,14,3.579449274483438e-05,1.534140830627795e-05,76.71666666666667,4.007770230717102,76.52,2.569318975915599
14,15,0.00011065057960125885,3.659940224591097e-05,79.88333333333334,0.4766783215358385,79.13333333333333,0.25525586292102337
15,16,0.00022156357533716664,4.825608377506749e-05,78.73333333333333,2.5846770698784716,79.57000000000001,0.18832595855767706
16,17,0.0003453716392688,5.245849166141536e-05,76.33333333333333,2.6653121559939024,80.50999999999999,0.33256578296631883
17,18,0.0004791090858886667,5.606471995348908e-05,81.10000000000001,2.677996763752087,80.64,0.3617549815367709
18,19,0.0006130104889099334,5.736844964521908e-05,83.51666666666667,0.9741092797468346,81.32666666666667,0.4772374205314946
19,20,0.0007535412227286667,5.782003140425232e-05,82.38333333333333,0.5542763049438649,81.51333333333334,0.28522895287042055
20,21,0.0009013093744231,6.30280209795039e-05,79.0,4.200793575821914,81.78999999999999,0.2255363976538314
21,22,0.0010595749189504001,6.240450230681896e-05,81.86666666666667,2.1932978720537593,82.17333333333333,0.5431594813884952
22,23,0.0012222606642192998,6.295248827972278e-05,77.93333333333332,7.573455104654823,82.42666666666666,0.2653718564999376
23,24,0.0013909237219038664,6.162485401074621e-05,77.39999999999999,3.359315406448163,82.62333333333333,0.13274871834492954
24,25,0.0015734415520890666,6.102512024990068e-05,76.83333333333333,9.892449421430245,82.92666666666668,0.24997777679003633
25,26,0.0015912135613657668,6.091089130139756e-05,84.93333333333334,0.37932688922470403,84.62,0.4181706190858775
26,27,0.0016119688381823,6.0634260642189244e-05,84.93333333333334,0.6276056794587592,84.94333333333334,0.19014614262601826
27,28,0.0016348738504732999,6.059613643560508e-05,85.16666666666667,0.37932688922469754,85.12333333333333,0.12657891697365117
28,29,0.0016587489819964666,6.0259798696405576e-05,85.14999999999999,0.4636809247747854,85.31,0.1104536101718708
29,30,0.0016843150965020002,5.953807499356237e-05,84.98333333333333,0.43652669512362174,85.42,0.11860297916438367
30,31,0.0017109332880325667,5.970216842646642e-05,85.26666666666667,0.49046463231873966,85.43333333333334,0.15627610892974825
31,32,0.0017380377207542,6.0240166616500916e-05,84.78333333333335,0.23570226039551584,85.50333333333333,0.05436502143433095
32,33,0.0017662518988891332,6.151345402437729e-05,84.83333333333333,0.4089281382128376,85.50333333333333,0.10656244908764075
33,34,0.0017961447232352334,6.268689249405102e-05,84.75,0.7820912137766772,85.56,0.2458997085534416
34,35,0.0018273468819722,6.326750174788384e-05,84.85000000000001,0.7118052168020909,85.62333333333333,0.01699673171197814
35,36,0.0018304532544735667,6.337093191550153e-05,85.18333333333334,0.5104464277037893,85.89333333333333,0.07133644853010852
36,37,0.0018335396035770333,6.345887789684669e-05,85.0,0.5930148958219076,85.91666666666667,0.047842333648024794
37,38,0.0018366347911964668,6.355317196772693e-05,85.05000000000001,0.5099019513592783,85.94666666666667,0.0659966329107447
38,39,0.0018397678618234331,6.364774116569422e-05,84.96666666666668,0.7352248333370908,85.87,0.0993310961716692
39,40,0.0018429280023161,6.378303180236553e-05,85.16666666666667,0.5906681715556449,85.94666666666667,0.1189771219838328
40,41,0.0018461156862591666,6.394233768727351e-05,84.83333333333333,0.47842333648024765,85.95333333333333,0.17594190960528863
41,42,0.0018493476545940336,6.408588178013024e-05,84.89999999999999,0.5930148958219076,85.96999999999998,0.1131370849898452
42,43,0.0018526475966245666,6.425114955676608e-05,85.03333333333335,0.47316898555261533,85.97333333333334,0.1322455628325129
43,44,0.0018560032576325335,6.44142669160912e-05,85.06666666666666,0.5572751165766804,85.86333333333334,0.2166923061752614
44,45,0.0018593968297346,6.457058882723431e-05,85.0,0.641612551830676,85.94,0.13880441875771482
45,46,0.0018597368494175333,6.458625856193557e-05,85.05,0.6363961030678968,85.96,0.04320493798938152
46,47,0.0018600781910458333,6.46007521066164e-05,85.03333333333335,0.702772288076931,85.91333333333334,0.11145502331534034
47,48,0.0018604181999214667,6.461438417464877e-05,84.91666666666667,0.7877534865397638,85.94666666666667,0.09843215373489349
48,49,0.0018607581327397332,6.462712101879048e-05,85.03333333333335,0.7717224601860129,85.98000000000002,0.05715476066494685
49,50,0.0018610980854955998,6.464094482587978e-05,85.06666666666668,0.690812725868753,85.92666666666666,0.09741092797468458


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_2_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.6363179654310696e-05,1.8266264850157091e-06,77.2,0.6013872850889521,69.92,1.110165152878915
1,2,4.849079786117228e-05,2.9999999002260825e-06,79.13333333333334,0.7261006970264016,77.38333333333334,0.28963578661638073
2,3,7.00215024557443e-05,4.003236273002201e-06,79.86666666666667,1.4214624706813577,78.63333333333333,0.23753362335093084
3,4,9.156201475847645e-05,5.0622101756349306e-06,79.93333333333334,0.7771028817916477,79.38333333333333,0.06944222218666626
4,5,0.00011299449007663334,6.18399347955259e-06,80.85000000000001,1.136515141415489,80.01333333333334,0.2993697082575685
5,6,0.0001345135230336,7.308873034415485e-06,81.86666666666667,1.110805513530103,80.51666666666667,0.247835070605879
6,7,0.00015637420426216667,8.62229298458264e-06,80.89999999999999,1.1430952132988152,80.80666666666667,0.2666249967442788
7,8,0.00017851698063313335,9.897999050620447e-06,81.28333333333335,1.1946640624971576,81.11333333333334,0.18803073034893658
8,9,0.00020079843659643335,1.12801016177687e-05,81.8,0.7874007874011778,81.40666666666667,0.1405544576153862
9,10,0.00022354954475613332,1.2735521177547787e-05,81.88333333333333,0.41899350299921817,81.53666666666668,0.0899382504215466
10,11,0.0002464453181573,1.4365416072076316e-05,82.51666666666667,0.11785113019775792,81.75999999999999,0.09933109617167586
11,12,0.0002693866299662,1.5919028959108533e-05,81.71666666666665,0.3324989557209985,81.85333333333334,0.0418993502999255
12,13,0.0002926014482094,1.7342375004040856e-05,81.3,1.414802695313614,82.13,0.17907168024751355
13,14,0.00031615654662643335,1.8797348948344188e-05,82.38333333333333,0.5920773222777157,82.35000000000001,0.02160246899469076
14,15,0.0003399615603679334,2.0284768601690222e-05,81.95,1.511621645783095,82.52333333333333,0.08498365855988142
15,16,0.00036397249166766665,2.1733844755773806e-05,82.94999999999999,0.38944404818492623,82.57666666666667,0.139602610609147
16,17,0.00038861435308193334,2.3390913324082106e-05,82.69999999999999,0.5612486080160884,82.77666666666667,0.16819301082057
17,18,0.0004135420570431333,2.4930067074248682e-05,83.19999999999999,0.8041558721209905,82.74333333333333,0.2894055209486462
18,19,0.0004386470391154,2.6529148581373848e-05,83.48333333333333,0.3472111109333254,83.00333333333333,0.24115462996914747
19,20,0.0004639606835205666,2.8329793086655826e-05,83.23333333333333,0.5482294734466171,83.07666666666667,0.1225651754056673
20,21,0.0004894760372731333,3.0246292990244064e-05,82.98333333333333,0.6599663291074485,83.15333333333332,0.10498677165348978
21,22,0.0005152819805105,3.2302521457347046e-05,83.73333333333333,0.1433720877840417,83.30333333333334,0.03681787005729255
22,23,0.0005414016247590667,3.429014329123426e-05,83.63333333333334,0.6328945848682498,83.29666666666667,0.1189771219838377
23,24,0.0005676006077372,3.619169220535834e-05,84.43333333333334,0.41298372311212556,83.38666666666666,0.04988876515698102
24,25,0.0005939560411401,3.821383171220356e-05,83.45,0.8154753215150049,83.67333333333333,0.07363574011458425
25,26,0.0005965685581302,3.8405228002447484e-05,83.68333333333334,0.3009245014211303,83.67,0.09933109617167586
26,27,0.0005991790992048667,3.8600526479242875e-05,84.08333333333333,0.3566822426505488,83.78333333333333,0.1211977264179817
27,28,0.0006017953859686667,3.87917009958749e-05,84.35,0.4262237284181498,83.72333333333333,0.14727148022916334
28,29,0.0006044139312070333,3.898587747737056e-05,83.98333333333333,0.455216676124916,83.77999999999999,0.1023067283548127
29,30,0.0006070363057384334,3.917306834419099e-05,83.91666666666667,0.3399346342395173,83.75,0.058878405775518526
30,31,0.0006096683205013666,3.936482116693325e-05,83.95,0.38944404818493533,83.75666666666666,0.11841546445554091
31,32,0.0006123048496473,3.9556176839570296e-05,83.98333333333333,0.5976807025680374,83.77333333333333,0.049216076867446744
32,33,0.0006149396424554001,3.9746923352679996e-05,83.88333333333333,0.698013053045735,83.77,0.024494897427826907
33,34,0.0006175775740314666,3.993944163232747e-05,83.96666666666667,0.3399346342395173,83.78666666666666,0.03681787005728612
34,35,0.0006202204758423334,4.013261685093838e-05,83.85000000000001,0.39370039370059223,83.78,0.08524474568363308
35,36,0.0006204848044867667,4.0151907386215314e-05,83.88333333333333,0.5512611802847052,83.91333333333333,0.088065632090823
36,37,0.0006207490816185,4.0171150360352924e-05,84.05,0.5099019513592736,83.87,0.021602468994686378
37,38,0.0006210132421375,4.01900920474799e-05,84.10000000000001,0.3741657386773969,83.82000000000001,0.05099019513592978
38,39,0.0006212775497609666,4.020921808809609e-05,84.05000000000001,0.28577380332470115,83.86000000000001,0.008164965809275636
39,40,0.0006215420138356667,4.0228562880777994e-05,83.91666666666667,0.3566822426505424,83.88666666666666,0.012472191289241458
40,41,0.0006218063861484666,4.024809210002547e-05,83.88333333333334,0.5201495511442383,83.90666666666665,0.018856180831637516
41,42,0.0006220707690569,4.026763045699303e-05,83.98333333333333,0.42882267767561905,83.85000000000001,0.06531972647422249
42,43,0.0006223350296779667,4.028717074474202e-05,84.0,0.47081489639418694,83.89666666666666,0.018856180831637516
43,44,0.0006225993891089333,4.030680436490624e-05,83.89999999999999,0.4415880433163914,83.85000000000001,0.037416573867734504
44,45,0.0006228635632671,4.0326201376926534e-05,84.10000000000001,0.3741657386773969,83.86333333333333,0.05312459150170142
45,46,0.0006228899830333333,4.032813019819054e-05,84.06666666666666,0.3681787005729109,83.87,0.014142135623731487
46,47,0.0006229164019543667,4.0330062494187385e-05,84.10000000000001,0.3628590176179576,83.88,0.008164965809275636
47,48,0.0006229428203003666,4.033199296113675e-05,84.11666666666667,0.40892813821284413,83.86333333333334,0.004714045207912729
48,49,0.0006229692382299333,4.033391814425803e-05,84.13333333333334,0.4169998667732296,83.88,0.021602468994686378
49,50,0.0006229956562703333,4.033584763677835e-05,84.0,0.5115336417740877,83.87333333333333,0.012472191289246521


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_2_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.4261401408449092e-05,4.6064903865120003e-07,74.58333333333333,0.5390320542932061,67.39666666666666,1.3184924050680793
1,2,2.709758444270808e-05,7.860667566242505e-07,79.55,0.9626352718795752,76.3,0.4249705872175146
2,3,3.9898566394563815e-05,1.0262897637121868e-06,79.48333333333333,0.9809292646374796,77.99,0.4949747468305819
3,4,5.295693208368918e-05,1.2325146645870107e-06,80.06666666666668,0.7542472332656547,78.91666666666667,0.3039005685344435
4,5,6.6523223672624e-05,1.3886980105664617e-06,81.03333333333332,0.43269183285823737,79.29666666666667,0.3179447890576072
5,6,8.059505053635491e-05,1.5305629545224729e-06,80.78333333333333,0.8605553762283717,79.68333333333334,0.15369522511198142
6,7,9.503788436203513e-05,1.5233064834103879e-06,80.60000000000001,0.36285901761795103,80.08999999999999,0.23036203390894766
7,8,0.00010979071215220001,1.3846811454963752e-06,81.06666666666666,1.1946640624971605,80.39,0.3240370349203943
8,9,0.00012492824700553336,1.1841783182292805e-06,81.58333333333333,0.2778888666755464,80.55000000000001,0.1964688270438869
9,10,0.00014057635791683333,1.0783849374172584e-06,82.39999999999999,0.3937003937005946,80.73333333333333,0.19955506062794562
10,11,0.00015650024776716666,9.6932023783091e-07,82.46666666666668,0.6637435917246666,80.83999999999999,0.24344746182013777
11,12,0.00017308010655370002,9.195649850948238e-07,82.01666666666667,1.3097921802925683,81.06666666666666,0.27329267990359457
12,13,0.00019013443496056668,1.0917165446618764e-06,82.31666666666666,0.9463379711052244,81.31666666666666,0.33688111981660157
13,14,0.0002075413621029,1.3812022250457755e-06,81.53333333333335,1.3040535094679082,81.50333333333334,0.2922708028904485
14,15,0.00022533659704653333,1.578997420302183e-06,82.51666666666667,0.4988876515698609,81.54,0.4143267631552022
15,16,0.00024342486136016668,1.7317051677455218e-06,82.31666666666668,1.3566707616645817,82.03333333333333,0.21545816814923047
16,17,0.0002619868267266,1.983315382467629e-06,81.36666666666666,0.4027681991198095,82.15666666666667,0.06018490028423052
17,18,0.00028090562650056667,2.2163138750525973e-06,82.63333333333333,0.663743591724662,82.20666666666666,0.1592342788332868
18,19,0.00030027495220816665,2.500992238672509e-06,82.25,1.1768602295939796,82.30333333333333,0.22395436042987837
19,20,0.0003199484037341,2.7854193932730123e-06,83.84999999999998,0.22730302828309612,82.40666666666668,0.09568466729604959
20,21,0.00033991449596183337,3.0912970677394115e-06,83.8,0.29439202887759586,82.54333333333334,0.03681787005729212
21,22,0.0003601963747689667,3.3496273540378874e-06,82.25,1.2967909109284592,82.75,0.24179881444429657
22,23,0.0003807833196580333,3.582393100066998e-06,83.85,0.17795130420052505,82.91666666666667,0.1973716179078347
23,24,0.00040174830100516665,3.917360413911921e-06,83.7,0.18708286933869275,82.91666666666667,0.22050447211387983
24,25,0.0004230802921158,4.328116970524633e-06,83.43333333333334,0.4836206042848962,82.88666666666667,0.15282524515130136
25,26,0.0004252210285713667,4.37190913755e-06,84.30000000000001,0.3894440481849354,83.13,0.15513435037626364
26,27,0.00042736059852593335,4.40809539439914e-06,84.08333333333333,0.5169354139756932,83.2,0.08640987597877402
27,28,0.00042950456733799997,4.444454815589785e-06,83.95,0.5656854249492393,83.19,0.10614455552060158
28,29,0.0004316490140466333,4.485385522199203e-06,84.08333333333333,0.31180478223116176,83.14333333333333,0.12657891697365106
29,30,0.00043379321915849997,4.521420157267023e-06,84.0,0.45460605656619335,83.27333333333333,0.14817407180595216
30,31,0.00043594167451076665,4.5513505514156925e-06,84.03333333333335,0.23921166824012166,83.21333333333332,0.21044925490219077
31,32,0.00043809280497416665,4.581279072871298e-06,83.96666666666668,0.5201495511442421,83.16333333333334,0.2613214283002611
32,33,0.00044024261480020004,4.609451208595387e-06,84.23333333333333,0.23921166824012827,83.14,0.19815818596936208
33,34,0.00044239390783066667,4.639236371094829e-06,83.88333333333334,0.4027681991198201,83.12333333333333,0.2548637980482089
34,35,0.0004445388290349,4.666370427271852e-06,84.06666666666666,0.2867441755680828,83.22666666666667,0.21452790546272374
35,36,0.0004447536538804667,4.669056593917445e-06,84.16666666666667,0.3472111109333252,83.20666666666666,0.14659088951530724
36,37,0.0004449685067482667,4.671546056686354e-06,84.21666666666667,0.28963578661637956,83.17666666666666,0.20531818125912848
37,38,0.0004451834828914333,4.674136108953275e-06,84.16666666666667,0.20548046676563317,83.19666666666666,0.20154955277107983
38,39,0.0004453983764214667,4.6766881556887944e-06,84.21666666666667,0.24944382578492666,83.18666666666667,0.2205044721138857
39,40,0.00044561332867850003,4.679229074005138e-06,84.2,0.21602468994692955,83.19666666666667,0.22939534045446516
40,41,0.00044582824151120004,4.681623577799535e-06,84.15,0.32659863237108927,83.22666666666667,0.23612614331233422
41,42,0.00044604302763686667,4.683993969834022e-06,84.13333333333334,0.3274480450731407,83.25,0.20049937655763686
42,43,0.00044625783203543337,4.686376970342724e-06,84.10000000000001,0.3188521078284814,83.24333333333333,0.1906713286143372
43,44,0.0004464726761393667,4.688798588029476e-06,84.06666666666666,0.3171049598406738,83.22333333333334,0.1759419096052916
44,45,0.00044668744663783335,4.691275558858139e-06,84.08333333333333,0.2718251071716704,83.27999999999999,0.19026297590440697
45,46,0.0004467089162032333,4.691512924692309e-06,84.08333333333333,0.2718251071716704,83.23,0.21416504538945155
46,47,0.0004467303803794333,4.69174969265823e-06,84.03333333333335,0.33249895572099847,83.24666666666667,0.2067741655902782
47,48,0.0004467518418119333,4.69198833474226e-06,84.11666666666666,0.27182510717166986,83.27666666666666,0.23342855200015633
48,49,0.00044677330136546673,4.692228704024401e-06,84.05,0.24832774042918443,83.26666666666667,0.2229100466306705
49,50,0.0004467947669928,4.692468993007559e-06,84.05000000000001,0.28284271247461634,83.29333333333334,0.21561282171728074


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_2_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.007442403373050101,0.00037924491244628453,62.75,6.683686607454502,66.71,0.9399290753384877
1,2,0.0113242160069665,0.0004663057213405474,68.45,9.227946683851178,73.52666666666666,0.7373978271974723
2,3,0.014267007672146502,0.00045867782024958245,77.21666666666665,8.054950168823035,76.39666666666666,0.6269680126520659
3,4,0.0168296885337235,0.0004993464954986608,73.98333333333333,15.227241670404029,77.51,0.5870264048575623
4,5,0.019074660472370632,0.0005427448379464667,75.26666666666667,8.144561921238546,78.64666666666666,0.2904402788105612
5,6,0.021184964814840668,0.0005798261162678558,74.33333333333333,14.147221949516762,79.21666666666667,0.24567367696917497
6,7,0.023079529893545298,0.0006395773180092933,78.61666666666666,5.470577869130668,80.43333333333334,0.30652170486860325
7,8,0.024797603222982068,0.0007019672488005084,84.05,2.379425701018349,81.37333333333333,0.2641127705271989
8,9,0.026283229890879705,0.0007072196651414686,82.85,4.356795458438076,82.16000000000001,0.5078057371344534
9,10,0.02762247709379517,0.0007322539034240444,80.91666666666667,3.774770044504551,83.13,0.22105806175452203
10,11,0.02890875993476677,0.0008013203878770719,74.68333333333334,16.888671416728503,83.31666666666666,0.36754440396894983
11,12,0.030141860715604932,0.0008520531329042122,85.51666666666667,1.4214624706813626,83.68333333333334,0.3512200956032447
12,13,0.031223653918100697,0.0007979388904361127,83.18333333333334,2.963481436119054,84.92333333333333,0.5571554740126153
13,14,0.03235337923193984,0.0007204190103870261,83.91666666666667,2.551579031806688,83.88000000000001,0.749577658863084
14,15,0.033373238439634766,0.0006682297271172602,85.64999999999999,1.349073756323209,85.09333333333332,0.7029619872763784
15,16,0.0343505802552534,0.000705505238246688,77.2,13.263923501990906,85.55333333333333,0.6273931958686003
16,17,0.03534358725124867,0.0006573547279650756,84.11666666666667,2.163844315615663,85.43333333333334,0.6607739569794092
17,18,0.03626525337323793,0.0005835912451888197,72.28333333333333,13.480933037277335,86.12,0.8827608207587548
18,19,0.03718958534174663,0.0005578120740389123,75.86666666666666,14.369315301092891,85.99666666666667,0.20531818125912848
19,20,0.038065604304721536,0.0004871379152366468,81.66666666666667,2.9794667681016724,86.46999999999998,1.145338377947759
20,21,0.03890769875575433,0.00042290536576501366,83.83333333333333,4.1120419366646646,86.48,0.7286059749045897
21,22,0.03968930731804803,0.00037272101122833994,83.23333333333333,2.209575122556873,87.37,0.530345799141155
22,23,0.040439047591152036,0.00033263407357077046,82.18333333333334,3.830651235611106,87.63333333333334,0.1675974011996843
23,24,0.04117489730178007,0.00034017285272203114,76.51666666666667,8.312273388723984,87.70333333333333,0.48472214262972935
24,25,0.041894768832497764,0.00025778755994354394,83.76666666666667,0.9977753031397193,87.90333333333335,0.8044183543958315
25,26,0.04194263302566023,0.00025609377865856215,87.06666666666666,0.4109609335312648,91.45666666666666,0.12710450643291862
26,27,0.0419885227327651,0.00025427491742146613,86.81666666666666,0.3064129385141733,91.70666666666666,0.27764885897278097
27,28,0.042033844260047575,0.00025250969437864973,86.93333333333332,0.3704351795148842,91.71666666666665,0.26081070189357813
28,29,0.04207882451391964,0.0002513657623125553,86.83333333333333,0.3274480450731406,91.73,0.11343133018115785
29,30,0.04212347276834474,0.0002504094053125472,86.33333333333333,0.18856180831640867,91.66000000000001,0.17907168024751355
30,31,0.042167942494724664,0.0002495412877536713,86.98333333333335,0.36817870057290536,91.80666666666666,0.31857320805254347
31,32,0.04221200026513894,0.0002484741663876061,86.78333333333335,0.4496912521077383,91.88333333333333,0.22065558884580155
32,33,0.04225672278922996,0.00024765320092071005,86.83333333333333,0.3472111109333254,91.87333333333333,0.20677416559027378
33,34,0.042301454139579135,0.0002468586125192407,86.73333333333333,0.42882267767561905,91.78333333333335,0.18926759422104475
34,35,0.04234568992069914,0.0002460267947931926,86.76666666666667,0.5542763049438607,91.85000000000001,0.16673332000533045
35,36,0.0423500255695299,0.0002459762656909753,86.88333333333333,0.5734883511361717,91.99,0.20928449536456598
36,37,0.0423543659290662,0.00024592558033185487,86.90000000000002,0.5338539126015659,91.99,0.1796292478040988
37,38,0.0423587105383205,0.0002458661608613353,86.91666666666667,0.5137011669140814,91.97666666666667,0.21669230617526739
38,39,0.042363064201474766,0.0002458222066418202,87.03333333333335,0.6328945848682498,91.94666666666667,0.19189117286166207
39,40,0.0423674110626136,0.0002457707519843557,86.76666666666667,0.6599663291074422,91.97333333333334,0.24087802353519608
40,41,0.042371752458884394,0.0002457221620565302,86.85000000000001,0.5354126134736324,91.96666666666665,0.16438437341250867
41,42,0.04237608924916466,0.0002456719458011428,86.83333333333333,0.5328122454381996,91.95666666666666,0.13199326582148557
42,43,0.04238042621835603,0.0002456246985605781,86.76666666666667,0.3681787005729109,91.98333333333333,0.18856180831641536
43,44,0.042384757297499,0.000245582069786747,86.75,0.40207793606049524,91.95,0.12192894105448021
44,45,0.04238909131972437,0.0002455442764818641,86.80000000000001,0.47081489639418694,91.97333333333331,0.16977108770995697
45,46,0.04238952285116147,0.0002455396203752976,86.78333333333335,0.49046463231874,92.02,0.15748015748023556
46,47,0.042389954309014856,0.00024553509800327104,86.83333333333333,0.45154057280480575,92.00333333333333,0.1732692189115589
47,48,0.0423903860024695,0.0002455307854335501,86.85000000000001,0.5522680508593608,92.02,0.20314198646923842
48,49,0.04239081812148401,0.0002455265145796314,86.81666666666666,0.605988632089929,92.02,0.172046505340853
49,50,0.0423912502784095,0.000245521916749917,86.8,0.6284902544988265,91.98333333333333,0.14884742374511267


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_2_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.5851443241412032e-05,1.4869822819794836e-06,77.91666666666667,0.2718251071716704,70.77333333333333,1.1882854127785205
1,2,4.7978078994275484e-05,2.4506876031476507e-06,79.3,0.29439202887759586,77.65333333333334,0.3693537900471837
2,3,6.935728089019765e-05,3.3449390075054534e-06,79.73333333333333,0.6328945848682497,78.82333333333334,0.05436502143433473
3,4,9.048833977134156e-05,4.2392554721533626e-06,80.95,0.393700393700588,79.40666666666668,0.22425184255405287
4,5,0.0001117837693734,4.927956866734524e-06,80.88333333333334,0.8178562764256883,79.94666666666667,0.212341444115105
5,6,0.00013324099533853332,5.549839559108919e-06,82.01666666666667,0.49046463231874,80.63666666666667,0.3458644564308729
6,7,0.00015480566437873336,6.204153438412901e-06,81.33333333333333,1.44299072146089,81.11333333333333,0.29780679792255954
7,8,0.00017636472892156667,7.038284406326852e-06,82.06666666666666,0.4006938426723742,81.11333333333333,0.29578520735305275
8,9,0.00019842170463879998,7.962600305114846e-06,82.2,0.7483314773547862,81.32,0.2870540018881441
9,10,0.00022059064868846669,8.771547160564773e-06,82.8,0.7176350047203693,81.83666666666667,0.4725345372445193
10,11,0.00024303668817446668,9.562939976452402e-06,82.33333333333333,0.7261006970263981,81.91666666666667,0.31008959278821036
11,12,0.00026579235519106666,1.0453628812607024e-05,82.0,0.5016638981097492,82.27,0.29676028485407013
12,13,0.00028893957480846666,1.137904178526451e-05,83.13333333333333,0.42491829279939874,82.16999999999999,0.16062378404209
13,14,0.0003123320162079,1.2348144211693896e-05,81.64999999999999,2.146314670934036,82.46666666666667,0.17931970208417133
14,15,0.0003360245429022333,1.330717301237342e-05,83.41666666666667,0.5104464277037934,82.60666666666667,0.22543784558547517
15,16,0.0003602212836438666,1.4230710686912429e-05,83.14999999999999,0.575905084772363,82.50666666666667,0.24362995619495156
16,17,0.00038467049080450006,1.5136564456406038e-05,82.51666666666667,0.43652669512362846,82.86333333333334,0.32045107097478503
17,18,0.00040953006871246667,1.602925266707363e-05,83.01666666666667,0.5249338582674549,82.73,0.25935818218569295
18,19,0.0004347671356949667,1.700880723112309e-05,82.64999999999999,0.9192388155425119,82.95333333333333,0.15412837362262682
19,20,0.0004600176116337333,1.8154953506022114e-05,82.78333333333333,0.5104464277037868,82.97000000000001,0.2765260686927488
20,21,0.0004856277792398667,1.9402705174731804e-05,83.06666666666668,0.5201495511442383,83.02666666666666,0.04027681991198252
21,22,0.0005115743615231334,2.0574964510873147e-05,83.48333333333333,0.44783429475148145,83.19666666666667,0.11728408057172648
22,23,0.0005378404901263666,2.1738846067801e-05,84.33333333333333,0.2321398046197398,83.32666666666667,0.14429907214608947
23,24,0.0005646113405143333,2.2565036978733096e-05,83.83333333333333,1.2119772641798596,83.38,0.0496655480858365
24,25,0.0005917261701343333,2.3366840656247928e-05,82.5,1.1321071798494458,83.39666666666666,0.11897712198382866
25,26,0.0005944431277031667,2.3440402209209968e-05,83.98333333333333,0.3681787005729109,83.63333333333333,0.10143416036468772
26,27,0.0005971609197384,2.350861528969878e-05,84.50000000000001,0.24832774042918823,83.69999999999999,0.09092121131323866
27,28,0.0005998815537359333,2.3575132794267482e-05,84.08333333333333,0.41298372311212855,83.78333333333332,0.07133644853010852
28,29,0.0006026053345969667,2.3638314019758563e-05,84.26666666666667,0.2460803843372209,83.78333333333333,0.12970050972229402
29,30,0.0006053346793907,2.3703709023535393e-05,83.61666666666666,0.5512611802847053,83.65333333333334,0.026246692913368685
30,31,0.0006080658206658,2.3772846390872172e-05,84.05,0.6976149845485461,83.68333333333332,0.0478423336480248
31,32,0.0006107953416983667,2.3842182640666137e-05,83.91666666666667,0.520149551144245,83.67,0.08831760866327537
32,33,0.0006135303962579333,2.3913929970685843e-05,84.11666666666667,0.5906681715556448,83.68,0.09899494936611371
33,34,0.0006162595727696001,2.3987212050227843e-05,83.95,0.4966554808583803,83.69999999999999,0.11430952132988295
34,35,0.0006189929532573667,2.4060867299895757e-05,83.89999999999999,0.4242640687119312,83.82333333333334,0.13199326582148654
35,36,0.0006192672042232667,2.4068083172986145e-05,84.05,0.6013872850889648,83.88333333333334,0.12552113589175187
36,37,0.0006195411443648667,2.407515232465808e-05,84.11666666666666,0.45154057280480575,83.84333333333335,0.07363574011458467
37,38,0.0006198149825274667,2.408213230020951e-05,84.13333333333334,0.5104464277037852,83.82666666666667,0.0418993502999255
38,39,0.0006200888524941667,2.408920063400011e-05,84.06666666666666,0.5312459150169788,83.77666666666667,0.06599663291074806
39,40,0.0006203628148199,2.4096269412801236e-05,84.13333333333333,0.4189935029992181,83.78666666666668,0.0837987005998382
40,41,0.0006206367011277668,2.41033233539795e-05,84.30000000000001,0.3894440481849324,83.77333333333333,0.09741092797468458
41,42,0.0006209105878019,2.411026036027809e-05,84.35000000000001,0.3341656275960557,83.75666666666666,0.10873004286866567
42,43,0.0006211845145286001,2.4117294252645575e-05,84.18333333333334,0.44969125210773236,83.82,0.09626352718795526
43,44,0.0006214582673556999,2.4124118074947533e-05,84.18333333333332,0.49046463231873966,83.81333333333333,0.1291854825005089
44,45,0.0006217320961803667,2.4130855955082913e-05,84.26666666666667,0.5038738819277011,83.80666666666666,0.10077477638553828
45,46,0.0006217594707252668,2.413152879364365e-05,84.18333333333334,0.5792715732327613,83.81666666666668,0.14884742374510745
46,47,0.0006217868468495334,2.4132200551187028e-05,84.3,0.5354126134736324,83.82666666666667,0.15520595635763576
47,48,0.0006218142252836,2.4132870392915093e-05,84.25,0.5522680508593664,83.79666666666667,0.14884742374511264
48,49,0.0006218416026710667,2.4133545473826892e-05,84.39999999999999,0.5354126134736324,83.83,0.14445299120013416
49,50,0.0006218689831255666,2.4134219027379847e-05,84.3,0.4949747468305843,83.81,0.1122497216032225


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_3_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.142357067786661e-05,1.2965429405134205e-06,79.71666666666667,0.8409650541028603,71.39666666666666,0.6584999789082892
1,2,5.8584055537945675e-05,2.4961154448117437e-06,81.51666666666667,0.30912061651652584,79.34333333333333,0.06236095644623514
2,3,8.60652529054025e-05,3.3454062712106683e-06,82.06666666666666,0.35668224265054727,80.42666666666666,0.06128258770283198
3,4,0.00011438299842883333,4.016793683292067e-06,81.76666666666667,0.12472191289246395,81.15333333333335,0.10274023338281044
4,5,0.00014378883038403332,4.716708325423195e-06,83.31666666666666,0.3091206165165233,81.59333333333333,0.049216076867446105
5,6,0.00017437258610729999,5.375003629705254e-06,82.98333333333333,0.7684761255599033,82.09333333333333,0.07586537784493518
6,7,0.00020624572537333334,5.79925422954017e-06,84.06666666666666,0.24608038433722637,82.36666666666666,0.16048537489614617
7,8,0.00023919792632986667,6.2939860614684045e-06,83.8,0.12247448713915775,82.58,0.24344746182013152
8,9,0.0002732789268490667,7.086543907492709e-06,83.39999999999999,0.9907909298467907,82.77333333333333,0.0449691252107726
9,10,0.00030860451041486665,7.755633710870994e-06,83.51666666666667,0.18408935028645546,82.86,0.26191601707417916
10,11,0.0003453248726007667,8.24544711995259e-06,83.13333333333334,0.023570226039556944,83.07333333333334,0.06847546194724503
11,12,0.0003832917573220334,8.693733864054403e-06,84.01666666666667,0.2592724864350661,83.21666666666667,0.09672412085697843
12,13,0.0004227819728577667,9.143199353943928e-06,83.96666666666665,0.18408935028645546,83.29,0.1416568624058401
13,14,0.00046329376506396664,9.21960286881718e-06,83.18333333333332,0.3423773097362399,83.36666666666666,0.10842303978194587
14,15,0.0005047071706218666,9.340788545452676e-06,84.76666666666667,0.22484562605386618,83.58,0.0778888096369889
15,16,0.0005474524781661001,9.700867764879449e-06,83.95,1.1575836902790246,83.80333333333333,0.0987702159335272
16,17,0.0005910616161432999,1.0028932020548468e-05,83.85000000000001,0.813428956127496,84.08,0.3137939876203261
17,18,0.0006357920316270668,9.901585224703767e-06,84.55,0.5612486080160948,84.06666666666668,0.2739018477889942
18,19,0.0006816340457413999,1.0239466373706663e-05,83.58333333333333,1.543444920372028,84.13333333333333,0.09463379711052046
19,20,0.0007286230294827334,1.0207410600568954e-05,84.26666666666667,0.4921607686744418,84.45666666666666,0.04496912521076979
20,21,0.0007770928343146,1.0558929228951148e-05,83.51666666666667,1.9210818711225022,84.29,0.23508863576673455
21,22,0.0008263345288928332,1.0923895755319481e-05,83.68333333333332,0.37932688922469715,84.40666666666665,0.2176133165859923
22,23,0.0008765298068084333,1.1554573827564995e-05,83.26666666666667,1.5079419381689985,84.68,0.10230672835481873
23,24,0.0009281400191775667,1.1973277395960826e-05,84.2,1.8605554726120608,84.57666666666667,0.19601587237318907
24,25,0.0009805446328080667,1.1819391434444872e-05,84.1,1.4611639196202506,84.62666666666668,0.14636332266733565
25,26,0.0009857721328242334,1.1820802741277639e-05,85.21666666666667,0.271825107171664,84.92,0.13063945294843338
26,27,0.0009910150903316669,1.1812373306966448e-05,85.26666666666667,0.3472111109333277,85.03333333333333,0.10208928554075698
27,28,0.0009962859437814334,1.1815282040468227e-05,85.23333333333333,0.18856180831641536,85.01,0.06976149845484944
28,29,0.0010015375713307666,1.1825002642423404e-05,85.28333333333333,0.48362060428489984,85.13666666666666,0.06128258770283068
29,30,0.0010067800680108,1.1843254036628852e-05,85.31666666666666,0.5104464277037852,85.23,0.0927361849549539
30,31,0.0010120427115117,1.1872379217434492e-05,85.46666666666665,0.4089281382128432,85.19,0.04082482904638978
31,32,0.0010173046968092,1.1906570431301987e-05,85.55,0.39370039370059223,85.22,0.10677078252031715
32,33,0.0010225909516807998,1.1937172302398907e-05,85.23333333333333,0.6059886320899355,85.21666666666667,0.04714045207910049
33,34,0.0010279076481434335,1.1987553160029604e-05,85.25,0.3741657386773906,85.21666666666665,0.11085526098876906
34,35,0.0010332457019802334,1.2037030106415574e-05,85.23333333333333,0.33249895572100113,85.22333333333333,0.11614167593455782
35,36,0.0010337808813523667,1.204286152705786e-05,85.2,0.40207793606049524,85.19666666666667,0.18263503375737258
36,37,0.0010343158413550666,1.2048276136682389e-05,85.21666666666665,0.3793268892247038,85.21,0.1930457631409369
37,38,0.0010348510433692332,1.2053963545583732e-05,85.14999999999999,0.4262237284181498,85.21,0.21969676071045252
38,39,0.0010353865224251666,1.2059410097065663e-05,85.16666666666667,0.3399346342395173,85.17,0.2255363976538314
39,40,0.0010359222340739999,1.2064444438237538e-05,85.21666666666667,0.42882267767561905,85.16666666666667,0.24635114955869658
40,41,0.0010364567644348334,1.20691846337402e-05,85.16666666666667,0.45154057280480037,85.19,0.2631856125753613
41,42,0.0010369907481966,1.2073730811455874e-05,85.03333333333335,0.5265189666310428,85.19333333333334,0.23584363935078634
42,43,0.0010375244149440335,1.2078243354879785e-05,85.18333333333334,0.4478342947514788,85.12666666666667,0.22095751225568133
43,44,0.0010380583143484,1.2082764599732388e-05,85.05,0.4600724580614093,85.20666666666666,0.2753583523741809
44,45,0.0010385923061276001,1.2087804180125536e-05,85.18333333333334,0.48705463987341824,85.23666666666666,0.19014614262602086
45,46,0.0010386456964713668,1.2088346000253795e-05,85.2,0.4966554808583831,85.21,0.22015146301278307
46,47,0.0010386991014229333,1.2088889219323896e-05,85.16666666666667,0.5948856099191551,85.23666666666668,0.2117125934426753
47,48,0.0010387525201926667,1.2089427061134114e-05,85.13333333333333,0.605988632089929,85.24666666666666,0.19669491322575855
48,49,0.0010388059362394335,1.2089956949779178e-05,85.16666666666667,0.5572751165766867,85.22666666666667,0.1887385022252268
49,50,0.00103885935079,1.2090475497363054e-05,85.16666666666667,0.532812245438193,85.22666666666667,0.20270394394014685


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_3_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.528840354116913e-06,2.8760021822479905e-07,73.56666666666666,4.045024378445974,63.51333333333334,1.3189979361452937
1,2,1.9102549794628753e-05,4.909488893793874e-07,77.56666666666668,2.2866763848190033,75.56,0.3179098404684345
2,3,2.9749668501473002e-05,6.829165686364995e-07,77.98333333333333,1.1257096527178858,77.60333333333334,0.17172329163187824
3,4,4.136810647856914e-05,7.773845029544593e-07,80.56666666666668,0.7352248333370915,78.87333333333332,0.24143091949641995
4,5,5.420311421506859e-05,9.531131584451784e-07,79.75000000000001,1.5795568998931269,79.38666666666667,0.39160637833870227
5,6,6.827864632894319e-05,1.4042064607405427e-06,80.43333333333334,1.5309764494886553,79.78333333333332,0.15195028426721602
6,7,8.349023088991191e-05,1.9833856165667958e-06,81.63333333333334,0.7919736247011137,80.15999999999998,0.14165686240584044
7,8,9.996017619994745e-05,2.514250608829653e-06,81.18333333333332,0.30641293851416657,80.55333333333333,0.20981473309141208
8,9,0.00011756319902516667,3.0737668687503316e-06,82.09999999999998,0.7483314773547874,80.87666666666667,0.012472191289246521
9,10,0.00013637806064476668,3.671045495317471e-06,82.18333333333334,0.8339997335464567,81.20333333333333,0.16213848676020584
10,11,0.00015650348415553332,4.042603221363715e-06,82.48333333333333,0.5835713800003902,81.60333333333332,0.02867441755681186
11,12,0.00017762046083996666,4.278670414629963e-06,82.86666666666666,0.5482294734466238,81.67333333333333,0.01699673171197164
12,13,0.00019953648228646667,4.634195470262534e-06,83.33333333333334,0.22484562605386793,82.07000000000001,0.06976149845485488
13,14,0.00022238409959356666,5.127192497489419e-06,83.63333333333333,0.18408935028646145,82.23666666666666,0.21249836600678815
14,15,0.0002463046915876333,5.514457523458076e-06,83.35000000000001,0.21602468994692955,82.58999999999999,0.1471960144387939
15,16,0.0002716972109841667,5.556997352088377e-06,84.10000000000001,0.5115336417740937,82.63000000000001,0.12192894105447594
16,17,0.00029797529037173335,5.617298976577974e-06,82.28333333333332,1.0442966798547073,82.73,0.1235583532856682
17,18,0.0003255291771364667,5.902011780268025e-06,83.86666666666666,0.2953340857778191,82.91666666666667,0.14007934259633353
18,19,0.00035427136054346663,5.867287134137479e-06,83.61666666666666,0.43652669512362574,82.93333333333334,0.15412837362262682
19,20,0.0003838872569091667,5.701257278124034e-06,83.48333333333333,0.7982620009885378,83.22666666666666,0.08055363982396778
20,21,0.0004146281568030667,5.290344847307774e-06,83.01666666666667,0.3299831645537211,83.07333333333334,0.01699673171197814
21,22,0.0004467152934476,5.277004284719507e-06,83.81666666666666,0.3064129385141707,83.34,0.09201449161228197
22,23,0.00047995606098300003,5.6502371576229365e-06,82.51666666666667,1.1834506984051143,83.48,0.024494897427826907
23,24,0.0005144312700957666,5.808392231331567e-06,84.05,0.5307227776030221,83.60666666666667,0.03858612300930085
24,25,0.0005502754775110001,6.436837792140512e-06,83.93333333333334,0.6141841924229424,83.64333333333335,0.24087802353519364
25,26,0.0005538501753925333,6.522346947586459e-06,84.13333333333334,0.30641293851417073,84.00999999999999,0.15121728296285195
26,27,0.0005574196854893333,6.603354813111109e-06,84.43333333333334,0.532812245438193,83.99666666666666,0.21699974398346425
27,28,0.0005609984549174667,6.689128880705065e-06,84.31666666666668,0.27182510717166986,84.00333333333333,0.11145502331533637
28,29,0.0005645973742867001,6.77556345140212e-06,84.41666666666667,0.2013840995599114,83.93333333333334,0.16819301082056987
29,30,0.0005681947313746667,6.867890127850877e-06,84.38333333333334,0.4109609335312648,83.93666666666667,0.14613540144521733
30,31,0.0005718079429614999,6.958211972214605e-06,84.68333333333334,0.43652669512362485,83.91666666666667,0.16759740119968922
31,32,0.0005754425610116333,7.036467556189828e-06,84.53333333333333,0.7760297817881899,83.98666666666666,0.10143416036469441
32,33,0.0005790931858737666,7.127433904235567e-06,84.48333333333333,0.4988876515698596,83.95666666666666,0.0984321537348874
33,34,0.0005827574978067667,7.225848257310717e-06,84.61666666666666,0.37043517951487775,83.92333333333333,0.05906681715556424
34,35,0.0005864350157035999,7.34150902766339e-06,84.46666666666667,0.42882267767561905,84.05999999999999,0.20848661028149082
35,36,0.0005868029042823667,7.354056518947039e-06,84.36666666666666,0.20138409955991143,84.10000000000001,0.16309506430299575
36,37,0.0005871710227654332,7.366554685752875e-06,84.43333333333334,0.2592724864350661,84.04,0.22226110770892563
37,38,0.0005875392527857,7.379331102195939e-06,84.35000000000001,0.49497474683058434,84.09333333333333,0.12657891697365106
38,39,0.0005879077686026667,7.391946010278362e-06,84.31666666666666,0.4089281382128436,84.08333333333333,0.11897712198383956
39,40,0.0005882765081102332,7.40442966677256e-06,84.23333333333333,0.24944382578493296,84.03666666666668,0.11953614051361015
40,41,0.0005886452260938001,7.417224681193308e-06,84.23333333333333,0.2778888666755484,84.08,0.15748015748023556
41,42,0.0005890142759047,7.43009376437525e-06,84.28333333333335,0.2094967514996098,84.07666666666667,0.08993825042154906
42,43,0.0005893835414001,7.442796099952818e-06,84.21666666666665,0.26562295750848924,83.98666666666666,0.1675974011996843
43,44,0.0005897529191138,7.455269779139447e-06,84.36666666666666,0.27182510717167047,84.00666666666667,0.18153665072253702
44,45,0.0005901223040185333,7.46779608238318e-06,84.46666666666667,0.22484562605386618,84.06,0.18547236990991448
45,46,0.0005901592561632667,7.469046666790191e-06,84.38333333333334,0.16996731711975635,84.01666666666667,0.18624953392932145
46,47,0.0005901962089887,7.470295527154588e-06,84.33333333333333,0.2054804667656324,84.04333333333334,0.18408935028645546
47,48,0.0005902331665413001,7.471554891990715e-06,84.26666666666667,0.26562295750848364,84.04,0.15121728296284598
48,49,0.0005902701091254666,7.47281845381533e-06,84.31666666666666,0.18408935028645546,84.06333333333333,0.1596524001977075
49,50,0.0005903070456987667,7.47407638292213e-06,84.36666666666666,0.16996731711975635,84.04666666666667,0.17307673314330185


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_3_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.005256167669777466,0.00033500979530843265,74.61666666666666,9.390450231780981,73.74,0.49443570529105846
1,2,0.0072225013573663675,0.0004313259413470648,79.18333333333334,0.850816601206686,81.53666666666668,0.17594190960529116
2,3,0.008757503688190565,0.00047316439916450043,73.73333333333333,13.848244975046079,83.67,0.2458997085534416
3,4,0.010061253706903734,0.0005314189954460305,80.46666666666665,2.6646867649980086,84.97333333333333,0.28755675768252476
4,5,0.011246381207922665,0.0005633184108055129,76.7,5.555327773108145,85.88,0.16990193249832508
5,6,0.012310986660414835,0.0005668747512594449,81.85000000000001,3.842525211368173,86.93333333333332,0.5216853031814808
6,7,0.013306937859171334,0.0005763456414735946,81.06666666666666,2.3495862519932187,87.57000000000001,0.27856776554368173
7,8,0.014253784495761068,0.0005850061444436478,80.28333333333335,2.8006943583491677,88.18666666666667,0.3400326781681807
8,9,0.015162570181831767,0.0006101121559253726,84.89999999999999,0.8640987597877138,88.63333333333333,0.21853044537444774
9,10,0.016043457174584067,0.0006303074419788232,76.55,10.228473330202641,89.13333333333333,0.06236095644623388
10,11,0.016915698931335765,0.0006830504401038073,82.28333333333335,2.2510491381180917,89.33,0.4216633728461587
11,12,0.01778696012422557,0.0007293296040599874,81.5,1.6708281379802852,89.55333333333333,0.33068951533962426
12,13,0.018655559106493465,0.0007927145090528783,79.0,5.7671483421184835,89.79333333333334,0.47415421776276667
13,14,0.01947799657806123,0.0007994011509454892,80.76666666666667,4.184362423223982,90.20666666666666,0.15195028426721602
14,15,0.020291821587258067,0.0008057036072366144,84.96666666666665,1.2624931242937074,90.58,0.07257180352359073
15,16,0.021089488738028166,0.0007889902474152868,81.91666666666667,1.8185769772605795,90.91333333333334,0.1596524001977053
16,17,0.021874413989411767,0.0007829218857539178,80.85000000000001,3.238312317653545,90.98666666666666,0.2049932248202909
17,18,0.022688073871467703,0.0008166314953043246,83.68333333333332,1.134558161674504,90.98333333333335,0.1438363267359439
18,19,0.023503616104933067,0.0008708776169904205,79.03333333333332,6.068543665676488,90.98333333333335,0.5563172556095041
19,20,0.024307756973263,0.0008522401852732126,85.88333333333333,0.4921607686744479,91.37333333333333,0.20981473309141638
20,21,0.025089031135253296,0.000872995231449379,80.0,7.75499838813652,91.71,0.192006944318866
21,22,0.025915240836311703,0.0008524326380597795,84.63333333333333,1.2425332546410575,91.33666666666666,0.4670712531890117
22,23,0.0266974275285688,0.0008777156896542535,82.89999999999999,0.9354143466934803,91.78000000000002,0.19026297590440697
23,24,0.0274891909596765,0.0009007214652504098,84.74999999999999,1.1683321445547896,91.79,0.40653003169097723
24,25,0.028261491355306933,0.0009658255553498536,85.23333333333333,0.4089281382128397,91.91000000000001,0.4280965623158706
25,26,0.028314862510633032,0.0009684691524988299,86.01666666666667,0.6737127643802603,94.15333333333335,0.15173075568988098
26,27,0.028364995744068738,0.0009705993654305248,85.71666666666668,0.44969125210773586,94.48333333333333,0.26787227470485786
27,28,0.028413944339388666,0.0009721777552516031,85.60000000000001,0.5671566509057864,94.66000000000001,0.016329931618557073
28,29,0.028462558367655266,0.0009734286419028316,85.73333333333333,0.6182412330330449,94.70333333333333,0.03858612300929635
29,30,0.028511383272581903,0.0009751470732751009,86.18333333333334,0.6342099196813541,94.75333333333333,0.1189771219838312
30,31,0.028560756503948532,0.0009766005620818813,86.08333333333333,0.5976807025680383,94.72333333333334,0.132748718344928
31,32,0.028609615644298064,0.0009777184407605817,85.90000000000002,0.7257180352359105,94.75333333333333,0.02054804667656224
32,33,0.0286586638239151,0.000979029178573347,85.66666666666667,0.7098513146348965,94.84333333333332,0.09104333522498279
33,34,0.0287077735517738,0.000980259200777946,85.85000000000001,0.7176350047203693,94.74333333333334,0.12364824660661135
34,35,0.028756987420608334,0.0009812708194284578,86.01666666666667,0.6612278141625816,94.81,0.12027745701778839
35,36,0.028761691006203998,0.000981336819028201,86.09999999999998,0.742742665171911,95.07,0.12027745701778918
36,37,0.02876636630572323,0.0009814108201271128,86.01666666666667,0.7306770072261045,95.00666666666666,0.05734883511361766
37,38,0.02877104580093377,0.000981505130902436,85.78333333333335,0.9040034414880469,94.98333333333333,0.12552113589175187
38,39,0.028775737729307634,0.0009815697927025584,85.75,0.8031189202104465,94.96,0.1435270009440721
39,40,0.028780413353865636,0.0009816536192439437,85.60000000000001,0.8831760866327828,94.97333333333334,0.1352364185006712
40,41,0.028785112911384098,0.0009817369945557771,85.53333333333335,0.8624899355290446,95.01666666666667,0.12710450643291862
41,42,0.02878982485958077,0.0009818157479353363,85.58333333333333,0.9131751687868483,95.01666666666667,0.08730533902472619
42,43,0.028794524210018768,0.0009819000488617213,85.61666666666667,0.8778129388175763,94.97000000000001,0.04546060565661986
43,44,0.0287992305023158,0.0009819917422753982,85.48333333333335,0.8624899355290379,94.97666666666667,0.12498888839502037
44,45,0.028803905735328938,0.0009821262713922065,85.43333333333332,0.8605553762283702,95.00999999999999,0.09273618495495646
45,46,0.028804371916765797,0.0009821396187647544,85.41666666666667,0.9058452161134135,95.09333333333332,0.09285592184789333
46,47,0.028804838112398732,0.0009821520066913565,85.43333333333334,0.8720983634634095,95.05666666666667,0.08730533902472982
47,48,0.0288053037106393,0.000982164624282017,85.44999999999999,0.9119576013536331,95.05333333333333,0.07586537784493913
48,49,0.02880576988952133,0.0009821775277314255,85.36666666666667,0.8379870059984362,95.09000000000002,0.057154760664939394
49,50,0.02880623499673587,0.0009821897826704188,85.48333333333335,0.8106924338010163,95.05,0.06976149845485556


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_3_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.868145660424915e-05,1.6086676838992747e-06,75.9,0.5715476066494131,68.79,1.04651803615609
1,2,3.610386735764424e-05,2.872068668845396e-06,78.98333333333333,1.8660713336371253,77.92666666666666,0.37561800927124006
2,3,5.428385860545593e-05,4.113865113950893e-06,80.96666666666668,0.4696334267868422,79.53333333333333,0.17461067804944932
3,4,7.371643975347965e-05,5.524357209383049e-06,80.7,1.308306793786027,79.97333333333334,0.2745096638655098
4,5,9.460337709948962e-05,6.796331432107754e-06,81.21666666666665,0.7133644853010912,80.58,0.2779688231918612
5,6,0.0001170723113454,8.245065999256605e-06,81.08333333333333,1.3274871834493243,80.98333333333333,0.018856180831644212
6,7,0.00014096354898863333,9.929959086837526e-06,81.84999999999998,0.8031189202104465,81.22666666666667,0.1685889148853623
7,8,0.00016595749094086665,1.1643913696730977e-05,82.93333333333334,0.43652669512362574,81.54333333333334,0.11813363431113223
8,9,0.0001922345901329333,1.337628472710547e-05,83.06666666666668,0.4552166761249226,81.98666666666666,0.12918548250050754
9,10,0.00022009068679296664,1.5582903996175657e-05,82.46666666666665,1.554205763583301,81.92,0.3040833219146838
10,11,0.0002487528244338667,1.8040368749919542e-05,82.61666666666666,0.23213980461973335,82.25333333333334,0.19136933459210348
11,12,0.00027851983867076664,2.0132339724881117e-05,83.38333333333334,0.3681787005729109,82.48666666666666,0.22065558884580813
12,13,0.0003096202137449333,2.2216076365524746e-05,83.39999999999999,0.7082843120291927,82.74,0.2121320343559656
13,14,0.0003421694077350333,2.437847527847074e-05,83.36666666666667,1.0036046144883066,82.92333333333333,0.07586537784493726
14,15,0.0003759258942243667,2.6289298977417437e-05,84.18333333333334,0.6381396573025477,83.13,0.028284271247462973
15,16,0.0004103133063740666,2.7892051267682817e-05,83.75,0.8640987597877139,83.06666666666666,0.13274871834492954
16,17,0.0004458311439494667,2.890930900570017e-05,83.23333333333333,0.9186342519680429,83.34666666666666,0.1329995822884042
17,18,0.0004826269252744667,2.999052943750843e-05,83.76666666666667,1.215410310233637,83.65666666666667,0.17931970208416462
18,19,0.0005208724227571334,3.0963919124127524e-05,83.56666666666668,0.8965985104208537,83.83666666666666,0.12498888839501836
19,20,0.0005607953336431,3.222506679145318e-05,83.83333333333333,0.43652669512362574,83.7,0.04898979485566542
20,21,0.0006013075953768001,3.354620810550839e-05,84.08333333333333,0.9646530752325189,83.92666666666666,0.03399346342395628
21,22,0.0006429745438970667,3.501046409509296e-05,83.96666666666668,0.6956212251569752,84.02666666666666,0.09104333522498712
22,23,0.0006861066653629,3.6602833902016266e-05,81.7,2.5390286856722697,84.08333333333333,0.09672412085698201
23,24,0.000730201271695,3.878041222252697e-05,83.58333333333333,2.510422717835033,84.2,0.11430952132987879
24,25,0.000775326954092,4.0192603105267574e-05,84.68333333333334,0.26562295750848364,84.27,0.21648710508172628
25,26,0.0007798021002595333,4.0329422851091774e-05,84.7,0.2121320343559656,84.70666666666668,0.2638602323621786
26,27,0.0007842730001893667,4.0463481354276854e-05,84.8,0.25495097567963587,84.81666666666666,0.23113247764479708
27,28,0.0007887601849624333,4.060105957091951e-05,84.71666666666665,0.14337208778404112,84.82333333333332,0.3318969050105066
28,29,0.0007932665695602332,4.074317212147744e-05,84.90000000000002,0.22730302828309612,84.86,0.28296053906272023
29,30,0.0007977959496324334,4.088384428604914e-05,84.93333333333334,0.3171049598406738,84.78,0.3840138886377187
30,31,0.0008023362830034001,4.104372180152085e-05,84.81666666666668,0.12472191289246395,84.79666666666667,0.31594654962860186
31,32,0.000806903537726,4.119177099451071e-05,84.63333333333334,0.13123346456686266,84.78666666666666,0.3586394041683396
32,33,0.0008114689873697667,4.134622767971974e-05,85.03333333333333,0.1649915822768651,84.82000000000001,0.3617549815367671
33,34,0.0008160562247686667,4.151402589555819e-05,84.91666666666667,0.2013840995599114,84.91333333333334,0.3720513704076696
34,35,0.0008206430209885667,4.169516932331352e-05,85.01666666666667,0.16996731711975635,84.84,0.40995934757810526
35,36,0.0008211012532262,4.1712339156553356e-05,84.8,0.14142135623730817,84.88999999999999,0.3973243846867006
36,37,0.0008215594082037667,4.17295316256399e-05,84.75,0.1471960144387955,84.87666666666667,0.3626139667592663
37,38,0.0008220182962710666,4.174626321586517e-05,84.76666666666667,0.1433720877840472,84.88666666666667,0.4008601862107106
38,39,0.0008224780226414667,4.176337559670142e-05,84.88333333333333,0.023570226039543545,84.87666666666667,0.39203174474637037
39,40,0.0008229380227102334,4.1779525323311294e-05,84.86666666666666,0.18408935028644946,84.88000000000001,0.3527983371087071
40,41,0.0008233986089050334,4.179547285415517e-05,84.88333333333334,0.18408935028644946,84.85333333333334,0.34615346628659843
41,42,0.0008238599174952001,4.181119975428666e-05,84.81666666666668,0.047140452079107185,84.82333333333332,0.40745824598628344
42,43,0.0008243216142269335,4.1827428180042804e-05,84.85000000000001,0.04082482904638398,84.85666666666667,0.36718145680606123
43,44,0.0008247838765170667,4.1843778734979115e-05,84.83333333333333,0.09428090415820098,84.86333333333333,0.34969828265075487
44,45,0.0008252462232313332,4.1859785807226066e-05,84.88333333333334,0.16996731711975635,84.94,0.39824615503479505
45,46,0.0008252924291002999,4.186141657507021e-05,84.85000000000001,0.10801234497346258,84.86666666666666,0.405490101262931
46,47,0.0008253386156262999,4.186303969521869e-05,84.89999999999999,0.14719601443879554,84.90333333333334,0.36971460464646144
47,48,0.0008253847983423999,4.1864649584390656e-05,84.83333333333333,0.12472191289246395,84.89666666666666,0.3987759047663446
48,49,0.0008254309954256333,4.186626947228776e-05,84.89999999999999,0.14719601443879554,84.89666666666666,0.40119266637807965
49,50,0.0008254771782707666,4.1867904749377994e-05,84.86666666666667,0.10274023338281582,84.88000000000001,0.3827096375408719


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_4_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.651498003139026e-05,4.542545633761509e-06,80.41666666666667,0.5542763049438607,73.31,1.3834979821693536
1,2,7.210016480999687e-05,8.422184411147482e-06,81.18333333333332,0.9058452161134083,79.91000000000001,0.16753109164171945
2,3,0.00011025946160259617,1.2878627220563886e-05,81.6,0.5492419017761354,80.80999999999999,0.19131126469709048
3,4,0.00015066584498486669,1.7165809272601805e-05,81.98333333333333,1.06484218966422,81.53666666666668,0.2737801226450757
4,5,0.00019401152612253335,2.1183669770181774e-05,82.0,0.4143267631552023,82.05666666666666,0.19669491322575855
5,6,0.0002398453094469333,2.483881524411416e-05,82.68333333333332,0.8429445744267847,82.30333333333334,0.29454296045832623
6,7,0.00028867356902266664,2.823231587649251e-05,81.68333333333334,1.3554417074231606,82.72333333333331,0.14727148022916334
7,8,0.0003403962029353,3.150220764728121e-05,82.85000000000001,1.49666295470958,83.08333333333333,0.19601587237318802
8,9,0.00039442687562513335,3.561903295890315e-05,83.55,0.4949747468305819,83.28666666666668,0.1172840805717308
9,10,0.00045206161259463335,4.038718992651315e-05,80.56666666666666,2.6376546821413522,83.31,0.1909624744986973
10,11,0.0005131677960889333,4.514675399569386e-05,83.53333333333333,0.4089281382128376,83.64333333333333,0.22691163233490202
11,12,0.0005761988888234666,4.8971503816534616e-05,83.75,0.25495097567963587,83.97333333333334,0.08806563209081388
12,13,0.0006415892570186,5.313070478364949e-05,84.08333333333333,0.3423773097362399,83.96,0.1867261809888134
13,14,0.0007095803496371334,5.7355748385077294e-05,83.55,0.9600347215943146,84.02666666666666,0.2209575122556861
14,15,0.0007810268898185,6.180214305857841e-05,84.78333333333335,0.4714045207910317,84.24,0.20832666655999788
15,16,0.0008548772957740667,6.643030024387543e-05,84.64999999999999,0.5930148958219019,84.18,0.341272129929571
16,17,0.000931459554637,7.041292570823292e-05,83.26666666666667,1.6146895126377139,84.75333333333333,0.18660713336371318
17,18,0.0010101782114135,7.494339455037655e-05,84.23333333333333,1.6126238109229185,84.61,0.09273618495496055
18,19,0.0010907848086912,7.818920309098689e-05,83.5,1.7354154161660218,84.75333333333334,0.1604853748961418
19,20,0.0011751562151185333,8.160411995055048e-05,84.95,1.0614455552060436,84.97666666666667,0.03858612300930085
20,21,0.0012615848447207667,8.492147847362207e-05,83.73333333333333,2.1746008573733397,84.98333333333333,0.12762793146051168
21,22,0.0013483886461498331,8.838912933842591e-05,84.56666666666666,1.635712552851372,85.43666666666667,0.047842333648024794
22,23,0.0014368489520187333,9.194876160871233e-05,84.11666666666666,1.01351971970072,85.41333333333334,0.3741954331926369
23,24,0.0015282673842510334,9.637153274697246e-05,85.14999999999999,0.9228578799938106,85.25,0.20832666655999266
24,25,0.0016215277538380332,0.00010159702621827112,81.7,2.5459117554751667,85.27333333333333,0.23299976156401425
25,26,0.0016305048626617333,0.00010182682484779567,85.61666666666667,0.4129837231121291,86.28000000000002,0.3691431519975205
26,27,0.0016394000295782668,0.00010210759567623733,85.8,0.28577380332470526,86.33666666666666,0.06798692684790142
27,28,0.0016483458836809332,0.0001024153118991487,85.86666666666667,0.2248456260538718,86.31,0.057154760664939394
28,29,0.0016572915822208663,0.00010273207646037056,86.0,0.1870828693386991,86.29,0.06480740698407887
29,30,0.0016662698348162668,0.00010308296158154356,85.69999999999999,0.38944404818493233,86.47666666666667,0.15195028426722143
30,31,0.0016752582842845334,0.00010343657876548818,85.71666666666665,0.18408935028645546,86.39666666666666,0.03299831645537139
31,32,0.0016842636802386667,0.0001037977919985973,85.3,0.32659863237109504,86.42666666666666,0.1352364185006712
32,33,0.0016933042583905003,0.0001041520642161991,85.75,0.07071067811865743,86.54333333333334,0.09843215373489285
33,34,0.0017023566877291333,0.00010453379961168998,85.63333333333333,0.023570226039556944,86.47000000000001,0.029439202887763288
34,35,0.0017114094150960334,0.00010495749308039867,85.48333333333333,0.3423773097362362,86.55666666666667,0.08993825042154625
35,36,0.0017123166949058668,0.00010499654818969353,85.86666666666667,0.2094967514996098,86.55666666666666,0.12283683848458081
36,37,0.0017132253345305667,0.00010503527701742126,85.81666666666666,0.22484562605386618,86.55666666666667,0.11728408057172648
37,38,0.0017141320595322335,0.00010507427382690563,85.75,0.16329931618554752,86.58333333333333,0.11785113019775792
38,39,0.0017150399822190665,0.00010511347529715989,85.76666666666667,0.15456030825826622,86.55333333333334,0.07760297817881777
39,40,0.0017159500850527,0.00010515188719697574,85.83333333333333,0.10274023338281658,86.56333333333333,0.09977753031397597
40,41,0.0017168595202776,0.00010518973535255759,85.78333333333335,0.09428090415820768,86.55,0.10708252269472843
41,42,0.0017177693234980002,0.00010522739615646632,85.73333333333333,0.12472191289246902,86.54666666666667,0.08730533902472619
42,43,0.0017186797501536667,0.00010526413347793984,85.73333333333335,0.1433720877840472,86.57000000000001,0.04320493798938153
43,44,0.0017195889509421666,0.00010529904987072449,85.73333333333333,0.04714045207910049,86.55333333333333,0.1596524001977053
44,45,0.0017204980290879332,0.00010533500028149729,85.63333333333333,0.047140452079107185,86.52,0.15297058540777633
45,46,0.0017205888825281665,0.00010533872267212683,85.59999999999998,0.04082482904638978,86.54,0.16512621435334118
46,47,0.0017206797262020333,0.00010534250176349411,85.55,0.04082482904638398,86.53333333333335,0.16779617264870772
47,48,0.0017207705913856002,0.00010534631699224744,85.61666666666667,0.08498365855988142,86.51333333333332,0.17913371790059818
48,49,0.0017208615268586,0.00010535013901238823,85.60000000000001,0.14719601443880195,86.55999999999999,0.17146428199482233
49,50,0.0017209524435859,0.00010535396305382109,85.7,0.04082482904638398,86.53666666666668,0.18624953392931798


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_4_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,6.195717558554755e-06,2.3760164984158714e-07,70.3,1.6718253497300481,59.599999999999994,2.986648065418268
1,2,1.3271411047140771e-05,6.48691875357073e-07,76.96666666666665,0.9681023820971784,73.67333333333335,1.4191625073338943
2,3,2.1957704747439504e-05,1.3098445544823863e-06,78.3,0.9721111047611786,77.04333333333334,0.4910759162854115
3,4,3.242922627784097e-05,1.870134886943514e-06,79.75,1.0824355254086375,78.30333333333333,0.4784930047091103
4,5,4.460996026399717e-05,2.305898885224565e-06,80.26666666666667,1.2057731498457236,79.30000000000001,0.48006943942170577
5,6,5.891310060760397e-05,2.4838194128272606e-06,80.63333333333334,0.956846672960491,79.96,0.1964688270438869
6,7,7.522886149106851e-05,2.898733856008297e-06,81.93333333333332,0.19293061504649933,80.24,0.1557776192739705
7,8,9.355041606245205e-05,3.345893495008587e-06,81.03333333333333,0.6195876765147027,80.61,0.08831760866328181
8,9,0.00011363421387136666,3.920384848031296e-06,81.81666666666666,1.0118739491106956,81.03333333333335,0.08730533902472819
9,10,0.00013583686912550002,4.962449405497947e-06,82.7,0.40207793606049524,81.14999999999999,0.10801234497346478
10,11,0.0001597000617511,6.3153165104464375e-06,82.89999999999999,0.2121320343559656,81.44666666666667,0.13888444437333253
11,12,0.00018580771387626669,7.615575402685042e-06,82.16666666666667,0.3566822426505488,81.72333333333333,0.2049932248202909
12,13,0.00021405633460486664,8.629315139066928e-06,82.36666666666667,0.1545603082582596,81.95333333333333,0.06944222218666626
13,14,0.00024382684438493336,9.72451106194571e-06,82.18333333333332,0.5390320542932061,82.11,0.1122497216032225
14,15,0.00027566788029363335,1.0322928017799788e-05,83.46666666666665,0.09428090415820768,82.41333333333334,0.29533408577782283
15,16,0.0003098707761728333,1.09204338887756e-05,83.5,0.2041241452319315,82.61666666666666,0.2867441755680889
16,17,0.0003466784360758,1.1551301663282888e-05,83.16666666666667,0.5976807025680383,82.69,0.06531972647421669
17,18,0.0003847986267583,1.3023856369416153e-05,82.2,0.39370039370059223,83.07666666666667,0.04109609335313063
18,19,0.000425194799135,1.452526442919958e-05,83.28333333333335,0.18856180831640865,83.18333333333332,0.1357284871433484
19,20,0.00046742908313403335,1.5842254139101726e-05,83.23333333333333,0.8872554436137443,83.01666666666667,0.1621384867602081
20,21,0.0005124464776639,1.7285734391083846e-05,83.49999999999999,0.8256310717667237,83.38666666666667,0.10402991022884424
21,22,0.0005602861606848001,1.7975348004013955e-05,81.43333333333334,0.16996731711975635,83.57666666666665,0.36353205574688324
22,23,0.0006099330059640666,1.9127359785742718e-05,84.10000000000001,0.6867799259345487,83.53,0.19866219234335172
23,24,0.000661404256202,2.034177717437717e-05,83.61666666666666,1.875425877560135,83.76666666666667,0.17016332024133468
24,25,0.0007149878132195667,2.167724649791693e-05,84.7,0.3894440481849317,83.76333333333334,0.24931015935086848
25,26,0.0007203600568672666,2.1808163106235158e-05,84.21666666666668,0.2867441755680828,84.41000000000001,0.41432676315520106
26,27,0.0007257730804102665,2.1952729525758944e-05,84.33333333333333,0.062360956446230076,84.47,0.4626733909213606
27,28,0.0007312111768064334,2.210045123510533e-05,84.31666666666666,0.16996731711975635,84.39333333333333,0.34874377732401973
28,29,0.0007366522054560666,2.2261877890269515e-05,84.45,0.2121320343559589,84.44333333333333,0.32826141344293697
29,30,0.0007421118136256667,2.242615206161868e-05,84.43333333333332,0.047140452079107185,84.48666666666668,0.3331999733226596
30,31,0.0007475820958523001,2.2581246736510627e-05,84.31666666666666,0.24944382578493296,84.45333333333333,0.2868603996526738
31,32,0.0007530843165327999,2.272454555479028e-05,84.35000000000001,0.04082482904638398,84.38666666666666,0.35188381921058176
32,33,0.0007585865319129666,2.2859784852055003e-05,84.56666666666668,0.08498365855987956,84.44,0.3569313659514908
33,34,0.0007640812595771,2.2981965994677558e-05,83.95,0.8195527235429512,84.51,0.3398038649966569
34,35,0.0007696075075178999,2.3105138254711346e-05,84.60000000000001,0.2121320343559589,84.42333333333333,0.3256105376400189
35,36,0.0007701596331758666,2.3115545083821607e-05,84.33333333333333,0.16996731711976099,84.57666666666667,0.29847761874031575
36,37,0.0007707116830011,2.312617202137099e-05,84.33333333333333,0.04714045207910049,84.55,0.3374413529291659
37,38,0.0007712638860668666,2.313730860824573e-05,84.26666666666667,0.15456030825826214,84.60000000000001,0.33950945004029565
38,39,0.0007718174166843665,2.314889715764651e-05,84.31666666666668,0.16499158227686414,84.54,0.31822423959634105
39,40,0.0007723716838026667,2.3161588794610026e-05,84.28333333333332,0.26562295750848364,84.54,0.3441898700814232
40,41,0.0007729266781057667,2.3174835587641778e-05,84.45,0.2121320343559589,84.54,0.2987752778706219
41,42,0.0007734830003033001,2.3188002974480358e-05,84.71666666666665,0.06236095644622881,84.53666666666668,0.3147838764754144
42,43,0.0007740397963594334,2.32003943325556e-05,84.56666666666666,0.18408935028644988,84.55333333333334,0.30728199137310624
43,44,0.0007745972297506001,2.3213688413938108e-05,84.5,0.1471960144387955,84.56666666666668,0.34422215049135285
44,45,0.0007751556585953666,2.3227092979179504e-05,84.48333333333333,0.20138409955990866,84.55666666666666,0.2771682200798321
45,46,0.0007752115674595333,2.32284408082442e-05,84.43333333333334,0.18408935028645546,84.54,0.2969848480983488
46,47,0.0007752675043766333,2.322986514684702e-05,84.5,0.14719601443880034,84.54333333333334,0.26836956277160645
47,48,0.0007753234213344666,2.323130249091314e-05,84.45,0.18708286933869783,84.51333333333334,0.26562295750849524
48,49,0.0007753793150370999,2.323274253739793e-05,84.5,0.18708286933869783,84.51,0.26280537792569364
49,50,0.0007754351489821001,2.3234159681669405e-05,84.48333333333333,0.19293061504650588,84.52666666666666,0.2853457941204323


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_4_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.005348487068851367,0.00038661817131832083,77.18333333333332,7.273735094311736,73.88333333333333,0.597011073785257
1,2,0.007422785333808301,0.0004853112031462424,82.08333333333333,2.3471022323045307,81.84,0.14165686240584044
2,3,0.009138948255802533,0.0005449853763654863,82.96666666666668,1.3318742016004745,83.86666666666666,0.26132142830026206
3,4,0.010594412207314802,0.0006186203703423003,74.38333333333333,7.860272825347024,85.63333333333333,0.11556623882239697
4,5,0.012027263498886802,0.0006843996644000964,82.13333333333333,1.8584641209581865,85.92666666666666,0.2940899333348291
5,6,0.013329536688022767,0.0006863028999962682,83.41666666666667,1.0402991022884804,87.21666666666668,0.4224005471376984
6,7,0.014572690256870165,0.0007892224735226645,74.30000000000001,8.442847071140559,88.14333333333333,0.5330624311987842
7,8,0.0158328426131679,0.0008247884266304773,85.53333333333335,0.3659083066683418,88.13,0.583266662856712
8,9,0.017098912084763367,0.0008398162572525296,83.83333333333333,1.4214624706813626,88.44333333333333,0.5274045463925768
9,10,0.018352853696871833,0.0008942513799979606,82.39999999999999,3.776462189227727,88.92999999999999,0.1796292478040988
10,11,0.019585260523071135,0.0009221515224282986,82.08333333333333,3.057595278791632,89.19,0.3595367389665059
11,12,0.0208328651058437,0.0009907968214430006,82.14999999999999,3.3213952891317606,89.36333333333333,0.5118159391378445
12,13,0.022020890484337866,0.0009986935728133277,82.64999999999999,1.9903935959168155,89.83999999999999,0.24993332444207342
13,14,0.023252515819456834,0.0010638138888997442,80.10000000000001,5.0931326312987375,89.75999999999999,0.02160246899469734
14,15,0.024486734691287534,0.001123936118547632,81.96666666666667,3.2660713743306706,89.86000000000001,0.36083237105337457
15,16,0.025641180430221167,0.00118855877230655,83.73333333333333,1.3960261060914663,90.51666666666665,0.3145720196641099
16,17,0.026826604628486,0.0012621360664928098,82.63333333333334,4.013380398395131,90.66666666666667,0.5327496806401891
17,18,0.028028004162923933,0.0013550134315471773,84.93333333333334,0.30092450142113236,90.73333333333333,0.311697859401625
18,19,0.029242420260804102,0.0013762266707756715,84.56666666666666,1.8304522816931255,90.77,0.32259365565160397
19,20,0.0304489196471823,0.0013214028145187358,82.73333333333333,2.033196716721942,90.92,0.5678614854580893
20,21,0.03160981757770487,0.0013222275006322772,85.06666666666668,1.6249786323381514,91.40333333333335,0.5470730197047627
21,22,0.03279318014908083,0.0013629025578331551,80.98333333333333,2.426359870716256,91.45333333333333,0.26612444874949204
22,23,0.03401713698543644,0.0013526789252524866,83.00000000000001,2.4721785264552922,91.29666666666667,0.20853989759489608
23,24,0.0352488116380826,0.001384587040209534,81.96666666666665,2.9867299100446925,91.62333333333333,0.07318166133367116
24,25,0.036423055347650134,0.0014313274135083335,82.76666666666667,2.9172856486048087,91.84666666666668,0.08178562764256976
25,26,0.03650378732217187,0.0014286920407710771,85.96666666666665,0.4496912521077383,94.34666666666668,0.29147136318265876
26,27,0.03657382517801073,0.0014284893159508306,86.01666666666667,0.2094967514996083,94.85333333333334,0.2098147330914196
27,28,0.0366418335159754,0.0014270959864145514,86.31666666666668,0.6128258770283471,94.98666666666666,0.24850665092821053
28,29,0.036708919211029,0.0014262847015484629,86.53333333333335,0.5864204028586433,95.09999999999998,0.3973243846867006
29,30,0.03677500986739907,0.0014259111719602574,86.41666666666669,0.3299831645537211,95.20666666666666,0.27920522121828734
30,31,0.0368390710487968,0.0014247639253149467,86.21666666666665,0.42882267767561905,95.33,0.36669696844488187
31,32,0.03690311277282807,0.0014246315070768365,85.95,0.5400617248673217,95.43333333333332,0.3909248293754471
32,33,0.03696654710704413,0.0014250953195108676,86.0,0.5307227776030252,95.55666666666666,0.3852560476127808
33,34,0.03703013712337213,0.0014259725392743883,85.95,0.46368092477478945,95.49333333333334,0.3087969487471629
34,35,0.03709493328540913,0.0014262154096692354,86.05,0.1471960144387955,95.38666666666667,0.319409176797132
35,36,0.037100994115338036,0.0014262189159318578,86.21666666666668,0.3704351795148831,95.77,0.2513961017995289
36,37,0.03710706941822883,0.001426228102132369,85.88333333333334,0.49046463231873966,95.79333333333334,0.15151090903151557
37,38,0.0371131846975635,0.001426255210896126,85.93333333333334,0.428822677675625,95.70666666666666,0.16579773487261276
38,39,0.03711929718676547,0.0014262679017446067,85.91666666666667,0.31180478223116176,95.71666666666665,0.15107025591499917
39,40,0.03712539660485917,0.0014262467934403169,86.03333333333335,0.2054804667656324,95.75999999999999,0.13952299690971043
40,41,0.037131465693105804,0.0014262395152422164,86.01666666666667,0.16499158227685842,95.78666666666668,0.21249836600679378
41,42,0.03713752623794853,0.0014262240333028202,85.95,0.24832774042919203,95.78666666666668,0.2209575122556877
42,43,0.037143578389284566,0.0014262408626179732,85.93333333333332,0.2656229575084896,95.73333333333333,0.16438437341250867
43,44,0.0371496797271214,0.001426239388022809,85.8,0.4143267631552022,95.67,0.18384776310850365
44,45,0.03715577989734287,0.001426275370843372,85.91666666666667,0.30092450142113236,95.72333333333334,0.17016332024133468
45,46,0.0371563803487114,0.0014262755152736454,86.06666666666666,0.22484562605386793,95.76666666666667,0.22365648262955184
46,47,0.037156981353099236,0.0014262750214234553,86.13333333333333,0.27182510717166986,95.72666666666667,0.2085398975948976
47,48,0.0371575824486732,0.0014262740783521101,86.11666666666667,0.3299831645537235,95.74666666666667,0.18116904322268146
48,49,0.03715818510760093,0.0014262740474314116,86.21666666666665,0.4006938426723743,95.79666666666667,0.16759740119968922
49,50,0.0371587878474937,0.0014262714265772167,86.18333333333334,0.28963578661638073,95.79666666666667,0.21853044537444935


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_4_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.2449407163920502e-05,8.193757556957371e-07,78.39999999999999,0.40207793606049524,69.41333333333334,0.7832127566774028
1,2,2.5926989372756416e-05,1.908396973818074e-06,79.71666666666667,1.342468704373487,77.96333333333332,0.2485066509282085
2,3,4.142384853143057e-05,3.1366274304892373e-06,80.50000000000001,0.5354126134736324,79.46,0.2174089847882777
3,4,5.887037318490009e-05,4.459422454704529e-06,80.85000000000001,0.674536878161597,80.21333333333332,0.11085526098876906
4,5,7.834924505212177e-05,5.832596057162138e-06,81.68333333333334,0.526518966631038,80.76333333333334,0.1225651754056727
5,6,0.00010037559470542325,7.135097585095842e-06,82.55,0.7153087911291702,81.08333333333333,0.11264496832477258
6,7,0.00012510634190146666,8.730417290338798e-06,80.85000000000001,1.8170488894541772,81.36,0.12083045973594639
7,8,0.00015246785578073335,1.0931254689403157e-05,82.2,0.813428956127496,81.51,0.15641824275533703
8,9,0.0001823221308206,1.3524262205122364e-05,82.89999999999999,0.4143267631552022,81.80666666666667,0.1381625451737497
9,10,0.0002142690594352667,1.6282066960583008e-05,81.95,1.5689699381016395,82.04666666666667,0.1239175353029395
10,11,0.0002484479423217667,1.929522056520141e-05,80.78333333333335,3.582441749545815,82.36000000000001,0.1256980508997637
11,12,0.0002842428400458,2.2223329843387948e-05,82.95,0.6683312551921179,82.56666666666666,0.040276819911985264
12,13,0.00032217602515446664,2.49727764931768e-05,82.33333333333333,1.0656244908763837,82.67666666666668,0.09877021593352273
13,14,0.0003620801337424,2.7803796472997372e-05,83.41666666666667,0.5436502143433408,83.03666666666668,0.05185449728701322
14,15,0.0004042169267959,3.077681390873694e-05,81.83333333333333,0.8259674462242577,83.02,0.13735598518690795
15,16,0.0004480021052737,3.388040533720091e-05,81.73333333333333,1.6413070672146965,83.17333333333333,0.1800617178142572
16,17,0.0004941769847296333,3.792868669073182e-05,83.13333333333334,2.0274505063146537,83.23,0.17720045146669353
17,18,0.0005423098223016334,4.1852548493584256e-05,81.95,1.7846568297574763,83.47333333333334,0.08956685895029161
18,19,0.0005923586372311,4.680094515203353e-05,83.43333333333334,1.1664285471281812,83.75666666666666,0.11469767022723533
19,20,0.000645210913788,5.1298232066199606e-05,84.38333333333334,0.39651257511233917,83.83,0.10801234497346478
20,21,0.0007006159746982666,5.5448884099720044e-05,83.64999999999999,1.2131226923385219,83.87666666666667,0.31478387647541034
21,22,0.0007588692882747333,6.00400800054543e-05,83.98333333333333,1.261172294159513,84.05,0.057154760664939394
22,23,0.0008191223664427333,6.543431668451732e-05,84.51666666666667,0.43652669512362574,84.09666666666668,0.15173075568988098
23,24,0.0008814552098331666,7.151162043224226e-05,84.51666666666667,0.08498365855988142,84.30333333333333,0.1461354014452142
24,25,0.0009454276063434666,7.567086782428463e-05,83.53333333333332,1.4007934259633823,84.54333333333334,0.0524933858267482
25,26,0.0009517216659819333,7.60765879949217e-05,84.39999999999999,0.3559026084010475,84.85000000000001,0.09092121131323763
26,27,0.0009580363832614666,7.649448964974328e-05,84.89999999999999,0.4708148963941869,84.84666666666666,0.26029897340472724
27,28,0.0009644037663881999,7.692724439809373e-05,84.35000000000001,0.1471960144387939,84.92333333333333,0.26662499674428186
28,29,0.0009707991860555334,7.737176322820155e-05,84.86666666666667,0.2013840995599114,84.92666666666666,0.22095751225568425
29,30,0.0009772082722290666,7.776833039654447e-05,85.05000000000001,0.24494897427832127,84.97333333333334,0.0418993502999191
30,31,0.0009836422200732668,7.815439812597878e-05,84.68333333333334,0.40276819911981615,85.04333333333334,0.26886593106767875
31,32,0.0009901235768840333,7.85455037712694e-05,84.78333333333332,0.48705463987341824,84.99333333333334,0.1322455628325196
32,33,0.0009966299196803334,7.893755545344412e-05,84.76666666666667,0.4109609335312648,85.05,0.07071067811865743
33,34,0.0010031541322943333,7.92873568734947e-05,85.05,0.2677063067368131,85.12333333333335,0.1596524001977053
34,35,0.0010097228857444,7.966395139973466e-05,84.83333333333333,0.1433720877840417,85.14999999999999,0.1805547008526716
35,36,0.0010103801376714669,7.970301338091337e-05,85.1,0.08164965809277376,85.34666666666665,0.2033606539022582
36,37,0.0010110372401543333,7.974274057310972e-05,84.95,0.10801234497346478,85.31,0.1476482306023396
37,38,0.0010116946822846667,7.978193814204262e-05,84.98333333333333,0.13123346456686266,85.33999999999999,0.15641824275533703
38,39,0.0010123532800207001,7.982094867098169e-05,84.86666666666667,0.14337208778404112,85.27666666666666,0.1596524001977075
39,40,0.0010130123926553002,7.986029082200443e-05,84.96666666666665,0.047140452079107185,85.30333333333334,0.20548046676563317
40,41,0.0010136718417641667,7.990055679383997e-05,85.0,0.21602468994692955,85.28333333333333,0.16937794687883143
41,42,0.0010143304262171,7.99407236899801e-05,84.89999999999999,0.16329931618554175,85.33333333333333,0.13474255287604808
42,43,0.0010149895269325334,7.998085390576802e-05,84.98333333333333,0.22484562605386618,85.30999999999999,0.13638181696985746
43,44,0.0010156482297236,8.002125168183035e-05,84.98333333333333,0.2054804667656324,85.2,0.2286190426597642
44,45,0.0010163071208190667,8.006038788943044e-05,84.89999999999999,0.3188521078284851,85.29333333333334,0.10498677165348737
45,46,0.0010163729669977002,8.006437024215433e-05,84.91666666666667,0.2248456260538665,85.29,0.21181753153756397
46,47,0.0010164387498815001,8.006837039518156e-05,84.93333333333334,0.16499158227686414,85.25999999999999,0.2192411153654053
47,48,0.0010165045018531334,8.007236815956105e-05,84.96666666666665,0.2094967514996098,85.28,0.1870828693386991
48,49,0.0010165702490629333,8.00764010570405e-05,85.01666666666667,0.13123346456686688,85.24666666666666,0.15839472494022386
49,50,0.0010166359607318334,8.008042781763629e-05,84.95,0.16329931618554752,85.28,0.15297058540778283


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_5_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.6840361341838516e-05,2.2160630594711792e-06,75.95,4.471576903062279,73.71666666666665,1.8340544036520732
1,2,9.498737627723477e-05,4.217151648366127e-06,81.11666666666667,1.7561004780162452,79.90333333333332,0.2955597326354801
2,3,0.0001494452605634,6.9837328940931785e-06,80.53333333333335,1.9601587237318867,81.12333333333333,0.373660570869099
3,4,0.00020970787361103332,9.210208364647983e-06,82.36666666666667,1.5547418506691726,81.88333333333334,0.4216106682183883
4,5,0.0002743723720353333,1.0835196147556607e-05,82.7,0.7494442385305693,82.44,0.22553639765382347
5,6,0.0003435076712747667,1.3343175240622261e-05,82.55,1.863240904087997,82.75666666666667,0.43698461706970076
6,7,0.0004173362563867666,1.631938905907666e-05,83.61666666666666,1.320563852636019,83.00333333333333,0.3068477726097374
7,8,0.0004965120904482,2.0476660459938495e-05,80.68333333333334,2.595294887976232,83.36666666666667,0.34893488727204386
8,9,0.0005818856091139667,2.406753876451393e-05,83.66666666666667,1.1212592127702776,83.49000000000001,0.3334666400106629
9,10,0.0006716137966678,2.7878399874886367e-05,82.76666666666667,2.8267570740259234,83.81666666666666,0.4677843757782238
10,11,0.0007656576290237001,3.141977640065678e-05,84.25,0.9899494936611687,84.00333333333333,0.40036094825655677
11,12,0.0008634739366765333,3.685107942439707e-05,84.41666666666667,0.8106924338010228,83.99333333333333,0.4980852225160755
12,13,0.0009671778507408332,3.762083926554246e-05,83.48333333333333,1.0069204977995438,84.08,0.1296148139681621
13,14,0.0010747223786075667,3.813610801496439e-05,84.63333333333333,1.7206265008872643,84.45666666666666,0.3366831679124375
14,15,0.0011863282039717,3.974650423428883e-05,83.21666666666667,1.3480438502594114,84.55666666666666,0.14817407180595218
15,16,0.0013053671259629334,4.267374571837605e-05,84.68333333333334,2.154581681492307,84.52333333333333,0.470484383965668
16,17,0.0014217932339909334,4.668161915178353e-05,84.69999999999999,0.5016638981097427,84.87333333333333,0.32293790252754534
17,18,0.0015410403707793333,5.019219116005947e-05,84.41666666666667,3.030493175852552,85.15666666666667,0.11897712198383412
18,19,0.0016696297605418668,5.51996330000045e-05,77.86666666666666,6.27512726741237,85.01,0.18547236990991448
19,20,0.0018022561383373333,6.043835888072054e-05,83.11666666666666,4.961574570861779,84.57,0.38270963754087395
20,21,0.0019301598070726334,6.176177277887086e-05,83.30000000000001,3.4105229315556125,85.26666666666667,0.4014418457953217
21,22,0.0020595595001600335,6.149560094344699e-05,84.13333333333333,2.7929474673820063,85.46666666666665,0.02867441755681186
22,23,0.0021928081132344002,6.37720832439443e-05,85.06666666666668,1.4912708972178381,85.77666666666669,0.19154343864744994
23,24,0.0023373991438032002,6.821298090321429e-05,85.63333333333333,1.190471428561904,85.41000000000001,0.5547972602672059
24,25,0.002478789847127133,6.868970010777374e-05,85.14999999999999,1.1379806676741033,86.05,0.38910152916687224
25,26,0.0024917112015755,6.866875871895568e-05,86.5166666666667,0.12472191289246394,87.14999999999999,0.14854853303438362
26,27,0.0025046412246820665,6.875347397134095e-05,86.78333333333335,0.1545603082582596,87.36,0.2127596452964375
27,28,0.0025176515340867,6.877320740293519e-05,86.71666666666668,0.11785113019775122,87.25,0.16872067646458225
28,29,0.0025307917533068,6.873566911199691e-05,86.85000000000002,0.2449489742783155,87.36333333333333,0.15412837362262816
29,30,0.0025440279357987336,6.871248129346853e-05,86.41666666666667,0.4870546398734116,87.45333333333333,0.16519348924485217
30,31,0.002557353334913867,6.870565726932375e-05,86.86666666666667,0.37932688922469987,87.33,0.19866219234334506
31,32,0.002570781580444067,6.87113482496989e-05,86.88333333333333,0.3423773097362332,87.44333333333333,0.18571184369578836
32,33,0.0025843091477054333,6.873405589169575e-05,86.81666666666668,0.43652669512362574,87.43666666666667,0.16110727964793284
33,34,0.0025979902630936334,6.874631736548198e-05,86.68333333333334,0.4365266951236218,87.34666666666665,0.21822516404444264
34,35,0.0026117376536649328,6.889510287739147e-05,86.83333333333333,0.379326889224704,87.31666666666666,0.11585431464655163
35,36,0.0026131080697943663,6.89119546389139e-05,86.83333333333333,0.2718251071716655,87.45,0.08485281374238891
36,37,0.002614478119857967,6.892479484719751e-05,86.93333333333332,0.16996731711975635,87.44,0.18457157599876117
37,38,0.0026158465993757,6.893702775755577e-05,86.76666666666667,0.271825107171669,87.42666666666666,0.17556258776351866
38,39,0.0026172162796655,6.895043777906987e-05,86.75,0.31885210782848217,87.45666666666666,0.15691469727919558
39,40,0.002618586858246233,6.896131478926626e-05,86.7,0.2677063067368131,87.48333333333333,0.16819301082057206
40,41,0.002619959653587833,6.897212469024976e-05,86.81666666666668,0.16996731711976285,87.47333333333331,0.17249798710581246
41,42,0.0026213355784830334,6.898364889008054e-05,86.76666666666667,0.18408935028644988,87.48666666666666,0.16539514973406486
42,43,0.0026227120788356,6.899671015723091e-05,86.80000000000001,0.36285901761795103,87.42,0.17107503227141677
43,44,0.0026240903397284332,6.900999678109534e-05,86.7,0.4708148963941809,87.43666666666667,0.19136933459209687
44,45,0.0026254705634782,6.902394977874641e-05,86.68333333333334,0.2460803843372209,87.45666666666666,0.1438363267359403
45,46,0.0026256085912938,6.902555841934149e-05,86.7,0.2677063067368131,87.44,0.1430617582258306
46,47,0.0026257466133518003,6.902715218361647e-05,86.66666666666667,0.28674417556808884,87.47000000000001,0.13490737563231991
47,48,0.0026258845426647332,6.902881228031232e-05,86.71666666666668,0.2656229575084896,87.49333333333334,0.1319932658214918
48,49,0.0026260225111666997,6.903036413683583e-05,86.78333333333335,0.28963578661637557,87.48,0.15297058540777633
49,50,0.0026261605096473666,6.903196063855852e-05,86.73333333333333,0.23921166824012166,87.47666666666665,0.14055445761538407


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_5_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.997635523067294e-06,3.249620471202728e-07,66.51666666666667,4.473129652591,57.13,1.3452880732393344
1,2,8.990606478451839e-06,5.998355951587357e-07,74.4,3.860267693653726,70.31333333333333,0.5336873824836253
2,3,1.559502907175872e-05,8.581079318886712e-07,78.66666666666667,0.2013840995599114,76.06333333333333,0.3287687468250166
3,4,2.4421422389478333e-05,1.1387205629790875e-06,79.06666666666666,0.06236095644622881,77.87,0.1256980508997637
4,5,3.589481688398486e-05,1.5124320798648875e-06,80.89999999999999,0.07071067811865073,78.72333333333334,0.12364824660661135
5,6,5.012829903365664e-05,2.2050746451010206e-06,80.51666666666667,0.6637435917246552,79.48666666666666,0.24390344173236028
6,7,6.709809662880859e-05,3.0041589086032856e-06,81.26666666666667,0.5104464277037793,79.91333333333334,0.2332857094256301
7,8,8.693091661004803e-05,3.5673900453589164e-06,81.5,0.43011626335213,80.55666666666667,0.2049932248202909
8,9,0.00010945189440363334,3.874170360917392e-06,82.25,1.0496030995889123,80.88666666666667,0.18624953392931626
9,10,0.00013528837293326666,4.3208563778743075e-06,82.28333333333333,1.3505143053255242,81.29,0.28296053906272023
10,11,0.00016395156275596668,5.077941366275541e-06,82.80000000000001,0.6570134448142338,81.79333333333334,0.2782484900627924
11,12,0.00019540185804830002,6.4184017272350816e-06,82.68333333333334,0.7575545451575711,82.32000000000001,0.15641824275533975
12,13,0.0002302381230477,7.463529486224816e-06,83.21666666666665,0.11785113019775792,82.52666666666666,0.06798692684790793
13,14,0.0002684666538602667,8.432872374325381e-06,83.38333333333333,0.9868580895391664,82.79333333333334,0.18080068829760623
14,15,0.0003099592239687666,9.132658548737865e-06,83.43333333333334,0.9952665751222436,82.98333333333333,0.08219218670625435
15,16,0.0003550588837101,9.775744904812247e-06,83.0,0.28577380332470775,83.04333333333334,0.13912424503139892
16,17,0.0004035665572423666,1.1326911898603618e-05,83.81666666666668,1.1848581724784113,83.29666666666668,0.20072092289765936
17,18,0.0004551030152386334,1.3244649139839345e-05,83.68333333333332,0.41298372311213216,83.50666666666666,0.1759419096052916
18,19,0.0005093852341512333,1.615270564530102e-05,84.28333333333333,0.6956212251569742,83.67666666666666,0.14522013940527945
19,20,0.0005685855080296,1.8948918349342053e-05,84.68333333333334,0.023570226039550245,83.77333333333333,0.06128258770283198
20,21,0.0006317569935811333,2.2366996937070066e-05,83.78333333333333,1.9690663326110214,83.76,0.13490737563232166
21,22,0.0006977631980079668,2.7365657023686284e-05,81.3,2.6798631805871453,83.89999999999999,0.2758018612458317
22,23,0.0007678605473932999,3.4902351902492964e-05,83.28333333333332,1.690331985801076,83.99333333333334,0.0956846672960496
23,24,0.0008415609493520001,4.076812712148004e-05,77.08333333333333,11.019553328313972,84.34666666666668,0.12552113589175184
24,25,0.0009197697635335334,4.7761115495380626e-05,84.11666666666667,0.2494438257849279,84.29666666666667,0.14727148022916334
25,26,0.0009272961339791666,4.821495203808427e-05,84.8,0.5612486080160897,85.14666666666666,0.183545331972488
26,27,0.0009348596711412667,4.85988628337837e-05,85.13333333333333,0.44969125210773303,85.16666666666667,0.18372685039361086
27,28,0.0009425027558381,4.900037077239277e-05,84.85000000000001,0.6164414002968979,85.23,0.14966629547095195
28,29,0.0009501536141952667,4.9403878321647476e-05,84.45,0.40207793606049524,85.23333333333333,0.1319932658214894
29,30,0.0009578073799294667,4.984367784339848e-05,85.31666666666666,0.30092450142113236,85.25,0.18493242008906477
30,31,0.0009654743158426667,5.028294948302246e-05,84.91666666666667,0.2094967514996083,85.21333333333334,0.09672412085698201
31,32,0.0009731897034312999,5.0687560950930676e-05,85.16666666666667,0.295334085777822,85.24,0.2465765601187569
32,33,0.000980940469396,5.112246510942855e-05,85.45,0.42426406871192446,85.24666666666667,0.21139746660944195
33,34,0.0009887001041616,5.1567139182858573e-05,85.2,0.672061505121867,85.26333333333334,0.3372766750837642
34,35,0.0009964540921162668,5.197285219545891e-05,85.40000000000002,0.34880749227427577,85.31,0.22730302828309612
35,36,0.0009972288859073665,5.20160967024402e-05,85.35000000000001,0.29439202887759586,85.18333333333332,0.17249798710580266
36,37,0.0009980031333141667,5.2056476546692174e-05,85.26666666666667,0.16996731711976099,85.20333333333333,0.22866763848190078
37,38,0.0009987764405251333,5.2099045956792087e-05,85.31666666666668,0.1433720877840417,85.20333333333333,0.20997354330698376
38,39,0.0009995496112711667,5.21407167305548e-05,85.33333333333333,0.246080384337227,85.29666666666667,0.2889444391035941
39,40,0.0010003238526856667,5.218211886038361e-05,85.26666666666667,0.2460803843372209,85.30333333333333,0.32704060230429066
40,41,0.0010010989841293333,5.222673669746111e-05,85.26666666666667,0.2718251071716719,85.25666666666666,0.2638602323621819
41,42,0.0010018740949964,5.227237872139886e-05,85.14999999999999,0.22730302828310237,85.29666666666667,0.2894055209486462
42,43,0.0010026493946410332,5.2316708713246684e-05,85.28333333333332,0.35197853469905077,85.32999999999998,0.3325657829663189
43,44,0.0010034274908710332,5.235973967515185e-05,85.36666666666667,0.37932688922469754,85.29333333333334,0.2714569742866968
44,45,0.0010042069094085334,5.240508513490247e-05,85.26666666666667,0.2718251071716719,85.26666666666667,0.38160479847903034
45,46,0.0010042848048501,5.2409646912575225e-05,85.30000000000001,0.3488074922742703,85.30999999999999,0.35860842154081807
46,47,0.0010043627187058,5.2414182975421676e-05,85.23333333333333,0.38801489089409497,85.24999999999999,0.35052341814302357
47,48,0.0010044406658378002,5.241874546994053e-05,85.28333333333335,0.37043517951488397,85.29,0.2993325909419153
48,49,0.0010045186057853334,5.2423259113275964e-05,85.35000000000001,0.3741657386773906,85.25666666666666,0.25952948879762394
49,50,0.0010045965909484666,5.24277770138317e-05,85.41666666666667,0.34721111093333135,85.26,0.30210373494326


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_5_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0060300814921873,0.0004079581513857541,77.93333333333334,3.4922135609890153,73.31,0.1235583532856682
1,2,0.0081363902580022,0.0006260099032716712,73.43333333333334,14.282409538387498,81.55666666666666,0.4601690510622778
2,3,0.009941086683963268,0.0008160334656220768,82.2,1.324764129949179,83.96666666666667,0.26029897340473246
3,4,0.011587078925209666,0.0009414747693523093,76.89999999999999,6.678447923482426,84.71666666666668,0.5104464277037909
4,5,0.013099606794229668,0.001022914738123035,78.98333333333333,4.2434917488104364,85.99666666666667,0.12710450643291255
5,6,0.014588654490255799,0.0011086933640180245,83.13333333333333,1.0426994879744749,86.42,0.16753109164171945
6,7,0.01608876876502637,0.0012497013034911341,80.83333333333333,4.585544920968739,87.07,0.45254833995939414
7,8,0.017589830387523597,0.0013640029311413075,84.7,0.7427426651719043,87.37,0.15895492023421398
8,9,0.019043911880192634,0.001419929250972792,83.25,0.4949747468305853,88.01333333333334,0.35197853469905194
9,10,0.020535508733334467,0.0014955365082762585,80.5,2.6089589239132622,88.35333333333334,0.13199326582148654
10,11,0.021972847319489366,0.0015493225495050054,80.56666666666668,1.2730104302618894,88.78000000000002,0.33595634637057914
11,12,0.023453694049233698,0.0016396696052044806,84.31666666666666,0.927661336671722,88.92333333333333,0.2145279054627203
12,13,0.024954649641327733,0.0017081156485562853,85.43333333333334,0.5542763049438618,89.12666666666667,0.6184029610393403
13,14,0.02642509855172673,0.0017341839712713234,84.83333333333334,1.2112894873737758,89.55333333333334,0.11897712198382866
14,15,0.027987999339882802,0.0017539358768984639,84.25,1.8493242008906985,89.48,0.04320493798938372
15,16,0.029645073014642368,0.001823322691326848,83.89999999999999,1.4306175822583291,89.21,0.04082482904638398
16,17,0.03120620759066786,0.0018079770471145721,84.01666666666667,2.9229931387002748,89.86333333333334,0.269608770051887
17,18,0.03277174193757907,0.0017660184159607414,84.11666666666666,0.45154057280480575,89.81,0.19026297590440694
18,19,0.03438089939042924,0.0017409106217030124,80.55000000000001,4.86415460280612,89.84333333333332,0.45242556171031034
19,20,0.03607853719808917,0.0017468919468037597,82.53333333333333,2.789962166211021,89.76333333333334,0.23012074125457765
20,21,0.03766421218911917,0.0018710678427908587,83.83333333333334,1.6136569923279493,90.48666666666666,0.5280361940456587
21,22,0.03924490940843007,0.0018937202354176916,84.91666666666667,0.7961713941664137,90.68333333333334,0.2423954528359712
22,23,0.0408694691352565,0.0019520499897095094,84.66666666666667,1.0085743513604803,90.80333333333333,0.29329545209945446
23,24,0.0425503186337614,0.0019912746843334748,84.36666666666667,1.026590906295634,90.87666666666667,0.09977753031397597
24,25,0.04425609855037657,0.0020546522916117253,80.89999999999999,3.203903868720157,91.10333333333334,0.3472111109333254
25,26,0.0443824645987446,0.0020605236094093666,85.80000000000001,0.2549509756796424,93.22666666666667,0.06018490028422606
26,27,0.04448318449488307,0.0020654178236849076,85.81666666666666,0.19293061504650588,94.30333333333333,0.08379870059984461
27,28,0.0445775720774087,0.0020674483550174286,85.88333333333333,0.2248456260538679,94.60333333333334,0.012472191289247788
28,29,0.04466903308801926,0.0020702121351745466,86.31666666666666,0.18856180831640865,94.85333333333334,0.0837987005998446
29,30,0.04475755659534606,0.002072261272718026,86.08333333333333,0.06236095644623388,95.07666666666667,0.09104333522498279
30,31,0.04484544996062457,0.0020744196604436838,86.28333333333335,0.40892813821284624,95.11666666666667,0.0418993502999191
31,32,0.0449323802716513,0.002073818084744098,86.38333333333333,0.3091206165165258,95.19333333333333,0.13695092389449373
32,33,0.04501731098444726,0.0020737567577919255,85.88333333333333,0.2248456260538679,95.25666666666666,0.11025223605693993
33,34,0.04510197327266766,0.0020731490464041017,85.93333333333334,0.12472191289246269,95.27666666666666,0.139602610609147
34,35,0.045186783197069404,0.0020724910057661745,85.91666666666667,0.4588633299312112,95.38666666666667,0.1309792180292598
35,36,0.0451943898290262,0.002072436146684269,86.05,0.5354126134736324,95.83666666666666,0.1878533707147357
36,37,0.04520193746329646,0.002072428784146526,86.01666666666667,0.2867441755680889,95.72000000000001,0.15769168230019665
37,38,0.04520949128509023,0.002072466792889227,85.95,0.21602468994692955,95.79333333333334,0.11440668201153581
38,39,0.0452170446217067,0.002072521782629086,86.15000000000002,0.21602468994692736,95.89999999999999,0.08640987597877182
39,40,0.045224589586454735,0.0020725617992187117,86.0,0.28577380332470526,95.91000000000001,0.18457157599876117
40,41,0.04523204535797446,0.0020726155121075173,86.18333333333334,0.377123616632824,95.95666666666666,0.1357284871433484
41,42,0.04523946514221616,0.0020726950099550887,86.14999999999999,0.4143267631552022,95.95,0.15577761927397477
42,43,0.0452468805955209,0.0020727759597803557,86.30000000000001,0.28577380332470526,95.94333333333333,0.02867441755681186
43,44,0.045254265492313095,0.0020728195810148747,86.3,0.3894440481849317,95.91000000000001,0.09201449161228197
44,45,0.045261670061723935,0.0020728215804917184,86.11666666666667,0.605988632089929,95.93333333333334,0.16659998666133363
45,46,0.04526240551501683,0.0020728234718813713,86.03333333333335,0.46427960923947487,95.94333333333333,0.10842303978193246
46,47,0.04526313979795247,0.002072825138920546,86.05000000000001,0.4546060565661985,96.02,0.0927361849549539
47,48,0.04526387432037493,0.002072824387646105,85.98333333333333,0.35668224265054727,95.99666666666667,0.10208928554075698
48,49,0.0452646084027713,0.0020728231714945374,85.89999999999999,0.3341656275960557,95.98333333333333,0.11728408057173308
49,50,0.045265344878696344,0.002072823689725444,85.89999999999999,0.3894440481849378,95.90999999999998,0.13928388277184


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_5_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.134103377405785e-06,6.707743219947378e-07,75.83333333333334,1.1145502331533663,65.06333333333333,2.7709484938474667
1,2,1.9852566926014525e-05,1.2635761468459732e-06,79.5,0.07071067811865743,77.32333333333334,0.952971959480206
2,3,3.37416676493837e-05,1.8686761249293233e-06,80.26666666666667,1.1271892279273963,79.35333333333334,0.388701542174571
3,4,5.103872840121897e-05,2.593314468766116e-06,81.78333333333335,0.9312476696465999,79.94333333333334,0.4289781139198399
4,5,7.148110870665693e-05,3.6045355092833955e-06,82.05,0.47081489639418694,80.60333333333334,0.15542057635833464
5,6,9.592636109872936e-05,4.949011496476405e-06,83.25,0.28577380332470526,81.16000000000001,0.23622023622035665
6,7,0.0001245573137126,6.280666547256978e-06,83.11666666666666,0.7419943096517398,81.52999999999999,0.06377042156569585
7,8,0.00015658872521203334,7.924180182569468e-06,83.43333333333334,0.2624669291337254,81.64999999999999,0.11775681155103866
8,9,0.000191880222956,9.90379282699924e-06,81.35000000000001,0.5115336417740932,82.08999999999999,0.10984838035522561
9,10,0.00023137955454563333,1.1660845645247077e-05,84.13333333333333,0.2054804667656324,82.35333333333334,0.1388844443733341
10,11,0.0002754113335755,1.2605514096677284e-05,82.86666666666667,1.4636332266733374,82.57333333333334,0.1641814714136701
11,12,0.0003227695124153667,1.3484109253033513e-05,83.38333333333333,0.8816020770292096,82.62333333333333,0.08730533902472312
12,13,0.0003726028237307667,1.3974658553043832e-05,82.46666666666667,0.8605553762283703,83.09666666666665,0.08653836657164518
13,14,0.00042644029955406665,1.4553114471456512e-05,82.21666666666665,1.9567546828585556,83.07666666666667,0.11145502331533425
14,15,0.0004839751931064,1.4990408447146836e-05,83.5,0.10801234497346918,83.2,0.1720465053408475
15,16,0.0005458854289739,1.6139095440779397e-05,84.33333333333333,0.6141841924229411,83.45666666666666,0.27378012264507595
16,17,0.0006115388134911333,1.799051609420695e-05,82.98333333333333,1.297647443988116,83.42333333333333,0.012472191289246521
17,18,0.0006790824425963667,1.9210337004625043e-05,84.7,0.6416125518306661,83.79,0.05887840577552497
18,19,0.0007516983718424667,2.136383391807671e-05,80.96666666666667,2.9184280395826474,83.81,0.33436506994600995
19,20,0.0008278291840345334,2.227739740440766e-05,80.3,2.042465829987534,83.99,0.34029399054347065
20,21,0.0009071923950118998,2.3131133918413914e-05,83.61666666666666,1.183450698405114,84.32,0.11860297916438367
21,22,0.0009907144763718998,2.446544538795029e-05,81.11666666666666,0.7982620009885282,84.21666666666665,0.2054804667656324
22,23,0.0010784942372321,2.7180315185302612e-05,79.78333333333335,3.2747349341418306,84.11,0.1512172829628529
23,24,0.0011695188178747335,2.7955557054745345e-05,84.10000000000001,1.9710403344427112,84.16333333333334,0.17461067804945005
24,25,0.0012624062941805332,2.755569873420414e-05,83.6,1.5432649372893432,84.53666666666665,0.29009576962712513
25,26,0.0012713504271502998,2.7512649029824066e-05,85.58333333333333,0.3793268892247038,85.38,0.058878405775518526
26,27,0.0012803382051201333,2.7451122654532745e-05,85.76666666666667,0.24608038433722637,85.44,0.2174089847882716
27,28,0.0012894412787144334,2.7395352908075316e-05,85.76666666666667,0.6786424357167465,85.60666666666667,0.22866763848190091
28,29,0.0012986365291517,2.739057239653441e-05,85.66666666666667,0.3423773097362399,85.56666666666666,0.24499433100017626
29,30,0.0013079223236987663,2.7334782249749144e-05,85.81666666666666,0.3423773097362362,85.51,0.18055470085267816
30,31,0.0013172417138480332,2.7316165878356116e-05,85.8,0.8154753215150063,85.58333333333333,0.13424687043734482
31,32,0.0013266533904649335,2.7292594161169567e-05,85.78333333333335,0.5137011669140814,85.47333333333334,0.10338708279514132
32,33,0.0013361249342269668,2.717720220855676e-05,86.14999999999999,0.4415880433163914,85.60333333333334,0.1586050300449365
33,34,0.0013456558937188668,2.7041814057759584e-05,85.66666666666667,0.764126225756517,85.51666666666665,0.2449943310001705
34,35,0.0013552424000775332,2.684730492878014e-05,85.56666666666666,0.46427960923947487,85.63333333333334,0.17969109295925223
35,36,0.0013561995017441666,2.682396888742971e-05,85.89999999999999,0.49665548085837646,85.7,0.10614455552061183
36,37,0.0013571543195736665,2.6804564689327795e-05,85.73333333333335,0.41298372311212916,85.68333333333334,0.11085526098877091
37,38,0.0013581094170353998,2.6787593812637845e-05,85.68333333333332,0.48705463987341413,85.7,0.1430617582258306
38,39,0.0013590660238873998,2.676961012408581e-05,85.81666666666666,0.3519785346990456,85.79666666666667,0.13912424503139892
39,40,0.001360024190267633,2.675099353268356e-05,85.85000000000001,0.3341656275960621,85.80333333333333,0.08178562764256878
40,41,0.0013609837668003332,2.6733234596270086e-05,85.86666666666667,0.49046463231874,85.79666666666667,0.09285592184789333
41,42,0.0013619432128657999,2.6716442037772007e-05,85.78333333333335,0.39651257511234556,85.77666666666666,0.08993825042154625
42,43,0.0013629058599431666,2.6701629270341473e-05,85.85000000000001,0.46368092477478284,85.75333333333333,0.06798692684790328
43,44,0.0013638704988570666,2.6689394387730927e-05,85.95,0.42622372841814316,85.77333333333333,0.06847546194725172
44,45,0.0013648371123898334,2.6677499404223632e-05,85.96666666666665,0.418993502999223,85.74666666666667,0.055577773335107966
45,46,0.0013649337203285666,2.6676367201340857e-05,85.91666666666667,0.3922867431980009,85.79666666666667,0.10873004286866336
46,47,0.0013650303225187,2.6675219118028587e-05,85.95,0.3894440481849317,85.80000000000001,0.13928388277184647
47,48,0.0013651269071358,2.6674137007976168e-05,85.98333333333333,0.4169998667732338,85.77666666666669,0.09285592184789333
48,49,0.0013652234802614665,2.667310070409809e-05,85.96666666666665,0.418993502999223,85.80666666666666,0.11671427600007249
49,50,0.0013653200948417334,2.6672067116340925e-05,86.0,0.4143267631552011,85.80333333333334,0.11469767022723533


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_6_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,5.251272436629505e-05,4.352441685524177e-06,81.65833333333335,1.1559327642884527,75.44333333333333,1.0453176019224435
1,2,0.0001122495608814,8.755041272760844e-06,81.85000000000001,1.7755280904564683,80.86166666666666,0.1382529887159366
2,3,0.00018223638435058335,1.3682320048950384e-05,80.65833333333335,4.550587568899454,81.75833333333334,0.39095680352466383
3,4,0.0002600023959212,1.8092617695806277e-05,82.14999999999999,1.9435791725576819,82.20333333333333,0.31573547296572524
4,5,0.00034506044047141667,2.3612315853337073e-05,79.81666666666666,4.943907586335148,82.66,0.1651262143533426
5,6,0.00043850046350545004,3.064507864197583e-05,82.97500000000001,1.5426573393552683,83.00166666666667,0.2842192033546567
6,7,0.0005363865627061499,3.535448948027994e-05,82.83333333333333,3.603894498394139,83.30333333333333,0.1960158723731897
7,8,0.0006418754948613166,4.298127413785723e-05,81.375,4.644956942749842,83.37333333333332,0.45408026701112186
8,9,0.0007529208497248835,4.90655178193169e-05,82.49999999999999,3.1030898579748967,83.35166666666667,0.5070639889490142
9,10,0.0008709835590880668,5.3842020773509354e-05,80.48333333333333,5.302646089977682,83.73166666666667,0.5475830733525463
10,11,0.0009942602932691167,5.832400513835938e-05,82.55,3.021726879341237,83.80166666666668,0.41474557127097955
11,12,0.0011216621868990167,6.281523598294438e-05,83.90833333333335,2.70206967999635,84.05666666666667,0.44342104395509135
12,13,0.0012501478685504335,6.708217515842809e-05,83.30833333333332,4.814770387971671,84.41333333333334,0.43060680698546916
13,14,0.0013836154136365002,7.10277332575852e-05,83.175,3.930092238103323,84.47666666666667,0.3491736276155795
14,15,0.0015227250896851666,7.353809028794322e-05,84.75833333333334,1.262740626133846,84.67333333333333,0.08379870059984386
15,16,0.001670816818905383,7.729034560733481e-05,83.01666666666667,2.831028474286724,84.575,0.21037664635917439
16,17,0.00181926392035645,8.267105115071499e-05,83.10833333333333,1.9740855829697184,84.78666666666668,0.2442448680229601
17,18,0.0019712161690237833,8.894716226718444e-05,85.075,1.904982502106867,85.03,0.3198958163736018
18,19,0.00212880960325355,9.369802254631747e-05,82.59166666666668,4.34668615793176,85.14,0.40999999999999914
19,20,0.0022875832784146834,9.468926147443924e-05,80.53333333333333,4.254083006033409,85.43333333333334,0.18820792284657412
20,21,0.0024529455063790166,9.890248618663717e-05,85.38333333333334,2.250123453403294,85.18833333333333,0.2958274647305189
21,22,0.00261980995701675,9.858922891667716e-05,83.78333333333333,3.194091767971333,85.53333333333335,0.3663635110409098
22,23,0.0027923238193267997,0.00010247614213554772,83.19166666666666,3.154681265815755,85.57833333333333,0.31439978088768267
23,24,0.0029665197249754663,0.00010279282569142723,85.58333333333331,1.0730279068546604,85.63666666666666,0.27842812757015484
24,25,0.0031449302182725834,0.00010129411774783318,83.425,2.6820001864280307,85.58166666666666,0.4241625736541228
25,26,0.003160455521345067,0.00010142467190834194,86.33333333333333,0.6426939828219609,87.65833333333332,0.08896004096721424
26,27,0.0031759594411598664,0.00010175473923062546,86.64166666666665,0.383423902344245,87.83333333333333,0.22133433734712032
27,28,0.003191566665273617,0.00010216802901968699,86.35833333333333,0.662958436773298,87.83833333333332,0.19428644374279277
28,29,0.0032073789025277664,0.00010265199747035782,86.125,0.5406400527769532,87.90833333333335,0.1934267015923299
29,30,0.0032233536146455,0.00010322531566252757,86.16666666666667,0.49385107966763914,87.89,0.23558437978779462
30,31,0.003239585612883533,0.00010373398214938196,86.39999999999999,0.46992907266239226,87.88333333333334,0.24170689320377559
31,32,0.0032559681543442996,0.00010423997602990175,86.60833333333333,0.28345585586158173,87.86,0.25683976846794404
32,33,0.0032725727908102503,0.00010468268141313363,86.40833333333335,0.2849220166213148,87.84333333333332,0.2806342023979906
33,34,0.003289280024276333,0.00010517035911532261,86.47500000000001,0.45984598871071347,87.85666666666667,0.23428377854407312
34,35,0.0033061130782026833,0.00010564380578784563,86.65000000000002,0.442530601578391,87.85333333333334,0.25965789458867233
35,36,0.0033077922071005333,0.00010569748687263071,86.49166666666667,0.43148644886665655,87.99833333333333,0.2348344570590569
36,37,0.00330947023795225,0.00010575342539809307,86.52499999999999,0.45711960506341626,87.955,0.2592135541723611
37,38,0.0033111460834026334,0.00010580898870728838,86.48333333333333,0.4642796092394688,87.97000000000001,0.24110855093366507
38,39,0.0033128225105733167,0.00010586301036918405,86.56666666666666,0.4099457958749648,87.94666666666666,0.3067391218753948
39,40,0.0033144983210408,0.00010591709076758902,86.51666666666665,0.35668224265054316,88.02666666666669,0.2474985970779525
40,41,0.0033161765938047837,0.00010597320349774594,86.52499999999999,0.402854398842396,87.95666666666666,0.19241159586215398
41,42,0.0033178566364396,0.00010602780755249972,86.46666666666665,0.3804237403504457,87.98666666666668,0.26068286394689555
42,43,0.0033195374397129336,0.00010608231922267758,86.52500000000002,0.4571196050634154,87.98833333333333,0.1985293149358307
43,44,0.00332121965770565,0.00010613777108910849,86.47500000000001,0.3923752455664524,88.03000000000002,0.20289570391377346
44,45,0.0033229015797632835,0.00010619572113017212,86.52500000000002,0.41104541517128684,87.99166666666667,0.22769985116864752
45,46,0.00332306982988875,0.00010620170474484506,86.56666666666668,0.4624812308503919,88.02,0.20165977949672317
46,47,0.00332323809834505,0.0001062076943053994,86.65833333333335,0.5061428213020053,87.99833333333333,0.2422406975624719
47,48,0.003323406446428067,0.0001062137176600012,86.60833333333335,0.5110582702153973,88.045,0.23034394572754288
48,49,0.0033235748753311332,0.00010621974747358625,86.55833333333334,0.47645974529742685,88.02833333333332,0.22784619568667214
49,50,0.0033237432960375995,0.00010622589232450451,86.60833333333335,0.523940730320604,88.05,0.20215505600075245


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_6_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2023307941545553e-06,2.587513047878611e-07,55.48333333333335,3.391984014637385,51.98166666666666,2.0346614515005235
1,2,5.231156558110845e-06,7.206679095331993e-07,66.73333333333333,5.411228038891807,61.415,4.500713832271501
2,3,9.708774474965092e-06,1.527075192831822e-06,76.49166666666666,3.1034143383627573,71.79166666666667,2.589487830097339
3,4,1.629921740596466e-05,2.723775033265081e-06,77.68333333333334,1.5418243162637637,76.42166666666667,1.3931668560832495
4,5,2.5820232904864513e-05,4.258936956234344e-06,79.38333333333334,0.7039570693980988,78.46333333333332,0.5536143864540468
5,6,3.885483245664415e-05,6.086234391232519e-06,80.39166666666667,1.1461590446162153,79.41166666666668,0.312805406318728
6,7,5.598445561044086e-05,8.078358673927559e-06,81.075,0.7962150044638255,80.08333333333333,0.26880393515638196
7,8,7.754610984344613e-05,1.0336882946863227e-05,81.5,1.0962055768270225,80.58666666666666,0.15434449203720502
8,9,0.0001033546896113916,1.2550272302324842e-05,81.82499999999999,1.0792551443781362,81.09333333333335,0.20047166605006428
9,10,0.00013347264010215,1.4894752526311608e-05,82.35000000000001,0.6461423991660048,81.46666666666665,0.15574195181631417
10,11,0.00016819578370483334,1.7622492488429895e-05,82.54166666666667,0.6227738130511175,81.84666666666668,0.3192003898633084
11,12,0.00020626785623018332,2.0834832804683157e-05,82.11666666666667,1.9001461932060761,81.96833333333335,0.32880676527238384
12,13,0.0002483941320239,2.445353465865637e-05,83.02499999999999,0.8523252509067935,82.36166666666666,0.08274794391538066
13,14,0.0002942527601859834,2.793507982376483e-05,81.97500000000001,2.3704342077630702,82.63333333333334,0.17792008193443218
14,15,0.0003451800840562333,3.101825790554976e-05,81.47500000000001,1.9273794817489034,82.82333333333334,0.20781936601021866
15,16,0.0004006471054280834,3.4833974126422914e-05,83.375,1.5353474091119144,83.02166666666666,0.16025153838748557
16,17,0.00046060910106193335,3.862939576465229e-05,83.8,0.5951190357119046,83.12833333333333,0.23518904925376166
17,18,0.0005251034980663835,4.204202756858111e-05,82.75,1.6502525059315434,83.36333333333334,0.23942059690474174
18,19,0.0005952636674301666,4.541897376805505e-05,81.65,2.7747372247956497,83.32833333333333,0.2304645067876794
19,20,0.0006689180018294667,4.833721279705745e-05,83.48333333333333,2.328029686714113,83.42,0.2877498913987604
20,21,0.0007457641046671334,5.153279893870832e-05,83.85833333333333,1.2959606046824432,83.75,0.24873010808237184
21,22,0.0008266777348775667,5.480056706078854e-05,80.15833333333333,2.7008357759939576,83.83833333333334,0.29616530669355545
22,23,0.0009119521717580833,5.976514667008461e-05,82.74999999999999,3.4370530012400633,83.94833333333332,0.3371160367324888
23,24,0.0010025176907498665,6.670908324152385e-05,83.62499999999999,2.2276201800725963,83.81333333333333,0.3106266068592492
24,25,0.0010959609910346166,7.407634997152232e-05,82.16666666666667,2.547820419277794,84.215,0.24944939366533048
25,26,0.0011050027574314332,7.469795155889661e-05,85.10833333333333,0.3855911767086429,84.97333333333334,0.2778888666755481
26,27,0.0011140827251788835,7.534757460313605e-05,85.08333333333334,0.22298480267099163,85.06666666666666,0.30191978331264874
27,28,0.0011232213083741001,7.600077907789287e-05,85.15833333333335,0.48684072229928443,85.06666666666666,0.2500444404945298
28,29,0.0011324810718982834,7.665459280877432e-05,85.25833333333334,0.28783193398617746,85.05333333333334,0.3242255730540401
29,30,0.0011418660414547332,7.731792696386598e-05,85.08333333333333,0.24267032964268495,85.14,0.331913643387353
30,31,0.0011513594012722,7.79866919901127e-05,85.26666666666667,0.3118047822311629,85.21666666666665,0.25368396787253794
31,32,0.0011609553924627166,7.863810205063803e-05,84.99166666666666,0.28198207192814084,85.31166666666667,0.25530482869612503
32,33,0.0011706138595033667,7.926057133979149e-05,84.925,0.3997394985070498,85.225,0.20894576648818125
33,34,0.0011803603840604001,7.990785885382093e-05,85.25833333333334,0.22988523706889716,85.17166666666668,0.2485569463031708
34,35,0.0011901853937893332,8.054922182321669e-05,85.06666666666668,0.4229525846816567,85.23666666666666,0.2784879809894083
35,36,0.00119116617154545,8.061294686593185e-05,85.32499999999999,0.34970225430595503,85.31833333333333,0.16955005816047916
36,37,0.0011921462002870001,8.06739938313583e-05,85.125,0.40799305549645437,85.26333333333334,0.16649991658322913
37,38,0.0011931279271621166,8.073390760253596e-05,85.11666666666666,0.4317277948996172,85.33,0.20000000000000226
38,39,0.0011941100093908333,8.079409268887165e-05,85.15833333333333,0.3167762968124672,85.33833333333332,0.2045659361238376
39,40,0.0011950911312839,8.08525354845067e-05,85.19166666666666,0.28492201662130917,85.36333333333334,0.15616942366830225
40,41,0.00119606993440955,8.091106637061763e-05,85.14999999999999,0.3511884584284202,85.33666666666666,0.129828947294337
41,42,0.0011970506024137331,8.097023933849227e-05,85.24166666666666,0.31147052651718066,85.32499999999999,0.2118765363759428
42,43,0.0011980342338556835,8.102928270350037e-05,85.225,0.2625991876098135,85.36,0.23202011407059844
43,44,0.0011990187552734666,8.108927575280583e-05,85.15833333333333,0.24902587995806638,85.35000000000001,0.2286919325205851
44,45,0.0012000067636037,8.114817700970238e-05,85.34166666666665,0.2620697532252688,85.33666666666666,0.15765644787180347
45,46,0.0012001056360563499,8.1153897018336e-05,85.40833333333335,0.3154582205124645,85.36,0.20550750189064507
46,47,0.0012002045328984167,8.115964169387652e-05,85.27499999999999,0.32371540999258447,85.34666666666668,0.19405039437103672
47,48,0.0012003034654526,8.116542245511931e-05,85.225,0.3567795771434609,85.30166666666666,0.16886056048967985
48,49,0.0012004023817245833,8.117122860642074e-05,85.125,0.31589819035041555,85.31,0.18230011885167127
49,50,0.001200501334710333,8.117707503905627e-05,85.19999999999999,0.38188130791298724,85.32666666666667,0.1741327718214548


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_6_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0058794666688503664,0.00044160717761131845,75.02499999999999,7.497207813579666,73.73,0.30342489460600763
1,2,0.007986632489528167,0.000658411397013522,77.35833333333333,7.272976045303291,80.89333333333333,0.3566822426505508
2,3,0.009785595685467248,0.0008033997709997795,79.31666666666666,3.171443765157371,83.21333333333334,0.4556192367414795
3,4,0.011446075603106417,0.0009184652746639782,81.14166666666667,2.706537866393566,84.70333333333332,0.1688852338785781
4,5,0.0131175227793394,0.0010299882884672094,80.7,4.318564576337835,85.05,0.3909816704996126
5,6,0.014725615029206085,0.0011551266000021827,78.08333333333333,7.271328779681349,85.77166666666666,0.21651918057196612
6,7,0.016331280456487098,0.0012561453146241956,83.0,2.5589711474210377,86.33166666666666,0.3429974084774135
7,8,0.01795408918491573,0.001368164867379246,77.96666666666667,7.1419924079738095,86.64166666666667,0.2785328626132946
8,9,0.0196389033593861,0.0015026377472259634,83.10000000000001,0.8326663997864553,86.62833333333333,0.29105650463249794
9,10,0.021310387793337066,0.001647742235658049,80.85000000000001,2.0566963801203157,87.16666666666667,0.20933757957476834
10,11,0.022959338001900934,0.0017313350967724907,81.86666666666667,2.9512238515948273,87.45833333333333,0.29537640769401674
11,12,0.024670400382291718,0.0018415628963820996,82.79166666666667,0.7801798225765372,87.45833333333333,0.24889198906799853
12,13,0.026410908661561382,0.0019941355573978295,83.98333333333333,0.7776388764858794,87.72000000000001,0.29659175084055117
13,14,0.028227651459736405,0.002063346978973453,80.55000000000001,3.6450880190561445,87.67500000000001,0.7782619524727338
14,15,0.030040517209864764,0.0021442721125503467,77.3,9.512447984965107,88.02833333333335,0.7222053416830684
15,16,0.03192515423046211,0.002227840419824712,76.33333333333333,10.821994065584935,88.03500000000001,0.3364396924660735
16,17,0.0338106441702618,0.0023965669460257965,80.63333333333333,3.9425738913670174,88.375,0.438130498063453
17,18,0.03571367954844057,0.0025550260053463256,78.23333333333333,3.887658535531236,88.44666666666667,0.3444641571420107
18,19,0.03759907150365895,0.002739422278329816,81.36666666666667,2.1692292538031936,88.79166666666667,0.36172810538057737
19,20,0.039541444673851234,0.0028807172455256273,81.48333333333333,4.263573097245496,88.835,0.24288200152886075
20,21,0.04151620895585793,0.0030319752733679118,76.52499999999999,10.591220814114553,89.12666666666667,0.4746109517863647
21,22,0.04355260639702207,0.003158963610558428,83.49166666666666,2.32655264763603,88.95833333333333,0.2526800787997021
22,23,0.045683556998078495,0.0032556281730288434,83.44166666666666,1.8077187895859876,88.93499999999999,0.37862690518944003
23,24,0.0478369308014904,0.003421824078002414,82.24166666666666,2.5820561358903253,89.10833333333333,0.32824872006181766
24,25,0.04998977333166791,0.003558518608907792,80.96666666666667,5.809809711934539,89.46500000000002,0.5269329495612634
25,26,0.050145279638020936,0.003572102456283188,85.2,0.47696960070846955,91.985,0.4276193790432498
26,27,0.050271823992902115,0.0035788335842135447,85.56666666666666,0.571304550033418,93.21166666666666,0.1669747153180879
27,28,0.05039141572210712,0.0035836549759911476,85.60833333333333,0.4586362635272344,93.57833333333333,0.1784579004197399
28,29,0.05050659279325414,0.0035880245891448718,85.80000000000001,0.35707142142714443,93.84666666666668,0.15304320377665268
29,30,0.05061977820395241,0.0035926345007741456,85.55,0.7076957915187394,93.96333333333332,0.18309074859812463
30,31,0.05073124048503815,0.003597057977347074,85.72500000000001,0.7696048769769237,94.13,0.11105554165971754
31,32,0.050842326230212814,0.003600873996835083,85.48333333333333,0.6236095644623246,94.13333333333333,0.1439521525445937
32,33,0.050951276447788164,0.0036057690719514092,85.69166666666666,0.26365486699260926,94.29333333333334,0.19310331143946965
33,34,0.0510601187225192,0.003609260665174199,85.70833333333333,0.531049798878495,94.39999999999999,0.19261360284258217
34,35,0.05116876823078189,0.0036128846892444534,85.70833333333333,0.7775049124532225,94.34166666666668,0.20691517317221875
35,36,0.05117856559206984,0.0036131938975510615,85.575,0.8929119030826412,94.95,0.21984843263788256
36,37,0.05118834198355977,0.003613447438082263,85.74166666666667,0.9225944697187157,94.92333333333333,0.22895899681432427
37,38,0.051198160210938364,0.003613691535162276,85.65833333333332,0.8932229409404053,94.96,0.19773719933285172
38,39,0.051208008511054975,0.0036139375853922505,85.61666666666667,0.8928730157319278,94.90166666666666,0.24009835947423977
39,40,0.05121785717373838,0.0036141171136173035,85.56666666666666,0.7728015412913101,94.90166666666666,0.25373323699420025
40,41,0.051227688605074984,0.0036143007327684214,85.45,0.70415433914259,94.89833333333333,0.26866439204992365
41,42,0.051237527803120526,0.0036144704460697465,85.56666666666668,0.6202598021976132,94.94500000000001,0.20782604905705682
42,43,0.05124741311021863,0.0036146134727327033,85.59166666666665,0.5077865912194052,94.86000000000001,0.2541653005427739
43,44,0.05125727609162086,0.0036147108041964687,85.47500000000001,0.47236109069227983,94.96333333333332,0.19627078800020523
44,45,0.051267186882597404,0.0036148480616567985,85.54166666666667,0.4894015620008685,94.91166666666668,0.2339100016863111
45,46,0.051268163111044755,0.0036148600912428892,85.64166666666667,0.5540883403293088,95.01666666666667,0.2478350706058794
46,47,0.05126914039126102,0.0036148716138284906,85.64166666666667,0.5681964644576947,95.00333333333333,0.29158570304838666
47,48,0.051270117300465136,0.003614883399220352,85.65833333333332,0.4631564410530073,94.99333333333334,0.2602989734047308
48,49,0.051271092578860096,0.0036148952644557745,85.64166666666665,0.5061428213020036,94.97333333333334,0.23163668870789028
49,50,0.0512720698090112,0.0036149056591394057,85.67500000000001,0.563286487204044,94.95,0.2368543856465376


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_6_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,5.471674628391614e-06,5.79344326633243e-07,74.09166666666665,3.4630690467015284,61.62,1.8253036277105616
1,2,1.3028409421177026e-05,1.56789146612366e-06,79.025,2.162704710927191,75.50833333333334,1.1640363205482709
2,3,2.3800932724038314e-05,3.2229880943231995e-06,79.5,1.2376052143824652,78.44833333333334,0.7104791028281933
3,4,3.897766977055424e-05,5.442868915869698e-06,80.05833333333334,0.9710032040226377,79.52333333333333,0.35055511533693345
4,5,5.862135002139964e-05,8.01874784134227e-06,81.00833333333333,1.216695205144751,80.20166666666667,0.4083061215422694
5,6,8.321356122231499e-05,1.0258216938951253e-05,81.89999999999999,0.6409628174343125,80.585,0.5054618350248278
6,7,0.00011274287540051667,1.227954988958299e-05,81.725,1.1017977733383437,81.14166666666667,0.24484121838902817
7,8,0.000146904870138,1.4115496907847504e-05,81.19166666666665,1.986499573510034,81.46499999999999,0.2663800543083728
8,9,0.00018578031130925003,1.588045468653141e-05,83.025,0.6932712311931025,81.78666666666665,0.18598088312751065
9,10,0.00022930727666178335,1.747647110841501e-05,82.45,0.8855318552523487,82.21499999999999,0.17163430115606865
10,11,0.00027720779539861667,1.8814117879891757e-05,82.89999999999999,0.9438396756511839,82.48833333333333,0.22259205336719096
11,12,0.00032942585782525,1.9702411102150604e-05,82.54166666666667,2.0206056572775943,82.75166666666667,0.2110621288204535
12,13,0.00038705375569305,2.0800877719023907e-05,81.84166666666667,1.7996334503324674,83.00833333333334,0.315880603322769
13,14,0.0004490355172936333,2.2225343112459134e-05,81.39166666666667,2.666367170681653,83.27,0.33916564291409806
14,15,0.0005167352280217667,2.4286606784230332e-05,83.84166666666668,0.26365486699260626,83.36,0.3409789827345141
15,16,0.0005901048764207666,2.7402745191118877e-05,82.40833333333332,3.2549214873616985,83.52166666666668,0.3379554540008018
16,17,0.0006698351926408666,3.007747021777865e-05,83.34166666666665,1.7251610230803254,83.64666666666666,0.32003472033862473
17,18,0.0007545009515849333,3.321713762487276e-05,84.35833333333333,1.3821531109910459,83.79166666666667,0.22078773114061517
18,19,0.0008446110774292668,3.693352714540081e-05,80.54999999999998,5.353270028683404,83.91833333333334,0.42993862611101197
19,20,0.0009397512047668834,3.926692359367703e-05,81.66666666666667,3.6252202998193424,83.83666666666666,0.523725967361645
20,21,0.0010375330157351332,4.046039093101652e-05,82.10833333333333,2.820374778090478,83.96499999999999,0.37641953544770584
21,22,0.00113910805946405,4.2202937715041114e-05,82.58333333333333,2.6007477557212053,84.05833333333332,0.16787065126327388
22,23,0.0012448826451600334,4.536646233186115e-05,84.45,1.3699148392023013,84.24166666666666,0.32395558680507697
23,24,0.00135653747639695,4.8655059559450194e-05,82.21666666666665,5.030131431903365,84.35333333333332,0.42952169780918886
24,25,0.00147227487136555,5.148769761884867e-05,82.20833333333333,4.638733363993045,84.43333333333332,0.28376437800087384
25,26,0.0014832056157003167,5.1615573905200936e-05,85.50833333333334,0.4197386753154372,85.60666666666667,0.24662161750792333
26,27,0.0014941340255774666,5.175426352187403e-05,86.06666666666666,0.4861984048604954,85.79666666666667,0.20319667538837824
27,28,0.0015052640471830997,5.199716029498612e-05,85.67500000000001,0.6269968101992227,85.77666666666669,0.24184476196289825
28,29,0.0015164896716428832,5.2282202694597826e-05,85.74166666666667,0.6747942073122923,85.73666666666666,0.2288133640230744
29,30,0.0015278045351047999,5.247351230814194e-05,85.875,0.608789783094298,85.735,0.23106636853221774
30,31,0.001539169789119,5.26035147902745e-05,85.55833333333334,0.5540883403293114,85.84500000000001,0.25243811122728693
31,32,0.0015506704084274502,5.27540648953354e-05,85.83333333333333,0.716278964898144,85.79666666666667,0.2758421448743651
32,33,0.0015622861189612668,5.292577537285056e-05,85.425,0.4793659006089891,85.76,0.3222835190739159
33,34,0.0015739842351939167,5.311352575268329e-05,86.27499999999999,0.4516174634946363,85.83166666666666,0.2743730226453682
34,35,0.0015857671012794834,5.3273374352110064e-05,85.81666666666666,0.38801489089409247,86.00166666666667,0.14123463534920155
35,36,0.0015869417976816169,5.3289060943833805e-05,85.88333333333334,0.28087165910588036,85.96,0.14977761292440656
36,37,0.00158811856527435,5.3305217482292014e-05,85.91666666666667,0.2778888666755538,86.03333333333332,0.13936363306911365
37,38,0.0015892976948735,5.332255608936874e-05,85.97500000000001,0.28686524130097446,85.985,0.15861378670636833
38,39,0.00159047940897195,5.333829008291597e-05,86.0,0.33416562759606,86.00833333333334,0.18711998527385842
39,40,0.0015916627437210333,5.335343944808298e-05,86.01666666666667,0.24267032964268495,85.97499999999998,0.18264263832230487
40,41,0.001592845576635433,5.336768682380244e-05,85.95,0.2516611478423586,85.97000000000001,0.18788294228055727
41,42,0.0015940300168728997,5.338265860534689e-05,86.04166666666667,0.39624978093229035,85.97333333333331,0.1579732748143032
42,43,0.0015952169271446833,5.339902909156518e-05,85.90833333333332,0.3504956807468832,85.97833333333334,0.19548373049665588
43,44,0.0015964078983361002,5.341434617649783e-05,85.93333333333334,0.39651257511234556,85.96333333333332,0.15733898294941223
44,45,0.0015975991762860499,5.343020921860525e-05,85.97500000000001,0.3738872379029116,85.99000000000001,0.19663841605003732
45,46,0.00159771823106145,5.343176655912482e-05,85.95,0.4291464396527929,85.98166666666667,0.17496825108827818
46,47,0.0015978372908376833,5.3433295349368336e-05,86.075,0.37500000000000283,85.98166666666667,0.22386131619573574
47,48,0.0015979564108826838,5.3434797856144397e-05,86.05833333333334,0.3735155805169171,85.935,0.18463928798245124
48,49,0.001598075554192683,5.3436296825869474e-05,85.99166666666667,0.34810997623675527,85.955,0.23012677665437503
49,50,0.0015981947170244,5.343788307874314e-05,86.03333333333335,0.2838231060987763,85.98000000000002,0.215715862498183


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_7_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,6.361160636301141e-05,3.3542354186614437e-06,75.11666666666666,8.658746380908088,74.67999999999999,0.4329742101634563
1,2,0.00014138644783196665,4.908698636116988e-06,82.06666666666666,0.748702581507206,80.54666666666667,0.06342099196813665
2,3,0.00023239959058729998,5.845161034670373e-06,83.03333333333335,1.2795398478446203,81.52666666666667,0.21929178937864732
3,4,0.00033168079492136663,3.580154993105006e-06,82.63333333333333,1.8467689502359395,82.51666666666667,0.02054804667656839
4,5,0.0004449635814602667,6.393362621933753e-06,80.89999999999999,4.216633728461605,82.54333333333334,0.6145639827462139
5,6,0.0005688074930864,6.3994813394864295e-06,80.89999999999999,1.701469952717356,82.43333333333334,0.3209707497922823
6,7,0.0006989746305496999,4.5936068174568625e-06,80.28333333333333,1.4755413319260882,83.38666666666667,0.3697146046464614
7,8,0.0008376267515807333,4.842547794480949e-06,69.56666666666666,11.3871516290169,83.08999999999999,0.10230672835481873
8,9,0.0009771373248332667,6.1577724464091296e-06,84.85,0.6819090848492947,83.27333333333333,0.4490978611493121
9,10,0.0011195401423408,4.695261661427278e-06,76.28333333333333,9.05762416727232,83.94666666666666,0.1960158723731827
10,11,0.0012629598575872,2.8242421953590787e-06,82.25,3.069473353307805,84.04333333333334,0.03399346342395628
11,12,0.0014134826950195332,7.156112883305191e-07,74.25,11.866409173236308,84.27,0.17682382946499997
12,13,0.0015740249105402667,8.386533333771583e-06,85.35000000000001,1.1711817393840578,84.11,0.26191601707417245
13,14,0.0017373071597698668,1.2597104465977508e-05,84.16666666666667,1.1152976682881033,84.59999999999998,0.21771541057076957
14,15,0.0019104592478969998,1.3024436842198832e-05,84.36666666666667,1.229046604305779,84.63,0.219696760710459
15,16,0.0020867658887267332,1.7500536158864764e-05,84.18333333333334,2.7496464419185833,84.97333333333333,0.30922843048824183
16,17,0.0022709484481527337,2.100850731212688e-05,83.2,1.6896745248715785,84.84333333333332,0.18732028424302957
17,18,0.002459269561531533,1.7172613641024744e-05,83.18333333333334,4.977504952840892,84.77666666666667,0.6673995971097259
18,19,0.0026441981410924667,2.2839465662599907e-05,85.60000000000001,0.3559026084010475,85.20666666666666,0.16819301082057206
19,20,0.0028403652710527667,2.4614442649224937e-05,86.26666666666667,0.7098513146348965,85.12333333333333,0.3953338954464845
20,21,0.0030339697111330666,2.068157326179002e-05,78.31666666666668,5.791420858093074,85.67999999999999,0.4777028364998481
21,22,0.003241313946435833,1.9648920110503866e-05,80.68333333333334,4.278693985578105,85.77999999999999,0.3942080668885439
22,23,0.0034525698208787334,1.6614014077717328e-05,84.91666666666667,1.4704496666741826,85.81666666666666,0.7576425425107901
23,24,0.003673536655350267,1.364432952433742e-05,82.68333333333334,5.114901975817552,85.78333333333332,0.3711543554312034
24,25,0.0039028574803835667,1.6510747869321125e-05,86.06666666666666,1.3205638526360224,85.70666666666666,0.08219218670625435
25,26,0.0039222001638304005,1.632218603370309e-05,86.75,0.21213203435597228,88.06333333333333,0.23976840677806344
26,27,0.003941694920006933,1.634499241366717e-05,86.48333333333335,0.43269183285824353,88.02,0.14514360704718146
27,28,0.0039613932439164995,1.6319443730098967e-05,86.7,0.2677063067368131,88.02,0.17454703282114648
28,29,0.0039813186775706335,1.6342050045379967e-05,86.55,0.2549509756796424,88.18,0.2192411153654053
29,30,0.0040013915408622334,1.643108270101195e-05,86.93333333333332,0.4714045207910317,88.27333333333333,0.27402351886086784
30,31,0.004021538837347166,1.6731514851474462e-05,86.63333333333334,0.2718251071716641,88.38,0.19815818596936208
31,32,0.0040418166669518,1.689127372215828e-05,86.85000000000001,0.2828427124746163,88.39999999999999,0.06683312551921015
32,33,0.004062297369609633,1.718795161772875e-05,86.58333333333333,0.33249895572100513,88.32333333333334,0.10656244908764075
33,34,0.004083179125309167,1.7637652375968026e-05,86.51666666666667,0.5906681715556448,88.40000000000002,0.2275961335348201
34,35,0.004104482264783367,1.7941502168052695e-05,86.60000000000001,0.5115336417740932,88.52,0.2531139400875973
35,36,0.004106608787722,1.797268492553767e-05,86.48333333333333,0.2896357866163818,88.54666666666667,0.1053037933262079
36,37,0.0041087352617891005,1.800032354632922e-05,86.45,0.12247448713915775,88.50666666666666,0.10208928554075125
37,38,0.0041108649601071,1.8030255642377935e-05,86.41666666666667,0.2718251071716661,88.54,0.10614455552060158
38,39,0.0041130110763470335,1.8064084189978213e-05,86.55000000000001,0.16329931618554175,88.49333333333333,0.07586537784494184
39,40,0.0041151614851366,1.8099146616453066e-05,86.63333333333334,0.23213980461973335,88.54333333333334,0.20434176165325463
40,41,0.004117314295638234,1.8136520533359384e-05,86.68333333333334,0.18408935028645546,88.56,0.19798989873222933
41,42,0.004119463061544734,1.8163404653828575e-05,86.85000000000002,0.35590260840104343,88.51666666666665,0.15062831370259985
42,43,0.004121615059812467,1.8185670508199137e-05,86.91666666666667,0.3324989557209985,88.42333333333333,0.1438363267359439
43,44,0.004123766513392367,1.820972886039361e-05,86.83333333333333,0.16996731711976285,88.47666666666667,0.15173075568988098
44,45,0.004125916127056533,1.822799812443963e-05,86.8,0.294392028877591,88.52,0.17663521732655074
45,46,0.004126131704408267,1.8229946156700826e-05,86.73333333333333,0.18408935028645546,88.52333333333333,0.17556258776351075
46,47,0.004126347695457434,1.8231899493464378e-05,86.73333333333335,0.1649915822768651,88.60666666666667,0.16357125528513392
47,48,0.004126563993663433,1.823380363225428e-05,86.65000000000002,0.18708286933869783,88.52999999999999,0.15577761927397596
48,49,0.004126780295439933,1.823578245922552e-05,86.8,0.2449489742783155,88.52,0.18547236990991448
49,50,0.004126996364646566,1.8237526339413025e-05,86.85000000000001,0.24832774042918823,88.55333333333333,0.15369522511198522


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_7_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.3088544519526411e-06,4.451925791740741e-08,52.46666666666666,3.3121828988682904,52.373333333333335,2.867430130893434
1,2,3.1858803150867846e-06,1.3526506935236e-07,59.083333333333336,4.686209081502399,54.586666666666666,2.750349472743824
2,3,6.039370554988641e-06,3.614565923713894e-07,72.84999999999998,3.4343849522148857,64.77999999999999,2.935313725424702
3,4,1.045813042087656e-05,7.015163652530558e-07,77.55,1.9135481877043632,73.38999999999999,0.7517091636176017
4,5,1.740434626031409e-05,1.0931116702420091e-06,79.15,0.3188521078284851,77.44333333333333,0.19482185594936463
5,6,2.7809367514332817e-05,1.4060159246068889e-06,79.11666666666667,2.0761877457387055,78.57666666666667,0.27956315128349246
6,7,4.291702302017858e-05,1.7851966340552498e-06,80.05,1.0157099323461742,79.2,0.056568542494919244
7,8,6.354735571672533e-05,3.0893094884892135e-06,81.21666666666665,0.9276613366717158,79.92333333333333,0.14267289706021372
8,9,8.992320897824968e-05,4.383263200472192e-06,82.36666666666666,0.43652669512362485,80.55,0.10424330514074609
9,10,0.00012248705805906668,5.146271594468747e-06,82.95,0.28577380332470526,81.14666666666666,0.15627610892974492
10,11,0.00016208663948,7.28303282431932e-06,81.75,0.9626352718795751,81.61333333333333,0.12657891697364695
11,12,0.0002081326356546,9.459139667393521e-06,82.98333333333333,0.8806563209081942,81.97666666666667,0.17133463034528743
12,13,0.0002595566921415667,1.0796246250541374e-05,81.51666666666667,0.8872554436137421,82.42,0.21400934559032225
13,14,0.0003175971195928333,1.1903588167921654e-05,81.95,1.4849242404917415,82.63000000000001,0.13441230102437482
14,15,0.0003808814606682,1.3577761151408644e-05,84.39999999999999,0.08164965809277376,82.89,0.08164965809277376
15,16,0.0004519815495285667,1.699181826462257e-05,82.53333333333333,1.6519348924485124,82.90666666666667,0.2094967514996083
16,17,0.0005265089404518666,1.8918138906275416e-05,80.55,0.816496580927726,83.29333333333334,0.33068951533962754
17,18,0.0006063028870177334,2.3218182229970785e-05,83.45,0.5354126134736378,83.41333333333334,0.19362047641943245
18,19,0.0006910745292784333,2.7003873383794413e-05,82.95,0.308220700148449,83.51666666666667,0.24567367696917497
19,20,0.0007797023812768666,3.2475378541216246e-05,84.36666666666666,0.39651257511233917,83.60666666666667,0.5504745427558088
20,21,0.0008730204943313667,3.3565061210061855e-05,82.80000000000001,1.9377822375076126,83.88,0.26191601707417916
21,22,0.0009709853593380667,3.5260585348080456e-05,83.05000000000001,2.1924111536540445,84.0,0.36083237105337024
22,23,0.0010728595686396,3.798633622210531e-05,79.66666666666667,6.213739257126543,84.08666666666666,0.3466346139028165
23,24,0.0011794139222496,3.990954668806654e-05,84.93333333333332,1.3097921802925676,84.17999999999999,0.43642486944108455
24,25,0.0012890567762356001,4.1319186636029685e-05,82.46666666666667,2.2837590843947515,84.14,0.2662079387746878
25,26,0.001299473764775,4.1447358799906484e-05,85.33333333333333,0.16996731711976099,85.26666666666667,0.2445858177045865
26,27,0.0013099949987932667,4.158499846577815e-05,85.88333333333334,0.44969125210773236,85.45333333333333,0.373660570869099
27,28,0.0013206729483706,4.183668959958554e-05,85.98333333333335,0.2867441755680889,85.51333333333332,0.25420901286583664
28,29,0.0013314504716386334,4.197316792783669e-05,85.60000000000001,0.2121320343559656,85.62,0.18184242262647732
29,30,0.0013423802240568334,4.2129665042956505e-05,85.71666666666665,0.3091206165165258,85.52333333333333,0.28639522032014236
30,31,0.0013535752555985,4.227141508382371e-05,85.90000000000002,0.21213203435597228,85.64666666666666,0.25772509040104014
31,32,0.0013650009149270333,4.231278057200609e-05,85.76666666666667,0.3299831645537235,85.50666666666666,0.2926127512980608
32,33,0.0013765709757956332,4.247727383193617e-05,85.60000000000001,0.28284271247461634,85.66000000000001,0.26495282598983255
33,34,0.001388290602373033,4.258796370504679e-05,85.78333333333335,0.4588633299312098,85.70666666666666,0.2503774927761833
34,35,0.0014000856823148335,4.27104376700832e-05,85.71666666666665,0.38801489089409497,85.58333333333333,0.22095751225568266
35,36,0.0014012696566164668,4.2724843818382734e-05,85.60000000000001,0.5400617248673261,85.78000000000002,0.3261901286060075
36,37,0.0014024593090824,4.274085604694682e-05,85.68333333333334,0.5328122454381916,85.80333333333333,0.2592724864350728
37,38,0.0014036616463404667,4.276027415298836e-05,85.61666666666667,0.6128258770283411,85.79,0.2706781606754906
38,39,0.0014048697572534002,4.277723335345103e-05,85.64999999999999,0.5307227776030208,85.76666666666665,0.28241026106633704
39,40,0.0014060757814942,4.2789397096759093e-05,85.68333333333334,0.4766783215358385,85.74666666666667,0.28522895287042055
40,41,0.0014072856003831669,4.279798244053098e-05,85.66666666666667,0.6195876765147027,85.72666666666667,0.2778888666755484
41,42,0.0014084987376537332,4.2800948227312625e-05,85.7,0.6123724356957945,85.70666666666666,0.25197001585285794
42,43,0.0014097147877777001,4.2803271294674446e-05,85.73333333333333,0.7039570693980975,85.79333333333334,0.25368396787253716
43,44,0.0014109346618874667,4.281153275491769e-05,85.5,0.5522680508593608,85.75,0.26280537792569436
44,45,0.0014121564788497666,4.2819727894811345e-05,85.51666666666667,0.5792715732327613,85.76333333333334,0.2960105103239146
45,46,0.0014122786620854335,4.282036216945052e-05,85.55,0.5492419017761354,85.79333333333334,0.30944394574066847
46,47,0.0014124008587443667,4.2821118861456046e-05,85.60000000000001,0.47081489639418694,85.76,0.2906314963431651
47,48,0.0014125232743834668,4.2821827677734566e-05,85.60000000000001,0.5307227776030208,85.75333333333333,0.3021405118299947
48,49,0.00141264582379,4.282252923870542e-05,85.55,0.4415880433163914,85.74666666666667,0.32967997950874556
49,50,0.0014127683796772664,4.28232373149978e-05,85.56666666666668,0.47316898555261,85.72666666666667,0.327854981491648


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_7_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.006214480306181567,0.0002017541382746625,73.26666666666667,5.938059915120052,72.62333333333333,0.706745278646333
1,2,0.008031952664710166,5.7284639054923e-05,80.91666666666667,1.0757426375403267,80.40000000000002,0.26089589239132627
2,3,0.009658252366603334,5.746741411928823e-05,75.4,5.887699041221448,82.78666666666666,0.07542472332657016
3,4,0.011281519958443667,0.00012415472053833846,80.68333333333334,3.096323985344915,83.19,0.11575836902790664
4,5,0.012876058456955866,0.00019099800760683316,74.28333333333333,4.36049181731704,84.05666666666667,0.03858612300930085
5,6,0.014527121185684633,0.0002548792139793079,81.35000000000001,2.9131884021921186,84.45,0.7579357932349312
6,7,0.0162070278460241,0.000325781128351825,82.63333333333333,2.4380092060713956,84.84666666666666,0.26911377189252766
7,8,0.017905241539954365,0.0003830387694311098,83.06666666666666,0.22484562605386793,85.39999999999999,0.1202774570177872
8,9,0.019562265967758098,0.00042560170078395214,80.51666666666667,4.1352817988083395,85.92,0.4610856753359443
9,10,0.021310838499452065,0.0004904769577445451,81.39999999999999,2.071633815776014,85.87,0.2449489742783155
10,11,0.023137215941251534,0.0005186588771400131,81.55000000000001,1.6129682782580232,85.94,0.23151673805580877
11,12,0.025027967770354334,0.000587182537513571,82.58333333333333,2.3414145771781274,86.14999999999999,0.4667618950457155
12,13,0.026941014894584735,0.0007810559677130749,76.71666666666665,7.266972470629628,86.61333333333334,0.8349184923625107
13,14,0.028994556829619964,0.0008356347679635152,75.91666666666667,2.3833916076791817,86.25666666666666,0.6800163396729692
14,15,0.031050111637467098,0.0009092189443999514,82.16666666666667,3.38977219818022,86.29333333333334,0.4165199741775727
15,16,0.03315350827213873,0.0009043184609244548,80.91666666666667,3.33074899818177,86.57999999999998,0.18832595855767706
16,17,0.035240369571008796,0.0010022559321554493,84.81666666666666,0.20548046676563317,86.78000000000002,0.3144307024873196
17,18,0.037423858012234267,0.0010418810321171895,84.28333333333335,0.5104464277037828,87.26333333333332,0.35649528592799784
18,19,0.03966666776992667,0.0011376555436015297,76.43333333333334,6.253043703314054,87.33,0.35364765892999916
19,20,0.041901749665051835,0.0011432768171169261,82.83333333333331,0.8219218670625303,87.32666666666667,0.34567164895156277
20,21,0.04419224436943103,0.0012375656874517662,80.30000000000001,4.145077401770283,87.53000000000002,0.3111269837220793
21,22,0.0465751184339244,0.0013044691830933672,79.9,3.1633315770982144,87.19,0.6364484791926672
22,23,0.048990314873568634,0.0014629854675824118,78.98333333333333,3.0183696850378627,87.05333333333333,1.1703370834460018
23,24,0.05142027734882151,0.0015753064334538595,82.76666666666667,2.237682332732288,87.46333333333332,0.5539153565502739
24,25,0.05384958102700354,0.0017209071177977271,84.26666666666667,0.503873881927701,87.78333333333332,0.33707895547219435
25,26,0.0540243561814919,0.0017136515686627385,85.40000000000002,0.6284902544988313,90.78333333333335,0.14079141387962033
26,27,0.054168708237235665,0.001710350255833996,85.01666666666667,0.3064129385141648,92.11333333333333,0.046427960923946666
27,28,0.05430595272018137,0.0017068651319205707,85.08333333333333,0.6737127643802598,92.51,0.016329931618557073
28,29,0.054437963486185494,0.0017055554226656786,85.35000000000001,0.6284902544988265,92.71,0.06976149845485488
29,30,0.05456652714641763,0.0017041226980273596,85.46666666666665,0.20949675149960983,92.95,0.13638181696985852
30,31,0.05469440583855156,0.0017028243012158558,85.2,0.48989794855663676,92.86666666666667,0.12684198393627505
31,32,0.05482060460756336,0.0016997909580895119,85.81666666666668,0.5976807025680322,93.13666666666667,0.16357125528513392
32,33,0.05494620529193724,0.0016979423194992968,85.36666666666667,0.5778311941119911,93.16666666666667,0.09428090415820767
33,34,0.05507220767622827,0.001698537795844504,85.61666666666666,0.18408935028646148,93.26333333333334,0.21699974398346478
34,35,0.05519831530021766,0.0016970652760168222,85.08333333333333,0.3922867431979894,93.52,0.09092121131323867
35,36,0.05520986333377644,0.0016969762057025765,85.08333333333333,0.30641293851417045,94.00999999999999,0.19131126469709048
36,37,0.0552213322039821,0.0016969049161006094,85.2,0.43011626335213,94.07666666666667,0.19905331502445137
37,38,0.05523277064023766,0.0016968487382124917,85.35000000000001,0.3741657386773906,94.19333333333333,0.1579732748143043
38,39,0.055244319067198365,0.0016967874840596374,85.14999999999999,0.3341656275960557,94.12333333333333,0.1014341603646846
39,40,0.05525588921176517,0.001696777932091181,85.08333333333333,0.2013840995599114,94.12666666666667,0.13021349989749806
40,41,0.055267407460055505,0.001696754218535942,85.13333333333333,0.2321398046197398,94.17,0.11343133018115492
41,42,0.0552788728447459,0.0016966806484355528,85.13333333333333,0.16996731711976285,94.18666666666667,0.08730533902472819
42,43,0.055290472055015895,0.001696567438717651,85.0,0.2121320343559589,94.08333333333333,0.16006942938057334
43,44,0.05530203229714953,0.0016964718088381256,84.88333333333334,0.23921166824012166,94.07666666666665,0.16418147141366365
44,45,0.055313550837632834,0.0016963309525959037,84.89999999999999,0.17795130420052505,94.07333333333334,0.20531818125912632
45,46,0.0553146789598066,0.001696323359009451,84.81666666666666,0.11785113019775123,94.24000000000001,0.09416297927883678
46,47,0.055315806610042234,0.0016963133178472172,84.86666666666667,0.16996731711975635,94.24333333333334,0.0939266853573708
47,48,0.0553169325456719,0.0016963027662841,84.93333333333334,0.18856180831641536,94.27333333333335,0.08993825042154906
48,49,0.05531806155931449,0.0016962919185495437,84.98333333333333,0.22484562605386513,94.22666666666667,0.0418993502999191
49,50,0.0553191910855278,0.0016962790274872306,84.88333333333334,0.23213980461973505,94.26333333333334,0.10338708279513686


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_7_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.4851116186748908e-06,3.877388743840707e-07,67.81666666666666,9.333303571381117,57.166666666666664,3.396049993088377
1,2,8.551992444367354e-06,1.0952199812004835e-06,75.86666666666667,0.7318166133366738,70.05000000000001,3.9412011705400998
2,3,1.654754799167893e-05,2.1968434542316294e-06,78.63333333333334,1.0036046144883088,76.01333333333334,1.374926260648999
3,4,2.8956727235248135e-05,4.108072452182069e-06,80.61666666666667,0.7961713941664111,77.98666666666666,0.8302743857036422
4,5,4.68770262253493e-05,6.449602234036077e-06,81.26666666666667,0.7214953607304416,79.43333333333332,0.4340762861781572
5,6,7.133709285560471e-05,9.285103816890037e-06,81.73333333333333,0.7003967129816916,80.31666666666666,0.15923427883328273
6,7,0.00010262642154008428,1.2003663953155539e-05,82.86666666666666,0.6342099196813475,80.84666666666666,0.12256517540566704
7,8,0.00014012183880903332,1.446304514010387e-05,81.71666666666668,0.8797095480264394,81.47000000000001,0.1314026889628495
8,9,0.00018417997898196667,1.767320927080007e-05,82.11666666666666,0.9977753031397205,81.85,0.2041241452319315
9,10,0.00023516601936406667,2.1705028788279326e-05,82.48333333333333,2.144890569599193,82.08333333333333,0.1442990721460885
10,11,0.00029222448330110004,2.664461854089319e-05,83.28333333333333,0.6649979114420063,82.39,0.2779688231918556
11,12,0.0003568471649375667,3.0252851377316084e-05,83.71666666666667,0.6510674994874872,82.61999999999999,0.13952299690971043
12,13,0.00042723860357300004,3.514125347812723e-05,83.98333333333333,1.121259212770284,83.13,0.2174089847882716
13,14,0.0005016900866178666,3.977746638406015e-05,83.18333333333334,1.4744113703064297,83.10666666666667,0.1751824445796112
14,15,0.0005817743368879333,4.188612663247311e-05,84.33333333333333,0.39651257511234556,83.00999999999999,0.05715476066494105
15,16,0.0006666110813557665,4.478606281623919e-05,82.06666666666666,3.9075425639254275,83.40333333333334,0.14079141387962033
16,17,0.0007566772694654666,4.712983637930164e-05,83.71666666666667,0.6956212251569742,83.59666666666668,0.1419702629269837
17,18,0.0008520265228718667,4.711034043035375e-05,76.56666666666666,5.713483078551026,83.86333333333333,0.18696404883173448
18,19,0.0009552048642822667,4.674638242032945e-05,83.8,0.9755340417774575,83.80666666666667,0.37967822633851156
19,20,0.0010646407502579666,4.733550529874261e-05,79.38333333333333,5.66161539570544,83.95666666666666,0.20853989759489608
20,21,0.0011782056683067,4.934839055838542e-05,83.55,1.7752934029806662,83.80333333333334,0.20072092289765997
21,22,0.0012974653020288334,5.006962410720906e-05,85.16666666666667,0.2013840995599114,83.89666666666666,0.27182510717166986
22,23,0.0014173385250173334,4.914303125106772e-05,83.83333333333333,1.7465839675078765,84.25666666666666,0.1782008853949847
23,24,0.0015404081718022,5.247361653236358e-05,81.98333333333333,0.9885455084224556,84.3,0.14236104336041977
24,25,0.001670288572356133,5.576856798879618e-05,80.60000000000001,2.694747978321289,84.47333333333334,0.34412530017745496
25,26,0.0016827117150103332,5.625265081423786e-05,85.38333333333333,0.46963342678684794,85.66000000000001,0.13638181696985746
26,27,0.0016950241149237665,5.691380933791897e-05,85.46666666666668,0.30641293851417634,86.00999999999999,0.03741657386773957
27,28,0.0017074171007362999,5.762070390332087e-05,85.61666666666667,0.4552166761249226,85.89999999999999,0.05099019513592978
28,29,0.0017200277594556,5.8401250870292115e-05,85.48333333333335,0.29533408577782577,86.10000000000001,0.037416573867734504
29,30,0.0017328356841113668,5.9184370326081664e-05,85.68333333333335,0.2867441755680889,85.92,0.16673332000533045
30,31,0.0017458064684295331,5.9921423201945667e-05,85.93333333333334,0.3299831645537211,85.91666666666667,0.20072092289765997
31,32,0.0017588730089031666,6.0540908279371446e-05,85.31666666666666,0.3118047822311668,85.98333333333335,0.1461354014452223
32,33,0.0017722168978226,6.127282274627158e-05,85.18333333333334,0.26562295750848364,86.11666666666667,0.19669491322575583
33,34,0.0017858010245842334,6.204912236773647e-05,85.45,0.6177917664283502,86.09333333333332,0.15860503004494148
34,35,0.0017994840884262,6.28171033586812e-05,85.23333333333333,0.41298372311212544,86.13666666666666,0.17913371790059165
35,36,0.0018008561000577,6.29043384902629e-05,85.25000000000001,0.37416573867739694,86.14999999999999,0.11343133018116161
36,37,0.0018022284832178664,6.29890735771671e-05,85.53333333333335,0.31710495984068027,86.23333333333333,0.06944222218666057
37,38,0.0018036017921517333,6.307019481971999e-05,85.51666666666667,0.532812245438197,86.19333333333334,0.06847546194724873
38,39,0.0018049790970771666,6.315171181664185e-05,85.33333333333333,0.3681787005729109,86.22333333333334,0.05792715732327636
39,40,0.0018063568772957999,6.323350204984774e-05,85.48333333333333,0.5169354139756954,86.28000000000002,0.06531972647421669
40,41,0.001807739672052,6.331546817836546e-05,85.45,0.5115336417740992,86.23,0.029439202887763288
41,42,0.0018091249146413,6.339793940946291e-05,85.5,0.657013444814234,86.13333333333333,0.04189935029992061
42,43,0.0018105089501080998,6.347919211376757e-05,85.48333333333333,0.6195876765147027,86.15333333333335,0.09809292646374561
43,44,0.0018118893693341333,6.356204347197213e-05,85.46666666666665,0.41096093353126556,86.13333333333333,0.12472191289246395
44,45,0.0018132716745472668,6.364367386742279e-05,85.58333333333333,0.47316898555261533,86.17333333333333,0.09672412085698201
45,46,0.0018134102572306334,6.365200042843762e-05,85.5,0.48989794855663676,86.15666666666665,0.07586537784494371
46,47,0.0018135487777684667,6.366023285803111e-05,85.55,0.43011626335213,86.17666666666668,0.06018490028423052
47,48,0.0018136874568484335,6.366830499069089e-05,85.51666666666665,0.35197853469905077,86.15666666666668,0.0664997911442034
48,49,0.0018138261204982667,6.367637264697272e-05,85.51666666666667,0.40892813821284413,86.17333333333333,0.11813363431112556
49,50,0.0018139646826765335,6.368453965307942e-05,85.43333333333334,0.428822677675625,86.21,0.1416568624058401


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_8_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.529607798810208e-05,7.258843006145204e-06,81.01666666666667,1.1792181967539141,75.71833333333333,0.7468470764189669
1,2,0.0001732916569655,1.333332925380586e-05,80.83333333333333,3.203080114861667,80.62000000000002,0.435507366948787
2,3,0.0002888772159747333,1.6135121724241195e-05,81.48333333333335,1.7754498647447667,81.49166666666666,0.21310534692702512
3,4,0.00041596732521804997,1.5631817114002047e-05,83.33333333333333,1.2482209562235178,82.24666666666667,0.4390393553607165
4,5,0.0005551904599775167,1.90127036715122e-05,80.33333333333333,3.3683164274687054,82.39166666666667,0.409650935418055
5,6,0.0006957698023936334,2.0160737968975303e-05,83.41666666666667,1.1703513242707169,82.74833333333333,0.33933349705300503
6,7,0.0008409247231767501,2.103497990604403e-05,83.575,2.196351140718015,83.13333333333334,0.37672565909720057
7,8,0.0009955201771445,2.0278924455986573e-05,80.15833333333333,7.775464437718318,83.12833333333333,0.3448389318056896
8,9,0.0011561276454603,1.9560160385914133e-05,81.10833333333333,7.94404476461596,83.55166666666666,0.5293523296339484
9,10,0.0013243445440721334,1.8001950069384837e-05,82.28333333333335,3.9884903855413243,83.60833333333333,0.15159338889131854
10,11,0.001497758424964,2.349394650402634e-05,82.14166666666668,5.795861790009224,83.91833333333334,0.3131781530623644
11,12,0.0016761115172562165,2.7161207029032748e-05,81.96666666666667,5.225073098903874,84.35666666666667,0.35808130671989075
12,13,0.0018637562635663667,3.4445595416750565e-05,79.96666666666667,3.65509537799251,84.16333333333333,0.3539617053988922
13,14,0.00206045309219195,4.502275171129008e-05,80.65833333333333,5.569366860085827,84.06,0.44784669996179244
14,15,0.00226525044578205,5.6373529210402006e-05,84.97500000000001,1.069170239017156,84.45,0.28041635710730983
15,16,0.002478967372004167,6.071032819732244e-05,82.84166666666667,3.8643042352048624,84.60333333333334,0.5028805910838953
16,17,0.0026955370462947667,6.89104578996202e-05,82.60000000000001,1.8227726133558158,84.89833333333333,0.43210402554117505
17,18,0.0029185615123339336,7.873461155124948e-05,82.64999999999999,5.475399528801529,84.86833333333333,0.5024744327381819
18,19,0.00314339694164315,8.845530861968397e-05,82.775,6.397704666519078,85.05,0.19218047073865888
19,20,0.0033770562268856503,0.00010096213867472956,82.22500000000001,4.631661868775255,85.48666666666666,0.34797828795614866
20,21,0.0036178800773146833,0.00011566695660708818,84.3,2.8549664329608757,85.49333333333334,0.4437216344611697
21,22,0.003866802911110067,0.00012676955974076745,83.15833333333332,4.091089572337533,85.49666666666667,0.47576838435897945
22,23,0.004126066159527216,0.00013170905380511378,86.08333333333333,0.5899623340142651,85.665,0.4766113021460311
23,24,0.004389631902819183,0.00013986548098809923,83.11666666666667,6.17114702106145,85.86166666666666,0.3745404591703735
24,25,0.0046599017235467504,0.00014362682088659752,84.95833333333333,1.4278237130526845,85.88833333333332,0.4815397756733657
25,26,0.004683672169227882,0.00014486708363964173,86.7,0.35707142142714504,88.06666666666668,0.32627527573439524
26,27,0.004707661850946933,0.00014610356451818997,86.7,0.6344288770224787,88.12666666666667,0.15369522511198025
27,28,0.004732032407148883,0.00014723563003894347,86.83333333333336,0.46785562825393956,88.235,0.19120233610846235
28,29,0.0047566937291313996,0.0001481989121520779,86.64166666666667,0.6496259607565666,88.355,0.1666083231214234
29,30,0.00478202534994325,0.00014914114435083103,86.8,0.5605057240266732,88.27333333333331,0.24641879437701736
30,31,0.0048079668613312,0.00015034783658518478,86.91666666666667,0.4336537277085879,88.375,0.25721262281104107
31,32,0.004834364120758684,0.00015141957172897655,86.53333333333335,0.3804237403504436,88.265,0.215077505409872
32,33,0.0048612390742877,0.00015249855720048713,86.59166666666665,0.45223211837383614,88.295,0.24689741459426628
33,34,0.0048885313108116835,0.00015354022933945422,86.77500000000002,0.44229515032385464,88.33,0.1883259585576758
34,35,0.00491597691413695,0.00015428919448668302,86.825,0.6427480066091199,88.32333333333332,0.2629744389775429
35,36,0.004918677466661601,0.00015435997418519244,87.04166666666667,0.6267752565491231,88.60666666666667,0.19067132861433522
36,37,0.004921381516730133,0.00015443237743968313,86.925,0.5699049628373661,88.60666666666668,0.19754043186705578
37,38,0.004924097132634833,0.0001545009164454846,86.81666666666668,0.5071708018234313,88.66166666666668,0.17976064332575303
38,39,0.004926821448757767,0.00015456842935450922,87.05833333333334,0.5696612053570884,88.60333333333334,0.24977767892445557
39,40,0.004929555048986099,0.00015463576177679393,86.79166666666667,0.45038563722905084,88.63499999999999,0.23514180118955363
40,41,0.004932293342166767,0.0001547037262779831,86.76666666666667,0.44503433076062393,88.64999999999999,0.20655911179773034
41,42,0.004935034137157649,0.00015476803602583106,86.65833333333335,0.5449898062247431,88.65333333333332,0.17518244457961174
42,43,0.00493778304862205,0.00015482809964342185,86.68333333333334,0.508811250749121,88.59666666666668,0.1986342255391954
43,44,0.004940539617074733,0.00015488497702060078,86.92500000000001,0.6012140495142596,88.58833333333332,0.24754909726265656
44,45,0.004943301255123083,0.00015493516607512233,86.75833333333334,0.5869530550980097,88.57000000000001,0.22052966542697588
45,46,0.004943576740707917,0.00015493984967212946,86.80833333333334,0.5199492496602184,88.59333333333332,0.22499382707582033
46,47,0.0049438522465254,0.00015494426197518348,86.80833333333334,0.5247353830477046,88.59166666666665,0.2431334795722106
47,48,0.004944128286050416,0.0001549487662521493,86.83333333333333,0.49046463231873844,88.58666666666666,0.2096558025802146
48,49,0.004944404311401617,0.00015495335095719716,86.83333333333333,0.49131343243278786,88.605,0.2430192036307676
49,50,0.0049446804698385005,0.0001549577337159374,86.80833333333334,0.48081239122505437,88.60166666666667,0.2721161925028025


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_8_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.503330469898106e-07,4.5592522002670294e-08,50.60833333333333,1.1170708223842505,52.669999999999995,2.035075756165687
1,2,1.8428026604651194e-06,9.415909636724135e-08,51.15833333333333,1.1185618246460762,50.446666666666665,0.5345610868325134
2,3,3.5088889740344793e-06,2.191710867915008e-07,60.85,5.5574274624146,54.35166666666666,2.077092652937968
3,4,6.118068153620166e-06,4.6207731646167756e-07,72.98333333333333,3.8601237746418877,64.61,3.6644690383919634
4,5,1.045129612706259e-05,1.0048071399744532e-06,75.34166666666667,1.355057399358252,73.11833333333333,2.3102194460459557
5,6,1.7657150966103524e-05,1.8469145670109442e-06,79.09166666666667,1.4587142359702336,76.63666666666667,1.2018966492821086
6,7,2.9467726091409163e-05,3.193175204474357e-06,79.37499999999999,1.7575432664185906,78.47833333333334,0.6714019329399921
7,8,4.7164643034668466e-05,4.675603821037491e-06,80.74166666666666,1.061609103620013,79.48166666666667,0.4288906879639881
8,9,7.245192819533041e-05,6.247381699343772e-06,81.13333333333334,1.1813363431112902,80.25,0.4486646854834947
9,10,0.00010522343684609866,7.953361713637319e-06,82.19166666666666,0.8238207059521843,80.87833333333334,0.3767145987201569
10,11,0.00014533807404571664,9.546523480945679e-06,80.8,1.5239750654128137,81.37833333333333,0.37069379397137414
11,12,0.00019362593485188333,1.096951045825268e-05,81.84166666666665,1.6184912384343912,81.68166666666667,0.3991414397038826
12,13,0.0002502170662601834,1.268598557884412e-05,80.41666666666667,2.7196302853308745,82.14999999999999,0.4331666346030505
13,14,0.00031381461279395,1.5234403916574541e-05,82.52499999999999,1.530454725454716,82.40666666666668,0.3549021774454963
14,15,0.0003833938155979833,1.788619067990573e-05,82.99166666666666,1.757701308211633,82.59666666666666,0.266437401445237
15,16,0.00046024674197286665,2.229769003143923e-05,80.68333333333334,4.031817897122286,82.88666666666667,0.3372766750837602
16,17,0.0005442605775802166,2.6585186086435324e-05,81.725,2.007018933642631,83.03166666666667,0.496098668501427
17,18,0.0006360272473462334,3.246622993685511e-05,83.49166666666666,1.2843340254345395,82.95666666666666,0.46574909792958646
18,19,0.0007315688091739167,3.8696377530139505e-05,81.30833333333334,1.5594915481941147,83.26833333333333,0.30878345522748163
19,20,0.0008323005778031333,4.518780522708079e-05,82.13333333333333,2.4371545339231586,83.24833333333333,0.468024809408886
20,21,0.0009391084453146334,4.726658871931067e-05,75.80833333333334,8.860183249923347,83.20833333333333,0.5167983703104647
21,22,0.0010512717103272667,4.6333220356804796e-05,81.51666666666667,3.8112406845482116,83.50166666666667,0.395196856712644
22,23,0.0011684710386772332,4.6039701633782904e-05,84.5,1.0412332431624869,83.59500000000001,0.37021390213406796
23,24,0.0012936524459035501,4.517885488706392e-05,83.86666666666667,1.356363602513063,83.66666666666666,0.4090503908104988
24,25,0.0014212964353328167,4.6667709249650295e-05,82.41666666666667,4.934037111962397,83.76666666666667,0.3412558505807006
25,26,0.0014333561302873,4.7081676058539275e-05,85.13333333333334,0.29249881291307245,85.23333333333333,0.4110420362390622
26,27,0.0014455699961701664,4.751014307072522e-05,85.09166666666667,0.4720669679422883,85.29333333333334,0.31217872373939154
27,28,0.0014580062933284834,4.807715480065751e-05,85.34166666666665,0.4391437375418478,85.28,0.34283134823603173
28,29,0.00147070517797155,4.868608124472068e-05,85.3,0.24664414311581132,85.38,0.2943354095812011
29,30,0.0014835929913075,4.9239173535395276e-05,85.05,0.21015867021530862,85.33833333333332,0.2316906462409642
30,31,0.0014966608731106334,4.966484656984656e-05,85.16666666666667,0.37490739597340106,85.36666666666667,0.20038851153585588
31,32,0.0015098852642094999,5.004501667977554e-05,85.5,0.26770630673681667,85.45666666666666,0.20196259279601358
32,33,0.0015232651171838167,5.054128393316534e-05,85.15833333333333,0.5711221896893496,85.33833333333332,0.2077993155800959
33,34,0.0015369809572502334,5.107221841021669e-05,85.35000000000001,0.281365716935568,85.43333333333334,0.3295788558482161
34,35,0.0015509154696143335,5.160245415248849e-05,85.37500000000001,0.38595120589698234,85.51833333333333,0.24788550224291564
35,36,0.0015523169382935,5.1662352257257286e-05,85.21666666666667,0.4099457958749638,85.53833333333334,0.3411459446564679
36,37,0.0015537233649727334,5.172035338149593e-05,85.30000000000001,0.3341656275960536,85.57333333333332,0.2544056253745628
37,38,0.0015551313401399166,5.1782166524950994e-05,85.26666666666667,0.42295258468164526,85.555,0.30982521954590353
38,39,0.0015565397354129998,5.184745742251382e-05,85.28333333333333,0.29391986814247417,85.53500000000001,0.29284523785326044
39,40,0.0015579503807874168,5.1913669867792e-05,85.28333333333335,0.32617309651301735,85.565,0.28052034982629226
40,41,0.0015593680462246667,5.197892646579615e-05,85.3,0.4778423728943823,85.55166666666666,0.3139754059724344
41,42,0.0015607931992942666,5.204815647815831e-05,85.39999999999999,0.38729833462074353,85.55833333333334,0.2684161362925549
42,43,0.0015622192334226834,5.2116312587715403e-05,85.39166666666667,0.37462944654981956,85.62333333333333,0.24897567931203862
43,44,0.0015636479513294668,5.2179657629411074e-05,85.39166666666667,0.258870409450151,85.60666666666667,0.26612444874949404
44,45,0.0015650758023703498,5.224502159138605e-05,85.325,0.3224257020358816,85.52500000000002,0.2307054399011893
45,46,0.0015652185705138334,5.225130370847248e-05,85.30833333333334,0.3359274061791069,85.575,0.30417922348510285
46,47,0.0015653613621362166,5.225740965682137e-05,85.30833333333334,0.26679684322636854,85.555,0.25805361200081445
47,48,0.0015655042119454667,5.226353288366771e-05,85.36666666666666,0.28674417556808657,85.58833333333332,0.2820411711474455
48,49,0.0015656471898288333,5.226967360626077e-05,85.36666666666667,0.2656229575084848,85.54833333333335,0.2566071359534324
49,50,0.0015657902136164833,5.227592592091724e-05,85.375,0.2824741876113083,85.54833333333333,0.23702437755546693


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_8_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.007131187038842183,0.000648304096245258,74.64166666666667,5.967370768511782,73.29333333333335,0.48168685078816764
1,2,0.008838065809231984,0.0005566914531106937,79.20000000000002,2.935699802999847,80.20666666666666,0.41915258425648666
2,3,0.010402956051429385,0.0005095445825950933,73.39166666666667,7.984485824953846,81.96999999999998,0.4965212315030781
3,4,0.011944172825054618,0.00048306843290305896,78.58333333333333,3.7219693114741768,82.92,0.2556038601690767
4,5,0.013526665587827951,0.0004781107278737513,75.01666666666667,6.179850771301488,83.30499999999999,0.3993640778370865
5,6,0.015146554131588502,0.00048514221795162136,78.11666666666666,4.6150719267297315,83.92833333333333,0.15614274096337127
6,7,0.016826720161827166,0.0005173088400732358,80.95833333333333,3.801142006760018,84.19666666666667,0.4706614730591648
7,8,0.018572850437315585,0.0005803613685842856,80.49166666666666,4.079462450971805,84.41333333333334,0.3057050139522692
8,9,0.020348631356996216,0.0007161074706766724,80.88333333333333,5.148759289598051,84.69833333333334,0.17789666163878068
9,10,0.022169197550553518,0.0008370835990847374,79.29166666666667,4.27642926075274,84.89500000000001,0.5382920520807797
10,11,0.024022130188489716,0.0009152868961680299,81.05833333333334,4.2811035051984225,85.22,0.37960505792204485
11,12,0.02594422400997365,0.0010377598024323672,83.47500000000001,1.9932699265277671,85.33999999999999,0.47437678414245305
12,13,0.02792903395958458,0.0012057428524169125,80.88333333333333,2.925273016698134,85.65166666666666,0.5294152959214103
13,14,0.030090938149513566,0.0013939577183920459,82.00833333333334,2.0417346927442757,85.09166666666665,0.44622179338182116
14,15,0.032353334618981676,0.00163559080820294,80.08333333333333,7.121661010997056,85.27,0.407430975749266
15,16,0.03475811259320835,0.0018830080835749179,81.26666666666667,2.9942537560393165,84.83333333333333,0.41270112941718473
16,17,0.037078953417617876,0.0021141356751782038,80.46666666666665,2.2167293224227635,85.42,0.4328972164382664
17,18,0.0393558001335107,0.002342435460310307,80.675,3.006901783120516,86.005,0.4635640912178921
18,19,0.04176004411590428,0.002588648500464743,82.51666666666667,1.2408554396956275,85.82833333333333,0.7146891321095897
19,20,0.04416428145114909,0.00288048822333452,76.25,8.247575401292192,86.01333333333332,0.5622771163363814
20,21,0.0466614112147014,0.003112967821606641,80.2,6.678572701807873,85.75999999999999,0.3032051011004501
21,22,0.0491266210068687,0.003349900211337948,79.9,2.535415810736643,86.04,0.5414178915896086
22,23,0.051690133955866115,0.0035422142151997726,81.34166666666667,3.3082493692115915,85.99166666666666,0.4067520402188796
23,24,0.05418214577461847,0.0037120733653298265,82.64999999999999,1.5724185193516411,86.32666666666667,0.5048982295693083
24,25,0.05675258834682303,0.0039022810909329466,78.05,4.959418648726211,86.25,0.42394968254892135
25,26,0.056944291512425714,0.003918428457164664,84.83333333333333,0.33993463423952053,89.22833333333334,0.45465799111957483
26,27,0.05710550644330392,0.003927944532617923,84.93333333333334,0.4784233364802416,90.67333333333335,0.37334821398915025
27,28,0.05725862264775653,0.003937460081565761,85.22500000000001,0.5096976227791005,91.19166666666666,0.43040355739958913
28,29,0.05740512545686265,0.003945306490542076,85.125,0.4705935967831834,91.52333333333333,0.4303745139087849
29,30,0.05754851565063596,0.0039514374888157105,84.9,0.2753785273643066,91.81666666666668,0.4311096792645169
30,31,0.05769044356893895,0.003957822899325331,85.01666666666667,0.25110865288865786,91.94666666666667,0.4097424665431792
31,32,0.05783025068925881,0.0039643824071612386,84.91666666666667,0.5071708018234317,92.16166666666668,0.3245210145566654
32,33,0.057971379912349914,0.003971388042281742,85.14999999999999,0.2160246899469268,92.20333333333333,0.3779182745280024
33,34,0.05811337492771637,0.0039783822224140775,85.09166666666667,0.28492201662131744,92.23500000000001,0.5725018195021989
34,35,0.058253967291603814,0.003984541750803029,84.9,0.630476010645926,92.395,0.4060685492212732
35,36,0.05826663217399316,0.003984918783572019,84.825,0.6019066926581452,93.16666666666667,0.5017857001638127
36,37,0.058279282968901065,0.003985253749383038,85.08333333333333,0.7116100680069758,93.19666666666666,0.5390011337856557
37,38,0.0582919307583304,0.003985522478141273,84.925,0.7728464703074414,93.25999999999999,0.5248491846870568
38,39,0.05830461140140231,0.003985823621706831,85.11666666666666,0.7663042621715095,93.21,0.5435991169970772
39,40,0.05831728520902519,0.003986122846060669,85.2,0.6849574196011529,93.24833333333333,0.602478676432251
40,41,0.05832995529374077,0.003986455187097363,85.19166666666666,0.6078765408278984,93.325,0.5510822685104904
41,42,0.058342688613087355,0.003986728149877045,85.05000000000001,0.8015609770940681,93.315,0.5396217811269897
42,43,0.058355460775393615,0.003987087654061665,84.99166666666666,0.9061901321221477,93.30666666666666,0.5475298063931217
43,44,0.058368205732492705,0.003987452387599514,85.125,0.8168792240390641,93.30166666666666,0.5295726788857424
44,45,0.0583810843936444,0.003987832834746397,84.98333333333333,1.1115554667022083,93.23666666666666,0.5716545188213666
45,46,0.05838235484341491,0.003987870697169728,85.01666666666667,1.0184410744968133,93.25333333333334,0.5455781846404374
46,47,0.05838362433210955,0.003987907493881882,85.00000000000001,1.0045728777279763,93.31833333333333,0.515539092170085
47,48,0.05838489362721664,0.003987945380459346,85.02499999999999,0.9894232326630183,93.32333333333332,0.512466801092738
48,49,0.058386160912029784,0.003987980776694894,85.08333333333334,0.8979915862016135,93.34833333333334,0.4925246750727917
49,50,0.058387427721978385,0.003988016325817753,85.06666666666666,0.9294562329065816,93.37166666666666,0.5023417384830993


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_8_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.8727914630155466e-06,2.3293852421560116e-07,57.416666666666664,6.57486797501584,52.629999999999995,3.202852894946421
1,2,4.738268970488905e-06,4.985083143788842e-07,67.05,5.294572692862002,61.36333333333334,3.734263277036345
2,3,9.520591928779664e-06,9.405169251163634e-07,77.00000000000001,1.8587630295441115,71.96166666666666,2.118296616518931
3,4,1.7810256766522832e-05,1.93685835325354e-06,79.44166666666666,1.0596448566487833,77.075,1.1206359801469903
4,5,3.1394439500684284e-05,3.629927702871095e-06,80.44999999999999,0.8455767262643857,78.785,0.4867836617362318
5,6,5.2177393621268e-05,6.2352140852850395e-06,81.16666666666667,0.7249521056977111,79.75166666666665,0.4276453619011376
6,7,8.141314407238811e-05,9.354012366730668e-06,80.16666666666667,1.248888394622283,80.44,0.3073543015262134
7,8,0.00011802335772059676,1.2120305370095625e-05,82.59166666666665,0.6948720905477647,81.0,0.2550163393458013
8,9,0.0001625241130873,1.538867236709021e-05,82.06666666666666,1.6669999666733288,81.49166666666667,0.3178268221671853
9,10,0.00021391293556000002,1.9149414352916215e-05,82.01666666666667,1.0011104945120775,81.945,0.2204351756563989
10,11,0.00027378339829635,2.3566246187655695e-05,82.3,3.4028174600860766,82.35333333333332,0.3749073959733991
11,12,0.00034073669811611663,2.6506879537207568e-05,83.12499999999999,1.2314456274368488,82.71,0.3508085897846078
12,13,0.00041504517849901674,2.9534468041615636e-05,78.35,4.2851487722131685,82.86833333333334,0.2881791495272042
13,14,0.0004966402314314501,3.148484878783771e-05,82.83333333333333,2.2722358054470435,83.17999999999999,0.31064449134017835
14,15,0.0005845564419564333,3.2206922727023386e-05,81.25,4.938538920234065,83.27166666666666,0.2868458742174172
15,16,0.0006808864063406499,3.2347083305199314e-05,82.69166666666666,1.5433774291756641,83.12833333333334,0.18818578290851193
16,17,0.0007817944540544668,3.317653905485687e-05,83.66666666666667,1.723046397776011,83.30333333333333,0.11294049564064738
17,18,0.0008922408309425665,3.7465935746543004e-05,80.40833333333333,4.736420648079683,83.28666666666666,0.5705163353392152
18,19,0.0010056139648055,4.217392225721719e-05,84.4,0.7842193570679055,83.505,0.43500000000000366
19,20,0.0011233717250447,4.660975271634002e-05,83.64166666666667,2.712535202024524,83.53666666666668,0.25335526220880195
20,21,0.0012488410702844001,5.117990745473836e-05,83.61666666666666,1.7866791044343204,83.61999999999999,0.48442405665559685
21,22,0.0013763810616198833,5.203216503064084e-05,84.54166666666667,2.1119534138380587,83.99333333333333,0.470484383965667
22,23,0.0015080336425008667,5.116053029487372e-05,83.93333333333332,2.6872642015419483,84.09166666666667,0.3668522257742945
23,24,0.00164487708574305,5.0873802012017764e-05,82.66666666666667,2.7987596459066575,84.17333333333333,0.16659998666133263
24,25,0.0017872031244660334,5.481135564019647e-05,79.625,11.13989639389284,84.135,0.5030821669137834
25,26,0.0018002680706876,5.4431334598547546e-05,85.93333333333334,0.5849976258261398,85.81333333333333,0.2549291840666525
26,27,0.0018134469665639,5.420097389115566e-05,85.99166666666667,0.4911013699385852,86.14166666666667,0.16139151843334723
27,28,0.0018268671506118835,5.403648737440466e-05,85.97500000000001,0.49307707308290094,86.10000000000001,0.1336662510384244
28,29,0.001840462526986833,5.3834769959122725e-05,85.85833333333335,0.4107073843450568,86.20833333333333,0.1139322410714169
29,30,0.001854408125704367,5.3527539409482776e-05,86.04166666666667,0.47206696794228475,86.21499999999999,0.15085865349171776
30,31,0.0018685160348127499,5.3201858562082195e-05,86.16666666666667,0.45795438880113504,86.21833333333335,0.1287655060781214
31,32,0.00188289430621245,5.288092952491124e-05,86.18333333333334,0.49972214501883305,86.24,0.16401219466856382
32,33,0.00189753821046655,5.2627545220587065e-05,86.16666666666667,0.4179978734661469,86.235,0.1172959220660884
33,34,0.0019124332889562,5.2417549987215875e-05,86.14166666666667,0.3528652559956681,86.35666666666667,0.16377491328717397
34,35,0.0019276213038165997,5.230622448841999e-05,86.25,0.312249899919923,86.36833333333334,0.13371819455689848
35,36,0.001929133609120633,5.22979181601476e-05,86.36666666666667,0.143372087784045,86.46999999999998,0.16753109164172172
36,37,0.0019306494888048336,5.228776045978354e-05,86.45,0.3068658773253707,86.53500000000001,0.2478406746278742
37,38,0.0019321704435725333,5.2277511190054805e-05,86.26666666666667,0.42784992176645087,86.48833333333333,0.21543882864722738
38,39,0.0019336927792306835,5.22667443078609e-05,86.39999999999999,0.2857738033247028,86.495,0.20966242709014923
39,40,0.0019352164242634167,5.2254036575810094e-05,86.39999999999999,0.2614064523559706,86.51333333333332,0.20253943374618155
40,41,0.0019367464403843668,5.2240257824946324e-05,86.28333333333335,0.28674417556808585,86.51666666666667,0.21013223349966206
41,42,0.0019382836742995997,5.222596217811627e-05,86.19999999999999,0.2345207879911703,86.495,0.1844586674569656
42,43,0.0019398240024288166,5.2213415863258736e-05,86.375,0.2428133714055591,86.485,0.20982135258357598
43,44,0.0019413703711001669,5.220441392288737e-05,86.25,0.2738612787525835,86.51333333333334,0.17613126418163697
44,45,0.0019429195909395167,5.219823137521024e-05,86.45,0.1154700538379268,86.44333333333333,0.18033918659632062
45,46,0.0019430743130692332,5.2197519327630726e-05,86.33333333333333,0.18633899812498458,86.48666666666668,0.17288403306519953
46,47,0.0019432289685805332,5.2196680932581886e-05,86.35833333333335,0.1455354099714433,86.50833333333333,0.18658480347791087
47,48,0.001943383553750333,5.219572133894254e-05,86.36666666666666,0.1818118685772646,86.49333333333334,0.19813014802284884
48,49,0.0019435380518536833,5.219468744110995e-05,86.425,0.18874586088176867,86.52499999999999,0.19491451117519618
49,50,0.0019436926783390832,5.219354362283758e-05,86.375,0.2719528145346778,86.52499999999999,0.19482898483884364


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_9_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.440785541364842e-05,3.143979922733275e-06,81.60000000000001,0.8524474568362902,75.88666666666666,0.31478387647541417
1,2,0.00017957371958416668,5.338572914911935e-06,77.56666666666666,3.207889579701204,80.69333333333333,0.16759740119968922
2,3,0.00030804780757770007,6.191111103808277e-06,81.36666666666667,3.794806392367804,81.55999999999999,0.21400934559032866
3,4,0.00044979641511306667,9.66656399841208e-06,82.66666666666667,2.3044642664956974,81.68333333333334,0.24087802353520027
4,5,0.0005975121744161001,8.544680002494817e-06,83.36666666666667,1.718688130199568,82.41666666666667,0.38516951535077987
5,6,0.0007615133224401334,9.39548629483025e-06,80.61666666666666,3.8756361484994404,82.39666666666666,0.24362995619496206
6,7,0.0009339286465375,4.548119587206299e-06,78.3,5.439209501388964,82.40333333333332,0.5028143019268883
7,8,0.0011098585246217,5.91536446545903e-06,83.94999999999999,0.9652288157046874,82.62,0.26495282598983255
8,9,0.0012871911202710666,8.67807228635758e-06,82.63333333333333,0.6612278141625854,83.38666666666667,0.3306895153396261
9,10,0.0014714739245478999,1.2075487593420376e-05,78.53333333333332,5.269777562246391,83.84666666666665,0.23299976156402022
10,11,0.0016646009871333,1.4191086262306883e-05,77.3,9.43645413630918,83.88,0.4091454509095745
11,12,0.0018721068186905,1.713419607404309e-05,85.26666666666667,0.20138409955990866,83.48666666666668,0.18696404883173448
12,13,0.0020798251655127333,1.8473934944025957e-05,84.66666666666667,0.6956212251569692,84.40666666666667,0.4006938426723742
13,14,0.0023081736039723333,2.966190263267729e-05,83.61666666666667,2.074581617794029,83.65333333333332,0.5594243072619903
14,15,0.0025297452188367334,3.167305766521564e-05,80.41666666666667,4.279862406926441,84.25333333333333,0.22291004663067274
15,16,0.0027596820728673665,4.499874260012001e-05,85.76666666666667,0.6342099196813541,84.63666666666667,0.5062498285322036
16,17,0.0030005980455422333,5.110873719742391e-05,85.11666666666666,0.6195876765147037,84.83666666666666,0.47863231074477613
17,18,0.003258472638364667,5.6674382763665774e-05,77.89999999999999,4.9254441424099005,85.11333333333333,0.31678944988044677
18,19,0.0035306829793420335,6.744339362929176e-05,79.58333333333333,8.406974617674438,84.64666666666666,0.2532894698868401
19,20,0.003800942194028567,9.084398850976539e-05,85.66666666666667,0.7575545451575707,84.83666666666667,0.2948822740612863
20,21,0.0040817334342932,0.00010432705872098594,70.05,13.27729892209506,85.44999999999999,0.2889059824002736
21,22,0.004376623257286134,0.00011771865474366545,79.95,7.408553615022752,85.03000000000002,0.12832251036612952
22,23,0.004675444752663967,0.0001319038238103842,79.26666666666667,7.420055405603269,85.66666666666667,0.19482185594937126
23,24,0.004999871363135,0.00014452700898832664,82.96666666666665,3.3327499489493984,85.3,0.14165686240583375
24,25,0.0053344212361962325,0.0001548975440611333,85.51666666666667,1.7518244457961258,85.46666666666665,0.1281492185782781
25,26,0.0053628740256902,0.00015618365009030513,86.56666666666668,0.2248456260538718,88.12,0.31026870075253365
26,27,0.005391688199820534,0.00015806306734910338,86.26666666666665,0.26562295750848364,88.39999999999999,0.20832666655999288
27,28,0.0054211771357860344,0.00015982720826940088,86.33333333333333,0.2592724864350661,88.46,0.11775681155103868
28,29,0.005451169676362534,0.0001617872719345532,86.34999999999998,0.25495097567963776,88.42999999999999,0.16062378404209
29,30,0.005481499858165233,0.00016363190576197277,86.45,0.07071067811865743,88.34666666666668,0.02867441755681131
30,31,0.005512176871533034,0.00016551868377289027,86.06666666666666,0.47842333648024765,88.33666666666666,0.23156472577278533
31,32,0.005543510782825566,0.00016739837565902193,86.31666666666668,0.23213980461973982,88.47333333333334,0.25746628689770445
32,33,0.005575477940607067,0.00016906493982819944,86.33333333333333,0.15456030825826622,88.44333333333334,0.23271346234275805
33,34,0.005607860766870033,0.0001704602765818915,86.26666666666667,0.3681787005729109,88.64666666666669,0.17931970208417133
34,35,0.0056410386134115,0.0001719499389212158,86.13333333333334,0.1433720877840417,88.65666666666668,0.15456030825826367
35,36,0.005644336840258266,0.000172069756875837,86.2,0.12247448713915775,88.88666666666666,0.23471022323044968
36,37,0.005647643444072166,0.00017218161763199997,86.28333333333335,0.31710495984066905,88.96333333333332,0.26081070189358474
37,38,0.005650958031561167,0.00017229757457498584,86.16666666666667,0.2460803843372209,88.91666666666667,0.29691001255524485
38,39,0.0056542776237298335,0.0001724072898259483,86.25,0.22730302828310237,88.84333333333332,0.1837268503936063
39,40,0.005657596979541099,0.00017250520404163034,86.21666666666665,0.2054804667656324,88.87333333333333,0.2174600857373331
40,41,0.0056609149094065,0.00017260483118919704,86.28333333333335,0.18408935028644946,88.84333333333332,0.16659998666132728
41,42,0.005664225958497399,0.00017268515966506893,85.98333333333333,0.37932688922469987,88.92999999999999,0.1208304597359503
42,43,0.005667536842710467,0.0001727600245507146,86.25,0.3488074922742703,88.84333333333335,0.08379870059983971
43,44,0.005670843500136,0.0001728240681367654,86.28333333333335,0.31180478223116176,88.85333333333334,0.15923427883328678
44,45,0.005674166313468167,0.00017289512370520215,86.31666666666666,0.37043517951487775,88.81,0.10677078252031051
45,46,0.0056744994015683,0.0001729035395113105,86.26666666666667,0.3566822426505424,88.81333333333333,0.17987650084309145
46,47,0.0056748323770298,0.00017291188570538963,86.21666666666665,0.38801489089409497,88.86333333333334,0.1405544576153862
47,48,0.0056751656669196335,0.00017292011566421312,86.30000000000001,0.4143267631552022,88.89999999999999,0.16268579122549842
48,49,0.005675499185352866,0.00017292844365847016,86.14999999999999,0.43204937989385694,88.89666666666666,0.18909139471577133
49,50,0.005675832109461266,0.00017293789559169614,86.2,0.42426406871192446,88.89333333333333,0.18372685039361086


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_9_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.126543107395308e-07,4.125862237644155e-08,50.0,0.0,50.07333333333333,0.11085526098877063
1,2,9.87298902732203e-07,9.546240836883905e-08,50.0,0.0,50.00333333333333,0.012472191289247155
2,3,1.8231576168948905e-06,1.7135756561081126e-07,50.050000000000004,0.10801234497346478,50.01,0.02160246899468857
3,4,3.1147674389753932e-06,3.135705777517102e-07,51.31666666666666,1.0019425576792769,50.28666666666667,0.1922382780706157
4,5,5.120217998124433e-06,5.876341323918872e-07,59.21666666666667,5.717565527001464,54.586666666666666,3.176647429112789
5,6,8.415683382658592e-06,1.088971875573765e-06,70.73333333333333,6.035634920113116,64.82666666666667,5.4587076207550185
6,7,1.4517952003701562e-05,2.191354905109619e-06,78.71666666666667,2.5930462566041697,74.79333333333334,2.159588438157193
7,8,2.570895449878357e-05,4.0139338067009975e-06,80.15,0.22730302828310237,78.49000000000001,0.36769552621700524
8,9,4.538282105483663e-05,5.280417240053257e-06,81.0,0.43204937989385256,79.78666666666666,0.13123346456686266
9,10,7.498045551057363e-05,6.178574222354329e-06,81.51666666666667,1.3960261060914634,80.22333333333331,0.271825107171664
10,11,0.00011405053883093334,6.656507517599838e-06,81.65,0.9092121131323856,80.97666666666667,0.26284765338288196
11,12,0.00016356002452619999,7.257394415903523e-06,82.45,0.3188521078284814,81.45333333333333,0.3100895927882065
12,13,0.00022153634163386666,5.619023982772341e-06,78.81666666666666,5.31606579676696,81.74000000000001,0.20016659728003017
13,14,0.00028860577334423337,4.749482238026078e-06,77.66666666666666,5.746061453049579,81.82666666666667,0.2740235188608568
14,15,0.00036365365051759993,5.599082767568232e-06,81.16666666666666,2.389328124994322,82.46333333333332,0.30912061651652584
15,16,0.0004485179279956333,7.79899793590109e-06,82.05,0.8841191473249828,82.65333333333332,0.10370899457402644
16,17,0.0005423956538517,7.027472895650609e-06,84.18333333333334,1.0338708279513908,82.79333333333334,0.24689178916188503
17,18,0.0006401300670697667,4.637171350965656e-06,82.55,2.884729912256375,83.04666666666667,0.02494438257848798
18,19,0.0007454385932309667,4.581386247384371e-06,77.10000000000001,6.859421744335794,83.11666666666666,0.10530379332621435
19,20,0.0008533605525476665,6.575017892978747e-06,83.4,1.9866219234335067,82.92,0.30243456592569823
20,21,0.0009661701014552666,1.0912118427904437e-05,80.61666666666666,4.765209567503008,83.53333333333335,0.1635712552851395
21,22,0.0010834553729478,1.2751351209252024e-05,83.33333333333333,1.8966344461235072,83.62333333333333,0.44394694377694466
22,23,0.0012028478669759,1.443725598879808e-05,85.38333333333333,1.058562967213365,83.65666666666667,0.12657891697365106
23,24,0.0013274459614646666,1.9202787589286513e-05,81.83333333333334,2.056020968332332,83.71666666666665,0.24796953217863188
24,25,0.0014561361723750335,2.113564879516819e-05,83.8,2.6919633479426635,84.05333333333333,0.11897712198383412
25,26,0.0014683990461479331,2.1335523768726874e-05,85.81666666666666,0.06236095644623514,85.22666666666667,0.31382939455839737
26,27,0.0014809328810357668,2.157760746788119e-05,85.73333333333335,0.19293061504650383,85.39999999999999,0.2222611077089239
27,28,0.0014937093283342,2.18045403021661e-05,85.8,0.4949747468305843,85.40666666666668,0.25170529504870437
28,29,0.0015068973064731334,2.204053270617503e-05,85.45,0.2121320343559589,85.50333333333333,0.14839886193035057
29,30,0.0015202729378251002,2.24188664677994e-05,85.98333333333333,0.10274023338281044,85.44999999999999,0.15641824275533975
30,31,0.0015340492173010333,2.282233979448046e-05,85.76666666666667,0.20138409955991535,85.50333333333333,0.08178562764256975
31,32,0.001548124056232467,2.317805786293471e-05,85.56666666666666,0.47316898555261,85.63,0.18832595855767154
32,33,0.0015625323728986667,2.3647256056896453e-05,86.01666666666665,0.11785113019775123,85.60666666666668,0.2594010194445782
33,34,0.0015772512576278667,2.429681602604868e-05,85.85000000000001,0.18708286933870416,85.71666666666665,0.21822516404444262
34,35,0.0015922069864929332,2.5070104913599888e-05,85.96666666666668,0.31180478223116304,85.70666666666666,0.2597862369119813
35,36,0.0015937064762272333,2.5141850283819016e-05,85.96666666666665,0.30092450142113025,85.85666666666668,0.19293061504650588
36,37,0.001595207634620133,2.5210208865567244e-05,85.95,0.25495097567963587,85.92666666666666,0.1621384867602034
37,38,0.0015967123481890333,2.527422171678152e-05,86.0,0.25495097567963587,85.89,0.10677078252031051
38,39,0.0015982237123262331,2.5343398328685324e-05,86.03333333333335,0.13123346456686028,85.89999999999999,0.2111871208194316
39,40,0.0015997336693797,2.5408593818742592e-05,86.11666666666667,0.30092450142113025,85.96666666666665,0.1943078885572002
40,41,0.0016012410827051001,2.54742933018961e-05,86.0,0.34880749227427643,85.89999999999999,0.1314026889628481
41,42,0.0016027541361345332,2.5536893537464506e-05,86.2,0.25495097567963587,85.88999999999999,0.20510160083887327
42,43,0.0016042698274409,2.5593077342072763e-05,86.2,0.07071067811865074,85.94999999999999,0.2404163056034219
43,44,0.0016057937583515332,2.565451016617459e-05,85.89999999999999,0.16329931618554175,85.94333333333333,0.2926127512980608
44,45,0.0016073176069857666,2.5716009224363107e-05,86.03333333333335,0.2718251071716661,85.87666666666667,0.2369716344956814
45,46,0.0016074703848716334,2.572180753509033e-05,86.05,0.28577380332470115,85.93333333333332,0.2347102232304519
46,47,0.0016076231684813,2.572764440375033e-05,86.05000000000001,0.14142135623730817,85.93666666666667,0.20981473309141638
47,48,0.0016077760384738667,2.5733734522658184e-05,86.10000000000001,0.21602468994692955,85.91666666666667,0.19669491322575855
48,49,0.0016079287926761,2.573981518609413e-05,86.06666666666666,0.2054804667656324,85.93333333333334,0.16579773487261276
49,50,0.001608081431556,2.574616030622034e-05,86.08333333333333,0.2094967514996098,85.92999999999999,0.2121320343559656


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_9_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.010438583341397634,0.002909881968081211,78.35000000000001,1.7122110461817128,73.06666666666668,0.9601851673274001
1,2,0.011914660763966767,0.002682341094100417,76.63333333333334,2.901244943506534,80.15,0.18384776310850262
2,3,0.013355797160315333,0.0024809757812980656,78.98333333333333,1.713346303452852,82.04666666666667,0.35798820588890407
3,4,0.014836312721264067,0.0022836895093523266,83.03333333333333,0.7586537784494036,82.92,0.531475932349404
4,5,0.016436072995906634,0.0020824539658217288,74.85000000000001,5.521020437081056,82.59,0.46267339092135285
5,6,0.0180782222205803,0.0019018481463193976,73.64999999999999,6.940581147617726,83.02666666666667,0.2293953404544712
6,7,0.019792941802282367,0.001720152109691867,82.85000000000001,0.8727351641057352,83.44,0.7297031359852238
7,8,0.02150539380169557,0.0016191732959839648,78.2,7.247873251283211,83.61333333333333,0.34237730973622954
8,9,0.023287000143645365,0.0014622191947398482,73.88333333333333,12.578575259366835,83.88333333333333,0.7683893688893828
9,10,0.025149863446789298,0.0013955602067153659,82.39999999999999,0.6284902544988279,84.03333333333335,0.5811674075131527
10,11,0.027049765231797734,0.0014100482641692415,77.18333333333334,5.85865930814285,84.36666666666666,0.540637483799349
11,12,0.029064977210521533,0.001412974712132032,77.05000000000001,4.530636452714632,84.26,0.7308898685848614
12,13,0.03107432729439777,0.0015347064612922184,75.45,6.157245054946783,84.53000000000002,0.6902656493457178
13,14,0.03324162468051233,0.001744792021069649,81.43333333333332,3.255337497437438,84.06333333333333,0.5251243239039273
14,15,0.0354383115283117,0.0019839667154638286,78.08333333333333,3.3479678745305934,84.49,0.7636753236814735
15,16,0.03769325818252207,0.0021665618722484627,77.05000000000001,6.319414529843727,84.45333333333333,0.4791891299082453
16,17,0.039943893956691665,0.002384907400428139,82.11666666666667,2.673740617354063,84.95666666666666,0.3350953429829871
17,18,0.0422528907849322,0.002582595041577213,78.61666666666666,7.414662650601317,84.94,1.1604309544302955
18,19,0.0446219772862989,0.0027586923693223475,81.66666666666667,2.7450966386551032,85.05666666666666,0.8209885640020971
19,20,0.0470373095799716,0.002841755896527424,71.98333333333333,5.523032580828117,85.15666666666667,0.46262535838648533
20,21,0.0495776193440692,0.0027710957752351295,76.45,9.58810026369492,84.88000000000001,0.5696197562116914
21,22,0.052279389561480594,0.002834665981259426,78.86666666666667,4.106363625182529,84.79333333333334,0.7194596737984874
22,23,0.0550594509943437,0.0029078243450401924,78.76666666666667,3.9691168903030443,84.56,0.5685654462475401
23,24,0.0576888721288094,0.002950235721463504,82.43333333333334,1.2847394893734516,85.08666666666666,0.24984439601924732
24,25,0.06039041956659127,0.003018137879237942,83.06666666666668,1.356670761664578,85.11333333333334,0.27145697428669596
25,26,0.060592500244598835,0.0030210930339551185,84.94999999999999,0.3894440481849354,88.84333333333335,0.3318969050105066
26,27,0.0607644279193147,0.0030285762524026056,84.60000000000001,0.575905084772363,89.96666666666665,0.2866279043560771
27,28,0.0609268145518416,0.003037022132654006,84.81666666666666,0.5169354139756939,90.54,0.32072833779799614
28,29,0.06108177536207323,0.0030458423264864837,84.9,0.3240370349203987,90.96333333333332,0.07408703590297876
29,30,0.061235413764487434,0.0030536724641740754,85.45,0.30822070014844893,91.12666666666667,0.05557777333511451
30,31,0.06138958913129106,0.0030612210216816593,84.93333333333334,0.06236095644622881,91.31333333333333,0.04109609335312371
31,32,0.061541888830401965,0.0030697341044028403,85.06666666666666,0.16499158227685695,91.44,0.17720045146669353
32,33,0.061696699472923965,0.003081196442539228,85.28333333333333,0.31710495984066733,91.46999999999998,0.1867261809888157
33,34,0.061848362180324794,0.003091398443129023,84.95,0.2121320343559589,91.78666666666668,0.17987650084309534
34,35,0.06200226732255513,0.003102916235445707,85.1,0.21602468994692736,91.78000000000002,0.19866219234335172
35,36,0.062016257218133676,0.003103998069978987,85.0,0.1471960144387955,92.50666666666667,0.34422215049134647
36,37,0.06203015418800143,0.003104987097191512,85.01666666666667,0.10274023338282197,92.56333333333333,0.3362869145371094
37,38,0.062044172767625576,0.003105994537361323,85.28333333333332,0.20138409955990866,92.57333333333334,0.3306895153396243
38,39,0.062058104562486095,0.0031069606821799633,85.05,0.43011626335213,92.55333333333334,0.24904261125803775
39,40,0.0620721045906035,0.0031079106416689525,85.18333333333334,0.23921166824011506,92.45666666666666,0.26132142830026206
40,41,0.06208611825131314,0.0031088820206749317,85.08333333333333,0.18408935028644946,92.51,0.23280893453645923
41,42,0.062100162697359795,0.003109944658594565,84.95,0.42622372841814316,92.46999999999998,0.27796882319186006
42,43,0.062114190345595156,0.0031109241786616017,84.98333333333333,0.4696334267868481,92.60333333333334,0.25746628689769646
43,44,0.06212820442840641,0.0031118067246793816,85.28333333333333,0.5572751165766857,92.52333333333333,0.22291004663067543
44,45,0.06214228062030877,0.0031126249048026664,84.95,0.4708148963941809,92.52666666666666,0.25772509040103414
45,46,0.0621436744955183,0.0031127166549938944,85.06666666666668,0.47316898555261,92.63,0.30865298745786557
46,47,0.0621450713037042,0.00311280496206281,84.96666666666667,0.4642796092394684,92.58,0.23790754506740405
47,48,0.0621464696624896,0.003112894798515565,84.93333333333334,0.5542763049438661,92.61,0.23366642891095576
48,49,0.06214786531602514,0.003112986822711319,84.81666666666668,0.6737127643802603,92.56666666666666,0.29329545209944935
49,50,0.0621492599848766,0.0031130829360017822,84.88333333333334,0.6328945848682553,92.56333333333335,0.31626290048348016


==> data/DNN/privacy_accuracy_dynamics_width_1024_depth_9_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.1932096467694959e-06,1.3343903443153713e-07,51.76666666666667,2.084199819808288,52.72,3.116376100537293
1,2,2.9437093579667575e-06,2.937616621859555e-07,57.6,2.9379698205847284,52.66,1.3580378001611968
2,3,5.934168906659263e-06,7.126363478101791e-07,70.13333333333334,3.840645200426041,60.79333333333333,3.2153002279033864
3,4,1.1234055332965873e-05,1.942171178166944e-06,74.48333333333333,4.765559311933447,72.31333333333335,2.425288069945964
4,5,2.095264839202814e-05,3.778904621332898e-06,79.71666666666665,1.426144764352094,77.21,1.2656487137696129
5,6,3.811540258741618e-05,6.364846637642621e-06,81.05,1.473657581213037,79.10333333333332,0.7025825376581897
6,7,6.516079340240896e-05,8.622297025654008e-06,81.15,2.1729396371428833,80.04333333333334,0.6425124296246877
7,8,0.00010405787184860435,1.0555154211868835e-05,82.26666666666667,0.47316898555260917,80.7,0.4521799051999874
8,9,0.0001552027107621,1.0887793829396124e-05,79.71666666666667,2.9626377136299036,81.29333333333334,0.2896357866163744
9,10,0.00021510463902313335,1.17732329211096e-05,81.05,2.6166135875720506,81.85666666666667,0.2735365098523812
10,11,0.00028332585715383333,1.4765260227111805e-05,78.60000000000001,3.71505944322116,82.08,0.30210373494325654
11,12,0.0003595252186259,1.4947882089116493e-05,82.48333333333333,2.3697163449568364,82.14,0.20607442021431566
12,13,0.0004426851103407,1.4189529731471173e-05,77.46666666666667,4.86352638410535,82.31666666666666,0.38160479847903034
13,14,0.0005343649033373333,1.345033206998197e-05,78.91666666666667,2.2881336402307384,82.50333333333333,0.10656244908764075
14,15,0.0006334430153885334,1.4441287644797583e-05,80.05,5.264187180056066,82.43666666666667,0.08956685895029494
15,16,0.0007381402076905999,1.726823044940829e-05,82.38333333333334,1.518954318675262,82.72333333333334,0.10402991022885091
16,17,0.000851023823148,2.258213707290385e-05,72.96666666666665,6.862498735073752,82.88666666666667,0.4597342227369589
17,18,0.0009681353599813334,2.6817300230744926e-05,80.33333333333333,4.784755886028968,82.72333333333334,0.4431954672852908
18,19,0.0010884219191274,2.8866960401691905e-05,82.68333333333334,3.5171800573123284,82.84666666666666,0.17913371790059818
19,20,0.0012140673321723334,3.29812663394242e-05,81.41666666666667,4.430262094077758,83.58333333333333,0.2269116323349
20,21,0.0013509880560386332,3.666536959339323e-05,81.23333333333333,1.9236828105370078,83.12666666666667,0.51860925132083
21,22,0.0014930824593794,3.741399384654739e-05,84.48333333333333,1.1721300648344886,83.64666666666666,0.15062831370260624
22,23,0.0016389519973960666,3.923743115021515e-05,84.41666666666667,1.037893165129349,83.19666666666666,0.28522895287041733
23,24,0.0017832006171799666,4.1822931942066805e-05,83.38333333333333,1.2249716550008636,83.96666666666665,0.4665714188512668
24,25,0.0019361426021706667,4.83141103275567e-05,77.13333333333333,9.830762375771721,83.52,0.057154760664939394
25,26,0.0019493775606834664,4.866652537826836e-05,85.60000000000001,0.29439202887759586,85.58,0.12027745701778839
26,27,0.0019628986982098665,4.892722715415548e-05,85.78333333333335,0.3399346342395173,85.79333333333334,0.25772509040104014
27,28,0.0019768253331729,4.926709900011842e-05,85.98333333333335,0.3965125751123441,86.01666666666667,0.1956754682858518
28,29,0.0019909517905217335,4.9693415487321584e-05,85.36666666666667,0.37043517951488397,85.97333333333334,0.19154343864745182
29,30,0.0020053925403618667,4.993617767122363e-05,85.55,0.5212165257037241,85.92666666666666,0.22895899681432974
30,31,0.0020202763821656664,4.991134718915299e-05,85.56666666666666,0.42882267767561905,86.03000000000002,0.2286190426597642
31,32,0.0020354563752861,4.983314417588061e-05,85.73333333333335,0.9463379711052253,86.05,0.17146428199482233
32,33,0.0020511253537765,4.972245041162406e-05,85.51666666666665,0.3118047822311668,86.02,0.10230672835481919
33,34,0.002067142719628333,4.9577431614951695e-05,86.03333333333335,0.7961713941664137,86.08666666666666,0.1211977264179817
34,35,0.0020835194606225334,4.945858345712233e-05,85.90000000000002,0.2483277404291911,86.00666666666666,0.13888444437333253
35,36,0.0020851746399719335,4.943954435284462e-05,85.75,0.3188521078284851,86.25,0.14165686240584044
36,37,0.0020868308841732333,4.941685496449364e-05,85.85000000000001,0.4600724580614093,86.25999999999999,0.14165686240584044
37,38,0.0020884936348846334,4.939342139700947e-05,85.83333333333333,0.3472111109333254,86.16000000000001,0.10033277962194596
38,39,0.002090163336638367,4.936904522149508e-05,85.96666666666665,0.2592724864350728,86.25333333333333,0.10402991022885091
39,40,0.0020918351621882,4.934990191915873e-05,86.03333333333335,0.3064129385141733,86.27333333333333,0.1189771219838312
40,41,0.002093510896023167,4.933492225762165e-05,86.11666666666667,0.29533408577782283,86.20666666666666,0.12229290885229087
41,42,0.002095190027973067,4.932070675185936e-05,86.0,0.12247448713915775,86.23,0.18184242262647732
42,43,0.0020968718175238,4.9302543013175776e-05,85.85000000000001,0.2273030282831024,86.14,0.09092121131323971
43,44,0.002098556160374134,4.9287202974157756e-05,85.94999999999999,0.28577380332470526,86.17666666666666,0.10964589468932488
44,45,0.0021002422893785333,4.927115419163635e-05,85.93333333333334,0.5104464277037909,86.21,0.12083045973594364
45,46,0.0021004110916738998,4.926898415722423e-05,86.03333333333335,0.44969125210773236,86.20666666666666,0.2641127705272053
46,47,0.0021005798977128,4.9266726842314864e-05,85.98333333333335,0.3519785346990508,86.24333333333334,0.2916999980954581
47,48,0.0021007482658163333,4.926428021196658e-05,85.98333333333335,0.41096093353126556,86.25999999999999,0.30474032661704903
48,49,0.0021009167762982336,4.926191121004058e-05,86.05,0.36742346141747906,86.19666666666666,0.29272664533467063
49,50,0.0021010853725884,4.9259517408390415e-05,86.03333333333335,0.428822677675625,86.24333333333334,0.25381533094401776


==> data/DNN/privacy_accuracy_dynamics_width_128_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.090557577609268e-05,9.688530254517006e-06,78.78333333333333,0.8389808632435466,67.5,4.021600013261722
1,2,0.00011982787369056545,1.5302806666924332e-05,78.43333333333332,2.673740617354061,78.52999999999999,0.15748015748023556
2,3,0.00022173606240429998,1.7063768395212837e-05,80.64999999999999,0.46368092477478284,80.49000000000001,0.3105908348078938
3,4,0.00033394773708699996,1.6908531639961785e-05,81.63333333333333,0.526518966631038,81.15666666666667,0.07363574011458424
4,5,0.0004473065638089333,1.9062119004044322e-05,82.38333333333334,1.8979521127315697,81.67333333333333,0.29533408577782577
5,6,0.0005579790585692666,2.272507154019605e-05,83.64999999999999,1.2172373091006816,82.0,0.21648710508172736
6,7,0.0006695108638040667,2.4942334507406555e-05,82.28333333333332,1.0911258202221932,82.46333333333332,0.20237478982214294
7,8,0.0007824328558836334,2.4821216872969654e-05,83.73333333333335,0.43652669512362574,83.04,0.4543860326491862
8,9,0.0008961138326909667,2.8327391815211035e-05,84.14999999999999,0.08164965809277376,83.13666666666667,0.16679994670929482
9,10,0.0010122986986714,2.9308185092383194e-05,81.58333333333333,2.2339551373193602,83.55999999999999,0.21924111536540294
10,11,0.0011299926293717665,3.3902841809552345e-05,79.55,5.541810775068626,83.58999999999999,0.2465765601187569
11,12,0.0012482457809261333,3.7330684263905435e-05,81.96666666666665,2.104096533484671,83.93,0.27604347483684233
12,13,0.001367929598614033,4.493904713194029e-05,84.25,0.4949747468305781,84.53666666666668,0.27194770739161406
13,14,0.0014861805846787667,5.178058693656319e-05,83.96666666666665,1.746106780494504,84.32666666666667,0.2734146220587976
14,15,0.0016049616493093,5.834896100984417e-05,82.30000000000001,2.3338094752285676,84.67333333333333,0.19871811414385335
15,16,0.0017235171940162333,6.491124660692652e-05,84.13333333333333,0.709851314634892,85.12,0.19026297590440047
16,17,0.0018425411487907335,7.070314742249937e-05,84.2,0.6570134448142321,84.94,0.09092121131323867
17,18,0.0019620111052140996,7.716825589385845e-05,83.30000000000001,2.618205492317212,85.09,0.33346664001065435
18,19,0.002082524149796467,8.196622470268485e-05,83.36666666666667,1.945222066728855,85.34666666666665,0.13767917618709577
19,20,0.0022059928906958,9.056074184897644e-05,82.83333333333333,1.3281147875424357,85.45666666666666,0.4385835787572971
20,21,0.0023266699103243,0.00010022313920014848,81.81666666666666,4.728342439187569,85.40333333333332,0.17632041540583973
21,22,0.0024507824410816667,0.00010902148927358652,84.05,1.6648323238893121,85.63333333333334,0.16858891488535965
22,23,0.0025785844298116,0.00011634342244742342,84.08333333333333,0.23921166824012166,85.69333333333333,0.2614489540150344
23,24,0.0027049223037799667,0.0001248414400942009,84.36666666666667,1.0069204977995478,85.80333333333334,0.2522344588319014
24,25,0.0028297471378375336,0.00014034391174061044,85.80000000000001,0.1870828693386991,85.99333333333333,0.32273139846558796
25,26,0.0028413979763181663,0.0001415543288314724,85.41666666666667,0.4731689855526128,86.59666666666668,0.5125968743130968
26,27,0.0028532607390998332,0.00014275321739096557,85.73333333333333,0.5312459150169788,86.72666666666667,0.45330882286680546
27,28,0.0028652603537286333,0.0001437965980149926,85.78333333333332,0.4403281604541025,86.63666666666667,0.5657050664632791
28,29,0.0028774281205929332,0.00014502775188743883,85.71666666666668,0.5436502143433359,86.75,0.4838043681765088
29,30,0.0028895800860640336,0.00014637698279596642,85.60000000000001,0.1471960144387955,86.74000000000001,0.5865719620529608
30,31,0.0029018643464285335,0.00014785189520542238,85.81666666666666,0.2867441755680889,86.79,0.44639295095987974
31,32,0.0029143263889315333,0.00014931292960591877,85.51666666666667,0.2094967514996083,86.71666666666668,0.533249993488565
32,33,0.0029270917817801998,0.00015087699089782916,85.71666666666665,0.377123616632824,86.78333333333335,0.4258586098173343
33,34,0.002939978751943267,0.00015235518094665348,85.93333333333334,0.1649915822768651,86.83999999999999,0.5145872132107465
34,35,0.0029527380879784335,0.0001539836387072014,85.2,0.7788880963698641,86.84333333333332,0.47443533688890716
35,36,0.0029540176278157666,0.00015413813904763415,85.68333333333334,0.37043517951487775,86.88,0.48048586521006476
36,37,0.0029552902011389663,0.00015428606093942826,85.71666666666665,0.22484562605387462,86.92,0.431508980207827
37,38,0.0029565668350519333,0.0001544286251153317,85.78333333333332,0.2896357866163818,86.86333333333333,0.5104464277037909
38,39,0.0029578445968607005,0.00015456648717808067,85.85000000000001,0.3240370349203987,86.84666666666668,0.5105770156292729
39,40,0.0029591247947987668,0.00015470698408899324,85.95,0.25495097567964425,86.85000000000001,0.46180804092898836
40,41,0.002960413491835,0.00015484295996643887,85.68333333333334,0.3274480450731402,86.90333333333332,0.5024163833139043
41,42,0.0029616947555548,0.0001549809583409677,85.8,0.36285901761795103,86.82333333333332,0.49425589413672355
42,43,0.0029629787252519663,0.0001551192756841707,85.73333333333333,0.12472191289246902,86.83666666666666,0.3880148908940893
43,44,0.0029642631322007334,0.00015525268985227801,85.95,0.21602468994692955,86.83,0.449073119510247
44,45,0.002965548622657433,0.00015537715376662327,85.66666666666667,0.2013840995599114,86.91000000000001,0.5080026246651389
45,46,0.0029656766621454,0.00015538960261032118,85.68333333333332,0.19293061504650588,86.88666666666666,0.49100803342602295
46,47,0.002965805023486067,0.00015540180784542646,85.76666666666667,0.16996731711976099,86.90333333333335,0.5275309364282741
47,48,0.002965933535335867,0.00015541356278296457,85.78333333333332,0.3519785346990508,86.94333333333333,0.4960062723617716
48,49,0.002966062036935167,0.00015542532030479093,85.64999999999999,0.31885210782848217,86.90333333333332,0.48451579494950725
49,50,0.0029661904106571334,0.00015543714750544058,85.69999999999999,0.32659863237108927,86.90333333333332,0.4832068800098816


==> data/DNN/privacy_accuracy_dynamics_width_128_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,8.209544602982076e-08,6.103168277027106e-09,53.73333333333333,5.279730632859557,50.51333333333333,0.7259629620181883
1,2,1.7751906350269805e-07,1.653941541601855e-08,55.31666666666666,7.55428502389354,55.18666666666667,7.335054343508454
2,3,2.839329782451057e-07,5.4480909463617995e-08,51.68333333333334,1.2043901176759773,54.23,5.284057784190732
3,4,4.002138183350984e-07,1.1080575150612115e-07,57.166666666666664,8.138830109761201,54.57,4.835128402293644
4,5,5.36492395055349e-07,1.8786924203614115e-07,56.78333333333333,9.416858405127593,56.45000000000001,8.267700204208344
5,6,7.053179069102433e-07,3.047456186332913e-07,56.76666666666667,9.428443962582346,56.21,8.711589981168764
6,7,9.079093494517456e-07,4.465989222521436e-07,58.300000000000004,11.561646364885355,57.339999999999996,10.274398603649107
7,8,1.1396530261205444e-06,6.261868818735478e-07,57.95000000000001,10.890668788768977,57.46,10.289512460105511
8,9,1.431334099494387e-06,8.710353212441276e-07,58.48333333333333,9.712563456106164,56.79999999999999,8.669006094510873
9,10,1.8455211198680633e-06,1.2562584362547013e-06,61.48333333333333,7.178826892714128,59.26000000000001,7.963169385782691
10,11,2.4002836030233726e-06,1.8195204676339852e-06,66.11666666666666,3.93411009279382,61.98333333333333,6.0541243976501
11,12,3.124351052520293e-06,2.5939071292057064e-06,68.85000000000001,2.373113285679102,64.93333333333334,2.161424427444907
12,13,4.150033873281913e-06,3.70887334782341e-06,67.61666666666667,3.4108487050716416,67.93666666666667,2.3276931832944796
13,14,5.710130460435253e-06,5.477643123382678e-06,71.71666666666668,4.0907076269135745,67.32666666666667,5.385748684156077
14,15,8.095948210013731e-06,8.241767811179575e-06,75.43333333333334,1.234458945809409,71.12666666666667,2.5845738956783957
15,16,1.1835158999184462e-05,1.2651317635305805e-05,75.73333333333333,1.6110727964792753,72.82333333333334,2.7521668231090572
16,17,1.7472619891654956e-05,1.9345521897504612e-05,77.31666666666666,1.7225626903605629,74.16333333333334,2.3059970126221416
17,18,2.5373054530315924e-05,2.8567729855069674e-05,77.75,1.2961481396815728,75.29,2.158904042950187
18,19,3.552607913399277e-05,3.978419638954584e-05,77.38333333333334,0.8106924338010226,76.45333333333333,1.7767823602106039
19,20,4.8261086507808225e-05,5.25114636905889e-05,79.96666666666665,1.2283683848458793,77.35000000000001,1.3963762625691727
20,21,6.433687312259129e-05,6.640156977067898e-05,79.11666666666666,1.8263503375736991,77.97333333333334,1.3690467080742326
21,22,8.452179640438147e-05,8.109845244701367e-05,79.10000000000001,1.0303721010715807,78.39666666666666,1.417564421424611
22,23,0.00010943221107814717,9.692456563820538e-05,79.98333333333333,1.782476429640016,78.76333333333332,1.3251498867004508
23,24,0.00013799546710067178,0.00011170929031567367,79.03333333333335,0.49046463231874,79.47333333333331,1.3493290513766039
24,25,0.00017083359551921715,0.0001254475856098743,80.78333333333333,1.0118739491106956,79.82,1.1631279665912369
25,26,0.00017431322605521943,0.00012671124048772075,81.33333333333333,1.2071545974821236,80.35333333333334,1.086165528616868
26,27,0.00017784850458913665,0.00012802740726616858,81.25,0.5930148958219076,80.22000000000001,1.261982567232998
27,28,0.00018146791321377483,0.0001292550374813731,81.48333333333333,1.405544576153869,80.41333333333334,1.1431049334548802
28,29,0.0001851780943880049,0.0001304621549448442,81.36666666666666,0.7408703590297575,80.41,1.1074595553186857
29,30,0.00018889188184755348,0.00013161834657353169,81.21666666666668,0.986858089539161,80.48333333333333,1.1810823661182808
30,31,0.00019265493426706278,0.00013278027941817334,81.48333333333333,0.5807083796728091,80.53666666666668,1.1437171367470624
31,32,0.00019646215316277324,0.00013391977390992538,81.51666666666667,1.0585629672133583,80.65666666666667,1.0501534279438545
32,33,0.00020036176664922138,0.0001350503591549352,81.18333333333334,0.648502548611454,80.57333333333334,1.0485015763247818
33,34,0.00020429838579220417,0.000136145437205955,81.60000000000001,0.9626352718795703,80.67333333333333,0.9338569959522179
34,35,0.00020824130114535744,0.0001372203255925286,81.66666666666667,0.8778129388175778,80.66000000000001,0.9571137166850475
35,36,0.00020863878541608038,0.00013732472373991636,81.64999999999999,0.9119576013536267,80.73333333333333,1.0053965497365849
36,37,0.0002090365151252853,0.00013742784285082282,81.78333333333335,0.9419247433963165,80.75333333333333,1.0900866428357383
37,38,0.00020943605551524235,0.00013753079404493974,81.83333333333333,1.0880665829299705,80.76333333333334,1.0056286038537763
38,39,0.00020983662867292863,0.0001376341707879495,81.86666666666666,0.9952665751222415,80.74333333333334,1.0369935176053768
39,40,0.00021023898487720146,0.00013773642145167994,81.80000000000001,0.9354143466934803,80.80666666666666,1.0002777392082451
40,41,0.00021064137278776975,0.00013783652559236882,81.8,1.0885770528538614,80.80333333333334,1.0333225805892159
41,42,0.00021104291310516024,0.0001379370479164726,81.73333333333333,1.0757426375403285,80.74333333333333,1.07381976555141
42,43,0.0002114452568745546,0.00013803616021231885,81.71666666666665,0.9851677804087753,80.81666666666666,1.0871777939028888
43,44,0.00021184721790185618,0.00013813502922711707,81.83333333333333,1.0474837574980447,80.75333333333333,1.0373791763649183
44,45,0.00021224952698445702,0.0001382319472076931,81.95,1.0496030995889145,80.81666666666666,1.045955172185802
45,46,0.0002122898455610541,0.00013824156533183228,81.89999999999999,1.0885770528538596,80.88,1.0829896890860373
46,47,0.00021233018630951254,0.0001382512568245352,81.93333333333334,1.134558161674502,80.86666666666667,1.0879440345083098
47,48,0.00021237051796379105,0.0001382609983357354,81.98333333333333,1.0474837574980382,80.83999999999999,1.1128641726044832
48,49,0.00021241084703681396,0.00013827067101388396,81.96666666666667,1.0530379332620825,80.88333333333334,1.0631504544930976
49,50,0.00021245117312376554,0.0001382803291148157,81.96666666666667,1.0648421896642168,80.88333333333333,1.05708193732663


==> data/DNN/privacy_accuracy_dynamics_width_128_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0016402128777455,0.00026146137158725635,67.55,5.015476049190149,67.06666666666668,1.5177249055375288
1,2,0.0021084268002810333,0.00022246437885777733,72.14999999999999,2.8656005769588098,74.17666666666666,0.4534558657931575
2,3,0.0024821272957433666,0.00021760610784541951,72.21666666666665,6.292102633901925,76.62666666666668,0.644480841884034
3,4,0.002811871015806133,0.00023645758677851134,77.8,1.1711817393840616,77.31333333333333,0.4378990243829651
4,5,0.0031131080170605997,0.00027464669039373456,77.76666666666667,1.0019425576792769,78.40666666666668,0.34682688605252304
5,6,0.0033887994924642335,0.0003080250734066208,77.06666666666666,2.306632947730429,79.24333333333333,0.6940861297818545
6,7,0.0036610050689508335,0.0003475907199829477,77.36666666666667,1.1671427600007778,79.78666666666668,0.41411216945277457
7,8,0.003923695145736267,0.0003883002319582838,79.43333333333334,0.48705463987341413,80.31666666666666,0.6504528337157778
8,9,0.0041804548947696,0.0004314068128578858,74.4,4.328009550205111,80.89333333333333,0.5200213670823735
9,10,0.004440317159505067,0.00047794456373460295,77.78333333333333,1.215410310233637,80.87333333333333,0.655709962983296
10,11,0.004695317590290133,0.0005290269848992358,78.73333333333333,2.3924650235455713,81.52333333333333,0.6129890337971418
11,12,0.004945602500090667,0.0005848181965466765,79.38333333333334,0.28963578661638073,81.79,0.3256787783486439
12,13,0.005201056807422867,0.0006370602177645336,80.65,0.6377042156569672,81.95666666666666,0.4891716354091828
13,14,0.005450226305994232,0.0006858354524773986,80.88333333333334,0.3399346342395173,82.30333333333333,0.3441253001774516
14,15,0.0057007093473341,0.0007266588397319793,78.11666666666666,2.163844315615669,82.41666666666667,0.662335933563088
15,16,0.005952435696897467,0.0007645869441507657,79.53333333333335,1.8222391598128789,82.42,0.3533647784749695
16,17,0.0061985366882083,0.0008084153760376201,82.01666666666667,0.6355225321645859,82.94666666666666,0.27788886667555296
17,18,0.006448885713800301,0.0008464273833107423,79.51666666666667,2.554842895800494,83.08,0.4354308211415437
18,19,0.006700616276784667,0.0008874001276772567,80.7,0.39370039370059223,83.41333333333334,0.46991725039864013
19,20,0.0069473406697912994,0.0009295876446887568,81.58333333333334,0.5720334100576802,83.50666666666667,0.4370608907488971
20,21,0.007189984687239401,0.0009672828708104939,77.46666666666665,7.0145483738362575,83.66333333333334,0.2752372713779017
21,22,0.007432536244065933,0.0010055261057157385,79.93333333333332,2.3907228102721474,83.76333333333334,0.4913473539383574
22,23,0.007669628986957999,0.0010420526028073263,82.11666666666667,0.4189935029992181,83.99333333333334,0.5525898619731904
23,24,0.007906176205254167,0.0010732079153691868,81.25,0.8784455968736257,83.91000000000001,0.3398038649966569
24,25,0.008137134672747065,0.0011037708521642153,81.76666666666667,1.2545472844372527,84.35000000000001,0.40472212689696324
25,26,0.008158973248430366,0.0011066209911453023,83.13333333333334,0.2867441755680889,85.05999999999999,0.4742010825237132
26,27,0.008180420617020966,0.001109158570430145,82.85000000000001,0.24832774042918823,85.35333333333334,0.5316849526635977
27,28,0.0082020040966971,0.0011117078576056414,83.11666666666666,0.5104464277037852,85.33,0.5506359959174513
28,29,0.008223712554818333,0.0011142643794507686,82.68333333333334,0.27788886667555296,85.39999999999999,0.473919824442916
29,30,0.0082453981631685,0.0011166421700820606,82.91666666666667,0.023570226039556944,85.46333333333332,0.5713920623257658
30,31,0.008267429416531434,0.001119488330432843,82.68333333333334,0.3681787005729109,85.33999999999999,0.4814561246884271
31,32,0.008289517898468634,0.0011222657295500247,82.7,0.21602468994692955,85.44666666666667,0.5301781671182719
32,33,0.008311650745677232,0.0011250877936011996,82.76666666666665,0.12472191289246395,85.62666666666667,0.6373033465748859
33,34,0.008333625488161368,0.0011278756869699722,82.55,0.43011626335213,85.72333333333334,0.6088422528774488
34,35,0.0083557847598937,0.0011307697826088458,82.73333333333333,0.48705463987341174,85.69333333333334,0.6193724422528182
35,36,0.008357968306078966,0.0011310572703973796,82.56666666666666,0.28963578661638073,85.73333333333333,0.6765270791985301
36,37,0.0083601501207147,0.0011313422845309938,82.91666666666667,0.3399346342395173,85.8,0.5787918451395091
37,38,0.008362332678348834,0.001131631540118121,82.81666666666666,0.416999866773223,85.83,0.5589871793401594
38,39,0.0083645157952423,0.0011319274050227686,82.75,0.4708148963941819,85.83666666666666,0.6160266949482697
39,40,0.008366716622896267,0.001132229704864949,82.66666666666667,0.4642796092394732,85.77999999999999,0.5685654462475401
40,41,0.008368927189973799,0.001132528923482442,82.49999999999999,0.3341656275960557,85.74333333333334,0.5980152357776782
41,42,0.008371128751717267,0.001132822683119158,82.55,0.26770630673681933,85.78000000000002,0.6708700818091882
42,43,0.008373327262678433,0.001133101005019738,82.53333333333333,0.4921607686744479,85.74666666666667,0.6545397025560958
43,44,0.0083755271373417,0.0011333882250903877,82.60000000000001,0.4949747468305843,85.83333333333333,0.813442615609047
44,45,0.0083777206236252,0.0011336719742404968,82.78333333333332,0.3472111109333277,85.86666666666667,0.7292157126362251
45,46,0.008377940136585367,0.0011337004214753148,82.76666666666667,0.38801489089409497,85.84000000000002,0.6885249934945487
46,47,0.0083781594407598,0.0011337280913739543,82.85000000000001,0.3894440481849378,85.87,0.7113836283375282
47,48,0.008378378781601066,0.0011337559519702613,82.86666666666666,0.4109609335312648,85.87666666666667,0.709193595258415
48,49,0.008378598117784465,0.0011337842074120343,82.85000000000001,0.4546060565661985,85.86000000000001,0.7499333303701112
49,50,0.0083788177356825,0.0011338119758304845,82.91666666666667,0.4588633299312048,85.85666666666667,0.7453112697986606


==> data/DNN/privacy_accuracy_dynamics_width_128_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.6518852316579265e-07,4.0590135823645515e-08,55.18333333333334,3.8215034853953616,51.9,3.224448273219259
1,2,3.6777520325606017e-07,8.965495717223812e-08,52.73333333333333,2.2050447211388327,53.31666666666666,2.3500969247151398
2,3,6.245454901950699e-07,1.458378130028885e-07,52.083333333333336,1.4789260367652668,52.093333333333334,1.4685669507682948
3,4,9.740204585256335e-07,2.391240681199033e-07,50.583333333333336,0.12472191289246078,51.27333333333333,0.901307691942964
4,5,1.4281083179674594e-06,3.9569814725135293e-07,51.15,0.4708148963941819,50.77666666666667,0.4421412544525658
5,6,2.0315719383232953e-06,5.967842511423242e-07,53.300000000000004,1.550806241927083,52.166666666666664,1.013980056783941
6,7,2.8738765233094984e-06,8.581528420794429e-07,58.93333333333334,2.4516434397268196,54.650000000000006,1.0022308449986277
7,8,4.0588689734935e-06,1.3247839843400678e-06,63.06666666666666,5.580372349185628,59.24,3.750626614313934
8,9,5.853510187528833e-06,2.0988038775903694e-06,67.38333333333334,5.357289945070697,63.79,5.2065535625786055
9,10,8.64791730311389e-06,3.3128320549334632e-06,72.55,4.738318970549223,69.25,4.899088350567549
10,11,1.3050077411431148e-05,5.066988374934331e-06,74.58333333333333,4.72040487905669,73.19666666666666,4.06682786565757
11,12,2.017445402500241e-05,7.736392665769237e-06,76.80000000000001,2.819869973361652,75.70333333333333,2.810484339437279
12,13,3.201555432053366e-05,1.132987034578916e-05,79.53333333333335,1.2071545974821236,77.35666666666667,1.785615362339335
13,14,4.9562155014309214e-05,1.57503058033541e-05,80.15,0.8897565210026026,78.53333333333333,1.277636707188537
14,15,7.341582789865065e-05,2.0164863224248242e-05,80.75,0.5099019513592802,79.36,0.975329004319395
15,16,0.00010342026827187575,2.3548071781329733e-05,81.66666666666667,1.087300428686671,80.13333333333333,0.8483840849258978
16,17,0.00013949686320133332,2.5615116280940485e-05,80.56666666666666,1.1549410759380276,80.50333333333333,0.8293102890689086
17,18,0.00018057032222623334,2.7349036720707237e-05,80.19999999999999,2.0510160083886855,80.82333333333334,0.5705163353392166
18,19,0.00022659477901816667,2.8369625145211946e-05,80.39999999999999,1.2355835328567069,81.50666666666667,0.5958933536203349
19,20,0.0002768268564245333,2.8069689498825654e-05,82.38333333333333,0.866346094557799,81.43,0.5314759323493956
20,21,0.00033058015592586664,2.7948802470106136e-05,82.95,0.5307227776030289,81.81666666666668,0.5557177541002463
21,22,0.00038839111890810003,2.528525229781093e-05,81.25,1.689674524871576,81.98666666666668,0.5294231661807887
22,23,0.00044762160555906664,2.3333640547305984e-05,79.8,4.737791327893905,82.16333333333334,0.5046671070011292
23,24,0.0005085620749647667,2.086898549127649e-05,82.2,0.49665548085837646,82.22000000000001,0.3717526059088237
24,25,0.0005712324248381,1.9316117400836027e-05,83.94999999999999,0.46368092477478284,82.54333333333334,0.30302181806303113
25,26,0.0005775533967304,1.930272472333999e-05,83.71666666666665,0.7306770072260994,83.17,0.35223098481914733
26,27,0.0005839379414863,1.930142448595114e-05,83.43333333333334,0.7961713941664111,83.25999999999999,0.4042276586281572
27,28,0.0005902971608196667,1.929735457646339e-05,84.0,0.4966554808583803,83.25666666666666,0.43207509635350194
28,29,0.0005967227049755,1.9316273492134734e-05,83.71666666666665,0.6737127643802602,83.27666666666666,0.2984776187403224
29,30,0.0006031011489105666,1.9420279436135872e-05,83.86666666666666,0.41699986677322715,83.26,0.29698484809834974
30,31,0.0006094626522169,1.9572531537472547e-05,83.7,0.37416573867739694,83.36666666666667,0.23921166824012166
31,32,0.0006158306849512668,1.977205502520976e-05,84.06666666666666,0.26562295750848364,83.41000000000001,0.21648710508172736
32,33,0.0006222140024326001,1.9924234972206464e-05,83.95,0.5115336417740937,83.51,0.26770630673681844
33,34,0.0006286241503962,2.007198499424782e-05,84.01666666666667,0.676182092503356,83.5,0.17146428199482316
34,35,0.0006350433247911667,2.0158669437219e-05,83.76666666666667,0.19293061504650588,83.46333333333334,0.11264496832477483
35,36,0.0006356952037480332,2.016707465890813e-05,84.14999999999999,0.37416573867739694,83.44666666666666,0.19344824171395736
36,37,0.0006363459922929666,2.0177185838486618e-05,84.03333333333335,0.347211110933332,83.52333333333333,0.19136933459209027
37,38,0.0006369973935866667,2.0187778804226738e-05,84.06666666666668,0.35197853469905194,83.49666666666667,0.23921166824012166
38,39,0.0006376486999085,2.0197995477558963e-05,84.05,0.3535533905932738,83.46333333333332,0.2174600857373351
39,40,0.0006383020929604667,2.020850483337696e-05,83.91666666666667,0.34721111093333135,83.47333333333333,0.20072092289766083
40,41,0.0006389581918370334,2.021822916414512e-05,83.9,0.3240370349203987,83.49,0.13490737563231886
41,42,0.0006396160517651667,2.0225381162411967e-05,84.0,0.25495097567964425,83.42333333333333,0.18909139471576647
42,43,0.0006402737933684666,2.0233496962013585e-05,84.0,0.3628590176179576,83.52,0.17454703282114648
43,44,0.0006409329918759667,2.0240595591996386e-05,83.99999999999999,0.29439202887759586,83.46,0.17107503227141677
44,45,0.0006415919141573,2.024768771175439e-05,84.10000000000001,0.3488074922742703,83.51,0.1768238294650013
45,46,0.0006416575928480667,2.024859914023163e-05,84.13333333333333,0.3299831645537211,83.55333333333333,0.16213848676020584
46,47,0.0006417232936832667,2.0249471043409494e-05,84.11666666666666,0.37043517951487775,83.55,0.18672618098881338
47,48,0.0006417890457556668,2.025034504867113e-05,84.14999999999999,0.308220700148449,83.58333333333333,0.15412837362262047
48,49,0.0006418548203823666,2.0251193343691693e-05,84.11666666666666,0.3064129385141707,83.58666666666667,0.13474255287605091
49,50,0.0006419205563855001,2.025211870653368e-05,84.21666666666667,0.2094967514996083,83.55000000000001,0.14696938456699046


==> data/DNN/privacy_accuracy_dynamics_width_128_depth_14_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.074643403622668e-05,2.4925478485637365e-05,73.25,1.5721535124365746,71.60333333333334,1.9806115778269633
1,2,0.00021376690842906667,3.321682419742633e-05,80.35,1.612968278258024,78.36666666666666,0.17613126418163436
2,3,0.00037582010793416667,3.0029473773228738e-05,78.21666666666665,2.837937435689676,80.38333333333334,0.2666249967442855
3,4,0.0005370732754127333,3.0662176875660344e-05,81.88333333333333,1.014341603646862,80.97333333333333,0.3496982826507616
4,5,0.0006974133036243333,3.9018699497769486e-05,79.31666666666666,2.015495527710796,81.65,0.30474032661705197
5,6,0.0008591134996304,4.4483658510904606e-05,73.66666666666667,11.220615946650264,82.29333333333334,0.2701028610651075
6,7,0.0010210199896782666,5.539923443136316e-05,72.86666666666666,9.179808761019418,82.93333333333332,0.24796953217863188
7,8,0.0011834990292032,6.818956729816302e-05,81.8,3.327411406283673,83.11333333333333,0.39668067202165863
8,9,0.0013440993233314001,7.722915443425238e-05,81.18333333333334,2.7839819603502374,83.52666666666666,0.1936204764194347
9,10,0.0015041527333577,9.098708762263699e-05,80.66666666666667,3.2522641685789067,83.53666666666666,0.40102646075068765
10,11,0.0016700608769495001,0.00010330670085524899,84.0,1.1575836902790226,83.99000000000001,0.09273618495495646
11,12,0.0018327893419924999,0.00011345636656070481,82.39999999999999,2.83107753337841,84.14333333333333,0.18926759422104475
12,13,0.001990331813690333,0.00011553176352497499,80.39999999999999,3.9422920575049623,84.63000000000001,0.37973675092095327
13,14,0.0021508018461407,0.0001155940719551647,84.21666666666665,0.9040034414880403,84.58999999999999,0.21648710508172736
14,15,0.002312409652021067,0.00012130162668783533,84.41666666666667,1.3676825492619142,84.80000000000001,0.1256980508997637
15,16,0.0024770412373938,0.00012448626485435648,82.56666666666666,1.1549410759380279,85.17666666666666,0.1621384867602035
16,17,0.002639438594715266,0.00012626183163304765,83.25,2.954939367680263,85.27333333333334,0.3809053542402458
17,18,0.0028053571825220336,0.00013889228320502738,84.78333333333333,1.0911258202221932,85.21,0.029439202887756852
18,19,0.0029766687664799668,0.00014750265975976024,84.56666666666666,1.8440595314564976,85.24,0.17568911937472864
19,20,0.003154523110158967,0.0001569103549149385,83.78333333333335,1.7702793251034963,85.22333333333334,0.1791337179005966
20,21,0.0033283374897097335,0.000166159925346434,85.35000000000001,0.6570134448142338,85.5,0.12192894105448021
21,22,0.0035036286247376665,0.00017744379431295864,83.26666666666667,2.5167218536995475,85.74666666666667,0.06798692684790328
22,23,0.0036767556326351334,0.0001882416999603261,82.5,4.003956376718745,85.88666666666667,0.14429907214609233
23,24,0.0038526461307885336,0.00019430515468626445,84.5,1.6827556764624694,86.24,0.1639105447085926
24,25,0.004026326838912667,0.0002004330942043752,80.41666666666667,3.939613630237811,86.04666666666667,0.40119266637808404
25,26,0.0040422480388953,0.00020062173279679195,86.13333333333333,0.7706418681131305,86.91000000000001,0.36851051545376323
26,27,0.0040585299984682,0.00020086488936593006,86.11666666666667,0.6182412330330491,87.27333333333333,0.2332857094256301
27,28,0.0040751916147312665,0.0002015755255776927,85.91666666666667,0.5436502143433359,87.40666666666668,0.30728199137310125
28,29,0.004092302874379234,0.00020275641261744833,86.0,0.5787918451395091,87.29666666666667,0.2574662868977041
29,30,0.004109486460734167,0.00020390040382071775,86.14999999999999,0.49497474683058434,87.27666666666666,0.3322983933488418
30,31,0.0041264694395250325,0.00020513838308266493,85.94999999999999,0.803118920210457,87.30666666666666,0.21699974398346425
31,32,0.0041431544178015004,0.00020641467489277045,86.28333333333335,0.40892813821284624,87.26666666666667,0.3429609631171151
32,33,0.004160647274842899,0.00020761458327561773,85.83333333333333,0.3324989557209985,87.34333333333332,0.19601587237318374
33,34,0.0041781960643466,0.00020846075475713295,86.25,0.4949747468305819,87.25333333333333,0.21514852750806146
34,35,0.004195698870519967,0.00020918895321279585,85.86666666666667,0.2094967514996098,87.28333333333332,0.22602851344219463
35,36,0.0041974303059368325,0.00020924652479412757,86.0,0.36742346141747906,87.27999999999999,0.23366642891095576
36,37,0.0041991487464760335,0.00020930987593421052,86.21666666666665,0.43269183285823737,87.36666666666666,0.267124606795323
37,38,0.0042008691112262,0.00020938107842573755,86.2,0.34880749227427577,87.38999999999999,0.3179098404684345
38,39,0.004202594357318867,0.0002094598006202378,86.21666666666668,0.45521667612492694,87.48666666666666,0.25952948879761745
39,40,0.0042043068549416,0.00020953254803372047,86.13333333333333,0.4189935029992181,87.50999999999999,0.2847220867208289
40,41,0.0042060194049658,0.00020959900532113558,86.13333333333333,0.49046463231874,87.53333333333335,0.27329267990358996
41,42,0.0042077297858039995,0.0002096716322133511,86.08333333333333,0.5436502143433345,87.54,0.26882460204874964
42,43,0.004209433724173667,0.00020975672900992633,86.13333333333333,0.49385107966763325,87.48666666666668,0.3210745846199673
43,44,0.004211149831042533,0.00020984427683123197,86.01666666666667,0.37932688922470403,87.41666666666667,0.2075786330258657
44,45,0.0042128619311522335,0.00020992573512715963,86.36666666666667,0.4731689855526128,87.48333333333333,0.24580932086115345
45,46,0.004213033348589167,0.00020993367734969175,86.28333333333335,0.532812245438193,87.55333333333333,0.2691137718925225
46,47,0.004213205174406567,0.0002099416508654759,86.16666666666667,0.5661762583821057,87.51333333333334,0.23170862929309807
47,48,0.004213376861422101,0.00020994962306443738,86.26666666666665,0.48705463987341824,87.50666666666666,0.24458581770458174
48,49,0.004213548628214366,0.00020995768992379803,86.2,0.5099019513592802,87.53333333333335,0.2422578974747561
49,50,0.004213720959955067,0.00020996586080127138,86.21666666666665,0.5482294734466171,87.52333333333333,0.21638443156156284


==> data/DNN/privacy_accuracy_dynamics_width_128_depth_14_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.967026900342596e-09,2.01570688313603e-09,51.88333333333333,1.376186356889535,51.330000000000005,1.069984423562635
1,2,8.127119055314496e-09,4.300740371234692e-09,50.71666666666667,1.08499871991732,50.96666666666666,0.6874752520798257
2,3,1.2979661008371542e-08,7.225854564659138e-09,53.68333333333334,4.387925351335058,51.28666666666667,1.8834778705599093
3,4,1.863616988815405e-08,1.0840191787569535e-08,55.81666666666666,5.214136766735428,53.81333333333333,4.177418128727628
4,5,2.4921792826572595e-08,1.4302699211262368e-08,56.333333333333336,4.520017207440206,55.800000000000004,4.329742101634537
5,6,3.2382781288457586e-08,1.8407426029319983e-08,55.916666666666664,4.941209928302534,55.42666666666667,4.128117677047926
6,7,4.0004951837712145e-08,2.2606915763572082e-08,55.68333333333333,0.8003471469028657,53.78666666666667,2.375069589623756
7,8,4.800378510573351e-08,2.6627210024338312e-08,54.416666666666664,3.104924404161161,54.81,2.0699758452696955
8,9,5.624467118607701e-08,3.0321994460544754e-08,53.35,3.518522417151839,53.46666666666667,3.0289088611064057
9,10,6.545046040297845e-08,3.420687380097137e-08,51.1,0.7560864148142512,51.70333333333334,1.3890604338504808
10,11,7.528247210469259e-08,3.786646260528634e-08,51.53333333333334,1.184858172478417,50.67666666666667,0.39228674319799567
11,12,8.581602697798512e-08,4.1408987076755085e-08,53.04999999999999,2.168332692800317,52.67666666666667,1.8686953262161912
12,13,9.58324163670176e-08,4.4530730412240636e-08,50.75,0.6964194138592082,51.93333333333334,1.691593594480922
13,14,1.066060669961948e-07,4.7916499254138035e-08,50.68333333333334,0.5948856099191594,50.43666666666667,0.3206590435684307
14,15,1.1939077850838672e-07,5.285480469889456e-08,52.73333333333333,3.654297318074831,51.35666666666666,1.6544552644971198
15,16,1.3657693061073686e-07,6.109884503462737e-08,51.53333333333334,1.065624490876389,51.833333333333336,2.1972912617331555
16,17,1.5494303255294295e-07,6.947653368085253e-08,52.26666666666667,1.9871811414385194,50.70666666666667,0.5493228154332908
17,18,1.7268433505278313e-07,7.575513918609947e-08,51.25,1.4288690166235205,51.02333333333333,0.7653466897789254
18,19,1.915879317322795e-07,8.270180363276317e-08,51.78333333333333,1.715776468217493,50.82333333333333,1.0268830940710294
19,20,2.151355917398963e-07,9.177091170818088e-08,50.949999999999996,0.6720615051218655,50.76333333333333,0.6599158195473788
20,21,2.43139587721551e-07,1.0437319221589164e-07,50.51666666666667,0.42882267767561905,50.71666666666667,0.5448139335793662
21,22,2.772110779171282e-07,1.2361335865677507e-07,50.13333333333333,0.09428090415820768,50.370000000000005,0.33436506994601095
22,23,3.1360529705996024e-07,1.473732451843238e-07,50.849999999999994,1.0303721010715823,50.300000000000004,0.2887905815638751
23,24,3.642660856420194e-07,1.8248349967639262e-07,50.11666666666667,0.1312334645668627,50.27,0.36083237105337457
24,25,4.2788229563517397e-07,2.3525753856014452e-07,50.06666666666666,0.09428090415820768,50.02666666666667,0.04496912521077453
25,26,4.349021293384056e-07,2.411829011772841e-07,50.01666666666667,0.023570226039550245,50.04,0.056568542494922595
26,27,4.4207143833736694e-07,2.4732238539209594e-07,50.06666666666666,0.09428090415820768,50.01,0.014142135623731487
27,28,4.4987547823226846e-07,2.5414889056583234e-07,50.04999999999999,0.07071067811865073,50.03333333333333,0.04714045207910384
28,29,4.5789397105143114e-07,2.6112069622638796e-07,50.06666666666666,0.09428090415820768,50.03666666666667,0.05906681715556278
29,30,4.6599763988624536e-07,2.680590862611274e-07,50.21666666666666,0.30641293851416657,50.14666666666667,0.20741798914805287
30,31,4.7412262210015836e-07,2.7499022401722354e-07,50.1,0.14142135623730817,50.086666666666666,0.12970050972229244
31,32,4.823200672069121e-07,2.8187170084580395e-07,50.11666666666667,0.16499158227686175,50.096666666666664,0.12970050972229244
32,33,4.908661798444898e-07,2.891602769951251e-07,50.06666666666666,0.09428090415820768,50.06333333333333,0.08956685895029494
33,34,4.995725618095706e-07,2.9657583493085475e-07,50.06666666666666,0.09428090415820768,50.04333333333333,0.06128258770283532
34,35,5.081831455034714e-07,3.0386439077839963e-07,50.1,0.14142135623730817,50.06,0.08485281374238557
35,36,5.090674950662498e-07,3.0461755344424766e-07,50.06666666666666,0.09428090415820768,50.06,0.08485281374238557
36,37,5.099531121553907e-07,3.053695732440329e-07,50.083333333333336,0.11785113019775457,50.053333333333335,0.07542472332656346
37,38,5.108258206405168e-07,3.0610921527448673e-07,50.06666666666666,0.09428090415820768,50.05666666666667,0.08013876853447618
38,39,5.116977647855633e-07,3.0685245702775403e-07,50.06666666666666,0.09428090415820768,50.04666666666666,0.06599663291074136
39,40,5.125642182285501e-07,3.075904672422512e-07,50.04999999999999,0.07071067811865073,50.04666666666666,0.06599663291074136
40,41,5.134283843477483e-07,3.083226824173693e-07,50.04999999999999,0.07071067811865073,50.04333333333333,0.06128258770283532
41,42,5.143022123171624e-07,3.0907258211630276e-07,50.04999999999999,0.07071067811865073,50.03666666666667,0.05185449728701322
42,43,5.151807935023426e-07,3.0983249532449013e-07,50.03333333333333,0.04714045207910384,50.04666666666666,0.06599663291074136
43,44,5.160583760342668e-07,3.1059864525371686e-07,50.04999999999999,0.07071067811865073,50.04,0.056568542494922595
44,45,5.169372847442816e-07,3.113672051298539e-07,50.03333333333333,0.04714045207910384,50.03666666666667,0.05185449728701322
45,46,5.170253673574782e-07,3.1144409191639765e-07,50.04999999999999,0.07071067811865073,50.03666666666667,0.05185449728701322
46,47,5.171138461495431e-07,3.115216114573345e-07,50.04999999999999,0.07071067811865073,50.04,0.056568542494922595
47,48,5.172021440098921e-07,3.115991980667684e-07,50.03333333333333,0.04714045207910384,50.04,0.056568542494922595
48,49,5.172903888042869e-07,3.116768177300848e-07,50.03333333333333,0.04714045207910384,50.03666666666667,0.05185449728701322
49,50,5.17378886676789e-07,3.117547649098249e-07,50.03333333333333,0.04714045207910384,50.04333333333333,0.06128258770283532


==> data/DNN/privacy_accuracy_dynamics_width_128_depth_14_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0019551446319785,0.00045124076691102047,72.31666666666668,2.9973136120347625,66.42999999999999,1.2380899267285324
1,2,0.0024730091416544334,0.0005044608590906402,73.81666666666668,1.2710450643291662,73.64,1.3068282213053088
2,3,0.002885478278971933,0.0005427575681171877,73.13333333333334,2.402891776357996,75.83333333333333,0.9820500100413504
3,4,0.0032574149474584,0.0005739359286857447,72.26666666666667,2.4523231615936933,77.14,0.7406753674856472
4,5,0.0035998426168730667,0.0005866303643018882,76.61666666666666,1.2624931242937139,78.47,0.5123150072627841
5,6,0.0039324985246826,0.0005908263588237986,78.95,1.122497216032183,79.09,0.6654822812567319
6,7,0.0042506149617314,0.0006089315466953784,78.44999999999999,2.39304547943968,79.83333333333333,0.32293790252754384
7,8,0.004562611264659366,0.0006271851481714514,78.11666666666666,1.1433381924094983,80.30666666666667,0.2948822740612839
8,9,0.004866002517740934,0.0006334418021587989,80.3,0.4415880433163914,80.63333333333333,0.1461354014452237
9,10,0.005169278598318533,0.0006437385144497495,78.80000000000001,1.6170961628796248,81.21,0.27067816067549055
10,11,0.0054663028007328335,0.0006459222445267333,79.11666666666667,1.405544576153867,81.18666666666667,0.09104333522498279
11,12,0.005749868096239467,0.0006428329679985039,81.08333333333333,0.9401536517446903,81.52333333333333,0.17461067804944624
12,13,0.0060122835651352,0.0006459461823386434,80.35000000000001,0.7082843120291858,82.11666666666666,0.11323525167641857
13,14,0.0062818933880807335,0.0006502271739517218,77.18333333333334,3.368069014864282,82.2,0.1314026889628416
14,15,0.0065515718900345,0.0006540218542598998,81.38333333333334,0.8605553762283702,82.30999999999999,0.3766519171153481
15,16,0.0068185510403947006,0.0006559537910077566,81.46666666666665,0.8891319112232737,82.78333333333333,0.15627610892975
16,17,0.007076875341205934,0.0006606582536609595,80.39999999999999,0.6013872850889566,82.64666666666666,0.17016332024133468
17,18,0.0073330570320040665,0.0006561775561080064,81.58333333333333,0.31710495984066733,82.66333333333334,0.1438363267359459
18,19,0.007589016099104466,0.0006663575064573883,81.46666666666667,0.5169354139756949,83.07666666666667,0.31414787742223055
19,20,0.007854181480628766,0.0006810804099540578,79.86666666666667,0.6883958809354442,83.06,0.35336477847497605
20,21,0.008121385609496634,0.0007011853151772062,79.60000000000001,1.5689699381016418,83.06,0.3112341026729936
21,22,0.0083851141239448,0.0007315439766919523,82.03333333333335,0.3519785346990456,83.38333333333334,0.1956754682858518
22,23,0.008645902193848,0.0007663391600255632,80.39999999999999,0.1870828693386991,83.6,0.4495182606598626
23,24,0.008899414858035,0.0007910413798847234,81.66666666666667,1.0442966798547006,83.63,0.37973675092095327
24,25,0.009159712506065067,0.0008032114913783041,80.48333333333333,1.6499158227686177,83.67999999999999,0.08602325267042953
25,26,0.0091841677601424,0.0008039545841495319,82.89999999999999,0.08164965809277376,84.39333333333333,0.03091206165164824
26,27,0.009208241493012666,0.0008050382671582285,82.48333333333332,0.30092450142113025,84.76666666666667,0.24716166549222515
27,28,0.009233052756426668,0.0008064112265134861,82.88333333333333,0.2248456260538718,84.79333333333334,0.2260285134421954
28,29,0.009257657882049634,0.0008078675178081453,83.03333333333333,0.13123346456686688,84.94999999999999,0.1256980508997637
29,30,0.009282535450813867,0.0008088935933359739,82.96666666666667,0.10274023338281581,84.89333333333333,0.19136933459209687
30,31,0.009307344092004899,0.0008094298982263872,83.06666666666666,0.10274023338281658,85.00333333333333,0.2085398975948901
31,32,0.009332199719637101,0.0008098514763387864,82.55,0.21602468994692736,85.08333333333333,0.13274871834493585
32,33,0.0093573367310283,0.0008102166325258292,82.71666666666667,0.2778888666755484,85.03333333333333,0.2894055209486435
33,34,0.0093824571728791,0.00081043501062972,83.13333333333334,0.47316898555261533,85.06,0.2222611077089318
34,35,0.009407632307525332,0.000811379237967803,82.73333333333333,0.2867441755680889,84.98,0.1358921140709316
35,36,0.009410077746458233,0.0008114833643040278,82.65,0.24494897427832127,85.17666666666666,0.1481740718059575
36,37,0.009412511159122968,0.0008115777570957577,82.7,0.25495097567963776,85.16666666666667,0.19327585352432136
37,38,0.009414955158810698,0.0008116503402095723,82.80000000000001,0.28577380332470526,85.24000000000001,0.21354156504063032
38,39,0.009417419678135234,0.000811703698525954,82.73333333333333,0.30092450142113236,85.21333333333332,0.14636332266733865
39,40,0.009419871180989534,0.0008117516265440378,82.85000000000001,0.21602468994692955,85.21999999999998,0.11430952132988294
40,41,0.009422334328651734,0.0008118107206681417,82.73333333333332,0.12472191289246395,85.15333333333332,0.24087802353519366
41,42,0.009424783756388999,0.000811870348766094,82.71666666666665,0.12472191289246395,85.12333333333333,0.19293061504650386
42,43,0.009427233210962399,0.0008119133592135447,82.81666666666666,0.28963578661638073,85.16333333333334,0.2101322334996633
43,44,0.009429688521203933,0.0008119589940106197,82.88333333333333,0.30092450142113025,85.22666666666667,0.18372685039361086
44,45,0.009432137006409632,0.000812021323574957,82.81666666666668,0.23570226039551584,85.31,0.19949937343260093
45,46,0.0094323814452151,0.000812029290139913,82.85,0.2483277404291911,85.35000000000001,0.15895492023422053
46,47,0.009432626504783366,0.0008120376771864232,82.86666666666666,0.27788886667555296,85.36000000000001,0.2099206199177881
47,48,0.009432870865865734,0.0008120451262512513,82.85,0.35355339059328045,85.35333333333334,0.16739839372653165
48,49,0.009433115138439066,0.0008120532499860274,82.83333333333331,0.4189935029992181,85.34333333333335,0.18873850222522678
49,50,0.009433360084025833,0.0008120619115680416,82.81666666666666,0.45154057280479964,85.33999999999999,0.1981581859693554


==> data/DNN/privacy_accuracy_dynamics_width_128_depth_14_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.3073765095697871e-08,3.643483522885432e-09,50.0,0.0,50.00333333333333,0.004714045207909379
1,2,2.495775595959282e-08,7.48985493219141e-09,50.0,0.0,50.00333333333333,0.004714045207909379
2,3,3.8897665379946016e-08,1.1921854439727571e-08,50.0,0.0,50.00333333333333,0.004714045207909379
3,4,5.393988384343411e-08,1.632512125633853e-08,50.0,0.0,50.0,0.0
4,5,7.055366741510124e-08,2.1014897333768026e-08,50.0,0.0,50.0,0.0
5,6,9.130564065213587e-08,2.8027951694856436e-08,50.0,0.0,50.0,0.0
6,7,1.1846460544209728e-07,4.135230899635699e-08,50.0,0.0,50.0,0.0
7,8,1.5463817655315043e-07,5.8981431632795285e-08,50.0,0.0,50.0,0.0
8,9,1.9569236929916216e-07,7.992568161149699e-08,50.0,0.0,50.0,0.0
9,10,2.434667296481074e-07,1.0583962070491986e-07,49.98333333333333,0.023570226039550245,50.0,0.0
10,11,2.9688646845108745e-07,1.3728371689554827e-07,50.0,0.0,49.99333333333333,0.009428090415822108
11,12,3.573891083584083e-07,1.7599293091961294e-07,51.666666666666664,2.3570226039551616,52.843333333333334,4.0210805623475006
12,13,4.315531518324016e-07,2.138883803275966e-07,56.78333333333333,9.593081998097492,53.09,4.369919907732865
13,14,5.214807248854777e-07,2.639392661468199e-07,57.583333333333336,10.724452847995972,56.43666666666667,9.102821296474822
14,15,6.624128702253603e-07,3.6241761776289454e-07,55.916666666666664,8.367430244040813,56.73333333333333,9.515301127949423
15,16,8.466886070339534e-07,4.957035116364194e-07,57.78333333333334,11.007295560470594,56.576666666666675,9.300811195207057
16,17,1.0738605046171885e-06,6.503351154953071e-07,57.18333333333334,10.158767423046731,56.089999999999996,8.612560594852146
17,18,1.3576269617508337e-06,8.115721074854835e-07,57.050000000000004,9.970205614730322,56.85,9.6873629022557
18,19,1.777828515300969e-06,1.0389751089179582e-06,58.96666666666667,12.680781609278755,57.78,11.00258151526268
19,20,2.4052762800306554e-06,1.3447977718205078e-06,58.76666666666667,12.397938896804131,58.20666666666667,11.605979301875202
20,21,3.393734623131029e-06,1.8447964357744327e-06,58.78333333333333,12.245157773131748,58.35333333333333,11.778059640233145
21,22,4.826938211791951e-06,2.560322235945416e-06,62.01666666666667,12.14333379083172,59.51333333333334,11.563967984889773
22,23,7.281907373025677e-06,3.884209846756556e-06,65.8,11.748262282851307,63.69333333333333,10.929917149223451
23,24,1.1519390305579402e-05,6.326472526997993e-06,67.58333333333333,12.51747667152698,66.61,11.91486746324384
24,25,1.9386845333892746e-05,1.136117361701025e-05,69.46666666666665,13.76797814576353,68.05,12.801143178117597
25,26,2.045717405617831e-05,1.2084116287536995e-05,69.25,13.624671249856513,68.81666666666668,13.30914556068704
26,27,2.1618350742710543e-05,1.287856802399796e-05,69.36666666666666,13.692597351204856,68.93333333333334,13.375500821360752
27,28,2.2881524897746077e-05,1.3753492466241457e-05,69.64999999999999,13.919829979804591,68.95,13.399718902524285
28,29,2.4220499305886457e-05,1.468483217704628e-05,69.55,13.82829225416742,69.00666666666666,13.42131969003877
29,30,2.56486349112692e-05,1.568008752094921e-05,69.86666666666667,14.015011792915326,69.05333333333333,13.45090414144054
30,31,2.713997705017372e-05,1.6717913633099865e-05,69.91666666666667,14.013703610712227,69.13,13.50496451926723
31,32,2.8735804894064107e-05,1.783591699090265e-05,70.0,14.076221083799444,69.16000000000001,13.515578665623856
32,33,3.0444823417206095e-05,1.9031936193148227e-05,70.10000000000001,14.146907789336863,69.23666666666666,13.583088341348919
33,34,3.226106249078602e-05,2.03185705254276e-05,69.80000000000001,13.934848402476435,69.31333333333333,13.604982747345014
34,35,3.4163759744702925e-05,2.1650386819126807e-05,70.36666666666666,14.366763340742024,69.34666666666666,13.622761182015273
35,36,3.435906362607541e-05,2.1785642495734715e-05,70.39999999999999,14.390332402924775,69.44333333333333,13.71498531615044
36,37,3.455511107590678e-05,2.192186922352151e-05,70.25,14.284082049610332,69.49666666666667,13.764617280872324
37,38,3.475263950288768e-05,2.2058668139605008e-05,70.36666666666666,14.366763340742024,69.38333333333333,13.693064749069956
38,39,3.495081594410717e-05,2.2196147438151676e-05,70.28333333333335,14.307651410657478,69.44666666666667,13.73490524984509
39,40,3.5148770379743345e-05,2.233280308519381e-05,70.33333333333333,14.380677622730053,69.44666666666667,13.742317449720368
40,41,3.5346154343206364e-05,2.2468872902790745e-05,70.45,14.42520941500215,69.50333333333333,13.774411864839172
41,42,3.554386895019782e-05,2.2604920623206543e-05,70.48333333333333,14.448779264083951,69.49666666666666,13.753199223776587
42,43,3.5743913790671176e-05,2.274256559227867e-05,70.58333333333333,14.484608689532793,69.57,13.791543302570117
43,44,3.594571483048703e-05,2.2881819206810897e-05,70.55,14.46069385149505,69.58,13.797103560771973
44,45,3.6149800743192363e-05,2.302293704406324e-05,70.56666666666668,14.472349114393591,69.56666666666666,13.787797342416791
45,46,3.6170276477864875e-05,2.303713924549853e-05,70.61666666666666,14.507488487750807,69.64666666666666,13.84600142841086
46,47,3.6190778537465985e-05,2.305135701312199e-05,70.68333333333334,14.590198384151225,69.65333333333335,13.843386708300665
47,48,3.6211239573021045e-05,2.306552881350727e-05,70.66666666666667,14.578313421731002,69.57666666666667,13.809330983875443
48,49,3.6231689372646776e-05,2.307968016059113e-05,70.63333333333333,14.484263491420231,69.55666666666666,13.78043379417192
49,50,3.625218655888061e-05,2.3093854562577627e-05,70.64999999999999,14.495746502566426,69.58,13.796668680035289


==> data/DNN/privacy_accuracy_dynamics_width_128_depth_9_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,8.807875830951422e-08,7.0088667352532745e-09,52.166666666666664,2.8184905337589643,50.906666666666666,2.049672060490545
1,2,1.7945225253303865e-07,3.883885987211689e-09,54.650000000000006,2.049796737890533,54.300000000000004,3.1793185852736854
2,3,2.811280850461648e-07,6.891283814783916e-09,56.03333333333333,2.735365098523818,53.98,0.6284902544988257
3,4,4.0848925920073457e-07,1.2525842446065336e-08,58.583333333333336,8.794726955524103,56.71666666666667,5.7936133419098255
4,5,5.532292866255496e-07,4.7008523591631925e-08,57.35,8.332566631396752,57.92333333333334,8.509074894226496
5,6,7.462101529351076e-07,9.403851128014467e-08,57.25,8.298895508841323,56.913333333333334,8.168105995612175
6,7,1.0272518106464816e-06,1.814919923035672e-07,56.53333333333334,7.825421536391652,57.28,8.127594970223356
7,8,1.3741755946960098e-06,2.8296637178835894e-07,56.28333333333334,6.141841924229427,56.74666666666667,7.301877992833232
8,9,1.8363605027572311e-06,4.1784947985870566e-07,57.46666666666667,6.959446018821392,57.73333333333333,7.153746493194238
9,10,2.486689744400971e-06,6.127260357618917e-07,60.56666666666667,5.975273122534981,58.586666666666666,6.934129761949627
10,11,3.440226196732163e-06,9.169527701520165e-07,63.79999999999999,6.093575852212448,62.17333333333334,6.467922558458958
11,12,4.824092751017027e-06,1.4699728805580702e-06,66.46666666666665,6.657368515829326,64.5,7.0622140060087855
12,13,7.02799367415832e-06,2.444562940583599e-06,69.83333333333333,4.715989350661812,68.86999999999999,5.569961101001216
13,14,1.0212642888645912e-05,3.807620789241386e-06,73.91666666666666,2.6077874828205516,72.08,4.684812340603052
14,15,1.502722142914479e-05,5.964792159513215e-06,74.21666666666667,2.882803419512947,73.70666666666666,3.719465314023269
15,16,2.2221528128655994e-05,8.975622326908201e-06,75.28333333333335,2.617993294278821,75.83666666666666,2.123241756266947
16,17,3.250407081620837e-05,1.3113971245242131e-05,77.48333333333333,2.253269229857416,76.54333333333334,1.5201388825440367
17,18,4.6971340666696026e-05,1.824483751180015e-05,78.25000000000001,2.0277245046274563,77.54,1.1798587486079304
18,19,6.587355267109778e-05,2.3947296505839774e-05,79.36666666666667,0.6798692684790412,78.24333333333334,0.7979278719839841
19,20,8.958836432894342e-05,2.9764920485922986e-05,80.11666666666667,0.798262000988532,79.01,0.6953176732017282
20,21,0.0001172973880948521,3.5258348290744024e-05,79.06666666666666,1.4284801558144058,79.59666666666668,0.4694914506380549
21,22,0.00014881739932227073,4.045931128595957e-05,80.88333333333334,0.8249579113842992,79.99,0.3960639678974424
22,23,0.00018338095660643333,4.541746557485497e-05,80.23333333333333,1.6858891488535708,80.35333333333334,0.3347967874530622
23,24,0.00022079794290653332,5.026707385404882e-05,81.85,0.393700393700588,80.84,0.6203224967708376
24,25,0.00026107178616000004,5.542149794305227e-05,80.83333333333333,1.6136569923279542,81.07666666666667,0.33993463423952386
25,26,0.00026519817348799997,5.590357350749975e-05,81.88333333333334,0.7191816336797101,81.38333333333334,0.14267289706022013
26,27,0.0002693588942014,5.63735760523172e-05,81.95,0.5930148958219076,81.58,0.24097026095903898
27,28,0.00027353996863313334,5.6851289399847926e-05,81.95,0.4600724580614093,81.55333333333334,0.2653718564999318
28,29,0.00027769984958170003,5.7340902970023274e-05,82.13333333333334,0.5104464277037852,81.56333333333333,0.32013885876114595
29,30,0.00028190600422380003,5.783619980252281e-05,81.98333333333333,0.7408703590297617,81.53333333333335,0.33638602164113995
30,31,0.00028616548372993334,5.8312542045322764e-05,82.43333333333332,0.41096093353126556,81.72333333333334,0.3204510709747898
31,32,0.0002905334088478667,5.876451264585815e-05,81.9,0.6964194138592035,81.73666666666666,0.35518383346593474
32,33,0.0002949799890116667,5.91907324882314e-05,82.13333333333333,0.7191816336797137,81.71,0.3269046751985447
33,34,0.0002994206892654333,5.960106179456823e-05,82.23333333333333,0.4478342947514788,81.80333333333333,0.26737406173540657
34,35,0.00030387356012533335,5.999659663711708e-05,82.1,0.46368092477478945,81.85333333333334,0.23213980461973505
35,36,0.00030432227063843337,6.0032743582084426e-05,82.14999999999999,0.4708148963941809,81.79,0.24097026095903898
36,37,0.0003047719764978,6.007043960382942e-05,82.16666666666667,0.49046463231873966,81.91333333333334,0.24390344173235828
37,38,0.00030522331132323333,6.0108199642015364e-05,82.13333333333333,0.6236095644623235,81.84333333333335,0.20417857108151738
38,39,0.0003056748721609667,6.014417504260745e-05,82.31666666666666,0.7531415685129993,81.79333333333334,0.2798015169524441
39,40,0.0003061261628600667,6.0179234771859086e-05,82.11666666666666,0.802426874480713,81.80666666666666,0.2425329301810847
40,41,0.0003065772872122,6.021531763173663e-05,82.08333333333333,0.5572751165766818,81.83666666666666,0.2927266453346676
41,42,0.00030702925571043335,6.025243506240436e-05,82.0,0.9119576013536267,81.76,0.23508863576674122
42,43,0.00030748343730843333,6.029046223633513e-05,82.08333333333333,0.866346094557799,81.77000000000001,0.2669581740023419
43,44,0.0003079384342590667,6.032684123827345e-05,82.0,0.8953584012375487,81.74666666666667,0.3137231617560614
44,45,0.0003083945816062333,6.036434079056202e-05,82.2,0.9119576013536267,81.76666666666667,0.24073960113689977
45,46,0.000308440067049,6.036814323787287e-05,82.18333333333334,0.787753486539762,81.82000000000001,0.225536397653836
46,47,0.0003084855325262,6.037193013808574e-05,82.21666666666667,0.9285592184789416,81.81,0.2471167065713456
47,48,0.0003085309547742,6.0375727828272596e-05,82.23333333333333,0.9851677804087738,81.79333333333334,0.24004629183185316
48,49,0.0003085763662019334,6.037951333881862e-05,82.2,1.019803902718552,81.78,0.2647010892812305
49,50,0.00030862178911949997,6.038328652596955e-05,82.06666666666668,0.9935905707192605,81.77666666666666,0.2503774927761854


==> data/DNN/privacy_accuracy_dynamics_width_128_depth_9_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.8923001885286997e-07,1.0418968869928245e-07,50.06666666666666,0.16996731711975865,51.04333333333333,0.9257909531254281
1,2,8.361718577596953e-07,2.2316795239403927e-07,50.15,0.17795130420052171,50.10333333333333,0.10656244908763497
2,3,1.4121906754613468e-06,3.9925373817986007e-07,51.35,1.8389308487995601,50.42333333333334,0.5567963920700475
3,4,2.21511868282411e-06,6.603595703519704e-07,52.85,3.9952054598814657,51.85,2.559934895005468
4,5,3.3854126399317223e-06,1.0791397443867103e-06,54.51666666666667,6.072112939953897,54.03666666666667,5.5608772289590735
5,6,5.057835129829821e-06,1.6477226526682236e-06,58.63333333333333,10.707811271320681,56.35,8.096332503053468
6,7,7.597214329275478e-06,2.7177300989083793e-06,61.49999999999999,10.280807361292203,59.26,9.72389153922784
7,8,1.1640964433082832e-05,4.809382013430557e-06,70.51666666666667,6.573473629334461,64.61333333333333,8.060332223646588
8,9,1.7689037614206152e-05,8.399142097204495e-06,73.8,4.051542915976574,70.74,4.521201905098544
9,10,2.6440043534845265e-05,1.3741821269635295e-05,76.11666666666667,3.132978703335781,74.21333333333332,2.4362037864039396
10,11,3.8292088460515346e-05,2.0201290800440655e-05,78.0,1.283225103661347,76.26333333333334,1.751386752135447
11,12,5.394334427191478e-05,2.7170151021328837e-05,78.86666666666667,1.5222424978373923,77.69,0.9043598103999683
12,13,7.357279980187044e-05,3.4345680023571305e-05,78.16666666666667,0.3299831645537264,78.70333333333333,0.8936939570618629
13,14,9.717901307747038e-05,4.087418157930237e-05,80.75,0.10801234497346478,79.43333333333334,0.6162971866090488
14,15,0.00012594391910053805,4.676647159537709e-05,80.16666666666667,1.5970458839856667,79.94,0.462673390921354
15,16,0.0001596969356972,5.163963441211759e-05,80.61666666666666,1.4504788481356377,80.46999999999998,0.22375581929118363
16,17,0.00019737824783673335,5.681556099453625e-05,81.85,0.6964194138592035,80.76666666666667,0.34922135609890226
17,18,0.00023877485485696666,6.220361101919999e-05,82.0,0.9119576013536267,81.08999999999999,0.403567425180312
18,19,0.0002841193540621,6.659010398915795e-05,82.16666666666667,0.19293061504650588,81.41333333333334,0.15173075568988098
19,20,0.00033289660227656673,6.954740395100529e-05,81.13333333333334,0.2718251071716661,81.69666666666667,0.28639522032014236
20,21,0.00038503144948223337,7.177501016346112e-05,80.46666666666667,2.8781745758186514,81.96,0.3556215216584492
21,22,0.00043903682073753334,7.32765186745523e-05,81.14999999999999,2.722437633200559,82.11666666666666,0.28546258754675435
22,23,0.0004965365934636,7.40423318210607e-05,82.2,1.876610419524167,82.19333333333333,0.6593599590174978
23,24,0.0005544519972943332,7.481468548471191e-05,81.3,2.5465663156493665,82.50666666666666,0.29169999809545355
24,25,0.0006107319867678,7.535713375364015e-05,83.11666666666666,0.5720334100576819,82.67666666666668,0.31562988170042083
25,26,0.0006163755993530333,7.537643725150703e-05,83.36666666666666,0.771722460186015,83.07999999999998,0.28248893783651485
26,27,0.0006220966807898667,7.5401821956672e-05,83.60000000000001,0.5887840577551917,83.26333333333334,0.35311313893551244
27,28,0.0006277777819965333,7.54324918859689e-05,83.75,0.9027735042633884,83.21999999999998,0.32567877834864506
28,29,0.0006334681634394,7.546401049984133e-05,83.5,0.5400617248673217,83.32666666666665,0.27010286106510967
29,30,0.0006391450047395,7.547400613590811e-05,83.44999999999999,1.2747548783982028,83.27666666666666,0.3578019315518332
30,31,0.0006448164746356667,7.547670216989744e-05,83.7,0.8336666000266543,83.35000000000001,0.34765883660086233
31,32,0.0006505125739845666,7.54263575095721e-05,83.73333333333333,0.7191816336797149,83.46333333333332,0.29044027881056306
32,33,0.0006562508162929666,7.529340036189469e-05,83.68333333333334,0.7408703590297617,83.42666666666666,0.4134677200889484
33,34,0.0006620265758848333,7.522669909579612e-05,83.85000000000001,0.6096447052723944,83.48333333333333,0.42240054713769326
34,35,0.0006678241675822334,7.51521757103763e-05,83.56666666666666,0.9104333522498429,83.40999999999998,0.386091526281878
35,36,0.0006684069834173,7.5143855741037e-05,83.66666666666667,0.6249444419750909,83.45,0.4114203041497413
36,37,0.0006689907264565,7.513904923926467e-05,83.56666666666666,0.5071708018234328,83.45333333333333,0.3866379299666407
37,38,0.0006695719444863666,7.513258431627669e-05,83.7,0.5016638981097492,83.44333333333333,0.44379675027601845
38,39,0.0006701551489368667,7.512585489174719e-05,83.76666666666667,0.5265189666310445,83.46333333333332,0.3653613127971964
39,40,0.0006707410977183667,7.512095500263645e-05,83.61666666666666,0.5169354139756975,83.54,0.43566041821584256
40,41,0.0006713285749999001,7.511560296461731e-05,83.56666666666668,0.5864204028586391,83.49666666666667,0.428978113919836
41,42,0.0006719173651706668,7.511184614940685e-05,83.66666666666667,0.5265189666310445,83.53,0.4245782220824237
42,43,0.0006725098243733999,7.510753875091515e-05,83.68333333333334,0.5328122454381912,83.58,0.4345879274285777
43,44,0.0006731035643651333,7.510250201994809e-05,83.75,0.641612551830676,83.55333333333334,0.45726238516730017
44,45,0.0006736988859244334,7.509775359172426e-05,83.66666666666667,0.4870546398734182,83.48666666666666,0.41955002350401843
45,46,0.0006737584214368,7.509723161457027e-05,83.71666666666665,0.5948856099191536,83.45666666666666,0.39160637833869916
46,47,0.0006738178897226334,7.509676754676813e-05,83.64999999999999,0.5354126134736324,83.49666666666667,0.41298372311212916
47,48,0.0006738772931398333,7.509629667709375e-05,83.64999999999999,0.5522680508593608,83.48,0.4315089802078313
48,49,0.0006739366714741333,7.50957875711658e-05,83.78333333333333,0.6381396573025532,83.47333333333334,0.40102646075069076
49,50,0.0006739961174514001,7.50952656345871e-05,83.64999999999999,0.5522680508593608,83.50000000000001,0.38192494899740126


==> data/DNN/privacy_accuracy_dynamics_width_2048_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00016514000495106664,3.7124698756104826e-06,78.05,2.6099169846312447,73.71,0.2570343686487612
1,2,0.00035099631406136666,7.50835430719995e-06,82.58333333333333,0.9258629608220789,79.39333333333333,0.8330399483551553
2,3,0.0005606031581893333,1.2892999135193074e-05,74.48333333333335,4.789108012517103,79.91666666666667,0.35863940416834267
3,4,0.0007865993621466,1.5109915291519047e-05,84.38333333333334,0.4642796092394732,81.02,0.3395094500403047
4,5,0.0010424558266225,1.783901536560851e-05,76.23333333333333,12.654138541292417,80.89333333333333,0.30136725472789005
5,6,0.0013210752669262666,1.7423373441199153e-05,74.36666666666666,8.767775595262963,81.46666666666665,0.31594654962859836
6,7,0.001616539089791067,2.365100237933074e-05,70.69999999999999,11.630634835066687,82.24,0.26770630673681844
7,8,0.0019469638367528668,3.7590150013742596e-05,84.85000000000001,0.9336309049440629,82.04,0.1430617582258306
8,9,0.0023326744839492334,5.6124712518601615e-05,85.05,0.5759050847723691,81.95666666666666,0.3064129385141764
9,10,0.0027314491221320336,6.116513068661202e-05,74.8,14.850140291144278,82.64333333333333,0.45697070171097665
10,11,0.0031796859731065,7.902212175669039e-05,77.63333333333334,5.192355492024363,82.40666666666665,0.07845734863959204
11,12,0.0036769271413491004,9.806207248898278e-05,79.18333333333334,8.829904995084728,82.83333333333333,0.689025076144222
12,13,0.004228510016358601,0.00011551022386139356,78.21666666666665,6.993608192882671,82.80666666666666,0.17556258776351713
13,14,0.0048382390497434995,0.00011019249186165738,79.0,9.899579115632479,82.68666666666667,0.4739432689913717
14,15,0.005505436468861133,0.00013295078788637786,80.46666666666668,1.047483757498046,82.87,0.6576219785459338
15,16,0.0062360762582089335,0.00012016672026618883,68.55,13.046136081869859,83.23,0.38910152916687923
16,17,0.007034665505320133,0.00012501454773024363,78.68333333333334,4.984698809579389,83.24,0.45188494110779315
17,18,0.007927172761781934,0.0001180139327002441,77.35000000000001,10.533834376269008,83.36,0.566627449623352
18,19,0.0089099854810456,0.00016000792086366458,82.41666666666667,0.5312459150169732,82.95333333333333,0.4601690510622724
19,20,0.009988618156523568,0.00015090402304737243,83.31666666666666,2.0216879636141187,82.99666666666667,0.21822516404443862
20,21,0.01113641229983,0.00015053157229512142,72.78333333333333,5.47179637372916,83.64333333333333,0.2948822740612857
21,22,0.012392665208475801,0.00019320383168116697,73.31666666666666,12.568302280826249,83.29333333333334,0.5524088662897757
22,23,0.013794366388838965,0.00015685501690758358,73.8,9.602690595175224,83.08333333333333,0.32704060230429066
23,24,0.015395798378212833,0.00011292790350202569,80.03333333333335,5.101034753415774,82.42999999999999,0.5165913923660297
24,25,0.016979789961933802,0.0001042760306530407,74.63333333333334,8.87321186994253,83.49333333333334,0.22837590843947583
25,26,0.0170940401924502,0.0001025646338320575,86.31666666666668,0.11785113019775792,88.18,0.4328972164382636
26,27,0.0172017793515645,0.00010158836615937801,86.16666666666667,0.48705463987341824,89.01666666666667,0.25952948879762205
27,28,0.017308882989225904,9.99694329590177e-05,86.25,0.47081489639418694,89.29333333333334,0.19754043186705855
28,29,0.017418152092645866,9.696226792434657e-05,85.88333333333333,0.2624669291337253,89.50666666666666,0.09809292646374562
29,30,0.017528870488479103,9.396269538501061e-05,85.90000000000002,0.6964194138592035,89.66000000000001,0.05715476066494105
30,31,0.01764205843072637,9.037451871490668e-05,85.73333333333335,0.8329999333066541,89.80333333333333,0.0169967317119735
31,32,0.017756348691874865,8.730772991135797e-05,85.65000000000002,0.5016638981097449,89.96333333333332,0.15923427883327698
32,33,0.0178743251286058,8.607492861869838e-05,85.58333333333333,0.7553512795749749,90.00333333333333,0.09809292646374562
33,34,0.0179927569193566,8.434855603925801e-05,85.43333333333334,0.7930251502246897,90.21666666666665,0.20072092289766486
34,35,0.018114600815053936,8.109984264207271e-05,85.53333333333335,0.789866374071521,90.22666666666667,0.018856180831637516
35,36,0.01812623371219803,8.110540972501392e-05,85.89999999999999,0.5787918451395091,90.82666666666667,0.19482185594936463
36,37,0.018137912890708135,8.104341477991472e-05,86.08333333333333,0.7641262257565147,90.87,0.20510160083886658
37,38,0.018149579834674398,8.09400962214563e-05,86.13333333333334,0.5169354139756954,90.93,0.24055491403558188
38,39,0.018161320985339468,8.082749429942961e-05,86.08333333333333,0.771722460186015,90.95333333333333,0.13888444437332753
39,40,0.018173017798051236,8.07824450039635e-05,86.3,0.5715476066494064,90.91666666666667,0.2522344588319013
40,41,0.0181847238469036,8.071977599579342e-05,86.3,0.6794605703546489,90.86,0.22861904265976837
41,42,0.0181963932220597,8.067132695455444e-05,86.26666666666667,0.4249182927994006,90.95333333333333,0.1746106780494513
42,43,0.018208000546569365,8.055085154389514e-05,86.05,0.5759050847723683,91.02999999999999,0.19131126469709048
43,44,0.0182196719090427,8.040383413756403e-05,85.98333333333335,0.47842333648024765,90.95666666666666,0.19601587237319035
44,45,0.018231300377152267,8.021311645388587e-05,86.31666666666668,0.377123616632824,90.94,0.07483314773547534
45,46,0.0182324542774505,8.019197434356639e-05,86.36666666666667,0.5948856099191551,91.06333333333332,0.08178562764256976
46,47,0.0182336080611683,8.017260403672055e-05,86.36666666666667,0.48362060428489984,91.05666666666667,0.10656244908764016
47,48,0.0182347631684957,8.015336577789314e-05,86.30000000000001,0.5016638981097427,91.04333333333334,0.12762793146050636
48,49,0.0182359182372519,8.01333978828742e-05,86.06666666666666,0.5436502143433345,91.04,0.20116328359485916
49,50,0.018237076009888165,8.011483894500732e-05,86.25,0.5612486080160897,91.00333333333333,0.18372685039361086


==> data/DNN/privacy_accuracy_dynamics_width_2048_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.6241365237742246e-07,2.3331882353866773e-08,50.0,0.0,50.29,0.38944404818493356
1,2,1.372111101762212e-06,6.41204034056633e-08,50.11666666666667,0.16499158227686175,50.16,0.22627416997969374
2,3,3.0125327804529994e-06,1.822815079370376e-07,52.78333333333333,1.6739839372652994,50.61333333333334,0.5251243239039266
3,4,6.077165790630572e-06,5.483661971728948e-07,59.63333333333333,5.372822556368508,54.39333333333334,2.265278986987893
4,5,1.237843746187499e-05,1.2999037378576392e-06,76.51666666666667,2.7411473672330877,68.33666666666666,1.756897518038233
5,6,2.6082260452150758e-05,2.308636120984783e-06,80.43333333333334,0.6018490028422561,77.87666666666667,0.5103158063613377
6,7,5.384075921208992e-05,5.083335149826193e-06,81.10000000000001,0.9899494936611571,79.75666666666666,0.5065789397736801
7,8,0.00010156679395346632,9.471138416609737e-06,82.30000000000001,0.9092121131323856,80.49,0.18779421361338022
8,9,0.00017305927671300002,1.473632917275329e-05,81.71666666666665,0.7728015412913086,80.91000000000001,0.07483314773548166
9,10,0.0002687704038699,2.1099005795338685e-05,80.61666666666667,3.114571488271789,81.29666666666667,0.30401023374587155
10,11,0.00038830163951063327,3.090854617983742e-05,82.53333333333332,0.9698224350650724,81.15333333333335,0.6209848808322317
11,12,0.0005225729228689667,3.4573860997284607e-05,80.23333333333333,1.959733541978494,81.34333333333335,0.2867441755680889
12,13,0.0006688748508880666,3.871954300774432e-05,83.3,0.2121320343559656,80.87666666666667,0.24716166549221985
13,14,0.0008273469227944,4.423624322691263e-05,77.55,4.197816892941691,81.68666666666667,0.20237478982213883
14,15,0.0010003920336028001,4.7347172379012674e-05,83.56666666666666,0.9783773414292827,81.31,0.15577761927398145
15,16,0.0011877427740448333,5.088566925578425e-05,80.10000000000001,2.940238085597831,81.53333333333333,0.18926759422104475
16,17,0.0013917532453011667,4.9042160932842094e-05,84.01666666666667,1.0249661241014594,81.89666666666666,0.33079029946814087
17,18,0.00161777341309,4.706613911704285e-05,82.89999999999999,2.6673957336698257,81.94666666666667,0.09463379711051796
18,19,0.0018619801201902667,5.077794654862281e-05,82.21666666666667,1.8512758363415776,82.24666666666667,0.16937794687883143
19,20,0.002134336527213433,5.233836936305545e-05,80.74999999999999,5.040998578324205,82.33,0.26280537792569614
20,21,0.0024360823723862334,5.8894704178851855e-05,84.56666666666668,0.30092450142113025,82.33,0.12027745701778916
21,22,0.0027646859481385336,5.79338546928993e-05,83.8,2.6648952449705567,82.77333333333333,0.5512611802847052
22,23,0.0031282504466339004,5.7904502793587425e-05,81.98333333333333,4.874480029249845,82.48,0.2299275248130752
23,24,0.003528749390565633,4.5512456333546214e-05,80.06666666666668,4.931587528935841,82.90333333333332,0.07318166133366749
24,25,0.003967930230829433,4.8942790849421256e-05,79.35,6.153995991765562,83.27666666666666,0.35367907612536464
25,26,0.0040039841418628664,4.972921388254688e-05,86.26666666666667,0.4189935029992181,86.53333333333335,0.08576453553512724
26,27,0.0040407206516164,5.034738373229566e-05,86.46666666666668,0.06236095644623514,87.0,0.04546060565661986
27,28,0.004079139665167,5.010338429721812e-05,86.16666666666667,0.26246692913372954,87.19666666666667,0.22866763848190091
28,29,0.0041194005687535335,4.912960836477029e-05,86.5,0.4966554808583803,87.21,0.29131884021921406
29,30,0.004162135869785,4.794477349858324e-05,86.2,0.21602468994692736,87.31,0.3009983388658488
30,31,0.0042075950069009336,4.6854792980615534e-05,86.16666666666667,0.22484562605386618,87.33333333333333,0.21545816814923327
31,32,0.0042540824559993,4.584047739727597e-05,85.93333333333334,0.8209073570683231,87.64666666666666,0.33489633553616466
32,33,0.004302072577122233,4.54497775844034e-05,86.51666666666667,0.4642796092394684,87.55333333333333,0.4336152928832409
33,34,0.0043516585233751995,4.501788350332064e-05,86.7,0.5522680508593664,87.58,0.2121320343559589
34,35,0.0044026636840193,4.4633075964552476e-05,86.46666666666665,0.42882267767561905,87.66333333333334,0.28767265347187837
35,36,0.004407712019921034,4.456283011590004e-05,86.5,0.7788880963698641,87.95666666666666,0.21013223349965665
36,37,0.004412769759806433,4.4485860978552753e-05,86.55000000000001,0.45460605656619335,88.08,0.22627416997969038
37,38,0.004417833576491467,4.439421497866854e-05,86.58333333333336,0.6128258770283411,88.10333333333334,0.30684777260973434
38,39,0.004422900014687067,4.4286960813226556e-05,86.36666666666667,0.3472111109333277,88.04666666666667,0.3583604640891993
39,40,0.0044279748472294,4.417443226668031e-05,86.51666666666667,0.3064129385141707,88.13333333333333,0.2932954520994547
40,41,0.004433073415725733,4.407744403412756e-05,86.53333333333335,0.41298372311212916,88.08333333333333,0.33329999833316387
41,42,0.004438202731001533,4.4005188191336304e-05,86.46666666666665,0.6342099196813493,88.12,0.3040833219146811
42,43,0.004443367214254266,4.3939298764615194e-05,86.58333333333333,0.5038738819276947,88.10666666666668,0.2503774927761833
43,44,0.004448547121106267,4.386219608729477e-05,86.51666666666667,0.3704351795148842,88.15666666666668,0.3596603335864997
44,45,0.004453752840476167,4.378536966968624e-05,86.56666666666668,0.5104464277037827,88.25,0.366696968444881
45,46,0.0044542730802125995,4.377567367698374e-05,86.5,0.6416125518306793,88.29,0.3779770716150215
46,47,0.004454793125523833,4.376584055023007e-05,86.43333333333334,0.5201495511442421,88.29333333333334,0.40713088258637065
47,48,0.004455313050332533,4.375570305905742e-05,86.53333333333335,0.4642796092394684,88.24666666666667,0.4000277768133419
48,49,0.0044558335823115,4.3744918064785e-05,86.51666666666667,0.6944222218666597,88.21333333333332,0.42397589029985083
49,50,0.004456354273993133,4.3734497207733846e-05,86.46666666666665,0.5807083796728091,88.23333333333333,0.3842163742245008


==> data/DNN/privacy_accuracy_dynamics_width_2048_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.026905431499276534,0.008645264753960732,69.89999999999999,5.364854766595891,72.82666666666667,1.4984510521053216
1,2,0.029169640802042134,0.00839350384853003,76.3,5.633086779614407,77.47666666666667,0.5510192575783733
2,3,0.031690957725189005,0.008128380500371174,72.10000000000001,7.359461030990428,79.06333333333333,0.44093335349259605
3,4,0.034589487028123596,0.007863338663732287,80.14999999999999,1.801850900231946,78.97,0.30210373494325654
4,5,0.0379402215878129,0.007604516797660675,72.81666666666666,8.368027777731674,79.45,0.5559376463837169
5,6,0.041858223838945434,0.007325523516222209,81.0,1.909624744986999,78.88,0.4092269134192749
6,7,0.04610929150453139,0.007122809528787853,79.7,4.2251232723633825,79.51666666666667,0.2745096638655098
7,8,0.05084127287001866,0.006869056735384072,79.10000000000001,1.8170488894541839,78.88333333333334,0.5050632523643849
8,9,0.05605709330983013,0.0067211718704856226,74.98333333333333,3.751073920300102,78.80000000000001,0.2833137248116789
9,10,0.06169513490866113,0.006528472591845217,77.43333333333332,3.8799341346070384,79.47000000000001,0.4701772715334757
10,11,0.0681469853502944,0.006119737696157282,70.5,12.29878042734319,78.86666666666666,0.7272933077896162
11,12,0.07550800026974887,0.005965434185154733,66.25,11.203570859328737,78.22666666666667,0.330891052899424
12,13,0.08328955045470866,0.005566921911907606,74.58333333333333,7.038268410782748,78.58333333333333,0.5185449728701389
13,14,0.0918023557600266,0.005207268149015523,69.66666666666667,13.142889924044695,77.86666666666666,0.5112294548982398
14,15,0.10016655210158804,0.004748186597343431,70.66666666666667,11.936801172098919,78.73333333333333,0.2931817790306145
15,16,0.10905262049194364,0.0043625851670403915,79.23333333333333,2.8665697658041083,78.54,1.1198511805890397
16,17,0.11827173079299967,0.004610094671707008,76.10000000000001,3.6462309307009075,78.34666666666668,0.4688520259337884
17,18,0.12836095510829862,0.004342636072113438,76.36666666666667,5.533584331656616,77.99,0.32954514106568766
18,19,0.13864621534841998,0.004100722917444176,71.60000000000001,10.454424900490702,78.27,0.36340977789083945
19,20,0.14946645044688717,0.004823943352486675,78.14999999999999,2.9163333142835377,77.51666666666667,0.6449978466803034
20,21,0.16004129646281817,0.005092950952164777,65.91666666666667,4.083571421630284,78.25,0.588953874820994
21,22,0.1706074713713703,0.0045967866039805065,74.0,8.299497976785503,78.14333333333333,0.2718251071716704
22,23,0.181756398112607,0.004666992396800868,66.26666666666667,8.59344065099784,78.52666666666667,0.3147838764754153
23,24,0.1934517906467369,0.005469480462471944,77.56666666666666,2.8566686114345736,78.09666666666668,0.6049977043115338
24,25,0.20538616126491863,0.005197461049205996,74.46666666666665,3.4093824791139085,78.24000000000001,0.20832666655999857
25,26,0.20626469461922958,0.005215027108374365,81.95,0.7756717518813391,82.59666666666668,0.6577909157847109
26,27,0.2069050675348465,0.005216673061583871,82.71666666666665,0.3274480450731407,85.70666666666666,0.436984617069701
27,28,0.20747692470371137,0.005209306993950772,82.73333333333333,0.36817870057291135,86.96666666666665,0.3116978594016272
28,29,0.2080153547774882,0.005201997791592138,82.6,0.408248290463863,87.81333333333333,0.36012343562851934
29,30,0.20853345352728905,0.005187733504540016,82.60000000000001,0.41432676315520106,88.40333333333335,0.41120419366646793
30,31,0.20904620299574314,0.005166475392645765,83.23333333333333,0.35668224265054393,88.79333333333334,0.09177266598624013
31,32,0.20954747874100757,0.005141162105524657,82.71666666666665,0.3423773097362362,89.36,0.11518101695448
32,33,0.2100344292402605,0.005121594058579775,82.49999999999999,0.10801234497346478,89.83666666666666,0.3072819913731073
33,34,0.21053318785038821,0.005108095125745823,82.96666666666667,0.5778311941119876,89.80333333333334,0.29101355447622784
34,35,0.21102513356457756,0.005096783241491231,82.63333333333334,0.3324989557209985,90.21666666666665,0.26411277052720844
35,36,0.2110661771767973,0.005095591246499542,82.89999999999999,0.14142135623731486,91.79666666666667,0.30554141381415806
36,37,0.211107044409912,0.005093908547056104,82.91666666666667,0.16996731711976285,91.80666666666667,0.17931970208417133
37,38,0.21114742557528018,0.005092357259538125,82.95,0.1471960144387955,91.92,0.22642143596988776
38,39,0.21118775060969874,0.0050910477962551786,83.28333333333335,0.047140452079107185,91.92333333333333,0.2967977238606946
39,40,0.21122805054785795,0.0050905674249175645,83.01666666666667,0.09428090415820768,91.96333333333332,0.4478342947514788
40,41,0.21126850820859155,0.005089400442147437,83.11666666666666,0.27788886667555296,92.03333333333335,0.3579882058889019
41,42,0.2113090714013508,0.005088469713796532,83.28333333333335,0.09428090415820768,91.97666666666665,0.35349053106915923
42,43,0.21134965488755744,0.0050875689911275826,83.56666666666666,0.37043517951487775,92.08666666666666,0.320970749792289
43,44,0.21139026731507235,0.005086443406353375,83.14999999999999,0.2549509756796424,92.09999999999998,0.38401388863772534
44,45,0.21143122616348306,0.00508530277179782,83.25,0.2677063067368131,92.05666666666667,0.4479087208597533
45,46,0.21143519425481538,0.005085207386865516,83.36666666666666,0.28963578661638073,92.29333333333334,0.5797317387282567
46,47,0.21143914182749046,0.005085117722916958,83.36666666666666,0.44969125210773586,92.34999999999998,0.4726520919238592
47,48,0.21144310098198704,0.0050850296916964376,83.21666666666665,0.5436502143433359,92.33,0.4336665385600656
48,49,0.21144704952357385,0.0050849552142399595,83.21666666666667,0.4109609335312648,92.25999999999999,0.36120169803956403
49,50,0.21145099486049737,0.005084884162734116,83.08333333333333,0.4326918328582436,92.38999999999999,0.32526911934581076


==> data/DNN/privacy_accuracy_dynamics_width_2048_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.0014398154199591e-06,7.96738246481526e-08,50.0,0.0,50.02,0.028284271247462973
1,2,2.8871171435211572e-06,2.6455634802232167e-07,50.18333333333333,0.08498365855987909,50.080000000000005,0.048989794855659616
2,3,6.533447459795757e-06,5.811471232959008e-07,67.38333333333333,2.8335294049804562,57.31666666666667,0.8583058248019112
3,4,1.4282557386302005e-05,1.2000011714652221e-06,76.43333333333334,4.16419926943411,72.96,0.6537583651472478
4,5,3.160664716105929e-05,2.557474418834267e-06,79.58333333333333,1.0338708279513888,78.04666666666667,0.3118047822311668
5,6,6.700672385149353e-05,4.759501480853696e-06,80.19999999999999,1.449712615198847,79.82,0.07071067811865743
6,7,0.00012521314650733333,7.89029186770254e-06,81.14999999999999,0.8689073598491359,80.68333333333334,0.023570226039550245
7,8,0.0002074947812845,8.828347045213086e-06,80.73333333333333,3.000370347510821,81.21,0.34554305086341536
8,9,0.00031398804551419996,9.101477515839243e-06,80.43333333333334,3.5370263719055846,81.37333333333333,0.08498365855987956
9,10,0.00043876889087416667,1.1324360423821604e-05,78.45,5.015476049190142,81.43,0.14854853303438012
10,11,0.0005746135816139666,1.1772090238215273e-05,73.51666666666667,5.492014404771914,81.76333333333332,0.16438437341250792
11,12,0.0007239692392897,1.4856501413930775e-05,77.35000000000001,7.204975132966573,81.46333333333332,0.5764450441185949
12,13,0.0008876496899033999,1.5164204528804074e-05,78.75,5.4529808362032615,81.77,0.6219860662962411
13,14,0.0010646416915802666,1.5254720793968538e-05,84.35000000000001,0.7560864148142481,81.81666666666668,0.06847546194724873
14,15,0.0012555775266694666,1.7240436710154527e-05,83.06666666666666,1.3331249837214192,82.48,0.27531799795872314
15,16,0.0014707429921868669,1.971817067369207e-05,79.58333333333333,3.7061510432732683,81.81333333333333,0.4058187882403775
16,17,0.0016932569084893,2.739214635975266e-05,84.7,1.063798226482194,82.22333333333334,0.23098821518759818
17,18,0.0019477497067140334,3.6248708127931275e-05,70.05,12.113903857413872,82.54,0.20314198646923842
18,19,0.0022282186203381005,4.22643874557712e-05,83.31666666666666,1.8038538989865218,82.30666666666667,0.34721111093333135
19,20,0.0025358860229279666,5.798024215049498e-05,83.26666666666667,1.933189649833206,82.40333333333334,0.48678080853250616
20,21,0.0028638849668794993,6.505484567327364e-05,71.64999999999999,11.576772722424273,82.86666666666666,0.16819301082057206
21,22,0.003216133581324434,7.803653290067515e-05,81.91666666666667,3.3489633553617137,83.21,0.14988884770611366
22,23,0.0036077067723071002,8.518479536023162e-05,84.18333333333334,2.3174459121100446,83.10333333333334,0.4099864496405818
23,24,0.004042015327530666,0.00010106976161087872,69.4,9.716309313039941,83.42999999999999,0.2647010892812242
24,25,0.004538739899068033,0.00011542814374428494,79.58333333333333,6.39587540702774,83.07666666666667,0.3598456459218135
25,26,0.004579258814965467,0.00011717750771926192,86.35000000000001,0.575905084772363,86.66666666666667,0.14197026292697715
26,27,0.004620181935898267,0.00011918398098195516,86.41666666666667,0.520149551144245,87.34333333333332,0.03399346342395164
27,28,0.004662655127517167,0.00012127215031971951,86.61666666666667,0.23570226039551584,87.37666666666667,0.04496912521077365
28,29,0.004707083175742266,0.0001235318464259227,86.56666666666668,0.30092450142113025,87.56666666666666,0.046427960923946666
29,30,0.004752606527195,0.00012633264653855658,86.55,0.38944404818493783,87.52333333333333,0.2040152499746561
30,31,0.004800349814924733,0.0001294567583919621,86.46666666666665,0.37932688922469987,87.79,0.10033277962194596
31,32,0.004850022814846967,0.0001330788625184359,86.28333333333335,0.7442371187255363,87.74666666666667,0.07586537784494184
32,33,0.0049015289177603005,0.00013627405427871903,86.7666666666667,0.27182510717167047,87.74333333333334,0.09672412085697533
33,34,0.004954700768811333,0.00013981820902878188,86.71666666666665,0.532812245438197,87.90333333333332,0.16659998666132594
34,35,0.0050094013269139336,0.00014371291748356457,86.68333333333334,0.27182510717167274,87.99333333333334,0.13695092389449376
35,36,0.0050148407824687335,0.00014411731294226634,87.18333333333334,0.3171049598406738,88.24666666666667,0.13597385369580933
36,37,0.005020280465807467,0.00014453782208567504,87.01666666666667,0.23570226039551584,88.33,0.13735598518691242
37,38,0.005025745802456267,0.00014494778956611245,86.80000000000001,0.48989794855663676,88.32666666666667,0.012472191289246521
38,39,0.0050312251645603335,0.0001453648528912449,87.08333333333333,0.43269183285823737,88.33666666666666,0.1319932658214918
39,40,0.005036726196698667,0.00014576454534273256,87.05000000000001,0.43204937989385034,88.37333333333333,0.09533566430716404
40,41,0.0050422492852283994,0.00014616265440562003,86.85000000000001,0.2041241452319315,88.31333333333335,0.03091206165164824
41,42,0.0050478169385767,0.00014657377931607374,86.91666666666667,0.3064129385141648,88.36333333333334,0.10274023338281658
42,43,0.005053437841966734,0.00014695813747857292,87.0,0.2121320343559656,88.28666666666668,0.13474255287604517
43,44,0.005059052759095167,0.0001473417571939796,86.91666666666667,0.39228674319799467,88.34666666666668,0.08993825042154906
44,45,0.0050646935057397,0.00014771008352491686,86.98333333333333,0.4938510796676377,88.29666666666668,0.08178562764256975
45,46,0.0050652566649976,0.00014774569843727263,86.86666666666667,0.3704351795148799,88.33,0.06683312551921015
46,47,0.005065819750260867,0.0001477805909287929,86.96666666666665,0.3299831645537235,88.29666666666667,0.06236095644623514
47,48,0.005066382335811768,0.00014781540431701371,86.98333333333333,0.37932688922469987,88.28666666666668,0.09030811456095979
48,49,0.005066944190690533,0.00014785037349402178,86.93333333333334,0.23921166824012827,88.27,0.10033277962195022
49,50,0.0050675074069263335,0.00014788470397147102,87.0,0.3535533905932738,88.28333333333335,0.10873004286866945


==> data/DNN/privacy_accuracy_dynamics_width_256_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,6.451035585293587e-05,1.489199620064318e-05,78.86666666666667,1.7712205459011081,73.66666666666667,0.9239889369227081
1,2,0.0001648858573263667,2.9212070556597465e-05,81.56666666666666,0.9851677804087738,79.64666666666666,0.6638440245184747
2,3,0.0002816338212106666,3.984218020362451e-05,80.80000000000001,2.060744202143159,80.84666666666668,0.438355512746854
3,4,0.0004045235657485,4.4515293718111054e-05,76.71666666666667,4.02209177197913,81.69666666666666,0.09533566430716918
4,5,0.0005349938631231,4.95201275037313e-05,83.51666666666667,0.8624899355290446,82.28,0.17682382946499808
5,6,0.0006698978050618667,5.778758430138299e-05,82.66666666666667,1.8231535560365981,82.83333333333333,0.06944222218666626
6,7,0.0008076982870877667,6.610658504002952e-05,82.06666666666666,1.5923427883328212,83.02666666666667,0.33038697848970433
7,8,0.0009425197828713665,7.65154455599477e-05,83.01666666666667,1.5739193823770694,83.49,0.22464787260659458
8,9,0.0010825122357358667,8.418560699503822e-05,81.85000000000001,2.9718120173837823,83.70666666666666,0.197540431867052
9,10,0.0012220766813776332,9.457345315007143e-05,82.96666666666667,2.6646867649980086,83.93333333333334,0.21822516404444262
10,11,0.0013642380137198998,0.00010978776413490774,83.75,1.9803198394872124,84.06666666666668,0.3830868772948968
11,12,0.0015056441122809669,0.000124697271308585,81.41666666666667,5.493228154332892,84.08,0.18457157599876167
12,13,0.0016458687570327665,0.0001412536433237276,82.68333333333334,2.129293049086684,84.44333333333333,0.2049932248202892
13,14,0.0017878069459510333,0.00015540687217777295,84.73333333333333,0.8289886743630627,84.69333333333333,0.05436502143433095
14,15,0.0019337253242893333,0.00017068965877463293,84.5,1.2027745701779105,85.03333333333333,0.18909139471576647
15,16,0.0020850023320722667,0.00018309680386311835,82.59999999999998,2.702776350347919,84.9,0.3440930106817005
16,17,0.0022398964304793,0.00019541273861489885,78.26666666666667,9.352034835026846,85.30666666666667,0.03399346342394978
17,18,0.0023890067908959,0.00020317210600102656,80.95,3.63684845252956,85.35666666666667,0.1319932658214918
18,19,0.002540526117279267,0.0002083711542220015,84.08333333333333,1.2690766547201007,85.63666666666666,0.2624669291337296
19,20,0.002693875587487967,0.00021111106094928383,85.64999999999999,0.8784455968736316,85.69333333333333,0.16739839372652468
20,21,0.0028476696208203666,0.00021625683180034086,84.58333333333333,1.6814345726855462,85.90999999999998,0.06531972647421669
21,22,0.0030077475620514,0.00021999753590688645,82.43333333333334,2.7466140771664476,85.94000000000001,0.0787400787401211
22,23,0.003168085735794333,0.00022394396917156938,83.68333333333334,2.106471509947911,86.38666666666666,0.14290634073484362
23,24,0.0033321953974318995,0.00023547405641891308,82.75,4.328972164382678,86.14999999999999,0.04546060565661881
24,25,0.0034911047917170327,0.0002467476719434827,85.86666666666667,0.9969397619158815,86.32666666666667,0.18571184369578667
25,26,0.0035060401356298006,0.0002479149842339697,86.91666666666667,0.4089281382128432,87.49000000000001,0.1104536101718708
26,27,0.0035213032205095,0.00024906096853047994,87.03333333333335,0.23921166824012166,87.56666666666666,0.08259674462242425
27,28,0.003536828933509,0.00025022152137669693,86.83333333333333,0.4696334267868481,87.53000000000002,0.11775681155103866
28,29,0.0035524698842901,0.000251368272760259,86.81666666666668,0.48705463987341174,87.61,0.08164965809276796
29,30,0.0035679660248709335,0.00025247271288494894,86.76666666666667,0.3299831645537235,87.71333333333332,0.08339997335464411
30,31,0.0035837221108132003,0.000253441126625089,86.7,0.5612486080160934,87.59333333333332,0.1309792180292598
31,32,0.003599597226483767,0.0002544798111572103,86.51666666666667,0.3399346342395173,87.58666666666666,0.0449691252107733
32,33,0.0036158596776340334,0.00025586624344335683,86.76666666666667,0.4696334267868481,87.60333333333334,0.05436502143433473
33,34,0.003632203253271533,0.00025736809407058336,86.68333333333334,0.35197853469905194,87.67,0.04320493798938372
34,35,0.0036488830910440667,0.0002588099811389123,86.46666666666665,0.4696334267868481,87.57666666666667,0.046427960923946666
35,36,0.0036505520858081,0.0002589537054463045,86.53333333333335,0.2248456260538679,87.86666666666667,0.03299831645537139
36,37,0.0036522250972052333,0.00025909875365785306,86.61666666666667,0.2013840995599114,87.84666666666668,0.0385861230093029
37,38,0.0036538907842789,0.00025925423967535936,86.56666666666668,0.23570226039551584,87.83666666666666,0.01699673171197814
38,39,0.0036555488212054333,0.0002594061955995969,86.45,0.1080123449734582,87.83999999999999,0.02160246899469734
39,40,0.0036572093132042675,0.0002595496162116065,86.76666666666667,0.23921166824011506,87.84333333333332,0.061282587702830946
40,41,0.0036588718907498,0.00025970005440656673,86.65000000000002,0.17795130420052238,87.83999999999999,0.06976149845485488
41,42,0.0036605431768039994,0.0002598572802420027,86.56666666666668,0.1545603082582596,87.77999999999999,0.056568542494919244
42,43,0.003662210064319967,0.0002600162539061862,86.5,0.3240370349203877,87.82333333333332,0.12256517540566704
43,44,0.0036638846629174333,0.0002601731096933907,86.43333333333334,0.18408935028645546,87.82666666666667,0.17820088539497958
44,45,0.0036655581726015665,0.00026033091799297425,86.35000000000001,0.12247448713915775,87.81,0.08602325267042953
45,46,0.0036657247025737665,0.00026034668597506094,86.43333333333334,0.1433720877840417,87.69,0.13638181696986268
46,47,0.0036658912024570664,0.00026036264684843244,86.43333333333334,0.10274023338282197,87.73666666666668,0.13097921802925377
47,48,0.0036660576186544336,0.0002603788446403855,86.55000000000001,0.1471960144387939,87.75666666666666,0.16006942938057334
48,49,0.003666223519570133,0.0002603948059514785,86.46666666666668,0.08498365855987956,87.75666666666666,0.15173075568988095
49,50,0.0036663897368244005,0.0002604105576096861,86.43333333333334,0.1433720877840417,87.76333333333334,0.11585431464655271


==> data/DNN/privacy_accuracy_dynamics_width_256_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,8.433614361800334e-08,1.0873014182365145e-08,61.033333333333324,8.05774299802508,54.57666666666666,3.282014963741366
1,2,1.8946416205270677e-07,2.5644980329614476e-08,58.199999999999996,8.305520252619136,60.71333333333333,7.642234984319413
2,3,3.1872752420979557e-07,5.4978331981258983e-08,57.333333333333336,7.322378180770383,57.193333333333335,7.32426257190594
3,4,4.909387224624609e-07,1.1635015777971017e-07,55.383333333333326,4.21788519942821,56.36333333333334,4.900614473943263
4,5,7.090412957820922e-07,1.8172688317933903e-07,53.96666666666667,2.8344115595461603,53.99,2.904926849337171
5,6,1.0115852276250373e-06,2.645472229857122e-07,55.98333333333333,4.446409287903619,55.96333333333334,4.255822155849824
6,7,1.4250257946386276e-06,3.961499126206322e-07,53.699999999999996,2.624245923435275,55.04999999999999,3.6695231297813042
7,8,1.9986141914140095e-06,6.158373622904221e-07,53.96666666666667,3.0771559740918035,54.38666666666666,3.758735011794379
8,9,2.8449951582287784e-06,8.919371456388955e-07,56.65,5.513166059534213,55.07333333333333,4.0593130234341634
9,10,4.081699923788479e-06,1.3285375920746916e-06,60.26666666666667,7.76587978846498,58.65,6.985131828868136
10,11,6.009723860257362e-06,2.0920366958348753e-06,66.84999999999998,6.910258075257873,63.373333333333335,7.245689906573575
11,12,9.229074420084596e-06,3.6136639712195625e-06,73.19999999999999,3.7472211926528485,69.09666666666668,6.1656269393757155
12,13,1.4735920803217704e-05,6.667341547167604e-06,75.75,3.5371834369547015,73.65333333333332,3.2372450564570414
13,14,2.3825029948472555e-05,1.1805484554194782e-05,77.8,0.6416125518306661,76.42,1.9879805498713208
14,15,3.800663347275543e-05,1.8499391252339724e-05,78.91666666666667,1.4584999904772773,77.56,1.475759691368036
15,16,5.857207922554396e-05,2.562826595515589e-05,80.0,1.2389511693363868,78.78333333333335,0.9330356668185645
16,17,8.59459360363793e-05,3.2266533854366095e-05,81.39999999999999,1.0352133435513005,79.60000000000001,0.778502836646512
17,18,0.00012058941571613658,3.866179468641722e-05,79.53333333333333,2.3795424396766323,80.24666666666667,0.7783029972674883
18,19,0.0001610476040103,4.4385757613344364e-05,81.64999999999999,0.4546060565661985,80.61,0.377094152699299
19,20,0.00020556415622286666,5.051214927675418e-05,80.71666666666665,1.6249786323381452,81.32666666666667,0.4622649552895946
20,21,0.0002554207467206333,5.533425497353572e-05,83.03333333333335,0.7919736247011203,81.74333333333334,0.3879289740260242
21,22,0.0003115377632123667,6.050053901841629e-05,82.35,0.6416125518306661,82.11666666666666,0.47681815774523323
22,23,0.0003717046334088,6.609829507800099e-05,82.85000000000001,0.8154753215150063,82.31666666666666,0.3184685576665596
23,24,0.00043718983293453335,6.888601442638109e-05,83.61666666666666,0.5512611802847053,82.38999999999999,0.34708308323320086
24,25,0.0005060161361885334,7.268507837018347e-05,83.33333333333333,0.42882267767562493,82.71333333333332,0.2720702523654847
25,26,0.0005127965120026334,7.30840155712093e-05,83.43333333333332,0.5249338582674573,83.33,0.22105806175452458
26,27,0.0005196945810955,7.337045558237117e-05,83.83333333333333,0.08498365855988142,83.40666666666665,0.267124606795323
27,28,0.0005267111136398666,7.3648545702936e-05,83.95,0.38944404818492867,83.41666666666667,0.12283683848458748
28,29,0.0005337165632916667,7.389652689180064e-05,83.43333333333332,0.5436502143433408,83.53666666666668,0.21044925490219077
29,30,0.0005407345807672666,7.404932406356469e-05,83.51666666666667,0.5436502143433388,83.52,0.23366642891095576
30,31,0.0005479209107707334,7.417941453519131e-05,83.85000000000001,0.17795130420052505,83.53000000000002,0.25468935326523745
31,32,0.0005552133489797333,7.433677525160865e-05,83.68333333333334,0.47842333648024765,83.54333333333334,0.17556258776351866
32,33,0.0005625468451268332,7.460947293464806e-05,83.66666666666667,0.40892813821284624,83.58666666666666,0.12283683848459417
33,34,0.0005699659895832334,7.494153987924599e-05,84.03333333333335,0.16499158227685792,83.63666666666667,0.16213848676020354
34,35,0.0005774231456478,7.525788398500961e-05,83.89999999999999,0.3341656275960621,83.64999999999999,0.2404163056034219
35,36,0.0005781704489952667,7.528148855230786e-05,84.0,0.24832774042919203,83.68666666666667,0.11585431464655271
36,37,0.0005789191509510001,7.530362745049208e-05,83.89999999999999,0.3341656275960621,83.69333333333333,0.1517307556898745
37,38,0.0005796670622507667,7.532870240923898e-05,83.68333333333334,0.39228674319799567,83.66333333333334,0.1309792180292593
38,39,0.0005804164480721334,7.535718432294896e-05,83.83333333333333,0.4326918328582321,83.64,0.16512621435334776
39,40,0.0005811670469458332,7.538565669355596e-05,83.86666666666667,0.42491829279939874,83.68666666666667,0.2191397321852439
40,41,0.0005819180239159,7.541450109017676e-05,83.7,0.449073119510247,83.67333333333333,0.2242518425540528
41,42,0.0005826730586906,7.544249065678064e-05,83.71666666666667,0.3064129385141648,83.69333333333333,0.2085398975948976
42,43,0.0005834251147465667,7.546535784088599e-05,84.0,0.35590260840104343,83.73,0.23622023622035243
43,44,0.0005841749217997001,7.548512149607755e-05,83.89999999999999,0.48989794855663676,83.74,0.23338094752285612
44,45,0.0005849242239649333,7.549990722038585e-05,83.8,0.37416573867739567,83.72333333333334,0.11085526098876906
45,46,0.0005849991332078333,7.550127355602686e-05,83.81666666666668,0.41096093353126556,83.75999999999999,0.16309506430299664
46,47,0.0005850740997687333,7.550279133220183e-05,83.80000000000001,0.44907311951025275,83.78333333333335,0.1697710877099527
47,48,0.0005851492217654666,7.550427946659552e-05,83.85000000000001,0.43011626335212455,83.81666666666666,0.15062831370259985
48,49,0.0005852243052269666,7.550573651632581e-05,83.86666666666666,0.4921607686744479,83.78,0.16309506430299664
49,50,0.0005852995716273666,7.550731062343148e-05,83.80000000000001,0.44907311951025275,83.74333333333334,0.2028683207293723


==> data/DNN/privacy_accuracy_dynamics_width_256_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.002740495635795233,0.00031613339939308573,68.13333333333334,1.6903319858010806,69.81333333333333,0.36114016977099206
1,2,0.0035401164507310665,0.00038880737218304954,78.14999999999999,0.8841191473249916,77.0,0.41214884042863453
2,3,0.004199307230976934,0.00045173876169876475,75.16666666666667,3.6933122743081968,79.29,0.4952440475832818
3,4,0.0048041387449868,0.0005334859142641691,80.64999999999999,0.8831760866327828,80.52,0.395052739095257
4,5,0.0053784768779395675,0.0006071525688510017,78.89999999999999,2.133463537693268,81.35000000000001,0.3959797974644649
5,6,0.005922994220905933,0.0006779567568649393,80.61666666666667,1.0036046144883042,81.95666666666666,0.47842333648024765
6,7,0.0064418254597357,0.0007442095237779876,79.88333333333334,1.295076145337491,82.58666666666666,0.40713088258637065
7,8,0.006948278967944967,0.0008134258461049993,78.15,3.47562943939655,82.95666666666666,0.2495774206311317
8,9,0.007432713729924167,0.0008782638601213186,82.18333333333334,0.3299831645537211,83.45666666666666,0.2583709650010165
9,10,0.007931147371668966,0.0009512346089979738,79.94999999999999,2.334880439480076,83.7,0.362859017617953
10,11,0.008418962077674567,0.0010242131543367694,79.96666666666667,2.0331967167219434,84.07666666666667,0.3066304326420034
11,12,0.0089178955765657,0.001083652992673056,82.3,0.1080123449734582,84.22333333333334,0.3718721405118805
12,13,0.009407488427193899,0.001136312462443019,81.08333333333333,1.7206265008872683,84.28666666666668,0.327854981491648
13,14,0.009896900474340801,0.001195558753180077,76.36666666666667,2.861332246038932,84.60666666666667,0.08498365855988142
14,15,0.010376550346103833,0.001242927485459141,79.3,5.081502402505251,84.65333333333332,0.4558021013066491
15,16,0.0108425515722302,0.001288346532172547,81.5,2.5261960863453687,85.04,0.5309111664550542
16,17,0.011308276583847135,0.0013441070464575166,76.39999999999999,8.798863562983572,85.19666666666667,0.1922382780706155
17,18,0.0117712948004605,0.0013988286111452908,77.78333333333335,7.814658590680013,85.46999999999998,0.2736177382164157
18,19,0.012223064111849766,0.0014445166420392766,80.41666666666667,3.0238863882244162,85.89666666666666,0.18926759422104208
19,20,0.012683930675685866,0.0014905484818364106,82.33333333333333,0.2867441755680828,85.90666666666668,0.40868352330650953
20,21,0.013136112419155833,0.0015225183885576718,81.93333333333332,2.326060092851336,85.92333333333333,0.009428090415818758
21,22,0.013597548982552833,0.0015620218858904981,80.89999999999999,3.429528636221993,85.71333333333332,0.26549743668986253
22,23,0.014057293300919335,0.0015992682766986183,83.18333333333334,0.7760297817881899,86.31666666666666,0.3929659301036426
23,24,0.014517122358380333,0.001649518433864505,82.9,0.5016638981097427,86.37666666666667,0.28767265347188137
24,25,0.014999724135550499,0.0016986163285689236,82.85000000000001,1.097724920005009,86.00666666666666,0.29780679792255854
25,26,0.015040684704469566,0.0017016652370394803,83.75,0.5115336417740877,87.75666666666666,0.14704496666741654
26,27,0.015080484886552033,0.0017042723438431553,83.95,0.37416573867739567,88.13666666666666,0.30269162892657725
27,28,0.0151206873375889,0.0017063128684436906,83.89999999999999,0.21602468994692955,88.33333333333333,0.35490217744550606
28,29,0.015161047872500166,0.0017087830235198314,83.64999999999999,0.4143267631552022,88.23666666666668,0.3586394041683463
29,30,0.015200957812778798,0.001711354478881767,83.66666666666667,0.3566822426505488,88.41333333333334,0.3955024933198533
30,31,0.015240688708807867,0.0017136630956617444,84.18333333333334,0.3858612300930052,88.42333333333333,0.3544322533605301
31,32,0.015280606173046135,0.0017157434299744424,83.73333333333333,0.2054804667656324,88.33,0.48006943942169494
32,33,0.015320545624030799,0.001717669231622323,83.91666666666667,0.4988876515698596,88.51333333333334,0.3843898484033588
33,34,0.015360429131904434,0.0017193972833628249,84.13333333333333,0.6128258770283411,88.62,0.37850583438919677
34,35,0.015400482934913534,0.001720538503205746,83.78333333333332,0.9222556888171336,88.76333333333334,0.34883934538536104
35,36,0.015404386402078899,0.0017206813990049807,83.96666666666665,0.551261180284711,88.85666666666668,0.3299831645537235
36,37,0.015408296754987767,0.001720813854964135,83.98333333333335,0.6599663291074475,88.88666666666667,0.360585942907123
37,38,0.0154121811273278,0.0017209551371565371,84.03333333333335,0.5137011669140814,88.91000000000001,0.383231870630125
38,39,0.015416078166351668,0.0017211150787628591,84.03333333333335,0.6859705209085575,88.92666666666666,0.3070649587447067
39,40,0.0154199715396314,0.0017212790483211188,83.86666666666666,0.5720334100576866,88.89999999999999,0.3398038649966569
40,41,0.015423880984848667,0.0017214336483171162,84.06666666666666,0.5920773222777158,88.94666666666666,0.3680881536926832
41,42,0.015427787155471334,0.0017215838377757197,83.81666666666666,0.8106924338010164,88.93,0.3967366884975454
42,43,0.015431704735348634,0.0017217408456574588,83.83333333333333,0.6141841924229424,88.93,0.4561432523524418
43,44,0.015435632942655235,0.0017218770004435056,84.08333333333333,0.7191816336797083,88.87666666666667,0.43622114676948864
44,45,0.015439534000114366,0.0017220341592715412,83.78333333333333,0.7408703590297641,88.91333333333334,0.4481319250201
45,46,0.015439923745156936,0.0017220488411981696,83.86666666666666,0.7531415685130042,88.90666666666668,0.44790872085975403
46,47,0.015440314059208635,0.001722063066609855,83.81666666666666,0.6637435917246666,88.92333333333333,0.41962946618283276
47,48,0.015440704604660233,0.0017220777817291563,83.8,0.5492419017761402,88.95333333333333,0.4267968551378501
48,49,0.015441095010026698,0.0017220923622605052,83.83333333333333,0.6786424357167412,88.98,0.37478882943154773
49,50,0.015441485093634735,0.001722107294047479,83.86666666666666,0.5720334100576802,88.99333333333334,0.3417926596962263


==> data/DNN/privacy_accuracy_dynamics_width_256_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2364938577257712e-07,6.253051608050381e-08,50.53333333333333,0.7542472332656515,52.01333333333334,1.7144548858326845
1,2,5.285445192934436e-07,1.3228115743729863e-07,50.03333333333333,0.023570226039550245,50.29666666666666,0.4124991582483011
2,3,9.373373670521476e-07,2.3641965894089026e-07,50.31666666666666,0.4478342947514814,50.04,0.04966554808583793
3,4,1.4990886036373466e-06,4.063734985083831e-07,50.166666666666664,0.23570226039551584,50.10333333333333,0.14613540144522089
4,5,2.2770004759343245e-06,6.326764597229378e-07,51.03333333333334,1.4619241506392266,50.63,0.8353841431740647
5,6,3.3842290466210592e-06,9.016771205856983e-07,56.616666666666674,8.863251221883663,53.21666666666667,4.407632269396147
6,7,5.053042599989481e-06,1.3933847612955238e-06,61.25,9.188126395879992,57.98333333333334,7.6908184797776205
7,8,7.742384636852713e-06,2.3925868580280666e-06,70.10000000000001,6.4587150424833,64.57666666666667,6.517286415543072
8,9,1.2300011851588622e-05,4.307253858115811e-06,74.31666666666666,4.520017207440212,71.64666666666666,3.5171800573123284
9,10,2.0175847832116795e-05,7.5333223574665475e-06,78.2,1.2734467663262057,76.21333333333332,1.2859324329925828
10,11,3.3417371379968115e-05,1.2161640284083372e-05,80.35000000000001,1.0637982264821884,78.31666666666666,0.5525898619731952
11,12,5.3058983199558694e-05,1.7315954846940454e-05,81.75,0.898146239020494,79.41666666666667,0.6641954197038382
12,13,8.01978493956074e-05,2.3912510696800493e-05,81.28333333333332,0.9058452161134096,79.93,0.4496665431183461
13,14,0.00011463159553954023,2.9933184333698163e-05,81.73333333333333,1.0926522268722472,80.45666666666666,0.47373222628634754
14,15,0.00015465797631096666,3.547322543955502e-05,82.38333333333333,0.8209073570683184,81.09666666666668,0.43392267616349506
15,16,0.00020075858693259998,4.119985308855959e-05,81.75,0.4966554808583803,81.60333333333334,0.47674824476749544
16,17,0.0002527427355616,4.5386684129203126e-05,82.56666666666666,1.1549410759380319,81.98666666666666,0.2894055209486462
17,18,0.0003099424943596,4.910808755888639e-05,82.1,1.6170961628796259,82.30666666666667,0.2715797406942476
18,19,0.00037203202514103336,5.3151553755408884e-05,82.61666666666667,2.435273199367076,82.55666666666666,0.17211107524567243
19,20,0.00043580473003483334,5.520157740921232e-05,78.7,5.143928459844673,82.70666666666666,0.27776888874665734
20,21,0.0005030138140258334,5.7169627454725595e-05,83.61666666666667,0.3472111109333254,82.99000000000001,0.18991226044325202
21,22,0.0005705773326844666,5.8408686476488786e-05,83.41666666666667,0.7919736247011137,83.09000000000002,0.10033277962195022
22,23,0.000640376634497,5.966622500909831e-05,81.45,3.3236526092037177,83.07333333333334,0.29488227406128575
23,24,0.0007142399785519666,5.996126057426909e-05,82.8,1.3272779161376365,83.29666666666667,0.29101355447623156
24,25,0.0007921283689931334,5.936775780185584e-05,82.58333333333333,2.970503137330253,83.48,0.03559026084010262
25,26,0.0007996510774132334,5.9502190320190685e-05,84.43333333333334,0.4006938426723742,84.07000000000001,0.16872067646458616
26,27,0.0008072110861607667,5.958861441876604e-05,84.46666666666667,0.48362060428489984,84.23666666666666,0.026246692913372897
27,28,0.0008149143444036332,5.96387560961889e-05,84.71666666666665,0.2718251071716661,84.29,0.10424330514073973
28,29,0.0008227198810325666,5.972427195925504e-05,84.78333333333333,0.3793268892247023,84.25,0.04898979485566542
29,30,0.0008305261923810999,5.974689061490058e-05,84.2,0.2828427124746163,84.34333333333335,0.05436502143433473
30,31,0.0008384961949951999,5.9672710003880606e-05,84.44999999999999,0.28577380332470526,84.18666666666667,0.0418993502999191
31,32,0.0008465356481972999,5.965855526578495e-05,84.58333333333333,0.3472111109333277,84.26666666666667,0.06128258770283635
32,33,0.0008546019924066334,5.974926042695148e-05,84.8,0.04082482904638978,84.25999999999999,0.07257180352359073
33,34,0.0008627224120248333,5.979638510273986e-05,84.96666666666667,0.41298372311212556,84.19666666666667,0.06944222218666626
34,35,0.0008710123409343,5.993494293684669e-05,84.63333333333334,0.3793268892247065,84.15333333333332,0.1357284871433476
35,36,0.000871849887909,5.9954389379961395e-05,84.58333333333333,0.4938510796676377,84.28666666666668,0.08055363982395837
36,37,0.0008726883141963334,5.99736684151592e-05,84.69999999999999,0.21602468994692955,84.32666666666667,0.132748718344928
37,38,0.0008735291090175333,5.999228046029208e-05,84.68333333333334,0.1433720877840472,84.27,0.09626352718795231
38,39,0.0008743723285250335,6.00078368722649e-05,84.73333333333333,0.38801489089409497,84.29,0.09933109617167586
39,40,0.0008752143733404334,6.0020133836726476e-05,84.51666666666667,0.271825107171664,84.31333333333333,0.1291854825005089
40,41,0.0008760525850911666,6.0030991789018526e-05,84.53333333333333,0.3704351795148831,84.31,0.10424330514074609
41,42,0.0008768848869921665,6.0041991574299005e-05,84.46666666666665,0.3922867431979894,84.35000000000001,0.0616441400296921
42,43,0.0008777184646511334,6.00565249585611e-05,84.58333333333333,0.30641293851416657,84.35666666666667,0.07408703590298345
43,44,0.0008785522190537333,6.0070692419625616e-05,84.61666666666667,0.16499158227686414,84.33999999999999,0.11575836902790214
44,45,0.0008793874614659667,6.0085176021132096e-05,84.58333333333333,0.12472191289246395,84.40333333333334,0.047842333648024794
45,46,0.0008794709995441,6.008684916329118e-05,84.63333333333334,0.1433720877840417,84.42333333333333,0.06798692684790328
46,47,0.0008795545970241666,6.0088577026494204e-05,84.7,0.21602468994692955,84.44666666666666,0.08993825042154906
47,48,0.0008796380718162334,6.009032611747178e-05,84.68333333333334,0.22484562605386793,84.40333333333332,0.08178562764257323
48,49,0.0008797215681320335,6.00922882909205e-05,84.7,0.28577380332470115,84.39666666666666,0.12552113589175184
49,50,0.0008798049725343999,6.0094177366923e-05,84.63333333333333,0.2054804667656324,84.40666666666665,0.11440668201153581


==> data/DNN/privacy_accuracy_dynamics_width_256_depth_14_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,6.697955290264282e-05,1.7263417888923197e-05,69.66666666666667,3.920317447463771,70.41333333333334,2.11695273657418
1,2,0.00020830751837513334,3.434582709730213e-05,74.5,2.069218854221721,79.24000000000001,0.46697608789601597
2,3,0.00036812943089043333,4.3267179430693445e-05,78.46666666666665,3.842163742245009,80.57,0.2969848480983478
3,4,0.0005315991148359334,4.915273219734641e-05,83.24999999999999,0.7626707459098403,81.55333333333333,0.24499433100017406
4,5,0.0006938155647814667,5.1390127906848634e-05,80.33333333333333,2.4291059169076084,82.33,0.10801234497346478
5,6,0.000860052118147,5.585838895368083e-05,84.3,0.46368092477478945,82.83666666666666,0.15839472494022386
6,7,0.0010301714343254333,5.97826958201247e-05,80.75,1.5641824275533438,83.00666666666666,0.061282587702830425
7,8,0.0011946468377421666,6.571453774756776e-05,82.75,2.0579115627256686,83.54666666666667,0.23697163449568012
8,9,0.0013687699392370665,7.052320238322699e-05,76.43333333333334,11.489149470502836,83.64999999999999,0.1920069443188566
9,10,0.0015440557274256667,7.449386846637944e-05,82.66666666666667,1.3274871834493205,83.98333333333333,0.2882514334550467
10,11,0.0017297401080244668,8.298112798429779e-05,85.36666666666667,0.3299831645537211,84.57000000000001,0.2933712096758468
11,12,0.0019158094615156333,9.498677165626341e-05,78.91666666666667,4.758559539281705,84.29,0.14236104336041577
12,13,0.0021022508672186666,0.00010512641450776207,85.23333333333333,0.5807083796728185,84.68333333333334,0.3602159845919628
13,14,0.0022865924223675668,0.00011195061621126551,85.14999999999999,0.10801234497346478,84.82333333333334,0.13888444437332684
14,15,0.0024785884573152667,0.00011722937432598831,84.91666666666667,0.8891319112232738,84.87333333333335,0.12472191289246395
15,16,0.0026709882245378996,0.0001190255875184719,85.28333333333335,0.3399346342395173,85.14,0.16673332000533045
16,17,0.0028731780220849004,0.0001256357883923772,80.66666666666667,4.784930047091129,85.02333333333333,0.02054804667656224
17,18,0.0030746171568699003,0.00013196772384687044,78.95,4.436778110295806,85.14,0.38995726261561614
18,19,0.0032676887384976666,0.00013905495112058228,84.73333333333333,0.771722460186015,85.28333333333333,0.2955597326354801
19,20,0.0034651863898603,0.00014995600793854826,84.39999999999999,0.8640987597877138,85.73,0.10708252269472932
20,21,0.0036531359756308665,0.00015483041236027224,82.66666666666667,2.5381533094401982,85.71333333333332,0.08653836657165047
21,22,0.003852909088999667,0.0001639063703154408,85.03333333333335,0.816836716989529,85.89999999999999,0.23551362310207732
22,23,0.004048713727566901,0.0001698217255000342,83.6,1.6283938917432361,86.01333333333332,0.28686039965266874
23,24,0.0042560438810633,0.00017779245298605063,84.30000000000001,2.970970660687621,85.94,0.23508863576674122
24,25,0.004466040469666266,0.00019110064831102014,81.41666666666667,3.7820482398944706,85.86,0.2174089847882716
25,26,0.0044848176955220665,0.00019169922398150685,86.08333333333333,0.5104464277037827,87.02,0.10614455552060513
26,27,0.0045039523191309,0.00019204987175435717,86.16666666666667,0.5720334100576866,87.31,0.1451436070471834
27,28,0.004523811255461433,0.0001924352903735088,86.11666666666667,0.16499158227685792,87.42,0.12027745701778839
28,29,0.004544318814788166,0.00019266340226675022,86.2,0.21602468994692955,87.52666666666666,0.22837590843947583
29,30,0.0045650054984036,0.00019313723238626495,85.95,0.7427426651719079,87.44333333333333,0.19601587237318271
30,31,0.0045858543389556,0.0001934080514314232,86.45,0.5212165257037291,87.45,0.23151673805580672
31,32,0.004607154669592667,0.0001942318226253911,86.38333333333334,0.7133644853010912,87.43333333333332,0.2283759084394758
32,33,0.004628955135721633,0.000194832868434938,86.38333333333333,0.43652669512362485,87.52,0.2899425230397658
33,34,0.004651343486717234,0.0001956310934619742,86.28333333333335,0.48362060428489984,87.39333333333333,0.06548960901462712
34,35,0.004673800446686267,0.00019650224544961607,86.2,0.6964194138592082,87.53666666666668,0.22231109334044497
35,36,0.0046760330001596,0.00019659980325488903,86.56666666666668,0.5920773222777157,87.66666666666667,0.1381625451737497
36,37,0.004678267243645266,0.0001966860765248567,86.7,0.5212165257037291,87.65333333333332,0.19344824171396044
37,38,0.004680490752483166,0.00019677200881799297,86.64999999999999,0.46368092477478284,87.69333333333333,0.2584999462712151
38,39,0.004682711354005167,0.00019685255224838381,86.68333333333334,0.5071708018234328,87.66000000000001,0.15641824275533703
39,40,0.004684928135155533,0.00019694304792628635,86.78333333333335,0.4089281382128432,87.61666666666667,0.22065558884580155
40,41,0.004687146964369066,0.00019703499856146822,86.65000000000002,0.5492419017761402,87.61666666666667,0.2174600857373351
41,42,0.0046893673100663,0.00019711944938933298,86.78333333333335,0.5920773222777157,87.72999999999998,0.22992752481307296
42,43,0.004691594412770034,0.0001972174118878091,86.78333333333335,0.41096093353126556,87.68333333333334,0.13274871834493251
43,44,0.004693850917322567,0.0001972886975140558,86.75,0.362859017617953,87.70333333333333,0.19938795238318113
44,45,0.0046961431684697,0.00019737570383807716,86.73333333333333,0.5104464277037868,87.72666666666667,0.16739839372652818
45,46,0.004696372452576768,0.0001973846085063811,86.78333333333335,0.43652669512362846,87.65333333333335,0.18785337071473587
46,47,0.004696601385923633,0.00019739298954000266,86.75,0.3937003937005856,87.64,0.1964688270438869
47,48,0.004696831182187933,0.00019740129642615266,86.68333333333334,0.4403281604540959,87.71666666666665,0.1558489297008136
48,49,0.004697061598554967,0.0001974097601219376,86.76666666666667,0.3299831645537211,87.74666666666667,0.16759740119968922
49,50,0.004697291939893134,0.0001974183529839128,86.73333333333333,0.3681787005729109,87.68666666666667,0.18116904322268512


==> data/DNN/privacy_accuracy_dynamics_width_256_depth_14_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,5.18224170256038e-09,8.257872598571683e-10,50.26666666666666,0.34237730973623287,50.126666666666665,0.08653836657164828
1,2,1.1209244735327567e-08,1.3445128327844104e-09,50.833333333333336,0.9366014212151418,50.26,0.168720676464588
2,3,1.7457235988697253e-08,1.9627193203353228e-09,50.166666666666664,0.20138409955991143,50.23333333333333,0.23795424396766518
3,4,2.4839110724679806e-08,1.969450320274888e-09,50.083333333333336,0.11785113019775457,50.080000000000005,0.0748331477354785
4,5,3.366257463354036e-08,2.0454733071951038e-09,50.133333333333326,0.1545603082582629,50.04,0.032659863237111245
5,6,4.395841473044846e-08,2.451017052176631e-09,50.23333333333333,0.26246692913372743,50.089999999999996,0.050990195135928854
6,7,5.6323462946283506e-08,4.2377657260670645e-09,50.166666666666664,0.23570226039551584,50.096666666666664,0.09741092797468134
7,8,7.100313748741306e-08,5.403672768251713e-09,50.21666666666667,0.2718251071716694,50.26,0.3466987164671907
8,9,8.804472650092201e-08,5.677026322633438e-09,51.68333333333334,1.8440595314564976,51.54,1.7070051747627093
9,10,1.0978738719386013e-07,6.648385489501327e-09,55.06666666666667,4.386595744107522,52.48333333333333,1.7559865856232746
10,11,1.3589920572142828e-07,1.000646921868508e-08,54.31666666666666,4.66767846174329,54.0,3.9688873335818755
11,12,1.6717830950604718e-07,1.4285271096285462e-08,55.96666666666667,7.335908638713785,54.89333333333334,6.226509633994175
12,13,2.0523202145974565e-07,2.2134934227293445e-08,51.71666666666667,1.9219492420167874,55.02333333333333,6.114160249417378
13,14,2.4768804460222493e-07,3.3352664819568784e-08,50.35,0.5307227776030219,50.94,0.8305821251788827
14,15,2.9874965281549786e-07,4.7144427751541466e-08,50.28333333333333,0.4006938426723776,50.326666666666675,0.4000277768133382
15,16,3.6362814623132796e-07,6.756398847072743e-08,50.06666666666666,0.09428090415820768,50.06666666666667,0.10143416036468615
16,17,4.454004179931514e-07,9.148686892248381e-08,50.0,0.0,50.00666666666667,0.009428090415822108
17,18,5.541088993846344e-07,1.31573229057088e-07,50.0,0.0,50.0,0.0
18,19,6.940708867696674e-07,1.8891369762299912e-07,50.0,0.0,50.0,0.0
19,20,8.532449078210681e-07,2.5293533489898164e-07,50.0,0.0,50.0,0.0
20,21,1.0554637391360449e-06,3.4056039963815255e-07,50.0,0.0,50.0,0.0
21,22,1.3143311053684485e-06,4.5547588729071e-07,50.0,0.0,50.0,0.0
22,23,1.6400641520714787e-06,6.031420587781915e-07,50.0,0.0,50.0,0.0
23,24,2.081088086449643e-06,8.027342576107719e-07,50.0,0.0,50.0,0.0
24,25,2.6646948405788543e-06,1.1016515737297843e-06,50.0,0.0,50.0,0.0
25,26,2.7359116413934274e-06,1.140252868891574e-06,50.0,0.0,50.0,0.0
26,27,2.8086281068644405e-06,1.1796330223591155e-06,50.0,0.0,50.0,0.0
27,28,2.884722466654649e-06,1.2212723007124078e-06,50.0,0.0,50.0,0.0
28,29,2.965627836033353e-06,1.2656294594668374e-06,50.0,0.0,50.0,0.0
29,30,3.050712421550121e-06,1.3126771635699198e-06,50.0,0.0,50.0,0.0
30,31,3.1390277113909275e-06,1.3619673285997422e-06,50.0,0.0,50.0,0.0
31,32,3.230787250203874e-06,1.413903030554351e-06,50.0,0.0,50.0,0.0
32,33,3.323587609970464e-06,1.4664085056198497e-06,50.0,0.0,50.0,0.0
33,34,3.4181924245954707e-06,1.5200576528597198e-06,50.04999999999999,0.07071067811865074,50.01666666666667,0.023570226039550245
34,35,3.5165311415232257e-06,1.5758951979167227e-06,50.1,0.14142135623730814,50.06666666666666,0.09428090415820768
35,36,3.526739491080888e-06,1.581788341919973e-06,50.11666666666667,0.16499158227686175,50.10333333333333,0.14613540144522089
36,37,3.537010150802787e-06,1.5877151163209322e-06,50.11666666666667,0.16499158227686175,50.11333333333334,0.16027753706895237
37,38,3.5473137500938263e-06,1.5936468299820964e-06,50.1,0.14142135623730814,50.093333333333334,0.1319932658214894
38,39,3.5576381696575537e-06,1.5995897883843866e-06,50.083333333333336,0.11785113019775457,50.06666666666666,0.09428090415820768
39,40,3.568032439294771e-06,1.6055710086392966e-06,50.083333333333336,0.11785113019775457,50.053333333333335,0.07542472332656346
40,41,3.578503065663551e-06,1.6115911576847306e-06,50.06666666666666,0.09428090415820768,50.053333333333335,0.07542472332656346
41,42,3.5890209500626756e-06,1.6176449649493378e-06,50.1,0.14142135623730814,50.05666666666667,0.08013876853447618
42,43,3.599545050193632e-06,1.6237055947297252e-06,50.1,0.14142135623730814,50.06666666666666,0.09428090415820768
43,44,3.610139591827985e-06,1.629799278179022e-06,50.13333333333333,0.188561808316412,50.07333333333333,0.10370899457402644
44,45,3.620744508710046e-06,1.6358872964831325e-06,50.13333333333333,0.188561808316412,50.086666666666666,0.12256517540567065
45,46,3.621802687000251e-06,1.636494389013967e-06,50.13333333333333,0.188561808316412,50.11666666666667,0.16499158227686175
46,47,3.622861500768396e-06,1.637102026345025e-06,50.13333333333333,0.188561808316412,50.11666666666667,0.16499158227686175
47,48,3.623924789443194e-06,1.6377134541193564e-06,50.15,0.2121320343559656,50.120000000000005,0.1697056274847745
48,49,3.624989593012844e-06,1.63832608091754e-06,50.15,0.2121320343559656,50.123333333333335,0.17441967269268388
49,50,3.6260595430286464e-06,1.6389432427896975e-06,50.15,0.2121320343559656,50.14000000000001,0.1979898987322341


==> data/DNN/privacy_accuracy_dynamics_width_256_depth_14_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.004380481209501667,0.0016034388943749437,71.58333333333333,5.516238654091111,70.20666666666666,0.8923875590546743
1,2,0.004969566046910933,0.001470171222720933,74.68333333333332,2.5107546452986798,77.01333333333334,0.6792315919887405
2,3,0.0054774162030526334,0.0013682518819419253,76.26666666666667,1.3299958228839992,79.07666666666667,0.4579179936286545
3,4,0.005940184310650767,0.0012994819652708163,79.00000000000001,1.6391054470859008,80.17,0.14165686240583744
4,5,0.0063991521319001,0.0012340481972084787,79.73333333333333,1.8825219491121166,80.65333333333332,0.4543371239753821
5,6,0.006832625293653934,0.0011906182538430489,80.81666666666666,1.128666863555798,81.27,0.3536476589299954
6,7,0.007261913621544466,0.0011434779157833213,81.0,0.6096447052723921,81.71666666666668,0.27776888874665917
7,8,0.007685197931601533,0.0010971905039821913,81.88333333333334,0.3091206165165233,82.52333333333333,0.5177086267604779
8,9,0.008131753421929067,0.0010488998564153107,78.68333333333334,4.730280705788565,82.64666666666666,0.650965095497107
9,10,0.008590252541572233,0.000986197691492222,76.81666666666668,7.148115524776832,82.72000000000001,0.5004664490919098
10,11,0.009042572299264433,0.0009552548037429513,79.58333333333333,0.9681023820971735,82.81,0.4305810028322185
11,12,0.0094881085838692,0.0009078213044411582,81.23333333333333,1.9396448701301516,83.12,0.5926212956011605
12,13,0.009942312259215068,0.000858835900546554,82.89999999999999,0.7560864148142556,83.08,0.584009132348688
13,14,0.0103958227585776,0.000826746838283506,81.51666666666667,0.26562295750848364,83.73,0.6409888194552719
14,15,0.010858151719148867,0.0008048684747699629,82.43333333333332,1.8772024102075098,83.53333333333332,0.5662939951022694
15,16,0.011308418908478467,0.0007923935841428675,81.64999999999999,1.2496666222103654,83.88,0.4249705872175183
16,17,0.011771537525244133,0.000756204566439995,82.7,1.4611639196202464,83.93,0.3581433604950178
17,18,0.012242586398671734,0.0007271903545728182,77.46666666666668,2.9115669702450973,84.28333333333333,0.38577483357811726
18,19,0.012725302496633666,0.0006938842930892686,81.35000000000001,2.7724838442571076,83.99,0.5000666622228174
19,20,0.013177313233333566,0.0006652762157848501,81.48333333333333,2.090587370945196,84.58333333333333,0.19362047641943889
20,21,0.013629141033944567,0.0006387566344586835,83.61666666666667,0.8329999333066541,84.72333333333334,0.17441967269267888
21,22,0.014083592745929666,0.000629698320176975,83.46666666666665,0.8984554647962382,84.78333333333335,0.3512200956032533
22,23,0.0145299674243107,0.0006164106045642717,83.23333333333333,1.7655656946775515,84.78333333333335,0.35873233599564136
23,24,0.014991197789529434,0.0006175678039363302,79.11666666666666,1.8593607025594028,84.97333333333334,0.3366831679124421
24,25,0.015454672530980465,0.0006315590629071255,83.33333333333333,2.3584363935078274,84.93666666666667,0.6703896047987471
25,26,0.015496422802418966,0.0006328129089080634,83.98333333333333,1.3331249837214194,86.57333333333332,0.3229379025275457
26,27,0.015537406272929932,0.0006340587160150943,84.08333333333333,1.5342388630486756,86.85666666666667,0.33924753335712304
27,28,0.015578339740334768,0.0006344838711154047,83.78333333333335,1.6932874009518342,87.00333333333333,0.4761885714247644
28,29,0.015619144822497702,0.0006349147029178027,83.86666666666667,1.5079419381690051,87.01333333333334,0.38055515004033846
29,30,0.015659654645540134,0.000635670235880866,84.01666666666667,0.9672412085697925,87.13999999999999,0.3234192325759254
30,31,0.015701008350708135,0.0006363331587814401,84.05,1.3533908033774547,87.18666666666667,0.2852289528704177
31,32,0.015743076657769833,0.0006360114299063498,83.8,1.344123010243734,87.25333333333333,0.32148958856478954
32,33,0.015786334668115434,0.0006359364376479306,83.78333333333333,0.9741092797468299,87.13333333333333,0.370075067460045
33,34,0.015829976336043165,0.0006366809128384615,83.91666666666667,1.2624931242937154,87.37333333333333,0.3380663971602191
34,35,0.015873892680730865,0.000637361342291155,84.23333333333333,1.014341603646862,87.23,0.28083209693101063
35,36,0.0158781845594764,0.0006373590589458865,84.23333333333333,0.9058452161134144,87.45333333333333,0.2839405258539564
36,37,0.015882494798711035,0.0006373119609886359,84.05,0.8553751613570939,87.55666666666667,0.2530261295246434
37,38,0.015886862555265235,0.0006372497331685404,84.13333333333333,1.0338708279513906,87.41666666666667,0.1701633202413359
38,39,0.015891192343103735,0.0006372039423749843,83.96666666666665,1.178511301977579,87.49000000000001,0.19815818596935802
39,40,0.01589551403221633,0.0006371784692476484,83.80000000000001,1.2655697004379778,87.57666666666667,0.19955506062794434
40,41,0.0158998457394909,0.0006371840793692166,83.88333333333334,1.1614167593456248,87.58,0.2963106478005792
41,42,0.015904161572652165,0.0006372403963111229,83.85000000000001,1.0033277962194942,87.57333333333334,0.2800396797281052
42,43,0.015908459556111566,0.0006373001187519402,83.86666666666666,1.0873004286866768,87.58333333333333,0.28755675768252476
43,44,0.0159127422321153,0.0006373745662231536,83.98333333333333,1.0135197197007209,87.58,0.22686266036231278
44,45,0.015917044450312334,0.0006374395792457256,83.84999999999998,1.073157335467017,87.56666666666666,0.2156128217172819
45,46,0.015917474910420237,0.0006374493790903996,83.91666666666667,1.0819221578078386,87.58666666666666,0.2771682200798321
46,47,0.015917906050152766,0.0006374602909007737,83.96666666666667,0.9663792676216202,87.59333333333332,0.2763250903475024
47,48,0.015918336175564,0.0006374698577954378,83.96666666666665,1.144794984071632,87.57666666666667,0.32785498149164605
48,49,0.015918767046923035,0.0006374788767988359,84.0,1.1343133018115725,87.52666666666666,0.28778850258865746
49,50,0.015919199572577133,0.0006374874072867668,84.11666666666667,1.1477030200457865,87.53000000000002,0.26470108928121905


==> data/DNN/privacy_accuracy_dynamics_width_256_depth_14_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.3753783074355847e-08,1.0414551906172996e-08,54.699999999999996,6.576599932082435,50.443333333333335,0.5859654900722029
1,2,4.9792003868557257e-08,2.0815713162085496e-08,56.93333333333334,5.249973544906892,55.64666666666667,3.7018043648409544
2,3,7.823539536652016e-08,3.417148052749559e-08,54.833333333333336,6.051216590258709,56.800000000000004,6.2571399217214205
3,4,1.138452581921492e-07,5.0100249083666224e-08,57.166666666666664,4.679802939820818,56.9,3.874712892589594
4,5,1.5080243987914657e-07,6.421130175670116e-08,54.95000000000001,3.5014282800023246,55.35666666666666,4.048549808950797
5,6,1.8942830879958078e-07,7.807146131496238e-08,55.51666666666667,6.27247071646324,53.31666666666666,3.4003169786882412
6,7,2.3765893811235724e-07,9.420730733288544e-08,51.916666666666664,2.5694789787469032,53.35999999999999,3.93385307300616
7,8,3.02497500301936e-07,1.1908100454324675e-07,56.31666666666666,8.89778374403174,54.18,5.869037399778603
8,9,3.765070700243246e-07,1.5112472492124384e-07,54.866666666666674,6.882506003549066,55.49,7.764032457428291
9,10,4.6695391581896206e-07,1.9008712348678163e-07,56.1,8.626702730475884,55.129999999999995,7.254915574973977
10,11,5.871142696534007e-07,2.3723361687571356e-07,56.86666666666667,9.71093312829525,55.72333333333333,8.10108771846239
11,12,7.267633024829685e-07,2.8600602502876745e-07,55.78333333333334,8.21424913725466,56.01,8.478211289338493
12,13,8.894301939693307e-07,3.5384334356269696e-07,52.23333333333333,3.1584102892999137,53.35333333333333,4.74232947915778
13,14,1.1034010899929068e-06,4.550411490851905e-07,51.51666666666667,1.7060350393692298,51.79333333333333,2.3474572531902616
14,15,1.3866908247529881e-06,5.921060690485781e-07,52.53333333333334,3.5829069513765255,51.38333333333333,1.6814345726855455
15,16,1.7966033124175015e-06,7.920675645047287e-07,51.13333333333333,1.5686158087803255,52.10999999999999,2.857131428548572
16,17,2.375895252673115e-06,1.1021144996891693e-06,53.666666666666664,3.6515597884861366,51.57999999999999,1.7133009076049683
17,18,3.3093066994976904e-06,1.5752618908146964e-06,57.25,3.884155849945608,54.14666666666667,2.62132706001284
18,19,4.889439099784554e-06,2.385794332099942e-06,61.79999999999999,6.374558808262732,59.35666666666666,4.9189791172107595
19,20,7.757043753277316e-06,3.955175097074424e-06,72.95,4.6969848484604135,66.5,3.7491954692529257
20,21,1.3869206272736417e-05,7.682771621846671e-06,72.08333333333333,7.684761255598999,70.65333333333335,5.070189564722629
21,22,2.6472151368130798e-05,1.5792510147495994e-05,73.59999999999998,3.0416552511201314,73.21666666666668,5.817595914312214
22,23,4.9705022536417156e-05,3.0333026538564778e-05,78.21666666666665,1.449329346820649,75.99000000000001,3.6911064285206794
23,24,8.488097110559293e-05,5.086272107009171e-05,79.38333333333333,1.5369522511198008,77.96333333333332,2.3319567367818386
24,25,0.00013179437951781671,7.432763139922705e-05,81.0,1.643674744791886,79.05333333333333,1.996435712853169
25,26,0.00013692393998828464,7.644218787201108e-05,81.71666666666665,1.9601587237318867,80.14,1.6990193249832883
26,27,0.00014225355411892634,7.861664528656647e-05,81.23333333333333,1.9254148182202753,80.23,1.7903258548841519
27,28,0.00014792056038276393,8.090845965247105e-05,82.16666666666667,2.206178193669367,80.37333333333333,1.659203289399933
28,29,0.0001537042238943994,8.319408290830228e-05,81.94999999999999,1.8389308487995617,80.52333333333333,1.609996549340676
29,30,0.00015964787689703734,8.54884648943147e-05,82.36666666666666,1.9942974257171933,80.64666666666666,1.5995068684510958
30,31,0.00016574373210803347,8.77368912421236e-05,82.26666666666668,1.7674526553457894,80.70333333333333,1.7856153623393265
31,32,0.00017200710787736292,9.002205711893965e-05,82.16666666666667,1.6739839372652878,80.75666666666666,1.6531249868725035
32,33,0.00017846547313106446,9.23181080067933e-05,82.28333333333335,1.4096886969193612,80.88000000000001,1.5559777204917373
33,34,0.00018508237546122452,9.45912532980185e-05,82.39999999999999,1.59112119798168,80.93333333333332,1.4473961294530093
34,35,0.0001920100024930349,9.692759809934195e-05,82.26666666666667,1.437783788412646,81.14666666666666,1.3352985517187672
35,36,0.00019270583150201825,9.715342941510062e-05,82.43333333333334,1.5504479639410336,81.21666666666667,1.5675529408036641
36,37,0.00019340480074069035,9.737800090894801e-05,82.5,1.6067565673326696,81.29333333333334,1.3955723636638173
37,38,0.0001941051900631584,9.760090160454508e-05,82.65,1.6309506430300136,81.25333333333333,1.4081272038499302
38,39,0.0001948084416186916,9.782090443933367e-05,82.71666666666667,1.503514401512517,81.24,1.4470199261470653
39,40,0.00019551235768306343,9.804074775354622e-05,82.64999999999999,1.4988884770611437,81.3,1.433596874996591
40,41,0.00019621910289048297,9.826032807341007e-05,82.75,1.4565942010960573,81.29666666666667,1.4336511275605246
41,42,0.00019692811595388668,9.847950525252517e-05,82.66666666666667,1.50351440151252,81.26666666666667,1.408789866832131
42,43,0.00019764162945911683,9.870184632005592e-05,82.60000000000001,1.4148026953136108,81.28333333333335,1.4386645041689083
43,44,0.00019835847238653523,9.892431683723657e-05,82.64999999999999,1.2734467663262057,81.25666666666667,1.392583530309361
44,45,0.00019907468802796296,9.914438866859024e-05,82.58333333333333,1.3676825492619054,81.32666666666667,1.4406094389374053
45,46,0.00019914609798317128,9.916606428722027e-05,82.56666666666668,1.427312937733779,81.33999999999999,1.409751751195936
46,47,0.00019921768955394464,9.91878377778992e-05,82.53333333333333,1.402576993331284,81.32666666666665,1.378920672925827
47,48,0.0001992894246249803,9.92096664114277e-05,82.61666666666666,1.5342388630486712,81.39999999999999,1.4088529613365177
48,49,0.0001993611969817896,9.923143126811429e-05,82.38333333333334,1.6146895126377105,81.31666666666666,1.4267056069452053
49,50,0.00019943296258208214,9.925311963569896e-05,82.36666666666667,1.534238863048674,81.3,1.4448067921582732


==> data/DNN/privacy_accuracy_dynamics_width_256_depth_9_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.200319311034477e-07,6.620205128218793e-08,62.116666666666674,8.749222187651249,54.69333333333333,3.978863601024241
1,2,4.6234730084320267e-07,1.1293807591590477e-07,58.86666666666667,6.282426990334936,60.15,7.167110063803031
2,3,7.65362695935073e-07,1.720928265611352e-07,55.68333333333334,4.498209520341276,56.220000000000006,4.324681105777243
3,4,1.1846671017319492e-06,2.779305506884219e-07,55.5,4.411349000022554,54.086666666666666,2.863707775284036
4,5,1.733797081801963e-06,4.186706670548361e-07,55.9,4.308325274009226,54.52,3.5553433964480394
5,6,2.532079493713486e-06,6.31107510965054e-07,61.699999999999996,8.169149282514065,57.406666666666666,5.2353244619815325
6,7,3.7844993513615363e-06,1.0043723209649813e-06,64.75,9.79566230532678,62.123333333333335,7.9117647982117205
7,8,5.672216847063487e-06,1.6134419576571817e-06,68.43333333333334,9.129652542980784,65.34,9.036474238698776
8,9,8.651093728320809e-06,2.588237009086125e-06,74.11666666666666,6.98108555710038,70.13,6.7072100508830514
9,10,1.336000210581395e-05,4.28312962955553e-06,78.45,1.1754431788337008,74.01333333333334,4.331730472789006
10,11,2.104076905465663e-05,6.8833110685369e-06,78.75,1.9369219567826355,76.93666666666665,1.5462283861778678
11,12,3.275046486029933e-05,1.0652537645068107e-05,79.91666666666667,1.0410998457827656,78.36,0.6445153217728784
12,13,4.951974400129516e-05,1.5767925044141594e-05,80.60000000000001,0.47081489639418683,79.31333333333333,0.2659991645768017
13,14,7.239713923874566e-05,2.0875255336929283e-05,78.96666666666667,2.1963353316123824,79.69,0.5024606120549854
14,15,0.00010157850224034681,2.648014921788569e-05,80.61666666666667,0.4988876515698596,80.14999999999999,0.3234192325759254
15,16,0.00013650718548743396,3.186977909315854e-05,81.18333333333334,1.5520595635763743,80.66333333333334,0.4534558657931575
16,17,0.0001763130306407667,3.763372429333669e-05,82.28333333333332,0.3472111109333277,81.12333333333333,0.31584102892998983
17,18,0.00022068669355763333,4.357272344948696e-05,81.31666666666666,0.6956212251569688,81.60333333333334,0.3896437118987359
18,19,0.00026865258404663335,4.961062624338092e-05,80.95,1.3159280628767853,81.80333333333334,0.14636332266733562
19,20,0.00032025925628453335,5.5975327551095946e-05,83.18333333333334,0.12472191289246902,81.99000000000001,0.15121728296284598
20,21,0.00037468401800613333,6.200548038935304e-05,83.35,0.5930148958219076,82.47000000000001,0.24097026095903012
21,22,0.00043279507682109997,6.839387754794537e-05,82.83333333333333,1.053037933262089,82.63666666666667,0.2927266453346639
22,23,0.0004944389830656334,7.405705169542696e-05,84.0,0.9228578799938092,82.73,0.11775681155103868
23,24,0.0005591785363226999,8.25376305360082e-05,82.68333333333334,2.4631732018317773,82.98666666666666,0.026246692913368685
24,25,0.0006241548158243667,8.979087605814064e-05,83.93333333333332,0.8498365855987975,83.09333333333333,0.13299958228839753
25,26,0.0006304407123296666,9.047665616531953e-05,84.36666666666666,0.6883958809354509,83.66333333333334,0.17594190960529116
26,27,0.0006368073763924334,9.11721770748586e-05,84.48333333333333,0.48362060428489984,83.71333333333332,0.10143416036468772
27,28,0.0006432821530948999,9.19469368279098e-05,84.58333333333333,0.3091206165165233,83.75333333333334,0.0895668589502916
28,29,0.0006497977536991333,9.273042803739477e-05,84.41666666666667,0.41699986677322715,83.77999999999999,0.1818424226264763
29,30,0.0006563878379464333,9.35847462137136e-05,84.66666666666667,0.2248456260538718,83.71666666666665,0.132748718344928
30,31,0.000663115412973,9.458791493063902e-05,84.39999999999999,0.3082207001484482,83.76333333333334,0.1014341603646846
31,32,0.0006697750851852334,9.551009353967833e-05,84.7,0.25495097567963587,83.84666666666666,0.16048537489613957
32,33,0.0006764168609554,9.641214255556055e-05,84.55,0.14719601443880034,83.81666666666666,0.09463379711052414
33,34,0.0006830849723100334,9.737036724587051e-05,84.61666666666666,0.1433720877840417,83.84333333333332,0.1433720877840417
34,35,0.0006898956580711667,9.841872016939747e-05,84.66666666666667,0.12472191289246395,83.80666666666667,0.16048537489614478
35,36,0.0006905786921829333,9.852205448005223e-05,84.75,0.04082482904638398,83.85333333333334,0.18624953392931795
36,37,0.0006912610813357333,9.862424203166792e-05,84.56666666666668,0.23213980461973505,83.92333333333333,0.16131404843417277
37,38,0.0006919436056432,9.872681811436184e-05,84.55,0.2121320343559656,83.86999999999999,0.19304576314093566
38,39,0.0006926281631044334,9.883120207685354e-05,84.55,0.18708286933869783,83.97666666666667,0.17152907107024876
39,40,0.0006933157375637,9.893808013306143e-05,84.53333333333335,0.22484562605386618,83.90666666666665,0.10873004286866336
40,41,0.0006940035335181666,9.904237434776578e-05,84.66666666666667,0.1545603082582596,83.95333333333333,0.16579773487261276
41,42,0.0006946913756378333,9.914742931003253e-05,84.63333333333334,0.10274023338281658,83.90666666666665,0.13912424503138995
42,43,0.0006953785666034999,9.925395334566961e-05,84.7,0.14719601443880034,83.93666666666667,0.17613126418164102
43,44,0.0006960663769010001,9.936027541938398e-05,84.60000000000001,0.18708286933870416,83.99333333333334,0.1897952112731552
44,45,0.0006967536328901332,9.94657514272234e-05,84.53333333333335,0.10274023338282197,83.99333333333334,0.1862495339293182
45,46,0.0006968224298567333,9.947619653899468e-05,84.60000000000001,0.17795130420052505,84.02666666666666,0.14636332266733562
46,47,0.0006968912015137,9.94866015226334e-05,84.55,0.10801234497346916,83.99,0.13490737563231886
47,48,0.0006969599085058666,9.949697721851907e-05,84.61666666666666,0.08498365855988142,84.00333333333333,0.1376791761870851
48,49,0.0006970285328142667,9.950732090403408e-05,84.56666666666668,0.08498365855987956,83.98333333333333,0.12256517540566395
49,50,0.0006970970363350334,9.951771694901337e-05,84.55,0.12247448713916355,84.02,0.1272792206135767


==> data/DNN/privacy_accuracy_dynamics_width_256_depth_9_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.119053976978201e-07,1.0861940307745341e-08,50.81666666666666,0.7442371187255363,52.24666666666667,1.6218576454862559
1,2,9.199009766111471e-07,3.2070378408793813e-08,50.76666666666667,0.5436502143433374,51.120000000000005,0.9355568751640231
2,3,1.5897479558510174e-06,6.051109466711096e-08,51.65,1.8605554726120543,50.93666666666667,0.6554557362798992
3,4,2.4922269683861704e-06,1.232112743165608e-07,53.4,2.674260022261609,51.910000000000004,1.6940484054477305
4,5,3.7380569153765586e-06,2.6549636174970566e-07,58.26666666666667,2.5522321385189257,54.85,3.2419232974681345
5,6,5.589919453960139e-06,4.784408768463827e-07,66.0,4.210898558106883,62.16333333333333,2.848032459240745
6,7,8.283250915033776e-06,8.981129126539913e-07,73.08333333333333,1.7040800711495008,68.75666666666666,2.1689065345365943
7,8,1.2778880765888076e-05,1.653293031431592e-06,77.58333333333333,0.7442371187255414,73.81,1.0172839655999033
8,9,2.0303742513195733e-05,2.8236186340002715e-06,78.0,0.9416297927883702,76.87333333333333,0.7902039117988577
9,10,3.254061183063622e-05,4.469466478820087e-06,79.26666666666667,1.6754767149149636,78.16333333333334,0.6829511126151186
10,11,5.0557635018554386e-05,6.030156311288479e-06,79.36666666666667,1.6095202874010515,79.08333333333333,0.5354333654983504
11,12,7.430017349517823e-05,6.757688746612648e-06,81.41666666666667,0.6342099196813493,79.88333333333334,0.4275771535316434
12,13,0.00010544767483109768,7.328652737576701e-06,81.23333333333333,0.43269183285823737,80.55333333333333,0.28122746823326206
13,14,0.00014342100827553333,7.054930204567248e-06,80.11666666666667,1.722562690360564,80.91666666666667,0.4083571421630281
14,15,0.00018654126257850001,6.706618887766286e-06,81.33333333333333,0.5390320542932061,81.28333333333335,0.31478387647542083
15,16,0.00023419222714426665,8.055021283071497e-06,82.7,0.36742346141747906,81.71999999999998,0.39149286924114607
16,17,0.00028655987374553337,9.871962667039785e-06,80.10000000000001,3.9130124797483923,82.0,0.1796292478040988
17,18,0.0003405639590329,1.200233140243039e-05,83.43333333333334,0.30641293851417073,82.29333333333334,0.0418993502999191
18,19,0.0003968486810829333,1.394515530821633e-05,83.28333333333333,0.26562295750848364,82.44333333333333,0.19871811414385337
19,20,0.0004547814571084333,1.457592598443282e-05,81.93333333333334,2.21560124771785,82.71666666666667,0.22065558884580747
20,21,0.0005148278062426333,1.4894122038504128e-05,83.39999999999999,0.9201449161228186,82.73666666666666,0.22171052197754182
21,22,0.0005763123946291,1.5158422462703015e-05,84.18333333333334,0.45154057280480575,82.91666666666667,0.1575506973079565
22,23,0.0006405187760722,1.838438742856144e-05,82.98333333333333,0.8289886743630627,83.21333333333332,0.20072092289765933
23,24,0.0007071064198507334,2.0329027361267685e-05,83.98333333333333,0.6944222218666531,83.65666666666667,0.09463379711052046
24,25,0.0007748448348422667,2.2573353749043153e-05,83.10000000000001,1.7930421077041088,83.44,0.227596133534823
25,26,0.0007814534498801334,2.293454762950353e-05,84.18333333333332,0.45521667612492034,84.05,0.24859605789311906
26,27,0.0007880686624591,2.3369191434014375e-05,84.55,0.7118052168020909,84.05333333333333,0.23570226039551584
27,28,0.0007948018072735666,2.3730529414520918e-05,84.61666666666667,0.12472191289246395,84.07666666666667,0.22125902367035036
28,29,0.0008016154919827666,2.4075780218411114e-05,84.58333333333333,0.27788886667555296,84.08333333333333,0.24499433100017406
29,30,0.0008083916719628334,2.4412708781792304e-05,84.68333333333332,0.3274480450731402,84.10000000000001,0.22730302828310237
30,31,0.0008152249353749666,2.4719119004120206e-05,84.60000000000001,0.08164965809277376,84.17333333333333,0.32065904356843283
31,32,0.0008221863064303,2.50501983603938e-05,84.53333333333335,0.13123346456686028,84.07666666666667,0.3249957264676307
32,33,0.000829281274335,2.538406835015414e-05,84.45,0.10801234497346039,84.18666666666667,0.2610661899893484
33,34,0.0008364218169491667,2.5686999646503823e-05,84.44999999999999,0.6720615051218639,84.19333333333333,0.28767265347188753
34,35,0.0008436845248173667,2.5990544002987633e-05,84.45,0.4415880433163849,84.28666666666668,0.2696087700518811
35,36,0.0008443983012331333,2.6024187318416434e-05,84.66666666666667,0.28963578661637557,84.25333333333333,0.26081070189357813
36,37,0.0008451118613477,2.6059087898790625e-05,84.66666666666667,0.19293061504651038,84.28333333333335,0.2362672686222578
37,38,0.0008458251912033,2.6097812316752428e-05,84.68333333333334,0.24944382578492666,84.28333333333335,0.16679994670929482
38,39,0.0008465381908491666,2.6137604694398812e-05,84.8,0.21602468994692736,84.3,0.24913182588072627
39,40,0.0008472495146622,2.61764593517321e-05,84.7,0.28577380332470775,84.29666666666667,0.21171259344267276
40,41,0.0008479603155326,2.6214950733028342e-05,84.66666666666667,0.23213980461972858,84.27333333333333,0.2644911256650362
41,42,0.0008486695534128666,2.6254456606430654e-05,84.68333333333334,0.27788886667555296,84.24333333333334,0.2644911256650295
42,43,0.0008493813833750334,2.6296358042767225e-05,84.56666666666666,0.37932688922470403,84.33666666666666,0.2451303508113346
43,44,0.0008500959787485,2.633894805646469e-05,84.55,0.3535533905932738,84.27666666666666,0.18856180831641536
44,45,0.000850810720027,2.638123519521266e-05,84.60000000000001,0.4600724580614063,84.25666666666666,0.23893281249943726
45,46,0.0008508820105785666,2.638531534570682e-05,84.60000000000001,0.4600724580614063,84.30666666666667,0.18517259216441798
46,47,0.0008509534013054666,2.6389418718632843e-05,84.63333333333333,0.3091206165165192,84.30666666666667,0.17461067804944932
47,48,0.0008510247127598332,2.6393525790296226e-05,84.56666666666666,0.33249895572100513,84.29,0.2195449840010031
48,49,0.0008510959763226668,2.6397639039036756e-05,84.66666666666667,0.37932688922469754,84.29,0.17048949136726227
49,50,0.0008511672232508666,2.6401764886945082e-05,84.63333333333334,0.3064129385141707,84.33666666666666,0.1732692189115589


==> data/DNN/privacy_accuracy_dynamics_width_4096_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0002497423063711,1.3438022467279118e-05,79.55,3.982670795667985,71.37,0.8928979038314889
1,2,0.0005352339127166001,1.88176441344481e-05,83.26666666666667,0.23213980461973505,77.47666666666667,0.04496912521076979
2,3,0.0008821061475726001,2.7023773394736327e-05,79.89999999999999,3.4648232278140823,77.44666666666667,0.25381533094401776
3,4,0.001318060701757733,1.822350851437438e-05,83.38333333333333,0.941924743396323,78.41666666666667,0.3598456459218135
4,5,0.0018738401316262668,3.3437785495436685e-05,79.41666666666666,2.3602024395283463,79.11333333333333,0.449913571947125
5,6,0.0025600622545613664,6.037164542454319e-05,70.11666666666666,11.215341675084572,79.13333333333333,0.4659279868057772
6,7,0.0034302481291004997,9.368358467081016e-05,78.88333333333333,8.114322043290013,78.91666666666667,0.46549853800939844
7,8,0.0044672196876367,6.892619261266017e-05,81.66666666666667,1.6883588349505416,79.43333333333334,1.0790839736657334
8,9,0.005777821428427167,0.0001406195224369113,74.11666666666666,8.322793334505484,78.81333333333333,0.24087802353518944
9,10,0.0073137106172516675,0.00019923704326016116,59.26666666666667,7.5323008141971775,79.07,0.22105806175452458
10,11,0.009238338279083033,0.00026051106387502354,82.81666666666666,3.136434635413629,78.41666666666667,0.23584363935078634
11,12,0.011470705972406936,0.00032353606438826184,73.13333333333333,4.575538826800143,79.36333333333333,0.37043517951488397
12,13,0.014106726904101035,0.00043562221765301127,73.06666666666668,10.117833540613109,79.12666666666667,0.6723259791367807
13,14,0.01735016878458937,0.0004668891750215327,79.26666666666667,2.409817881546699,78.58666666666666,0.5855102238408979
14,15,0.021047766540797364,0.0005470437124197241,76.76666666666667,9.487564960983871,78.55666666666667,0.8293102890689086
15,16,0.025297633921031834,0.0007256850673563304,81.98333333333333,2.0134271501320584,78.65,0.39149286924114607
16,17,0.0301616652856533,0.0008211684363166356,81.89999999999999,3.5030938706615733,78.76,0.24097026095903898
17,18,0.03573744428657543,0.0008570183280807745,66.06666666666666,10.095983799951789,78.10666666666667,0.1291854825005089
18,19,0.04191884331505353,0.0010185669462752268,68.64999999999999,8.712730149996998,78.16666666666667,0.24115462996914153
19,20,0.04870621951877907,0.0011920455695981847,75.25,6.5157501486781975,78.10000000000001,0.3232130360407335
20,21,0.05607847039936693,0.0013956910245869287,72.78333333333335,8.763782795624786,78.61666666666666,0.23584363935078634
21,22,0.06447008128708333,0.0014683337268061622,74.43333333333334,14.590883759693549,77.88666666666666,0.12119772641798808
22,23,0.07356859493202621,0.0018949462897737347,83.48333333333333,1.8691947166865455,77.83999999999999,0.3699549522126537
23,24,0.08334578990381226,0.0018945041847010387,73.43333333333332,13.998234015601952,77.85000000000001,0.5881042991397594
24,25,0.09411382122693408,0.0020553811076777567,81.25000000000001,2.065187642806339,78.25,0.35814336049502077
25,26,0.09473903622874442,0.0020646998599299277,84.0,0.3894440481849317,86.45333333333333,0.08219218670625435
26,27,0.09526815966897367,0.0020799381972042064,83.38333333333333,0.6956212251569773,88.03333333333332,0.13695092389450042
27,28,0.0957560154532839,0.002085235440387143,84.06666666666666,0.2054804667656324,89.08,0.31790984046843895
28,29,0.09624279781676208,0.0020964913261322863,84.18333333333334,0.2953340857778191,89.63999999999999,0.08041558721209811
29,30,0.09672184514769804,0.0021120142513458015,83.95,0.24832774042918823,89.98666666666666,0.2904402788105589
30,31,0.09721136702908217,0.002124513425790512,84.23333333333333,0.7982620009885374,90.38666666666667,0.4199470866139652
31,32,0.09770399157066544,0.002135252870696744,84.28333333333332,1.0442966798547046,90.46666666666665,0.31846855766656545
32,33,0.0981825672567971,0.0021585248381141976,84.33333333333333,0.6737127643802566,90.94,0.3232130360407275
33,34,0.09866883748814026,0.0021721531840115603,84.93333333333334,0.7003967129816916,91.32333333333332,0.3564952859280045
34,35,0.09917621052668237,0.0021898662922984714,84.78333333333335,0.41096093353126556,91.42666666666666,0.4187547678003877
35,36,0.0992171267286893,0.0021911279362947455,84.5,0.8256310717667259,92.99333333333334,0.18116904322268235
36,37,0.09925758057456135,0.0021921322083278292,84.75,0.8640987597877138,93.02666666666666,0.16213848676020584
37,38,0.09929825616010494,0.0021932122949932823,84.91666666666669,0.8013876853447552,93.02666666666669,0.1751824445796112
38,39,0.09933875667433752,0.0021943582093534517,85.08333333333333,0.6599663291074422,93.11,0.2195449840010031
39,40,0.09937924278954668,0.0021948725119013864,84.91666666666667,0.377123616632824,93.12333333333333,0.18624953392932145
40,41,0.09941992025340447,0.0021958120740729913,85.19999999999999,0.8831760866327891,93.07000000000001,0.16309506430300041
41,42,0.0994604586236122,0.002196583919725212,84.86666666666667,0.7098513146348986,93.16333333333334,0.32396844839513833
42,43,0.09950097882687037,0.0021974355283599094,84.96666666666665,1.0873004286866748,93.28666666666668,0.2801586851926733
43,44,0.09954140303540937,0.0021980207985744203,84.91666666666667,1.0679679562400506,93.33666666666666,0.22647050335283714
44,45,0.09958152415693862,0.0021992155513017447,84.55,0.7968688725254625,93.35000000000001,0.19866219234335553
45,46,0.0995854167943644,0.0021993240125415484,84.76666666666667,0.8106924338010277,93.71,0.28248893783651485
46,47,0.09958932802428211,0.0021994271403106822,84.71666666666667,0.9186342519680504,93.52999999999999,0.3188521078284851
47,48,0.09959324604619163,0.002199530290910497,84.86666666666666,0.7363574011458162,93.57,0.31496031496047355
48,49,0.09959715461943126,0.002199631354918974,84.88333333333333,0.9058452161134135,93.60666666666667,0.2610661899893484
49,50,0.09960107154733987,0.0021997381012934195,84.91666666666667,0.7363574011458218,93.58999999999999,0.19200694431886597


==> data/DNN/privacy_accuracy_dynamics_width_4096_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.2979937509595357e-06,1.5611498831890407e-07,50.0,0.0,50.723333333333336,0.5724993934979801
1,2,4.802010176209887e-06,6.14600787646516e-07,56.416666666666664,4.360682923070143,51.326666666666675,1.5580400793589646
2,3,1.4741229873133888e-05,2.13502797072119e-06,74.11666666666667,6.404208685613616,66.21666666666668,2.772896600227923
3,4,4.2237444364035405e-05,5.614692964655793e-06,79.03333333333333,3.807959500251482,77.56666666666666,0.15412837362262682
4,5,0.00010776340874097145,1.3017426274382076e-05,81.53333333333333,1.1556623882239756,79.58999999999999,0.24993332444207284
5,6,0.00023162190252916663,1.6421583909513972e-05,79.10000000000001,3.9346749124504115,79.25666666666666,0.7759868269214094
6,7,0.0004010990137492,2.0032854643749255e-05,77.96666666666665,4.053256578220637,78.66,0.4089824772122506
7,8,0.0006119352939983334,2.5774927357196613e-05,73.01666666666667,7.083117643774915,78.80333333333333,0.4744353368889081
8,9,0.0008661920938393,3.268856719372343e-05,79.68333333333334,5.1616104291414935,78.82666666666667,0.1717232916318842
9,10,0.0011719266608245002,4.645475077949459e-05,75.11666666666666,10.194143198697745,78.78666666666668,0.3168946547706686
10,11,0.0015520708776589666,5.465237507797454e-05,81.51666666666667,2.3102428924730445,79.08333333333334,0.509531375110726
11,12,0.0020262777055047665,6.641851872486836e-05,84.58333333333333,0.49046463231874,78.99333333333333,0.3135105881607361
12,13,0.0026023237820674,7.079052139586743e-05,74.25,14.994221109036198,79.76666666666667,0.11897712198383306
13,14,0.0033322640614408,9.477911827025566e-05,71.75,10.51958490942807,78.94,0.8991477446263593
14,15,0.004220524158352266,0.00010352662667400799,76.45,12.410143700484161,79.25999999999999,0.29439202887759586
15,16,0.005293261654578167,0.00010804986063397742,83.38333333333333,2.3167266179293198,79.30333333333333,0.13474255287604808
16,17,0.006640823314272434,0.00010853947756476605,61.75,9.932018928697225,79.21666666666665,0.2135935912480092
17,18,0.0082869536337463,0.00010730731372299216,80.25,3.679900360969936,78.66,0.1344123010243713
18,19,0.010176560334869134,0.00016506212170946927,64.81666666666666,14.123581541363915,79.17999999999999,0.7031832383288643
19,20,0.012439554886284699,0.00013142840143630168,83.28333333333332,0.840965054102862,79.33666666666666,0.5634615238761975
20,21,0.015125873975725034,0.0001301503481430995,66.91666666666667,9.850239703795143,79.2,0.7041306696913615
21,22,0.018310001274946565,0.00021593671742576397,76.38333333333334,5.79789233735463,79.21,0.5080026246651389
22,23,0.0221595608487756,0.00026413394642230587,81.18333333333334,4.443409601746034,78.24000000000001,0.2808320969310093
23,24,0.026423237757048603,0.0003616607198318495,76.10000000000001,4.523457379777846,78.60000000000001,0.2491318258807303
24,25,0.031295789526367766,0.00041079803648025245,78.43333333333332,5.496867794986119,78.68666666666667,0.47401359567937285
25,26,0.031582937001747906,0.0004046982581920955,84.78333333333333,1.2036980056845188,86.62333333333333,0.3040102337458758
26,27,0.03184689870272134,0.0004009868183565678,84.19999999999999,0.7648529270389179,87.96999999999998,0.12832251036612952
27,28,0.032111829858419365,0.00039584330508373697,84.25,0.674536878161601,88.66000000000001,0.29063149634316504
28,29,0.03237673239619796,0.000394131988346609,84.21666666666667,1.081922157807832,89.25999999999999,0.07348469228349233
29,30,0.032649218327736006,0.00039378886018951814,84.41666666666667,1.0208928554075702,89.39666666666665,0.21249836600678815
30,31,0.0329205736067975,0.0003911463666894431,85.08333333333333,0.7352248333370915,89.82666666666667,0.16739839372652818
31,32,0.033205146316400334,0.0003965488377871391,84.63333333333334,0.49046463231874,89.77666666666666,0.29169999809545155
32,33,0.033497530141463304,0.00040467348794171,85.26666666666667,0.4938510796676377,90.12666666666667,0.28674417556808884
33,34,0.03379875816310967,0.0004062211524201769,84.36666666666666,0.8872554436137421,90.25999999999999,0.058878405775520136
34,35,0.03410780528147226,0.000409186372338278,84.66666666666667,0.9436925111261364,90.46333333333332,0.16519348924484908
35,36,0.0341353725492203,0.000409191849061877,85.33333333333333,0.7813805446487401,91.61666666666667,0.2129684379328475
36,37,0.03416300796710586,0.0004090283903231555,84.89999999999999,0.5099019513592783,91.62333333333333,0.2088593359709396
37,38,0.0341907015709961,0.00040871775978841584,85.01666666666667,0.5542763049438618,91.61333333333334,0.26836956277160123
38,39,0.034218509216738,0.00040870522929493155,84.88333333333333,0.46963342678684794,91.64333333333333,0.12498888839502037
39,40,0.0342464331223953,0.0004087350840927197,84.48333333333333,0.5104464277037867,91.64333333333333,0.20072092289765997
40,41,0.034274434193588665,0.00040880346707509606,84.61666666666666,0.2094967514996083,91.52333333333333,0.2651205176686396
41,42,0.03430220525328526,0.0004089688322082232,84.65,0.43011626335213055,91.75999999999999,0.1498888477061162
42,43,0.03433032152789473,0.0004091831315586668,84.93333333333334,0.20138409955990474,91.61666666666667,0.20434176165325463
43,44,0.03435861509185816,0.00040939096288094493,84.91666666666667,0.6328945848682498,91.67,0.1818424226264763
44,45,0.034386812717143396,0.0004096096217268436,84.73333333333333,0.3299831645537235,91.82,0.16309506430300041
45,46,0.03438958618307493,0.00040963856357743416,84.93333333333334,0.40892813821284413,91.99333333333334,0.10338708279514344
46,47,0.034392363376462766,0.00040967428694549727,85.13333333333333,0.43652669512362574,91.96,0.07118052168020789
47,48,0.0343951462382013,0.00040970487432190426,85.03333333333333,0.22484562605386618,91.92,0.13490737563231991
48,49,0.03439793853792967,0.00040973956075929897,84.88333333333334,0.33249895572100513,91.88666666666666,0.1600694293805672
49,50,0.03440073410239524,0.0004097694121652688,84.96666666666665,0.16996731711976285,91.86666666666667,0.1673983937265314


==> data/DNN/privacy_accuracy_dynamics_width_4096_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.11608573453525177,0.04636376678738779,59.65,11.07045617849599,71.36666666666666,1.6617326967823558
1,2,0.11800562675691928,0.04569533518757473,78.39999999999999,3.51093529798922,76.89999999999999,0.2264214359698913
2,3,0.12088188775939933,0.044635615240597094,76.91666666666667,5.879956538010202,77.23666666666666,0.663844024518479
3,4,0.12510768298700647,0.04286674538160444,68.15,7.348922823561738,76.80666666666667,1.5661062827563395
4,5,0.13108037099729553,0.040217302261366064,78.83333333333334,0.980929264637474,75.65999999999998,1.475827451522253
5,6,0.1390572295367011,0.0368356598943233,79.98333333333333,2.46520226801417,75.56,1.4784676752187287
6,7,0.14924721694984885,0.03296505669454735,71.58333333333333,7.287012800562082,75.05,1.4983546531668248
7,8,0.1626434537839789,0.028553462880517116,68.48333333333333,11.949360745337897,73.74000000000001,1.2280336586049505
8,9,0.17801729109837003,0.023535243602622158,66.05,11.542746640206566,74.1,1.093892133621959
9,10,0.1967483892362951,0.01804748910642979,62.51666666666666,10.858509208092158,72.60000000000001,1.0905961672406514
10,11,0.21793776504638696,0.012724195564512087,71.64999999999999,6.659204156654157,72.26333333333334,1.084998719917318
11,12,0.2430622890548962,0.008501302298071542,72.85000000000001,8.783222643198794,71.91333333333334,0.9114944992824844
12,13,0.2714143590832749,0.006775598464572068,73.03333333333335,7.890747042510544,71.36666666666667,0.3880148908941007
13,14,0.30403585858508203,0.008411672882107625,71.21666666666665,7.656950364792032,70.60333333333334,1.035706951260292
14,15,0.33766204303813724,0.011496331020174699,65.0,6.798529252713417,71.15,0.9082217056791035
15,16,0.3730378999537165,0.015563933772999687,58.73333333333334,5.5142744057783535,71.23666666666666,0.40713088258636937
16,17,0.4106753790244591,0.02065673643500228,68.46666666666665,5.6334319517995,70.74999999999999,0.6821045863111227
17,18,0.45013567226065926,0.02268424717588851,63.71666666666666,10.288288919392228,70.16000000000001,0.7229107828771167
18,19,0.4887868584220166,0.02817637941535364,65.35000000000001,9.157237574727437,71.07333333333334,0.9783432708183494
19,20,0.5265744075025313,0.030571810376807795,71.58333333333334,7.151961657863914,70.78,0.5145872132107404
20,21,0.565572205400207,0.03284755301763474,69.61666666666667,12.68097875647705,70.92999999999999,0.3975759885439089
21,22,0.6009548985488969,0.036498616033886315,64.41666666666667,5.009712788396377,72.13666666666667,1.3001623830207614
22,23,0.6368803931468757,0.036849396836469955,75.96666666666665,4.814099661988274,71.57333333333334,0.04988876515698735
23,24,0.6770961039950602,0.03393465767991491,73.03333333333333,3.032142623441202,70.87666666666667,1.1787658329324282
24,25,0.7147212684522225,0.037372573302224175,68.31666666666668,4.777435388248474,71.85666666666667,0.8661921778040307
25,26,0.7175215711025181,0.037479072725459445,79.3,0.7494442385305693,78.07666666666667,0.4629134788369106
26,27,0.7194468465364574,0.03752202026887496,80.55000000000001,0.18708286933869275,82.66,0.6151964455900819
27,28,0.7210695988859821,0.037546637178093846,80.60000000000001,0.6164414002968918,84.77666666666667,0.7229722601102229
28,29,0.7225292807347632,0.0375702115767692,80.60000000000001,0.49665548085837646,86.08666666666666,0.7077821384829908
29,30,0.7238748150142221,0.03756667476055206,81.3,0.4546060565661923,87.28333333333335,0.9112018924963272
30,31,0.7252208491115808,0.03757766498542701,82.1,0.12247448713915775,87.64999999999999,0.4626733909213643
31,32,0.7265486655671539,0.037608975880561696,81.51666666666667,0.08498365855988142,88.15333333333332,0.43222936298014714
32,33,0.7278725728487059,0.03761082962076821,80.66666666666667,0.06236095644622881,88.64,0.35898003658514266
33,34,0.729216646041159,0.03760164794443108,81.28333333333332,0.5572751165766805,88.90999999999998,0.521216525703729
34,35,0.7305783891857841,0.03760832810400176,81.01666666666667,0.6637435917246552,89.14333333333333,0.4629134788369107
35,36,0.7306825503156514,0.0376062687323185,81.56666666666666,0.44969125210773236,91.42,0.9443516294262414
36,37,0.7307791287937061,0.037605159367631466,81.81666666666666,0.19293061504650383,91.82666666666667,0.9238085419729714
37,38,0.7308737718857211,0.037602010256025324,81.50000000000001,0.2121320343559656,92.08666666666666,0.8492087820763261
38,39,0.7309662732107395,0.03759932932916498,81.36666666666666,0.5864204028586391,92.29333333333334,0.8074789298936731
39,40,0.7310591525066964,0.037597617803274905,81.78333333333333,0.1649915822768632,92.27666666666666,0.7764162686486048
40,41,0.7311518308382706,0.03759551371257663,81.66666666666667,0.10274023338281581,92.48,0.8295782060782503
41,42,0.7312429225710927,0.03759267422212145,81.73333333333333,0.18856180831641536,92.57,0.7122265557157179
42,43,0.7313350526840897,0.037590873717400546,81.68333333333332,0.08498365855987956,92.5,0.6256196927846817
43,44,0.7314270896933985,0.03758897167078214,81.83333333333331,0.41899350299921817,92.65000000000002,0.8193086516488541
44,45,0.731520113950585,0.037587229941385386,81.46666666666667,0.271825107171664,92.64,0.750599760191806
45,46,0.7315288008303694,0.03758704623902176,81.45,0.449073119510247,93.17,0.7009992867328751
46,47,0.7315374951507407,0.037586936513638675,81.16666666666667,0.4642796092394684,93.15666666666668,0.5966759775809839
47,48,0.7315462086417077,0.03758683700240865,81.33333333333333,0.28963578661637956,93.2,0.6868769904429752
48,49,0.7315549612790367,0.037586714041605546,81.41666666666667,0.47667832153583334,93.11666666666667,0.6624365797736576
49,50,0.7315637129372029,0.03758659598635048,81.48333333333333,0.4766783215358385,93.11,0.7292461861401822


==> data/DNN/privacy_accuracy_dynamics_width_4096_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.918891777921902e-06,2.2452848143938635e-08,51.416666666666664,1.58762576054798,51.919999999999995,2.5739204856923354
1,2,7.152697525490924e-06,1.3414562023405232e-07,70.25,6.551462940951941,55.86666666666667,0.8716778201963238
2,3,2.2560247726515778e-05,3.1807656336476275e-07,77.98333333333333,2.4553795814270494,74.56333333333333,0.5542763049438618
3,4,6.495022861547214e-05,5.09204703405317e-08,76.46666666666667,4.409333534925909,79.19000000000001,0.23366642891096184
4,5,0.00015651243503683333,2.297912095994816e-06,79.61666666666666,2.5788671069978673,79.88000000000001,0.19798989873223458
5,6,0.00030304776551276665,7.558976254609548e-06,73.21666666666667,12.43867177618075,78.83333333333334,0.38955815426653934
6,7,0.0004902645288729666,1.0463122678832043e-05,78.51666666666667,5.52755722619756,78.19666666666666,0.40102646075068765
7,8,0.0007191761624206668,1.3751004174768501e-05,79.35000000000001,4.344153158748742,78.64666666666666,0.24143091949642553
8,9,0.0009932285990450998,1.3127490354421252e-05,83.46666666666665,0.7586537784494036,79.29333333333334,0.29147136318265876
9,10,0.0013398258024205998,1.8835310818150238e-05,76.18333333333334,3.873055067457157,79.42999999999999,0.34029399054347065
10,11,0.0017804867511624332,1.789336898298302e-05,74.89999999999999,3.4068558329736613,79.25333333333333,0.19258475767538993
11,12,0.0023024943520375996,2.5221481538483084e-05,84.0,1.3802173741842247,79.48,0.24913182588073085
12,13,0.0029459967277338,1.6008712944805697e-05,71.13333333333334,15.438606010762616,79.99666666666667,0.27207025236549526
13,14,0.0037564799918253997,1.1204284066744795e-05,81.91666666666667,3.6460785631811157,79.22333333333334,0.28546258754675874
14,15,0.004779252880769466,3.3880990318680773e-05,81.7,2.16833269280032,79.19666666666667,0.419629466182836
15,16,0.0059771214424747,2.1213163441748594e-05,81.65,4.566362520285337,79.59,0.21228911104120715
16,17,0.0074429325673005,7.226677103806545e-06,72.01666666666667,10.840151700455529,79.43333333333332,0.4576267280461526
17,18,0.009225972046093366,2.9096752039413345e-05,80.56666666666666,3.0914757353442437,79.46333333333332,0.3715134213217891
18,19,0.011353077628377466,9.641075433513864e-05,73.18333333333334,7.002658225432837,79.46333333333332,0.21514852750806315
19,20,0.013968966960919734,0.000109607449018905,67.66666666666667,9.103143535187296,78.88000000000001,0.16062378404209
20,21,0.017021300498911433,8.727536737436531e-05,78.61666666666666,7.613292469242349,78.70666666666666,0.31846855766656545
21,22,0.02057520347227727,9.083187652466722e-05,70.36666666666666,13.76446713663684,78.70333333333333,0.4339994879669285
22,23,0.024783114385321298,0.0001314844994207283,73.3,4.207334865050164,77.74666666666666,0.17172329163188385
23,24,0.029293058955491696,0.00010302103341018574,84.05,1.1923366415013248,78.58666666666666,0.8742361745483286
24,25,0.0345993985262057,0.00035388074373413146,74.13333333333333,9.111195799064408,78.18,0.735436378394941
25,26,0.0349236357019422,0.0003500595956384479,84.48333333333333,0.3091206165165258,86.40666666666668,0.5933146064460492
26,27,0.03521368246909013,0.00035097550223197525,85.01666666666667,0.2656229575084896,88.03000000000002,0.20016659728003042
27,28,0.035497729850805765,0.00035312704415902394,84.93333333333334,0.28963578661638073,88.58666666666666,0.053124591501695774
28,29,0.03578774084137567,0.0003537674373366889,84.96666666666665,0.3009245014211303,88.90999999999998,0.14165686240584044
29,30,0.03608143765648009,0.00035154863383323023,85.14999999999999,0.21602468994692955,89.32666666666667,0.016996731711973495
30,31,0.03638268211085036,0.00035379770721763015,85.58333333333333,0.4714045207910317,89.5,0.008164965809275636
31,32,0.036690749556102874,0.00035987828274335184,85.14999999999999,0.9119576013536379,89.76666666666665,0.20171487027210014
32,33,0.0370144367391347,0.0003617528654861342,85.08333333333333,0.9646530752325189,89.95666666666666,0.13199326582148654
33,34,0.037350334780126594,0.0003596548426122638,85.03333333333335,0.605988632089934,89.96333333333332,0.2577250904010341
34,35,0.0376958567843404,0.00036932582288924556,85.26666666666667,0.4249182927994006,90.02333333333333,0.17613126418163688
35,36,0.0377261180093131,0.0003698751456015663,84.96666666666665,0.36817870057290536,91.42666666666668,0.29634814361190437
36,37,0.037756265529573195,0.00037033359869820894,85.21666666666665,0.4784233364802476,91.54666666666667,0.2517052950487063
37,38,0.0377863913216952,0.0003709518411016077,85.08333333333333,0.37043517951488397,91.52666666666669,0.09809292646375156
38,39,0.03781663702038306,0.00037171521376565313,85.10000000000001,0.6177917664283566,91.49333333333334,0.24417662095750006
39,40,0.037846670814267326,0.0003723283858640587,85.3,0.4320493798938569,91.58333333333333,0.1371941041817105
40,41,0.03787657163874606,0.0003731782182759832,85.25,0.44158804331639784,91.67666666666666,0.14267289706022013
41,42,0.037906482816690734,0.00037408225309953084,85.39999999999999,0.21602468994692955,91.58333333333333,0.14704496666741826
42,43,0.03793669734488397,0.00037480804911958597,85.06666666666666,0.22484562605386793,91.68333333333334,0.14383632673594643
43,44,0.03796726477183337,0.0003751820091873926,85.05,0.10801234497346916,91.73666666666668,0.21669230617526739
44,45,0.03799811322752,0.0003757300174682838,85.05,0.24832774042918443,91.57000000000001,0.1687206764645797
45,46,0.03800113707439707,0.00037579419664606785,85.06666666666666,0.4921607686744479,91.77333333333333,0.28569603116288284
46,47,0.03800416063417023,0.0003758531506199731,85.06666666666668,0.37043517951487775,91.75999999999999,0.26495282598983255
47,48,0.038007196402172566,0.00037590856897688253,85.26666666666667,0.38801489089409497,91.70666666666666,0.21234144411510483
48,49,0.03801023735642724,0.00037595429464861775,85.36666666666667,0.16499158227685842,91.58666666666666,0.16996731711975635
49,50,0.038013281095251296,0.0003759856699128056,85.41666666666667,0.31180478223116176,91.60666666666667,0.23753362335093084


==> data/DNN/privacy_accuracy_dynamics_width_512_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,6.645600669026666e-05,7.683113188988915e-06,81.5,1.0416333327999852,75.24666666666667,1.1680563152329464
1,2,0.0001654645062697,1.594499710849133e-05,79.36666666666667,3.1734138645243832,80.24666666666667,0.31201851796897706
2,3,0.0002813783266731333,2.3455095129140616e-05,81.2,3.109930331481183,81.12,0.3611094017053519
3,4,0.0004074148368692334,3.200415798586166e-05,80.44999999999999,3.0954267341784503,81.82,0.41529106258943715
4,5,0.0005414837576598334,3.752045250324658e-05,83.5,0.16329931618554752,82.52666666666666,0.21669230617526739
5,6,0.0006799627444825667,4.13966940293617e-05,80.95,2.8020825588598637,82.61333333333333,0.10077477638554312
6,7,0.0008214289160584999,4.4719360640921305e-05,83.98333333333333,0.840965054102862,83.16000000000001,0.2899425230397694
7,8,0.0009690130814054666,4.995096728229102e-05,79.36666666666666,6.161754800559837,83.57333333333334,0.17461067804944624
8,9,0.001116315803646,4.9682314115340905e-05,82.65,1.4905256343540856,83.60666666666667,0.324276973520407
9,10,0.0012695714635836332,5.08887849540522e-05,84.0,1.202774570177913,84.13666666666667,0.17594190960528602
10,11,0.0014328122951828334,5.2836089429361635e-05,83.75,1.0801234497346435,84.07666666666667,0.32785498149165
11,12,0.0015931556956522003,5.3030275733960437e-05,84.11666666666667,0.26246692913372954,84.25333333333333,0.111455023315329
12,13,0.0017599725189167,4.832887485254131e-05,79.83333333333334,7.944844589767349,84.30666666666667,0.41354833118055423
13,14,0.0019249366639877,4.974138255590974e-05,79.75,3.058049487282159,84.85333333333334,0.35518383346593474
14,15,0.0020954342021385665,5.6227360556504096e-05,84.51666666666667,1.1728408057172799,84.94333333333333,0.26537185649993755
15,16,0.0022729458311639334,6.0644702368791794e-05,81.38333333333333,3.052958492275252,85.29,0.06976149845485488
16,17,0.0024590364646463,6.649800843994322e-05,78.25,5.081338406365,85.05,0.19200694431885934
17,18,0.0026467468351935,6.939717342854957e-05,82.26666666666667,5.033278145392815,85.30333333333333,0.29101355447622607
18,19,0.0028450891096977334,7.303785613954202e-05,82.46666666666667,5.425300810912598,85.44,0.4708148963941809
19,20,0.003048696258108167,8.430564299655735e-05,82.28333333333333,2.5956159620063617,85.54333333333334,0.4383555127468501
20,21,0.003257971339552033,8.969163923833739e-05,76.78333333333333,11.049308676212384,85.92,0.34650637319776506
21,22,0.003466208140330867,8.9223063816213e-05,81.98333333333333,2.4733018865925396,86.00666666666666,0.22065558884580153
22,23,0.0036769040525397663,9.310709838785749e-05,81.01666666666667,5.53358433165661,86.37666666666667,0.2734146220588043
23,24,0.003899374818360566,0.00010520669375106168,81.55,4.762527340253979,86.19666666666666,0.43361529288324524
24,25,0.004121960363798901,0.00010885013687937282,82.01666666666667,3.408893596983563,86.30333333333333,0.3086889840744039
25,26,0.0041422456973145335,0.00010935906747102948,86.51666666666667,0.6956212251569748,87.44333333333334,0.15691469727919033
26,27,0.0041625553876338,0.00010987927510241227,86.28333333333335,0.35197853469904566,87.71333333333332,0.21359359124800845
27,28,0.0041835701785839,0.00011029198569771168,86.7,0.3082207001484428,87.71333333333332,0.30641293851417045
28,29,0.004205120806339867,0.00011106687763523288,87.0,0.25495097567963587,87.86,0.18384776310850365
29,30,0.004226828777711067,0.0001118440564119864,87.06666666666668,0.16996731711975635,87.95,0.24913182588073257
30,31,0.0042489350873615,0.00011264432722454684,86.96666666666665,0.41298372311212556,87.92333333333335,0.22983085567917133
31,32,0.004271668081294366,0.00011320557506660193,86.46666666666668,0.35197853469905194,87.82666666666667,0.26911377189252766
32,33,0.0042943579361576995,0.00011405262795283285,86.71666666666665,0.2718251071716641,87.77333333333333,0.1562761089297396
33,34,0.0043170189996517665,0.00011481777356873806,86.83333333333333,0.2248456260538679,87.78333333333335,0.22661764175711294
34,35,0.00434008560628,0.00011540595970396187,86.55,0.26770630673681844,87.79666666666667,0.1319932658214894
35,36,0.004342410076309833,0.00011545109060685828,86.73333333333335,0.08498365855988141,87.95333333333333,0.15282524515130558
36,37,0.004344725950997133,0.00011549897746368539,86.73333333333335,0.10274023338282197,87.87666666666667,0.14974051630143898
37,38,0.004347037953821566,0.00011555373746614847,86.61666666666667,0.1649915822768651,87.94333333333333,0.23907228102721412
38,39,0.004349356812565466,0.00011560785452887864,86.61666666666667,0.2248456260538665,87.96,0.1104536101718768
39,40,0.004351682121348034,0.0001156589322285707,86.60000000000001,0.24832774042918823,87.99,0.21924111536540422
40,41,0.004354005506786766,0.00011569728443877342,86.61666666666667,0.19293061504649933,88.04333333333334,0.17987650084308865
41,42,0.0043563321340543,0.00011574737752619762,86.73333333333333,0.23921166824012166,88.09333333333332,0.18732028424302957
42,43,0.0043586734887018,0.00011580559770414936,86.7,0.22730302828309612,88.07000000000001,0.1944222209522388
43,44,0.0043610092187902,0.00011585336626077863,86.66666666666667,0.42882267767561905,88.15666666666668,0.18372685039360426
44,45,0.004363349293773467,0.00011589990968093757,86.78333333333335,0.2321398046197286,88.12333333333333,0.16418147141366368
45,46,0.004363584567576267,0.00011590375919819256,86.81666666666666,0.13123346456686266,88.14333333333333,0.16131404843417277
46,47,0.004363819592081833,0.00011590805891303283,86.86666666666667,0.23921166824012166,88.18,0.15121728296285195
47,48,0.004364054517072034,0.00011591269153838378,86.73333333333335,0.29533408577782283,88.13666666666666,0.16759740119968922
48,49,0.004364289029836901,0.00011591729852095333,86.7,0.1471960144387955,88.15666666666668,0.1755625877635157
49,50,0.004364523258089567,0.00011592201565942718,86.65000000000002,0.16329931618554752,88.18666666666667,0.19136933459209687


==> data/DNN/privacy_accuracy_dynamics_width_512_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.4756020998570465e-07,3.646532507611116e-08,59.21666666666666,6.905231511124175,55.30666666666667,3.1980132721564622
1,2,3.3937746761497084e-07,9.3771485144957e-08,51.86666666666667,1.5739193823770723,54.61333333333334,3.3663465194315467
2,3,6.016871903649996e-07,1.8985067272337177e-07,50.26666666666667,0.34237730973623287,50.406666666666666,0.28709270666846065
3,4,9.495173421547909e-07,3.143271989871144e-07,50.11666666666667,0.1312334645668627,50.10666666666666,0.16579773487261412
4,5,1.4461869052102514e-06,5.454505135511967e-07,50.300000000000004,0.21602468994692844,50.09,0.07118052168020589
5,6,2.2211545958520425e-06,1.0065232567142782e-06,52.35,3.181980515339464,50.903333333333336,1.150256010151169
6,7,3.3783070445214975e-06,1.745084853416012e-06,56.833333333333336,7.91415749709904,54.26333333333333,5.630064140151711
7,8,5.272862110842343e-06,3.085942203534208e-06,59.45000000000001,9.641144468716702,57.45666666666667,9.69481763051213
8,9,8.434782489937963e-06,5.512797648135115e-06,67.36666666666666,8.596543232925406,61.900000000000006,10.04144411924899
9,10,1.3986928884446397e-05,9.910731578395851e-06,73.66666666666667,5.334218676515702,69.45666666666666,6.595323258862208
10,11,2.3207189735948276e-05,1.699846876823372e-05,78.83333333333333,2.24511816071127,75.51,2.961699962296429
11,12,3.8268728938614764e-05,2.7434362860269184e-05,80.03333333333333,0.9186342519680453,78.23333333333333,1.4960020796182822
12,13,6.0823267291465915e-05,4.0192905822636934e-05,79.93333333333334,0.7982620009885394,79.54666666666667,0.9770818230265554
13,14,9.207134468832632e-05,5.360719284904401e-05,80.8,1.5769168230019817,80.3,0.9691577099041552
14,15,0.00013217958147723478,6.570397527999617e-05,81.35000000000001,1.3366625103842293,80.85333333333334,0.6834390162179012
15,16,0.00018154519989169998,7.776658874005019e-05,81.30000000000001,1.3589211407092978,81.27333333333333,0.34883934538536626
16,17,0.0002380871042539,9.011256463880524e-05,82.75,0.8784455968736256,81.86333333333333,0.44191502451137227
17,18,0.00030201834094396667,0.00010138697060174966,79.28333333333333,3.2273139846559045,82.06,0.2728858125052825
18,19,0.0003711736899801,0.00011114364308124181,81.73333333333333,2.391768290523885,82.40666666666665,0.35235714205271274
19,20,0.0004465416187773667,0.00012268919226312707,75.8,2.7434771124736343,82.39666666666666,0.15456030825826622
20,21,0.0005257048363159,0.00012922694385521293,82.16666666666667,3.635549782663176,82.49,0.12027745701778601
21,22,0.0006056473136235,0.00013407296831277596,79.36666666666666,4.219267972317257,82.77666666666666,0.13474255287604808
22,23,0.0006892703238766332,0.00013888911110708312,79.66666666666667,6.633417084898417,82.95,0.33950945004029776
23,24,0.0007759718873958666,0.00014124456239723732,84.05,1.3083067937860258,83.11333333333333,0.08806563209082051
24,25,0.0008649927925883333,0.00014756515609854427,81.93333333333334,2.187210298276984,83.36666666666666,0.1545603082582596
25,26,0.0008735417769536001,0.00014775997649923574,84.7,0.33416562759605717,84.18333333333334,0.42820036846732873
26,27,0.0008821721484253666,0.00014812747530007676,84.36666666666666,0.611464544261472,84.27666666666667,0.47863231074478507
27,28,0.0008910272456118332,0.00014864311715232718,84.88333333333334,0.4189935029992181,84.22333333333334,0.4772374205314946
28,29,0.0009000418615344334,0.00014918250300583087,84.8,0.5787918451395091,84.39,0.3873843913565252
29,30,0.0009092850746918999,0.00014978019204460702,84.23333333333333,0.04714045207910049,84.41666666666667,0.4449968788904334
30,31,0.0009187352231829,0.00015020287646562642,85.10000000000001,0.49665548085837646,84.44,0.37067505985700916
31,32,0.0009283192562603666,0.00015073674750305137,84.83333333333333,0.6141841924229424,84.53333333333332,0.3720513704076676
32,33,0.0009381526190143332,0.00015135741333978148,84.48333333333333,0.4169998667732337,84.69666666666667,0.30092450142113236
33,34,0.0009482496952354333,0.00015199434454706804,85.0,0.21602468994692955,84.5,0.3484250278036895
34,35,0.0009584461202570667,0.00015267022169991617,84.98333333333333,0.04714045207910049,84.48,0.41817061908588044
35,36,0.0009594611329268998,0.00015275784721961787,84.91666666666667,0.5137011669140814,84.58333333333333,0.3644478319625777
36,37,0.0009604769255724667,0.00015284711403363546,84.85,0.6177917664283566,84.56666666666666,0.31478387647540873
37,38,0.0009614921223108334,0.0001529391350260609,84.89999999999999,0.494974746830579,84.53333333333335,0.3859476072675668
38,39,0.0009625051499470333,0.0001530353837603667,85.01666666666667,0.42491829279939686,84.60333333333332,0.36444783196257097
39,40,0.0009635187725339666,0.00015313374807789608,84.80000000000001,0.5338539126015619,84.66666666666667,0.36353205574688324
40,41,0.0009645381191597333,0.00015323350930599152,85.0,0.46368092477478945,84.66666666666666,0.42944408509399373
41,42,0.0009655591163909333,0.0001533333125102575,84.7,0.6013872850889566,84.64333333333333,0.36426486090328175
42,43,0.0009665739399534667,0.00015343313234419896,84.8,0.6164414002968972,84.65333333333335,0.36169354738814913
43,44,0.0009675874884762667,0.00015353113032543018,84.88333333333334,0.6249444419750909,84.68,0.3624913792078376
44,45,0.0009686075505339333,0.00015363275273105013,84.93333333333332,0.6944222218666597,84.70333333333333,0.3179447890576072
45,46,0.0009687099771872334,0.00015364306640661848,84.9,0.6177917664283548,84.66333333333333,0.3137231617560646
46,47,0.0009688123990979334,0.00015365324722137213,84.9,0.6570134448142321,84.67666666666668,0.35405586502070463
47,48,0.000968914955829,0.00015366372238785657,84.76666666666667,0.6510674994874919,84.70666666666666,0.315946549628605
48,49,0.0009690174014396666,0.00015367415678805668,84.88333333333334,0.6637435917246621,84.69,0.36914315199752057
49,50,0.0009691199377024334,0.00015368459862304815,84.83333333333333,0.6249444419750909,84.69666666666667,0.3596603335865062


==> data/DNN/privacy_accuracy_dynamics_width_512_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.004584895924680466,0.0007433061218492087,77.88333333333333,2.0478986520062192,72.10666666666667,0.5821988969034134
1,2,0.005873808545674167,0.0007919405043952026,75.03333333333333,2.44449494897322,78.86333333333333,0.24635114955869658
2,3,0.0070196784301821335,0.000879089346228646,78.25,1.8170488894541805,80.61666666666667,0.3274480450731406
3,4,0.008057367874411,0.000990073933661074,70.23333333333333,8.44199160282822,82.07,0.14306175822583622
4,5,0.009084743315932467,0.001087450779046264,75.68333333333332,9.748874578922202,82.55666666666667,0.22395436042988034
5,6,0.010082606534943767,0.0011562517455254414,80.38333333333333,2.876726534718861,83.43666666666667,0.24239545283596978
6,7,0.011082421164480499,0.0012290300305217126,78.51666666666667,5.519108221040386,83.52333333333333,0.2113974666094375
7,8,0.012061938577498233,0.0013018326541649101,79.44999999999999,4.631594397900865,84.02,0.2969848480983488
8,9,0.0130297151167663,0.0013792942134168047,81.61666666666666,1.1047875612784288,84.39333333333333,0.1649915822768632
9,10,0.0140382221923201,0.0014355487569765871,79.66666666666667,3.128453647126999,84.24333333333333,0.22305953365762132
10,11,0.015047293135762465,0.0015033521386269377,80.6,3.577941680165658,84.57333333333332,0.4076218290959833
11,12,0.0160272831835813,0.0015284638345392267,82.86666666666667,0.7168604389202189,85.01333333333334,0.30401023374587155
12,13,0.017053113629806965,0.001557933523271905,82.0,0.4143267631552011,85.2,0.4532107677449862
13,14,0.01808425281975117,0.0015714725887342731,82.35000000000001,1.5121728296285002,85.07666666666667,0.47639852597961413
14,15,0.019093547642702234,0.0016042496059181623,78.91666666666667,4.5369470890554675,85.26,0.6794115100585228
15,16,0.020095181842403765,0.001628812422302753,79.39999999999999,1.5911211979816813,85.57333333333334,0.16418147141366204
16,17,0.021124778557985464,0.001679875789924654,82.39999999999999,1.1683321445547896,85.73666666666666,0.5001555313655501
17,18,0.0221761671286415,0.0017885976058725963,81.96666666666668,2.793245822018211,85.63333333333333,0.053124591501695774
18,19,0.02318875863341367,0.0018918144009914875,81.83333333333333,1.7969109295924703,86.33,0.28248893783651036
19,20,0.024185011320261032,0.001965075143420148,79.46666666666667,3.450201282373087,86.48666666666666,0.15797327481430076
20,21,0.025226431396811234,0.002064185434843057,79.3,5.429702263169377,86.30999999999999,0.4465422712353213
21,22,0.02628895296748827,0.0021080518849326563,83.50000000000001,1.3272779161376356,86.00666666666667,0.5801915392542562
22,23,0.027383525897809697,0.002158514790899523,81.56666666666666,1.311699491330068,85.96,0.48928519290899714
23,24,0.02845641290382737,0.0022307184783109503,80.71666666666668,2.7460072023859543,86.50666666666667,0.2509094568874509
24,25,0.029569194318046037,0.002320956478998211,78.36666666666667,2.5872550877114664,86.46333333333332,0.12762793146051168
25,26,0.029662834813907534,0.0023288048654523017,84.2,0.28577380332470775,88.63999999999999,0.0941629792788383
26,27,0.02974677216171503,0.0023361138002244005,84.76666666666667,0.2867441755680889,89.55,0.057154760664939394
27,28,0.02982821109268093,0.0023425723384824567,84.69999999999999,0.31885210782848217,89.98333333333335,0.0601849002842216
28,29,0.0299092063445075,0.0023488590420840416,84.64999999999999,0.28577380332470526,90.06666666666666,0.16937794687883245
29,30,0.029990429603170794,0.0023552322037663337,84.56666666666666,0.3399346342395192,90.19333333333333,0.10656244908764016
30,31,0.030071722591270705,0.0023604123075203886,84.55000000000001,0.616441400296898,90.33666666666666,0.12119772641798808
31,32,0.030152813663427435,0.0023649930633206696,84.3,0.3894440481849263,90.26333333333332,0.08178562764256975
32,33,0.030233082342917602,0.0023693152109562792,84.23333333333333,0.1433720877840417,90.32666666666667,0.1438363267359427
33,34,0.030313023449555037,0.0023742758254686846,84.36666666666667,0.2094967514996098,90.38,0.06976149845484944
34,35,0.030392923350651063,0.0023801125871918214,84.73333333333333,0.3519785346990456,90.51666666666667,0.004714045207906029
35,36,0.030400531366612703,0.0023806350542963585,84.66666666666667,0.2896357866163755,90.87333333333333,0.07039570693981016
36,37,0.0304081273752722,0.002381187581836518,84.64999999999999,0.3937003937005946,90.88333333333333,0.070395706939805
37,38,0.03041569001556756,0.0023816427830637087,84.80000000000001,0.04082482904638978,90.92666666666666,0.08178562764257322
38,39,0.0304232250077734,0.00238207001372593,84.86666666666667,0.10274023338281581,90.91000000000001,0.04320493798938372
39,40,0.030430763491862103,0.0023824578379629787,84.91666666666667,0.04714045207910049,91.00333333333333,0.07318166133366447
40,41,0.030438315885137568,0.0023828858486986634,84.93333333333334,0.10274023338281658,90.93333333333334,0.12657891697365117
41,42,0.030445852426087466,0.002383294295007742,84.73333333333333,0.12472191289246269,90.98,0.07257180352359073
42,43,0.0304534341042749,0.0023836824686791955,85.05,0.28577380332470775,90.93,0.0616441400296921
43,44,0.03046102660602883,0.0023840950715906767,84.68333333333334,0.16499158227685695,90.91333333333334,0.08259674462242789
44,45,0.030468585853779068,0.0023844665097426717,84.7,0.14719601443880034,90.96666666666665,0.06548960901462712
45,46,0.030469338007972534,0.0023845050684487405,84.7,0.4143267631552011,91.00999999999999,0.07788880963698525
46,47,0.030470092540878,0.002384542784806891,84.71666666666665,0.22484562605387073,90.98666666666668,0.07586537784494371
47,48,0.030470845550559605,0.0023845801053191348,84.61666666666666,0.3274480450731407,90.98333333333333,0.0833999733546441
48,49,0.030471599297593032,0.002384618527608822,84.68333333333334,0.22484562605387215,90.98666666666666,0.03091206165165488
49,50,0.0304723525651422,0.0023846575098585977,84.71666666666667,0.13123346456686028,91.01333333333334,0.09285592184789333


==> data/DNN/privacy_accuracy_dynamics_width_512_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.6426519813436046e-07,2.3202664338318192e-08,50.0,0.0,50.02,0.028284271247462973
1,2,8.712329109876246e-07,1.2321372206998753e-07,50.0,0.0,50.00666666666666,0.004714045207909379
2,3,1.5579167843556264e-06,2.7286539735736406e-07,50.03333333333333,0.04714045207910384,50.00666666666667,0.009428090415822108
3,4,2.4977014033491545e-06,5.124686743766672e-07,51.01666666666667,1.3331249837214192,50.24666666666667,0.286627904356071
4,5,3.892775657869313e-06,9.757739198967485e-07,57.35,7.884901183062903,53.18000000000001,3.7660146928373304
5,6,6.13012433209838e-06,1.8168057938606302e-06,62.650000000000006,10.618144847382709,59.163333333333334,8.318951589927396
6,7,9.973228405523034e-06,3.6848582905170003e-06,69.39999999999999,7.269571284929164,65.06,9.68803729692793
7,8,1.6647535026273978e-05,7.213102615236798e-06,76.23333333333333,3.0684777260973526,72.54333333333334,5.445134423399378
8,9,2.8783141025081656e-05,1.3992609988871367e-05,79.01666666666667,3.1092156924572154,76.97999999999999,1.923954261410595
9,10,4.786890707662861e-05,2.2874772380509385e-05,81.08333333333333,1.5558134706819882,78.85333333333334,0.945033803040338
10,11,7.604666493297565e-05,3.144752443705419e-05,81.63333333333334,0.802426874480713,79.87666666666667,0.4902607016226684
11,12,0.00011398948085060484,3.945615819069545e-05,80.06666666666666,0.30641293851417073,80.49666666666667,0.47443533688890327
12,13,0.0001603641747351,4.797359083112583e-05,78.95,5.1644618951703585,81.08666666666666,0.5582313339666849
13,14,0.00021394493977486666,5.427125932489563e-05,82.39999999999999,0.778888096369861,81.49333333333334,0.23795424396766612
14,15,0.0002748583261416,5.8234360254467105e-05,81.88333333333333,1.9027757502016691,81.85,0.3179098404684324
15,16,0.00034568265755283335,6.146356136355669e-05,83.88333333333333,0.13123346456686266,82.41,0.22730302828309612
16,17,0.00041909685097356666,6.585282508410142e-05,83.05000000000001,1.7720045146669383,82.49333333333333,0.25952948879761745
17,18,0.0004973134066176333,6.84798303141712e-05,81.86666666666667,1.599131708841462,82.75333333333333,0.1575506973079546
18,19,0.0005784109256053667,7.085613026921574e-05,81.86666666666667,2.840872322994395,82.73333333333333,0.2428076513529878
19,20,0.0006620196092108,7.337486925268545e-05,82.89999999999999,2.371005412618596,82.76333333333334,0.42664062420522336
20,21,0.0007467669235179667,7.626837205308705e-05,80.55,4.389950645128785,83.18333333333334,0.11323525167641857
21,22,0.000836964918131,8.095658387636126e-05,82.7,1.2048513047951888,83.25,0.20066555924390045
22,23,0.0009303060079858667,8.726834272987931e-05,83.36666666666667,0.5835713800003889,83.39333333333333,0.06018490028422606
23,24,0.0010234411921363666,8.966922244037986e-05,79.95,4.297867688362063,83.49333333333334,0.2390722810272203
24,25,0.0011172611634146666,9.011581599678818e-05,83.06666666666666,0.9186342519680495,83.73666666666666,0.15542057635832268
25,26,0.0011261588125362,9.049141381360572e-05,84.73333333333333,0.5104464277037867,84.68333333333334,0.08653836657164517
26,27,0.0011354291388612,9.078137573267536e-05,84.81666666666666,0.3274480450731467,84.77666666666666,0.009428090415818758
27,28,0.0011448359591147,9.087635941639709e-05,85.14999999999999,0.30822070014844893,84.77,0.1023067283548127
28,29,0.0011544679980001668,9.081079261717527e-05,84.91666666666667,0.23921166824012166,84.71,0.035590260840109265
29,30,0.0011642532064247999,9.07261664627154e-05,85.0,0.5212165257037304,84.75,0.04546060565661881
30,31,0.0011741763224914668,9.065041725725203e-05,85.10000000000001,0.36285901761795103,84.68666666666667,0.03091206165165488
31,32,0.0011842983893092668,9.064115141601974e-05,85.03333333333335,0.4836206042848926,84.82666666666667,0.06018490028422606
32,33,0.0011944198474470001,9.076521472202575e-05,84.91666666666667,0.3566822426505424,84.72333333333334,0.10498677165348978
33,34,0.0012047239108822665,9.072886618292118e-05,85.25,0.5612486080160898,84.89333333333333,0.10656244908764075
34,35,0.0012151839813127668,9.074839360889604e-05,85.21666666666667,0.1649915822768651,84.91666666666667,0.210449254902197
35,36,0.0012162405320964667,9.075605266064105e-05,85.14999999999999,0.24832774042918823,84.94666666666667,0.12283683848458081
36,37,0.0012173018735655,9.075961771884492e-05,85.26666666666667,0.3171049598406738,84.99333333333334,0.10338708279513689
37,38,0.0012183650109208668,9.075865240864134e-05,85.11666666666667,0.520149551144245,85.02333333333333,0.0899382504215466
38,39,0.0012194317353699,9.075622965283896e-05,85.08333333333333,0.2718251071716704,84.97000000000001,0.16391054470858596
39,40,0.0012204998081468,9.0758255753048e-05,85.08333333333333,0.2867441755680889,84.95666666666666,0.12283683848458748
40,41,0.0012215633795898,9.076313139753893e-05,85.10000000000001,0.24832774042918823,84.91666666666667,0.09672412085697843
41,42,0.0012226256270169336,9.076931286223458e-05,85.26666666666667,0.39228674319799567,85.0,0.13490737563231886
42,43,0.0012236864500641668,9.077567334870151e-05,85.25,0.3894440481849317,84.96,0.1336662510384203
43,44,0.0012247494063275667,9.078048454683033e-05,85.21666666666667,0.24944382578492666,85.0,0.13735598518690795
44,45,0.0012258094752633667,9.077988053487844e-05,85.23333333333333,0.22484562605386615,84.96666666666667,0.09877021593352064
45,46,0.0012259156810522334,9.077997898907807e-05,85.21666666666665,0.3274480450731407,85.03333333333333,0.16213848676020157
46,47,0.0012260220251108333,9.077992062823592e-05,85.18333333333332,0.24608038433722634,84.98666666666666,0.14197026292697926
47,48,0.0012261283889832,9.077977111524999e-05,85.2,0.26770630673681844,84.96333333333332,0.12283683848459417
48,49,0.0012262347272378666,9.077956764252831e-05,85.18333333333334,0.18408935028644988,84.99333333333333,0.1053037933262031
49,50,0.0012263410191802667,9.07794932550281e-05,85.25,0.22730302828309615,85.01333333333332,0.1388844443733341


==> data/DNN/privacy_accuracy_dynamics_width_512_depth_14_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00012310452118296668,1.237422074136587e-06,78.21666666666665,6.336709626366739,74.21666666666668,0.894663189262983
1,2,0.00029244956205006666,2.1008874446509023e-06,83.64999999999999,0.4949747468305819,80.02333333333334,0.15542057635832826
2,3,0.00046897487875629997,8.161657677018162e-06,84.13333333333333,0.26246692913372954,81.13,0.44751163858235415
3,4,0.0006505063349957333,7.5535382391963915e-06,73.76666666666667,3.8842273648979724,81.78333333333332,0.08178562764256976
4,5,0.0008339890432292,9.11855001581293e-06,82.86666666666667,1.536409956865538,82.13333333333334,0.39634440691006756
5,6,0.0010263813357541333,1.6858492810167593e-05,84.18333333333334,0.45521667612492034,82.85333333333334,0.30912061651652584
6,7,0.0012286795873816666,2.1197826286256428e-05,83.51666666666667,1.1848581724784182,82.92333333333333,0.2659991645768017
7,8,0.0014322506613045332,2.0876847739514344e-05,81.48333333333333,2.4530026951110813,83.50333333333334,0.04189935029992061
8,9,0.0016473856881175,1.6075127828014515e-05,81.7,3.302271945191674,83.35666666666667,0.2951082663852174
9,10,0.0018611834122273998,1.4249038002213376e-05,73.53333333333333,8.034958341868089,83.72333333333334,0.03299831645537762
10,11,0.0020791631571719666,9.644085105841851e-06,81.01666666666667,6.911986368299314,84.43,0.14142135623731486
11,12,0.002309762901325133,3.4411361741418896e-06,79.1,4.79913186593853,84.26,0.36083237105337457
12,13,0.0025509728332796665,4.991258415993273e-06,83.11666666666667,0.4642796092394684,84.28666666666668,0.5153855083548889
13,14,0.0028072262114893,1.716353648489258e-05,81.45,5.634270139068585,84.59333333333335,0.040276819911982516
14,15,0.0030649871305433,2.9484647077225346e-05,83.0,3.963163719387156,84.88333333333333,0.675787606344547
15,16,0.003329321407390467,3.518201181403733e-05,85.31666666666666,0.6141841924229411,85.23666666666666,0.48251655124174037
16,17,0.0036058904453752333,3.648013801927022e-05,81.81666666666666,1.7871454582346955,85.19666666666666,0.2854625875467535
17,18,0.0038943144881047665,3.9451931162921264e-05,76.8,6.462326722370718,85.14999999999999,0.36769552621700524
18,19,0.0041826160199387,4.7927013378052596e-05,78.99999999999999,8.602034643036497,85.74666666666667,0.522196216846588
19,20,0.004474307653722466,4.973083299825522e-05,84.26666666666667,2.6712460679532173,85.42333333333333,0.3437376260399112
20,21,0.004779476067360567,4.411393660424355e-05,83.51666666666667,3.746405684860567,85.92333333333333,0.3785351884420885
21,22,0.005088712859125401,5.121162506765611e-05,83.71666666666665,3.4938835444562573,86.00666666666666,0.49734852523713396
22,23,0.005404395650498467,6.0544105784419576e-05,84.06666666666666,1.7969109295924763,85.86333333333334,0.22395436042988034
23,24,0.0057289015579862,7.920481264069533e-05,85.35000000000001,1.5367715076310688,86.16333333333334,0.4793282336307233
24,25,0.006070130016743534,7.856038462978784e-05,83.91666666666667,2.2716856198769095,86.10666666666667,0.5249973544906877
25,26,0.0061018157788656005,7.909006032524257e-05,86.26666666666667,0.3681787005729109,87.82666666666665,0.4524255617103038
26,27,0.006134191283067633,7.924983796055775e-05,86.60000000000001,0.3894440481849324,88.13333333333333,0.5948856099191532
27,28,0.006167423187799967,7.972713859863656e-05,86.3,0.3188521078284814,88.17000000000002,0.4678318786344785
28,29,0.0062021760378525,8.056804411929855e-05,86.51666666666667,0.6141841924229411,88.27,0.47307504690059626
29,30,0.0062375853865915334,8.1347512938981e-05,86.28333333333335,0.945456973578855,88.26333333333334,0.5210459565996954
30,31,0.006272921030416066,8.253533695378777e-05,86.66666666666667,0.6249444419750871,88.35333333333334,0.41683996396165574
31,32,0.0063082433768919,8.384324785962818e-05,86.35000000000001,0.32659863237108927,88.58,0.4315089802078324
32,33,0.006344256552919266,8.534418533098575e-05,86.40000000000002,0.5787918451395156,88.40666666666668,0.35938218591849286
33,34,0.006380442141644134,8.668165236605933e-05,86.66666666666667,0.6128258770283411,88.49000000000001,0.28855964143772267
34,35,0.006417667842033434,8.834468261941658e-05,86.83333333333333,0.5169354139756939,88.55333333333334,0.1866071333637102
35,36,0.0064213882714466005,8.855493038843598e-05,86.8,0.4966554808583803,88.77666666666669,0.21452790546272124
36,37,0.006425118436978867,8.876759155855977e-05,86.61666666666667,0.5948856099191536,88.77333333333333,0.2876726534718784
37,38,0.006428887243009967,8.897413923312815e-05,86.61666666666667,0.4921607686744418,88.65000000000002,0.28331372481166883
38,39,0.006432670190657433,8.921487488043016e-05,86.63333333333334,0.726100697026393,88.74333333333334,0.2896357866163755
39,40,0.006436488977920567,8.945982186868778e-05,86.60000000000001,0.26770630673681844,88.73,0.2545584412271534
40,41,0.006440286864557501,8.971176248312878e-05,86.60000000000002,0.5016638981097492,88.77333333333333,0.32013885876114595
41,42,0.006444072891865534,8.996455664817487e-05,86.58333333333333,0.42491829279939874,88.72666666666667,0.3108411527166625
42,43,0.0064478501768620335,9.022616821761063e-05,86.58333333333333,0.45521667612492034,88.66333333333334,0.3147838764754144
43,44,0.0064516021101351665,9.048756881219453e-05,86.35000000000001,0.49665548085837646,88.77,0.2920045661743409
44,45,0.006455364393827233,9.074819931776315e-05,86.45,0.6745368781616038,88.8,0.2417988144442905
45,46,0.006455741570175667,9.077429102891497e-05,86.53333333333335,0.520149551144245,88.76666666666667,0.21249836600678815
46,47,0.006456119234932366,9.079862181241728e-05,86.60000000000001,0.6177917664283566,88.77,0.2290560339014551
47,48,0.006456498309321933,9.082351415067479e-05,86.51666666666665,0.6485025486114606,88.73333333333333,0.24931015935086848
48,49,0.006456877733140067,9.08480788930952e-05,86.61666666666667,0.5778311941119947,88.74333333333334,0.2945429604583267
49,50,0.0064572573430005,9.087245480615234e-05,86.63333333333333,0.6649979114419995,88.70666666666666,0.3125522178594907


==> data/DNN/privacy_accuracy_dynamics_width_512_depth_14_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.928326214264176e-09,9.975680786068252e-10,50.416666666666664,0.5892556509887863,51.21666666666667,3.3576612230671627
1,2,2.2756188898573968e-08,2.1492235379924415e-09,50.699999999999996,0.8860022573334706,50.74666666666667,0.8655377262462658
2,3,3.893186279550073e-08,4.0096070486806466e-09,53.96666666666666,5.50398845283027,51.623333333333335,2.1282909157871783
3,4,5.957685218243485e-08,7.458956236917792e-09,51.9,1.8179658962697847,52.57,3.3969496120293945
4,5,8.75705393052192e-08,1.2155144348143713e-08,51.65,2.3334523779156084,52.06,2.6901796718187176
5,6,1.2561159011764742e-07,2.1482270337137265e-08,55.63333333333333,7.966736401368438,51.51666666666667,1.3553433349360466
6,7,1.7303444156978493e-07,3.584439542555578e-08,57.116666666666674,10.064486518888529,55.70000000000001,8.061017305526647
7,8,2.3416737511657955e-07,5.5653249370883427e-08,51.449999999999996,2.0506096654409887,53.17666666666667,4.4924850831385355
8,9,3.1374636248481424e-07,8.420730171497395e-08,52.9,4.101219330881977,51.80666666666667,2.5550125026873927
9,10,4.1904941465665253e-07,1.1998753033876775e-07,50.6,0.8485281374238557,51.98333333333333,2.8048568987066402
10,11,5.669586317700486e-07,1.6341029790061744e-07,56.01666666666667,8.50885160027812,52.73333333333333,3.865517070486461
11,12,7.682625300265903e-07,2.177243720428618e-07,51.583333333333336,2.2391714737574,53.78666666666667,5.355155356186123
12,13,1.0444899514586848e-06,2.781183444981673e-07,51.01666666666667,1.4377837884126452,51.31666666666666,1.8620478571245764
13,14,1.3638113976865104e-06,3.3710627290910046e-07,50.48333333333333,0.6835365551469973,51.15,1.6263455967290608
14,15,1.7973974083203816e-06,4.062317220245587e-07,50.21666666666666,0.30641293851416657,50.78666666666666,1.112514669066831
15,16,2.394833671392933e-06,4.3425929054088617e-07,50.04999999999999,0.07071067811865073,50.28333333333333,0.4006938426723776
16,17,3.3382201486718436e-06,4.337946580659734e-07,50.63333333333333,0.8956685895029596,50.25666666666667,0.3629814810090959
17,18,4.9011235934012775e-06,3.0103238315068166e-07,52.78333333333333,1.2624931242937114,51.083333333333336,1.1080713976194043
18,19,7.759784157665142e-06,3.427833753982469e-08,67.76666666666667,3.986714046541197,59.9,1.9267243359304578
19,20,1.4078614091315162e-05,7.613370996976653e-07,76.91666666666667,1.6372402253657083,72.77333333333333,0.6940861297818545
20,21,2.9321229869505974e-05,2.605334027537748e-06,79.55,1.3790093062291688,77.94,0.045460605656618816
21,22,6.34089023863792e-05,6.575216202112518e-06,80.14999999999999,0.8831760866327828,80.11333333333333,0.12119772641798313
22,23,0.00012329151438119997,1.218567492988656e-05,79.63333333333333,2.805451043157863,80.69999999999999,0.10677078252031051
23,24,0.00020442964471533332,1.83958936533085e-05,81.03333333333333,1.6443505979227435,81.08333333333333,0.47835365810478403
24,25,0.0002958333413948,2.5747516104265156e-05,80.48333333333333,3.2293790252754335,81.26333333333334,0.1956754682858585
25,26,0.00030514533275833336,2.62919117933775e-05,82.98333333333333,0.3423773097362362,82.42333333333333,0.44611906731524426
26,27,0.00031490202083436666,2.7161891508608215e-05,83.28333333333333,0.13123346456686508,82.61999999999999,0.1994993734325969
27,28,0.00032503352479636664,2.8065216547827534e-05,83.10000000000001,0.3341656275960557,82.53666666666665,0.1932758535243214
28,29,0.00033526405605156665,2.8838950694364945e-05,83.26666666666667,0.3704351795148831,82.79333333333334,0.34120700787384406
29,30,0.0003456161236564,2.955791133456845e-05,83.13333333333333,0.26246692913372954,82.69,0.403567425180314
30,31,0.0003563667046063,3.018640185585844e-05,83.33333333333334,0.4836206042848962,82.74000000000001,0.40422765862815846
31,32,0.00036741435283146667,3.076638247638075e-05,83.48333333333333,0.6859705209085524,82.96666666666665,0.3322983933488418
32,33,0.0003787231074167,3.132111375588554e-05,83.46666666666665,0.6018490028422605,82.97000000000001,0.35814336049502576
33,34,0.0003903405987303,3.1860971623703765e-05,83.43333333333334,0.2624669291337254,82.97333333333333,0.2536839678725436
34,35,0.00040188718188879994,3.2301477308698684e-05,83.18333333333332,0.5720334100576866,83.00333333333333,0.25849994627121575
35,36,0.00040305774422073334,3.234139245953722e-05,83.45,0.14142135623730817,83.04333333333334,0.3274480450731467
36,37,0.0004042248389438667,3.237545527156553e-05,83.39999999999999,0.10801234497346478,83.15666666666665,0.31961782734315336
37,38,0.00040539995186626666,3.241572586162677e-05,83.46666666666668,0.27182510717167274,83.16,0.36110940170535843
38,39,0.00040657738906563337,3.246059201407566e-05,83.38333333333334,0.2624669291337254,83.15666666666667,0.26549743668986703
39,40,0.0004077600366463,3.2503275064528775e-05,83.46666666666668,0.27182510717167274,83.18666666666667,0.2085398975948976
40,41,0.00040894499865086665,3.254118698069556e-05,83.38333333333334,0.12472191289246269,83.15,0.3062678566222711
41,42,0.0004101349662797667,3.25840281763193e-05,83.25,0.14719601443880034,83.20666666666666,0.3274480450731467
42,43,0.0004113306898708,3.26278885328103e-05,83.21666666666665,0.13123346456686028,83.17333333333333,0.35742909164694076
43,44,0.00041252405478749995,3.268369426511141e-05,83.43333333333334,0.13123346456686266,83.24666666666666,0.2889444391035941
44,45,0.00041372114963953333,3.274126435705247e-05,83.43333333333332,0.12472191289246395,83.19999999999999,0.27092434368288004
45,46,0.0004138406067197334,3.2746835924373044e-05,83.51666666666667,0.16996731711975635,83.23333333333333,0.23414145771780945
46,47,0.0004139600836161,3.2752356782985745e-05,83.53333333333333,0.13123346456686028,83.23333333333333,0.22543784558547517
47,48,0.00041407972610080007,3.275797058250896e-05,83.58333333333333,0.18408935028644946,83.22333333333333,0.23612614331233422
48,49,0.0004141996125982667,3.276365407244374e-05,83.48333333333333,0.1649915822768632,83.23333333333333,0.2269116323349
49,50,0.0004143196091126666,3.276952115501474e-05,83.36666666666667,0.23921166824012166,83.22,0.25664502073227086


==> data/DNN/privacy_accuracy_dynamics_width_512_depth_14_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.006745771692903434,0.0013032877633398208,73.26666666666667,4.050994390955828,71.17333333333335,0.46132658954608924
1,2,0.007845037990065466,0.001346920183607309,76.14999999999999,5.830523132618546,78.16333333333334,0.3118047822311681
2,3,0.008918736403051901,0.00140428344171836,79.64999999999999,1.188135794708106,79.68,0.669676538835485
3,4,0.009913124558333567,0.0014504587405579613,81.93333333333334,1.2043901176759733,81.14999999999999,0.40554490092548995
4,5,0.0108880459127481,0.0015023804565493068,76.16666666666667,9.615294529492527,81.27333333333333,0.35311313893551244
5,6,0.011835404237371469,0.0015443164661740143,82.93333333333332,1.014341603646862,81.90666666666667,0.3214895885647829
6,7,0.012765577483773332,0.001530563973737182,80.25,3.3394111257325987,82.5,0.3592584956081976
7,8,0.0137147764647415,0.0015330213562534478,79.3,6.039177648212264,82.42333333333333,0.07586537784494184
8,9,0.0146551461520993,0.0015515762658342115,83.3,0.3188521078284851,82.92999999999999,0.2736177382164157
9,10,0.015689869791983467,0.0015663755160279995,76.0,10.183647021900681,82.90666666666665,0.2397684067780579
10,11,0.0166697875649361,0.0015647797027701176,83.0,1.0416333327999818,83.22666666666667,0.09568466729604959
11,12,0.017680771993200565,0.001559535980197207,81.93333333333332,2.5037749277618513,83.87666666666667,0.08576453553512724
12,13,0.018751151271025033,0.0015241341786793468,80.75,2.1575449010391363,83.52,0.11775681155103866
13,14,0.0197960722526045,0.001544015611581452,76.83333333333333,4.0036094825655635,83.75333333333333,0.24944382578492663
14,15,0.020854913124945168,0.001589988740531732,80.58333333333333,4.514667454223204,83.77666666666666,0.48917163540917635
15,16,0.021945729165944405,0.00160689267404307,82.03333333333333,1.053037933262081,83.92333333333333,0.479328233630732
16,17,0.023035263213496134,0.0016283994259454254,75.75,8.130600633819542,84.05333333333334,0.15520595635764145
17,18,0.024133263493501433,0.0016471804679972588,82.83333333333333,0.9868580895391664,84.17,0.07483314773548166
18,19,0.025221484554674833,0.0017245854523391553,81.10000000000001,3.363777638310833,84.36666666666667,0.28015868519267856
19,20,0.026326587100866498,0.0017759338907568179,83.21666666666667,1.2140382567649521,84.48,0.2939387691339867
20,21,0.0275134672795506,0.0018437012727052593,80.55,3.0350727613463673,84.71333333333332,0.19871811414385337
21,22,0.0287098793971805,0.001891991515494289,82.45,0.6819090848493009,84.28666666666668,0.07408703590297876
22,23,0.0299075011656227,0.0019245199969543604,78.88333333333334,1.0362861037806612,84.58,0.508002624665139
23,24,0.031140609967109902,0.0019768535586677603,78.61666666666667,7.76845472979594,84.72000000000001,0.5728874234961018
24,25,0.032377386414782834,0.0020332088800977957,80.73333333333333,1.9766694772323987,84.76333333333334,0.3000370347510814
25,26,0.0324880004452152,0.0020422922058752576,83.38333333333334,0.04714045207910049,86.53333333333332,0.3474030640177075
26,27,0.032590040107191735,0.002051377488634158,83.46666666666668,0.08498365855987491,87.50999999999999,0.40718546143003903
27,28,0.03269148354248443,0.0020614369636988514,84.14999999999999,0.21602468994692955,87.55333333333333,0.38732702232380395
28,29,0.032790749871785936,0.002071019734538135,84.08333333333333,0.37932688922469754,87.96333333333332,0.23612614331233575
29,30,0.03288879461235853,0.0020785005375928665,84.0,0.5016638981097492,88.02333333333335,0.3362869145371089
30,31,0.03298712263475911,0.0020865969246749924,83.75,0.3488074922742703,88.20333333333333,0.36536131279719647
31,32,0.033086195288063065,0.002094059784807925,84.01666666666667,0.6510674994874805,88.38333333333333,0.27010286106510084
32,33,0.03318565823827933,0.002101692927904154,84.11666666666666,0.34721111093332546,88.53666666666668,0.2683695627716066
33,34,0.03328536685654047,0.002108419232439809,83.9,0.1471960144387939,88.66333333333334,0.3429609631171166
34,35,0.033386879713116435,0.0021149232438393167,83.96666666666667,0.8065702421708647,88.75,0.1838477631085034
35,36,0.03339659309555101,0.0021154097801021872,84.18333333333334,0.9436925111261376,89.27333333333335,0.33509534298299537
36,37,0.033406257792396,0.002115926113452117,84.33333333333333,1.0585629672133623,89.34666666666668,0.21853044537445418
37,38,0.03341592518197643,0.00211649589760765,83.91666666666667,0.8586164581594203,89.33,0.2833137248116809
38,39,0.033425624578293005,0.0021171444021500876,84.01666666666667,0.8730533902472566,89.3,0.1336662510384203
39,40,0.03343529965773177,0.0021177731200260623,83.95,0.8256310717667259,89.30666666666666,0.0740870359029745
40,41,0.033444986142568,0.0021184517101468085,84.18333333333334,0.8759122228980578,89.36333333333334,0.12498888839502037
41,42,0.0334546894395754,0.002119107025196416,84.10000000000001,0.9027735042633929,89.37,0.2268626603623157
42,43,0.03346434155573157,0.0021197486996670963,84.13333333333334,0.7318166133366738,89.32,0.12754084313139463
43,44,0.03347398216079953,0.0021203806870227163,84.06666666666666,0.8663460945578031,89.24666666666667,0.19601587237319051
44,45,0.0334837062036577,0.0021210583711354656,84.16666666666667,0.9577171932372431,89.23666666666668,0.08178562764256975
45,46,0.03348467416391867,0.002121121031445993,84.2,1.0352133435513005,89.29666666666667,0.02867441755681186
46,47,0.0334856408096145,0.0021211847807834816,84.16666666666666,0.987702159335269,89.32666666666665,0.053124591501701415
47,48,0.033486609328051066,0.002121247641319402,84.08333333333333,1.0036046144883108,89.33,0.06683312551921512
48,49,0.033487580068521566,0.0021213135670616248,83.99999999999999,0.9416297927883702,89.33,0.04320493798938153
49,50,0.033488553337142735,0.0021213772060244447,84.16666666666667,0.840965054102858,89.25333333333333,0.1062491830033966


==> data/DNN/privacy_accuracy_dynamics_width_512_depth_14_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.537055281566241e-08,9.224383924589941e-09,53.800000000000004,2.6860752037126567,52.616666666666674,1.9656098855628052
1,2,5.8302158677766865e-08,1.950209608177492e-08,54.666666666666664,2.274618405115218,53.36666666666667,0.632525800966954
2,3,1.0221214324110915e-07,3.621778302050381e-08,53.18333333333334,2.9710641565308236,54.27333333333334,4.2680935114196155
3,4,1.5542527653335155e-07,5.497346388799742e-08,52.333333333333336,2.624669291337274,52.07333333333333,1.778207586931916
4,5,2.2501662739245157e-07,7.59142285911934e-08,52.25,2.8390139133156773,51.81666666666666,1.4516274391944437
5,6,3.2095063621447303e-07,1.0508271914068746e-07,50.65,0.9192388155425131,50.84,1.0606601717798212
6,7,4.540404876475631e-07,1.5039872803080134e-07,50.03333333333333,0.08498365855987491,50.18,0.2333809475228561
7,8,6.256813664074729e-07,2.1249753500360064e-07,50.050000000000004,0.04082482904638688,50.00666666666667,0.01699673171197582
8,9,8.388081898101228e-07,2.90489096463125e-07,50.11666666666667,0.16499158227686175,50.076666666666675,0.11556623882239854
9,10,1.1076568996521116e-06,3.9481713785601e-07,50.06666666666666,0.06236095644622881,50.03,0.04242640687119446
10,11,1.509770159817658e-06,5.810624088025736e-07,50.0,0.0,50.0,0.0
11,12,2.1548279621078354e-06,9.334932714278631e-07,51.48333333333333,1.956754682858559,50.71333333333334,0.9597337593775137
12,13,3.2000618605481716e-06,1.5482902036379784e-06,53.11666666666667,4.407632269396147,51.803333333333335,2.507925215968151
13,14,5.115059738845928e-06,2.9278107050143186e-06,58.51666666666667,10.026160226571728,55.46666666666667,7.137657567826824
14,15,8.94450822925057e-06,6.152038898889249e-06,64.11666666666666,11.576004875987609,60.339999999999996,10.8632622479008
15,16,1.71000275555324e-05,1.3512876190947223e-05,67.16666666666667,10.897731670194283,65.86,11.238730651931597
16,17,3.405500606095162e-05,2.896374170236373e-05,77.03333333333335,2.8344115595461563,72.49999999999999,6.577329752009294
17,18,6.509067637273865e-05,5.355320743046267e-05,79.41666666666667,2.8054510431578685,77.75333333333332,1.9972036005931453
18,19,0.00011315501288172135,8.026735938490838e-05,79.8,1.45315748171582,79.30333333333333,1.0758046084468804
19,20,0.00017956045345919095,0.00010324724521800861,79.3,2.2431376833949996,80.24333333333333,0.6981085557100402
20,21,0.0002583460292241,0.00011922497371393131,82.61666666666666,0.651067499487487,80.76,0.26419689627245735
21,22,0.00034637920468803335,0.000127319576937702,81.75,0.5671566509057864,81.53333333333333,0.2684937408746983
22,23,0.00044071371494713336,0.0001293437230027424,82.11666666666666,0.9131751687868432,81.57666666666667,0.40990513807736767
23,24,0.0005414398856203334,0.0001306104374460495,80.86666666666666,1.4120513053316741,81.89666666666666,0.3641733408999375
24,25,0.0006416672428723333,0.00012559064655969432,82.38333333333334,1.1897712198383168,81.96999999999998,0.29529646120467373
25,26,0.0006511766387540667,0.00012530941981919806,83.68333333333334,0.19293061504650588,83.51666666666667,0.11897712198382866
26,27,0.0006611045886477333,0.00012510159000227826,84.06666666666666,0.26562295750848364,83.57666666666667,0.1307244770075204
27,28,0.0006712507820889,0.00012503011411095619,83.95,0.10801234497346478,83.74666666666667,0.023570226039550245
28,29,0.0006818256331914668,0.00012493237603802325,83.71666666666668,0.5436502143433359,83.66666666666667,0.08653836657165047
29,30,0.000692726415318,0.00012476669827276473,84.01666666666667,0.2248456260538679,83.76666666666667,0.08993825042154625
30,31,0.0007039452842860333,0.0001246803480030517,84.13333333333334,0.3659083066683381,83.7,0.032659863237114145
31,32,0.0007153282516897001,0.00012472618037355252,84.05000000000001,0.5099019513592736,83.71,0.17568911937472864
32,33,0.0007269069257784333,0.00012483830776073327,84.28333333333333,0.30641293851417634,83.82000000000001,0.19200694431886178
33,34,0.0007386949489013333,0.0001248699206328841,84.35,0.18708286933869278,83.80666666666666,0.012472191289247788
34,35,0.0007504730351157667,0.00012494423149881888,83.91666666666667,0.5557777333511014,83.88333333333334,0.12283683848459417
35,36,0.0007516554506427666,0.0001249419782908505,84.06666666666666,0.3704351795148799,83.92999999999999,0.15513435037627005
36,37,0.0007528411837403668,0.00012493876954126974,84.21666666666665,0.47316898555261533,83.96333333333334,0.10656244908763468
37,38,0.0007540222102822668,0.0001249347876173298,84.23333333333333,0.3472111109333311,83.99333333333334,0.11145502331533524
38,39,0.0007551897103927666,0.00012493027164524472,84.21666666666665,0.26562295750848924,84.04,0.07257180352359072
39,40,0.0007563653991999999,0.00012492830539557215,84.16666666666667,0.3922867431979894,83.96,0.07788880963698525
40,41,0.0007575391856177333,0.00012493062634790484,84.2,0.4415880433163914,83.92666666666666,0.06236095644622881
41,42,0.0007587217088908333,0.00012492484303087284,84.13333333333334,0.5104464277037852,84.01333333333334,0.02054804667656839
42,43,0.0007599131030192,0.00012491727774425386,84.18333333333334,0.3566822426505424,83.89666666666666,0.1114550233153324
43,44,0.0007611056434201667,0.00012491155190800837,84.16666666666667,0.37932688922469754,83.93333333333334,0.07930251502246895
44,45,0.0007622926667383,0.0001249159454734852,84.2,0.362859017617953,84.00666666666666,0.07408703590297683
45,46,0.0007624111345085,0.00012491677416225173,84.21666666666665,0.35668224265054393,83.95666666666666,0.10873004286866567
46,47,0.0007625294686494666,0.00012491763743265115,84.26666666666667,0.3274480450731402,83.99000000000001,0.0883176086632802
47,48,0.0007626477842009666,0.00012491882141638008,84.11666666666666,0.37043517951487775,83.99333333333334,0.09392668535737078
48,49,0.0007627663326376667,0.00012492006061517758,84.23333333333333,0.28674417556808834,83.99666666666667,0.0974109279746823
49,50,0.0007628849521451333,0.00012492126300573346,84.23333333333333,0.28674417556808834,83.95333333333333,0.11469767022723533


==> data/DNN/privacy_accuracy_dynamics_width_64_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.476163163606559e-05,1.4001413911696925e-05,74.01666666666667,2.668436912418124,68.89666666666666,0.21545816814922658
1,2,0.00010459200786758816,3.132311053256935e-05,75.55000000000001,4.809539132460271,76.67333333333333,0.09463379711052713
2,3,0.00019239779615769998,4.579054661721241e-05,77.35000000000001,3.545654617509534,78.76666666666667,0.3229379025275457
3,4,0.00029084767415353335,5.553363138983704e-05,82.06666666666666,0.7586537784494015,80.04333333333334,0.3774770044504505
4,5,0.0003995090771820333,6.631106050364956e-05,80.6,1.5577761927397182,80.80333333333334,0.1562761089297396
5,6,0.0005093785168199667,7.416373309281353e-05,82.44999999999999,0.9513148795220167,81.61,0.19949937343260093
6,7,0.0006211559423061,8.110639996543174e-05,82.2,0.8376554582086029,82.23,0.2539028685672267
7,8,0.0007335906755832001,9.279525967510119e-05,82.68333333333332,0.5906681715556485,82.55,0.29698484809834974
8,9,0.0008505372471255667,0.00010011805361565551,84.0,0.7483314773547874,82.57333333333334,0.3347967874530622
9,10,0.0009647086440232334,0.00010538132162955681,77.25,4.491287862814704,83.12666666666667,0.5398971095393011
10,11,0.0010797061146237,0.00011349142122063461,81.2,2.072438177606272,83.41,0.4123913998456666
11,12,0.0011969415872530333,0.00012229826742281893,80.55,2.916333314283536,83.5,0.39555867664187006
12,13,0.0013118560139133001,0.00013207246489357788,83.03333333333335,0.42491829279939874,83.79333333333334,0.3000370347510814
13,14,0.0014282794533782,0.00013956056422773859,82.05,3.5814336049502145,83.88666666666666,0.36917325050562066
14,15,0.0015439315392961998,0.00014739400236016468,82.98333333333333,0.9800793618659426,83.94333333333333,0.5482294734466129
15,16,0.0016589093569367,0.00015403001601211198,83.06666666666668,1.2304019216861173,84.17333333333333,0.3066304326420034
16,17,0.0017733897821057335,0.00016167172000804207,84.21666666666665,1.5558134706819997,84.26,0.4789572005931223
17,18,0.0018897814488879668,0.00017068790779880554,83.85000000000001,0.8485281374238557,84.34666666666668,0.40474957964428177
18,19,0.0020053867687429,0.00018271735378957911,84.13333333333333,0.2778888666755484,84.59666666666665,0.4077853465843147
19,20,0.002121631222129033,0.0001925848623810112,82.7,2.772483844257108,84.82333333333332,0.3578019315518332
20,21,0.0022404781679336663,0.00020116638165772262,85.13333333333334,0.5542763049438668,84.91333333333334,0.3785351884420924
21,22,0.002357809342387,0.00020779833199986535,85.2,0.5354126134736387,85.18333333333334,0.30663043264200934
22,23,0.0024748306747253332,0.00021351607403479465,83.51666666666667,2.0548046676563314,85.22,0.4451965857910405
23,24,0.0025911865290069,0.00022079772468154525,85.06666666666666,0.6141841924229412,85.44,0.27652606869274504
24,25,0.0027060685622375667,0.00022316770335035552,84.71666666666668,0.8605553762283737,85.60000000000001,0.3234192325759254
25,26,0.0027169912177347666,0.00022326289369371675,85.28333333333335,0.8219218670625303,86.19333333333333,0.4845157949495122
26,27,0.0027280471329734998,0.0002236340523562721,85.45,0.7222649560006823,86.32,0.3813135192987553
27,28,0.0027392717194561996,0.00022415357941921798,85.55,0.641612551830672,86.38333333333333,0.3162629004834738
28,29,0.002750617608248467,0.00022503117269319736,85.53333333333335,0.7168604389202189,86.36666666666667,0.41096093353126556
29,30,0.002762091765152467,0.00022602092111519734,85.46666666666665,0.6141841924229429,86.35333333333334,0.360585942907123
30,31,0.0027735303357341,0.00022693802570054636,85.39999999999999,0.8376554582086086,86.42333333333333,0.41875476780038917
31,32,0.0027851219785238663,0.00022789404029321817,85.41666666666667,1.0926522268722534,86.44,0.4224531532213583
32,33,0.002796730609043133,0.00022892742484596773,85.46666666666665,0.9030811456096054,86.36666666666667,0.4076218290959849
33,34,0.0028083837759195333,0.00022997590846340576,85.7,0.9092121131323918,86.41000000000001,0.36851051545376323
34,35,0.0028200756677767996,0.00023104839115824328,85.63333333333333,0.6956212251569748,86.44,0.2631856125753586
35,36,0.0028212339708608668,0.00023114343365856414,85.60000000000001,0.7153087911291646,86.52,0.3611094017053519
36,37,0.0028223933502273,0.00023124213913608562,85.56666666666668,0.6944222218666563,86.46666666666665,0.3249957264676267
37,38,0.0028235640717476,0.00023134117130713157,85.60000000000001,0.5715476066494105,86.52333333333333,0.2880200610297055
38,39,0.0028247396202368334,0.00023144121296614644,85.7,0.4143267631552022,86.46666666666665,0.23041026211714546
39,40,0.0028259112070652334,0.0002315353258186142,85.7,0.48989794855663676,86.52333333333333,0.33727667508376064
40,41,0.0028270762141070997,0.0002316319200921813,85.73333333333333,0.5436502143433359,86.55666666666666,0.38681031814343314
41,42,0.0028282411080179,0.00023172339872273466,85.76666666666667,0.605988632089929,86.54666666666667,0.4259368758656915
42,43,0.0028294057077460004,0.00023181619725143324,85.85000000000001,0.5016638981097427,86.53000000000002,0.43543082114154175
43,44,0.0028305669230056663,0.00023190634048137322,85.68333333333332,0.48705463987341413,86.58999999999999,0.3982461550348012
44,45,0.0028317273653426004,0.00023199720056483222,85.7,0.5354126134736324,86.56666666666666,0.4141121694527879
45,46,0.0028318434347516333,0.00023200604819219575,85.68333333333332,0.5572751165766885,86.58333333333333,0.39203174474637836
46,47,0.0028319593397312334,0.00023201491154498674,85.63333333333334,0.5720334100576819,86.56,0.4387102308661977
47,48,0.002832075381019067,0.00023202378861558124,85.53333333333335,0.4766783215358448,86.57333333333334,0.429676881181922
48,49,0.002832191491967033,0.0002320322637475292,85.55000000000001,0.5099019513592783,86.58333333333333,0.4437967502760148
49,50,0.0028323078041871,0.00023204051737859532,85.48333333333333,0.5038738819277011,86.54,0.43848223073081255


==> data/DNN/privacy_accuracy_dynamics_width_64_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.156236141268889e-08,4.0656915089163156e-08,49.76666666666667,0.6342099196813484,49.29,0.681811313096713
1,2,1.6362085677865758e-07,1.0669768179620978e-07,49.78333333333333,0.30641293851416995,49.879999999999995,0.16970562748477114
2,3,2.9643982833143614e-07,2.3211300419546754e-07,50.23333333333333,0.3299831645537235,49.99666666666667,0.004714045207909379
3,4,4.818374789195581e-07,4.1413193676222647e-07,54.550000000000004,6.434671708797582,52.30333333333334,3.2644788592089586
4,5,7.218900037714967e-07,6.559955644037036e-07,56.4,9.050966799187803,54.86333333333332,6.8707221034053045
5,6,1.0158192969228373e-06,9.49692736936849e-07,55.26666666666667,7.4481914284982995,55.48666666666667,7.76639055303184
6,7,1.3982367487408575e-06,1.3353360192484272e-06,55.1,6.96646730177259,54.29333333333333,5.951886722339022
7,8,1.911928884827765e-06,1.8882423464078583e-06,55.65,6.7247056936840535,54.39000000000001,5.672641947687749
8,9,2.6261370734094547e-06,2.7120722663493814e-06,58.583333333333336,6.087464350796827,55.88666666666666,5.030654916498336
9,10,3.654574753375015e-06,3.948828643393008e-06,63.166666666666664,9.317486547108908,59.73,6.880683105622583
10,11,5.224330697421502e-06,5.903817894447441e-06,64.0,10.207921760410724,62.99666666666667,9.349368368445479
11,12,7.759829499413403e-06,9.146649303104891e-06,61.43333333333334,11.993424124169971,61.23666666666666,10.371892573467752
12,13,1.1670891760431815e-05,1.4273634796285855e-05,62.366666666666674,11.880609786071123,61.199999999999996,11.22920299932279
13,14,1.7673079608516578e-05,2.231243610319526e-05,63.21666666666667,12.396527291499382,62.04333333333333,11.576914768432712
14,15,2.612900235050539e-05,3.37411969854804e-05,60.9,11.528443086557695,61.60666666666666,12.07638282857173
15,16,3.659719005287383e-05,4.7900284715972016e-05,62.0,12.930648346725183,61.946666666666665,12.580239354727011
16,17,4.892661343327616e-05,6.45584491976676e-05,61.15,13.098155086372532,61.34,13.25519772265456
17,18,6.341633106673738e-05,8.406444546084052e-05,61.93333333333334,13.987216385765329,61.583333333333336,13.151304962710821
18,19,7.974814161734487e-05,0.00010583402712199625,62.9,13.34434961572375,62.059999999999995,12.972589050250013
19,20,9.768775857850425e-05,0.00012943792309236442,66.68333333333334,11.51552092708889,65.05666666666667,11.652468503378248
20,21,0.000116561731282647,0.00015372675659447693,67.55,11.244183681649224,67.43,10.93491960037506
21,22,0.00013645991703699055,0.0001784744875403039,69.64999999999999,12.401075222200156,68.26,11.987501824817379
22,23,0.00015811673426449177,0.0002044275852613715,71.06666666666666,12.58996513983348,70.11,11.298601683394276
23,24,0.0001820096479605905,0.000231922930860455,71.56666666666666,10.22287739446298,70.60000000000001,11.662403983170304
24,25,0.0002077059118977458,0.0002594497417387927,71.93333333333332,8.557095820948184,72.41666666666667,10.486074363438183
25,26,0.00021048814428125586,0.00026230975971117983,73.58333333333333,10.477383049003965,72.94,10.480419838918666
26,27,0.00021324321954275038,0.0002651157416585307,73.56666666666666,10.585393500269864,73.08,10.352684032011537
27,28,0.0002159855132309714,0.00026787157719437377,73.33333333333333,11.195559635657146,72.87666666666667,10.75499677152697
28,29,0.00021875448598148906,0.0002706438442997563,73.36666666666666,10.878444537504224,72.82666666666667,10.771952262963085
29,30,0.00022155849191038052,0.00027342119842604424,73.18333333333332,11.54962721861138,72.99666666666667,10.900059123183187
30,31,0.0002244551616503279,0.0002762952803620471,73.31666666666666,11.483490564961318,72.86,10.846188270540024
31,32,0.00022744768135799737,0.0002792705325164425,73.39999999999999,11.441663631949103,72.80333333333334,11.020397250351529
32,33,0.00023044262729974725,0.00028223916245291467,73.35000000000001,11.387712676389409,72.87333333333332,11.004972613424451
33,34,0.0002334784973691133,0.0002852105194589837,73.66666666666667,11.61961942386908,72.54333333333334,11.42215780353646
34,35,0.00023654606926868692,0.00028818069409058294,73.64999999999999,11.064357188738983,72.72333333333334,11.306465210469431
35,36,0.00023685797857342359,0.0002884820838939281,73.63333333333334,11.226778503005912,72.89999999999999,10.98191240176318
36,37,0.00023717002776509313,0.0002887826937026899,73.68333333333334,11.157160132498873,72.91333333333333,11.129169880194219
37,38,0.00023748248093968612,0.00028908240526823344,73.71666666666667,11.368841434181212,72.99,10.964035145267763
38,39,0.00023779634536288163,0.0002893836779106843,73.68333333333334,11.279800037628723,72.94333333333333,11.06262275512558
39,40,0.00023810892308059772,0.0002896825103875911,73.58333333333333,11.320801895429296,72.94666666666667,11.1986020953014
40,41,0.00023842184385554528,0.00028998107687002497,73.5,11.329018786579299,72.85666666666667,11.206284942933687
41,42,0.00023873439762314228,0.0002902791951581378,73.71666666666668,11.209916245102917,72.86666666666666,11.197158369673776
42,43,0.00023904881646894527,0.00029057899848007813,73.9,10.953766475509692,73.02666666666666,10.977459734484214
43,44,0.00023936371674381578,0.000290878093148129,73.85000000000001,11.207809777115243,73.20333333333333,10.872608804800358
44,45,0.00023968022983895205,0.0002911790056213396,73.95,11.163332835672332,73.11000000000001,10.978691482443011
45,46,0.00023971181828840216,0.0002912090835744266,73.85000000000001,11.13156173529423,73.15666666666665,10.946297192303074
46,47,0.00023974340639352457,0.00029123914194537125,73.93333333333334,11.110530540387751,73.15666666666667,10.924694758003794
47,48,0.000239774969639597,0.0002912691582226036,73.95,11.0553908418774,73.21,10.850695830222131
48,49,0.00023980650577990793,0.00029129913344504366,73.98333333333333,11.148567421671522,73.20333333333333,10.909253971845287
49,50,0.00023983808946114558,0.00029132916585960107,73.91666666666667,11.02590384302147,73.19666666666667,10.849068572411593


==> data/DNN/privacy_accuracy_dynamics_width_64_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0008561722429796334,0.0002488363776491595,69.31666666666666,2.3994212265090566,66.69000000000001,1.6417673403987523
1,2,0.0011557228347559001,0.0002776998371390049,70.31666666666666,7.945264137976925,72.21,0.8229621295458635
2,3,0.0013997780643168333,0.00029011040806666786,72.16666666666667,4.6549853800940015,73.83666666666666,0.3812552367582056
3,4,0.0016155334647671665,0.00029753857377474253,70.83333333333333,5.276415028744,75.16333333333334,0.4620485784946074
4,5,0.0018126797435706332,0.0003034087903644186,76.3,2.1051524093677045,75.74,0.6788225099390846
5,6,0.0019969206452721336,0.0003096301355852037,78.41666666666667,1.247219128924647,76.75666666666667,0.5897645481225726
6,7,0.0021755530203746,0.0003153520193611484,76.9,2.2586869341869065,77.06333333333333,0.70315163529798
7,8,0.002345313062965933,0.0003216931812912411,73.23333333333333,6.113691374466186,77.74,0.23762715894162031
8,9,0.002511133406715433,0.0003282543204043421,79.8,0.17795130420052505,78.06666666666666,0.39338982645152104
9,10,0.0026751927894834997,0.00033860332117291344,77.31666666666666,3.395176316809223,78.32666666666665,0.3680881536926855
10,11,0.0028322036116960668,0.00034972124984897776,79.21666666666665,2.1064715099479114,78.43666666666667,0.07133644853010852
11,12,0.002984556973617967,0.0003605766492050724,77.89999999999999,0.3741657386773906,79.13000000000001,0.24913182588072363
12,13,0.003131236600250066,0.00037335435533414227,79.80000000000001,0.8953584012375487,79.33333333333333,0.3626139667592663
13,14,0.0032780872434523003,0.00038672138374242366,78.63333333333334,1.8620478571245764,79.63666666666667,0.3441253001774537
14,15,0.0034217456260529334,0.0003995616829568421,79.26666666666667,0.7961713941664136,79.95,0.11343133018115492
15,16,0.0035637828820184667,0.0004121164890334707,79.93333333333334,1.3066071415013103,79.92666666666666,0.1613140484341717
16,17,0.0037049502122751335,0.000426428501728488,78.43333333333332,1.4744113703064265,80.40333333333334,0.1681930108205699
17,18,0.0038443140683492335,0.00044331970969200093,80.2,1.070825226947265,80.38333333333334,0.24729649321322014
18,19,0.003983197500368833,0.00045439452846002704,79.16666666666667,0.6944222218666565,80.64999999999999,0.1529705854077847
19,20,0.004115498542908867,0.00046527494982452286,80.65,0.5099019513592783,80.62666666666667,0.22543784558548152
20,21,0.004247863450615466,0.00047662213645712105,79.23333333333333,1.7050578354478831,80.93666666666667,0.3655437350334798
21,22,0.004377715521811367,0.0004876064040099174,80.33333333333333,1.3021349989749735,80.91000000000001,0.25961509971494173
22,23,0.004506717374380634,0.0004966098276016593,79.55,1.5641824275533438,80.93666666666667,0.33489633553617393
23,24,0.004634132079384666,0.0005043126383244112,80.8,0.3341656275960621,81.14,0.3698648401781411
24,25,0.004762668080119666,0.0005094045106556434,78.51666666666667,1.99262529231051,81.16000000000001,0.6164954717324931
25,26,0.004774928768015,0.0005101039818534896,80.86666666666667,0.6059886320899291,81.73333333333333,0.4080304999493172
26,27,0.004787148552174267,0.0005106251763951743,80.71666666666668,0.5137011669140822,81.94333333333333,0.5852255025961268
27,28,0.0047994257911424,0.0005112347563063528,80.46666666666665,0.4089281382128432,82.00666666666666,0.6108100268404929
28,29,0.0048115314984306995,0.0005117667607557694,80.75,0.18708286933869783,82.02999999999999,0.5174939613174202
29,30,0.0048238188592011335,0.0005120636019492171,80.75,0.43011626335213055,81.99000000000001,0.5685654462475426
30,31,0.004836149577054967,0.0005123151374132676,81.21666666666665,0.48705463987341174,82.02333333333333,0.5942128313061613
31,32,0.004848650167933,0.0005126291697316655,80.64999999999999,0.28577380332470115,82.08333333333333,0.4294440850939983
32,33,0.0048611943817727,0.0005129588761340624,80.93333333333334,0.5249338582674506,82.04333333333334,0.4759084879353249
33,34,0.004873758430688934,0.0005131156520765037,81.01666666666665,0.4731689855526128,82.08333333333333,0.5349350947129534
34,35,0.004886373289181934,0.0005134585332578858,80.94999999999999,0.441588043316393,82.19333333333334,0.4018568014714849
35,36,0.004887630875730133,0.0005134840113587112,81.11666666666666,0.47316898555261533,82.26666666666667,0.518609251320832
36,37,0.0048888935707362,0.0005135099432540044,81.05000000000001,0.3894440481849263,82.22333333333331,0.5356823270890654
37,38,0.004890157074364367,0.0005135382574163222,81.06666666666668,0.43652669512362574,82.31333333333333,0.4949298491256647
38,39,0.0048914171716228005,0.0005135745334660896,81.1,0.31885210782847845,82.31666666666668,0.5715670467135849
39,40,0.004892680862972333,0.0005136077806944353,81.05,0.449073119510247,82.23333333333333,0.5307437129998693
40,41,0.004893952633200834,0.0005136483716574038,81.06666666666666,0.42882267767561905,82.24,0.47693465660053547
41,42,0.004895222992960767,0.0005136904686424451,80.95,0.43011626335213,82.36666666666666,0.5391557185905421
42,43,0.004896488504885666,0.0005137250720623184,80.88333333333333,0.4988876515698596,82.35000000000001,0.5791372894228085
43,44,0.004897762085413167,0.0005137576633966581,81.01666666666667,0.6381396573025478,82.36666666666667,0.608842252877454
44,45,0.0048990364049368,0.0005137910405885503,81.01666666666667,0.45154057280479964,82.37333333333333,0.5435888969514504
45,46,0.004899162907693134,0.0005137944756838004,81.01666666666667,0.4870546398734075,82.29333333333334,0.5552977179455678
46,47,0.004899289390178033,0.0005137979275224958,80.81666666666666,0.3423773097362332,82.28333333333333,0.5230891149911482
47,48,0.0048994158842348,0.0005138013883819798,80.8,0.3535533905932738,82.24333333333333,0.49046463231873966
48,49,0.004899542096812933,0.0005138052689650453,80.78333333333335,0.31180478223116176,82.28666666666666,0.4840339749324277
49,50,0.004899668353130733,0.0005138090753025063,80.81666666666666,0.4642796092394732,82.28333333333333,0.5638754787677448


==> data/DNN/privacy_accuracy_dynamics_width_64_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.793761092150407e-07,1.547537041339898e-07,55.18333333333333,7.154291641307957,52.93666666666667,3.5490499511215075
1,2,3.946408069457439e-07,3.3926857438740175e-07,58.03333333333333,10.558119571632485,56.153333333333336,8.205202956390266
2,3,6.891624761995021e-07,5.954769815100232e-07,57.099999999999994,9.864667590277266,57.51333333333333,10.023496839371417
3,4,1.0780275498707945e-06,9.627454036908748e-07,56.81666666666666,9.604888801484837,57.153333333333336,10.038659715763304
4,5,1.6066104838789998e-06,1.48959544609839e-06,57.75,10.960155108391486,57.23,10.196492861109979
5,6,2.4593215122810273e-06,2.4171208407055745e-06,57.71666666666666,10.877678469640884,57.68666666666667,10.842316275695993
6,7,3.842830033763366e-06,4.035403071786624e-06,58.28333333333334,11.714402341657141,57.84,11.073295203626907
7,8,5.8212785614626995e-06,6.433200504708688e-06,58.54999999999999,12.091525958289958,58.11333333333334,11.410405582430256
8,9,9.092663668869739e-06,1.056614802042445e-05,58.73333333333333,12.20965009963658,58.63999999999999,12.091749253106432
9,10,1.4513952029028745e-05,1.765312215529333e-05,59.51666666666667,13.387950635635846,59.080000000000005,12.77041372339466
10,11,2.2733518161316125e-05,2.8655355902967337e-05,59.93333333333334,14.012514248183857,59.35666666666666,13.189921236391909
11,12,3.3518893411108054e-05,4.317243799568533e-05,60.083333333333336,14.189334805487617,59.61666666666667,13.550553084243052
12,13,4.699878950338054e-05,6.139573318534755e-05,60.366666666666674,14.66068059660109,59.95666666666667,14.017261580716193
13,14,6.194750036416931e-05,8.146477635262309e-05,60.333333333333336,14.472349114393593,60.13333333333333,14.245928853145692
14,15,7.9439894388972e-05,0.00010491497379679538,59.43333333333334,13.199579117869213,60.26666666666666,14.420377557085283
15,16,9.84463251732538e-05,0.00013014538136932248,60.88333333333333,15.250154826172167,60.29666666666666,14.448696211846324
16,17,0.00011816541012669989,0.0001559649380104801,60.083333333333336,13.76797814576353,60.56666666666667,14.612442947327079
17,18,0.00013935113145102432,0.00018302255919525802,61.18333333333334,15.214923229805953,60.77666666666667,14.73400677193938
18,19,0.00016242872588056914,0.00021187681654437975,67.03333333333333,12.290262631675352,64.30000000000001,13.175707444637148
19,20,0.0001863722669468018,0.0002410854922942587,68.68333333333334,12.860296350482061,68.41333333333334,13.069509894746966
20,21,0.00021172526628229204,0.000270889165466542,72.05,11.152652898152375,70.55333333333333,12.531438686581657
21,22,0.00023905747991238176,0.00030098234217501205,73.56666666666666,10.423078026934059,72.14333333333333,11.20059919032112
22,23,0.00026838386400572154,0.00033078576078571855,75.10000000000001,5.685654462475422,74.12,9.452650421971606
23,24,0.0003013429767095008,0.0003615701242360683,76.26666666666667,7.095812536669465,75.69333333333334,7.220020006128021
24,25,0.0003357788755278292,0.00039121778344824407,78.05,5.303929361017794,77.02,5.88301509998629
25,26,0.0003394115425503968,0.0003941534698224912,78.51666666666667,5.22276001958947,77.79333333333334,5.549608594806985
26,27,0.0003429373392524607,0.00039690324850368117,79.08333333333333,4.487823030775118,78.29666666666667,5.137316636360097
27,28,0.0003464848040317257,0.0003997101442577513,79.21666666666667,5.000222217284171,78.38333333333333,5.036958959089859
28,29,0.0003500985794928787,0.00040256476314390343,79.26666666666667,4.663034300633963,78.31333333333333,5.047833418628455
29,30,0.0003537879422723567,0.0004054352639960029,79.10000000000001,4.3834917588607345,78.57333333333334,4.920042908575314
30,31,0.00035744576725123934,0.0004082367153240375,79.51666666666667,4.175390866600262,78.96333333333334,4.392306405017247
31,32,0.0003611316246755455,0.00041101481542480355,79.56666666666666,4.258781776778683,79.27666666666666,4.115210268692909
32,33,0.00036486728852497887,0.00041386535335722436,79.61666666666667,4.16679999786673,79.07666666666667,4.44952681629057
33,34,0.000368689582783256,0.0004167675694381897,79.7,4.099390198553922,79.11,4.3056784211859895
34,35,0.00037255764012663527,0.000419673812383385,79.89999999999999,3.619622448083041,79.18666666666667,4.110282499077439
35,36,0.0003729464165432436,0.0004199649148256581,79.51666666666667,4.112244588488817,79.49333333333333,3.964646544425146
36,37,0.0003733362721857784,0.00042025656541552146,79.61666666666667,3.9273259208892854,79.39666666666666,4.098083562946085
37,38,0.0003737249753941651,0.000420546945297842,79.56666666666666,4.066598360082072,79.36333333333333,4.092670956179542
38,39,0.00037411517835962807,0.0004208384371589127,79.56666666666666,4.15076967427595,79.38,4.097812424534177
39,40,0.0003745073769966612,0.000421129627685996,79.5,4.228671974351597,79.3,4.222732132952156
40,41,0.00037489722101348915,0.000421418077557436,79.53333333333333,4.06618849647786,79.38666666666667,4.120488104851439
41,42,0.00037528593064650875,0.00042170526274697275,79.66666666666667,4.328266268252089,79.38333333333334,4.182458075767832
42,43,0.00037567574178282956,0.00042199391010486046,79.58333333333333,4.204825270514288,79.44,4.087370793064903
43,44,0.00037606609262426876,0.0004222833383981066,79.7,4.189868733027324,79.44,4.089213453302077
44,45,0.00037645554292420634,0.0004225716144526745,79.81666666666666,3.9205300095211015,79.44,4.139959742155311
45,46,0.00037649422631329184,0.00042260016708904125,79.93333333333334,3.958184207717247,79.46,4.049255075525204
46,47,0.0003765328746178156,0.0004226287194856163,79.96666666666665,3.9508086373410802,79.46333333333332,4.04206492883141
47,48,0.00037657152063057855,0.0004226572477372079,79.81666666666666,3.9120185184746843,79.47333333333333,4.039548929714254
48,49,0.00037661014487433246,0.00042268575446549584,79.85,3.9738730058554483,79.45666666666666,4.027417148606398
49,50,0.00037664884301002034,0.00042271436757113437,79.93333333333332,3.975410530862048,79.49000000000001,4.0154036741860315


==> data/DNN/privacy_accuracy_dynamics_width_64_depth_14_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.9244539267162196e-05,5.9607108201500725e-06,66.86666666666667,6.78101926130742,55.830000000000005,4.70367941084424
1,2,9.153377000693454e-05,2.2520493205954702e-05,76.88333333333333,0.2494438257849279,73.74666666666667,1.9573167574230017
2,3,0.0002268224658445,2.8320926787650554e-05,79.15,0.8860022573334639,78.11333333333333,0.592752524714624
3,4,0.0003766934024388667,3.389257687786135e-05,78.14999999999999,3.3793490497431593,79.56666666666666,0.5468292441176018
4,5,0.0005277953439677667,3.811001029011169e-05,83.16666666666666,0.28963578661638073,80.60666666666667,0.31510139461590647
5,6,0.0006782262255403,4.492852520146844e-05,81.81666666666666,2.137106039068307,81.36,0.20016659728003042
6,7,0.0008308814757591667,4.906489647015972e-05,81.91666666666667,3.0392798854699516,81.87,0.1157583690279001
7,8,0.0009799655528867,5.4391649718253226e-05,79.43333333333334,2.2008836609164235,82.26666666666667,0.4043375927228226
8,9,0.0011273413042966333,5.855289321002623e-05,78.71666666666668,4.428945196720718,82.57333333333334,0.17987650084309287
9,10,0.0012714257625335665,6.208262437489793e-05,83.16666666666667,1.1841546445554432,83.00666666666666,0.1020892855407627
10,11,0.0014186389985806332,5.821988473921893e-05,83.53333333333332,0.2624669291337253,83.31333333333333,0.19601587237319051
11,12,0.001564036467430633,5.816272178478739e-05,83.13333333333334,1.4429907214608861,83.81,0.48359762888859315
12,13,0.0017119226064567668,6.390855423263912e-05,82.88333333333334,1.93620476419435,83.84,0.12832251036613618
13,14,0.0018598316351529666,7.793301970375847e-05,83.48333333333333,1.2970050972229146,84.07666666666667,0.3887015421745664
14,15,0.0020034318111553,8.859351635819371e-05,83.93333333333334,0.22484562605386793,84.22333333333334,0.2811089152307724
15,16,0.0021537659868717664,9.763965039493273e-05,84.36666666666666,0.49888765156985454,84.0,0.2677063067368131
16,17,0.0022916497447489333,9.926221961134868e-05,84.05,0.6570134448142386,84.56,0.42497058721751396
17,18,0.0024339115681016334,0.00010772877170064205,78.7,8.627572080255257,84.50666666666666,0.2101322334996633
18,19,0.0025725985196043996,0.00011201545360772134,80.19999999999999,5.874095675080553,84.74,0.17281975195754584
19,20,0.002714166039792533,0.00011823849043802781,83.96666666666668,0.48705463987341824,85.18333333333334,0.18061622912191957
20,21,0.002850280602770133,0.00012697546899825786,81.89999999999999,3.465785144331176,85.34999999999998,0.15121728296285195
21,22,0.0029885291201208666,0.00013568453482480362,84.7,0.4636809247747854,85.38333333333333,0.1352364185006767
22,23,0.003125140325871333,0.0001428922708504505,84.23333333333333,1.0926522268722532,85.45666666666666,0.20981473309141208
23,24,0.0032651164755963333,0.00014992470013896374,82.81666666666668,3.173939017827672,85.50666666666666,0.3674537007872202
24,25,0.003406847326036333,0.00015774430820755385,85.0,0.3894440481849317,85.47333333333334,0.10077477638553828
25,26,0.0034198946868210997,0.000158383495824083,85.03333333333335,0.22484562605387073,86.46666666666665,0.29009576962712924
26,27,0.0034333047544004,0.0001590741918713964,85.38333333333333,0.26562295750848924,86.63333333333333,0.19601587237318271
27,28,0.0034471864865530002,0.00015977137127177587,85.61666666666667,0.13123346456686266,86.71333333333332,0.16739839372653403
28,29,0.003461216086927,0.00016055859287635675,85.66666666666667,0.1545603082582596,86.66333333333334,0.16739839372652826
29,30,0.0034755704126026334,0.00016137677093805997,85.39999999999999,0.28577380332470115,86.62333333333333,0.23156472577277987
30,31,0.0034899971568570338,0.00016243694403024966,85.01666666666667,0.23921166824012827,86.50999999999999,0.20704266871025864
31,32,0.0035043744279482335,0.00016361675277418833,85.46666666666665,0.30641293851417634,86.76,0.25573423705088755
32,33,0.0035187274355007337,0.00016460351883244633,85.16666666666667,0.47667832153583334,86.67666666666666,0.2185304453744505
33,34,0.0035331703031630996,0.00016580291645367157,85.35000000000001,0.37416573867739056,86.73,0.14165686240583744
34,35,0.0035475212163039,0.00016698610259260153,85.41666666666667,0.2867441755680889,86.70333333333333,0.175182444579614
35,36,0.0035489635998901333,0.000167114807388463,85.38333333333333,0.3299831645537211,86.75666666666666,0.11323525167641857
36,37,0.0035504152052593333,0.0001672497091690226,85.30000000000001,0.4143267631552022,86.79666666666667,0.17594190960528658
37,38,0.0035518707829531996,0.00016737830868874412,85.3,0.40207793606049524,86.75666666666666,0.18732028424302685
38,39,0.0035533169376211,0.0001674983040162352,85.3,0.5016638981097492,86.79333333333334,0.20981473309141638
39,40,0.0035547616573944,0.00016762977568385605,85.26666666666667,0.45886332993120343,86.75666666666666,0.22691163233490655
40,41,0.003556205637087967,0.0001677651685104578,85.23333333333333,0.4109609335312648,86.83,0.19798989873223458
41,42,0.0035576616517384,0.00016790510599487822,85.21666666666665,0.43652669512362846,86.81,0.2041241452319315
42,43,0.0035591179910153662,0.00016804838400292824,85.16666666666667,0.44783429475148073,86.79,0.1336662510384203
43,44,0.0035605780305831333,0.00016818851495523532,85.06666666666666,0.2248456260538679,86.81,0.15895492023421845
44,45,0.003562039425053934,0.0001683182798294238,85.21666666666667,0.4403281604540984,86.86,0.1838477631085034
45,46,0.003562186011264567,0.00016833036629037562,85.25,0.33416562759605717,86.87333333333333,0.194307888557195
46,47,0.0035623321923742668,0.00016834239800250255,85.21666666666668,0.2867441755680828,86.85333333333334,0.19154343864744655
47,48,0.0035624781239989335,0.00016835457938373913,85.28333333333333,0.35668224265054727,86.82666666666667,0.23907228102721412
48,49,0.0035626243322610333,0.0001683668744049088,85.26666666666667,0.3681787005729109,86.84999999999998,0.22730302828310237
49,50,0.003562770057329767,0.0001683788854804051,85.28333333333335,0.3299831645537211,86.86333333333334,0.2049932248202892


==> data/DNN/privacy_accuracy_dynamics_width_64_depth_14_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.7575944052086917e-09,1.641408078951245e-09,52.18333333333334,2.0092840073574028,52.083333333333336,1.9990386578442036
1,2,6.6536700243893586e-09,3.795608381078818e-09,51.98333333333333,2.7344509910075594,50.836666666666666,0.7759868269214107
2,3,1.0777774391081095e-08,6.018596042618077e-09,51.31666666666666,1.554741850669178,51.93000000000001,2.6031903503201637
3,4,1.5327707371930677e-08,8.556768380806618e-09,51.01666666666667,1.402576993331284,50.276666666666664,0.2798015169524424
4,5,1.951149114593162e-08,1.0851962954314884e-08,52.4,3.1843366656181282,52.14666666666667,2.9304190068240317
5,6,2.4396162777379196e-08,1.303006163698556e-08,52.5,3.1885210782848286,52.79666666666666,3.6278215073083304
6,7,2.896957512752221e-08,1.4562982272429348e-08,52.416666666666664,3.41768277573498,52.663333333333334,3.619045300751137
7,8,3.393012603622915e-08,1.6581322145553104e-08,49.25,1.0962055768270211,50.99333333333333,1.3765980612445392
8,9,3.881911676772134e-08,1.908604046678115e-08,53.5,4.739198244429116,51.43666666666667,1.9894778767863242
9,10,4.4516777371604186e-08,2.1735424121662252e-08,53.88333333333333,5.005053002272359,52.559999999999995,3.521855571522869
10,11,5.079491024253136e-08,2.5212320643991782e-08,53.26666666666667,3.611401697709937,53.28333333333334,4.158191380342609
11,12,5.834009448706123e-08,2.967068365416879e-08,52.51666666666667,3.418657956307156,52.49,3.2770210049169166
12,13,6.527811651129714e-08,3.287650658696977e-08,51.21666666666666,1.6157213731196236,52.11333333333332,2.9534198632921917
13,14,7.392096153079274e-08,3.724809685516714e-08,51.11666666666667,1.4061373411662987,51.64333333333334,2.2957980941034237
14,15,8.405386030325654e-08,4.277298221862161e-08,51.166666666666664,1.5450638246435744,52.10333333333333,2.911154791869068
15,16,9.411783930620324e-08,4.818038746393391e-08,51.449999999999996,2.0506096654409887,51.38999999999999,1.9586900384355515
16,17,1.0519568325585611e-07,5.344246728602078e-08,50.6,0.8485281374238557,50.800000000000004,1.1172585496055367
17,18,1.1629393759221708e-07,5.7779101215478346e-08,50.73333333333333,1.0019425576792758,50.48333333333334,0.6694442139234266
18,19,1.2901400225576366e-07,6.244815270225211e-08,51.13333333333333,1.6027753706895105,51.54999999999999,2.1849637678155376
19,20,1.4275611282569332e-07,6.777761742604847e-08,51.21666666666667,1.720626500887265,50.60333333333333,0.8461809630464519
20,21,1.5825718683529897e-07,7.37419721359472e-08,53.416666666666664,4.831896338108075,51.723333333333336,2.437161372489635
21,22,1.7509997215521524e-07,7.800590268473779e-08,52.666666666666664,3.77123616632825,53.089999999999996,4.362850749987523
22,23,1.9451510581322654e-07,8.350174200954378e-08,52.133333333333326,3.0169889330625987,52.15,3.040559159102156
23,24,2.1856205824663847e-07,9.29417565631429e-08,52.01666666666667,2.8519973507857403,52.48333333333333,3.5119636798931873
24,25,2.452388582737366e-07,1.0405166164682944e-07,51.88333333333333,2.6634355424693283,51.879999999999995,2.6587214972614186
25,26,2.480060111379068e-07,1.0513634869261708e-07,52.333333333333336,3.2998316455372185,52.27333333333333,3.2149788317948396
26,27,2.509467103932114e-07,1.0629451400965938e-07,52.71666666666667,3.8419468444469076,52.85999999999999,4.044650788387051
27,28,2.541545771448074e-07,1.0763152896090491e-07,52.71666666666667,3.8419468444469076,53.1,4.384062043356593
28,29,2.5735707448049145e-07,1.0899594114609086e-07,52.4,3.3941125496954294,52.95666666666667,4.18135809941645
29,30,2.605804261019473e-07,1.1028059317331573e-07,52.28333333333333,3.229120967418568,52.56333333333333,3.6251007648830327
30,31,2.6405202364793035e-07,1.1171038126013437e-07,52.18333333333334,3.0876996111812565,52.73,3.8608030252785484
31,32,2.676006539797201e-07,1.131772175884499e-07,51.75,2.4748737341529163,52.22,3.1395541084682694
32,33,2.7113484431489425e-07,1.1461086465703536e-07,52.133333333333326,3.0169889330625987,52.56666666666666,3.6298148100909455
33,34,2.746488441728167e-07,1.1595343834030338e-07,52.29999999999999,3.252691193458115,52.86333333333334,4.0493648335949635
34,35,2.7816334162018285e-07,1.1723684943565062e-07,52.23333333333333,3.1584102892999137,52.973333333333336,4.204928325456003
35,36,2.7851017141757216e-07,1.1735891858871011e-07,52.199999999999996,3.11126983722081,52.73666666666667,3.8702311156943705
36,37,2.788583412523867e-07,1.1748493917427103e-07,52.11666666666667,2.993418707023052,52.72666666666667,3.856088980070639
37,38,2.7920581106133246e-07,1.1761121636419788e-07,52.48333333333333,3.5119636798931873,52.68333333333334,3.794806392367804
38,39,2.795549178292373e-07,1.1773849296214355e-07,52.26666666666667,3.2055507413790143,52.696666666666665,3.813662573199448
39,40,2.7990165064259695e-07,1.1786655742846743e-07,52.28333333333333,3.229120967418568,52.68666666666667,3.7995204375757163
40,41,2.802440241055394e-07,1.1799088919045531e-07,52.26666666666667,3.2055507413790143,52.68333333333334,3.794806392367804
41,42,2.805902863106537e-07,1.1811822271309332e-07,52.28333333333333,3.229120967418568,52.699999999999996,3.8183766184073575
42,43,2.80941325796221e-07,1.1825231706003354e-07,52.166666666666664,3.0641293851417024,52.60666666666666,3.6863833525858714
43,44,2.8129367324570476e-07,1.1839128192623636e-07,52.28333333333333,3.229120967418568,52.52,3.5638181771802007
44,45,2.816462654577586e-07,1.1853222983996487e-07,52.51666666666667,3.559104131972288,52.69,3.8042344827836256
45,46,2.816815678028876e-07,1.1854608446393445e-07,52.550000000000004,3.606244584051392,52.78333333333333,3.9362277486051154
46,47,2.8171695028899775e-07,1.1856009305290796e-07,52.550000000000004,3.606244584051392,52.73333333333333,3.865517070486461
47,48,2.8175231565636607e-07,1.1857401757652723e-07,52.6,3.6769552621700456,52.78666666666667,3.9409417938130247
48,49,2.817876707833841e-07,1.185879821055809e-07,52.43333333333334,3.44125300177453,52.73,3.8608030252785484
49,50,2.818231212785215e-07,1.1860203185502982e-07,52.5,3.535533905932734,52.69333333333333,3.8089485279915354


==> data/DNN/privacy_accuracy_dynamics_width_64_depth_14_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0007176320789676667,0.0001739688102762683,67.53333333333335,1.2743189902410168,64.33,0.3307567081708255
1,2,0.0009921949084458334,0.00024537304320194415,68.21666666666667,5.28540968663315,70.23,0.07348469228349812
2,3,0.0012238569231656001,0.0002967208245749541,68.48333333333333,2.9258427086150016,72.24333333333334,0.2094967514996083
3,4,0.0014491651032014334,0.00034417457793907945,71.18333333333332,1.8503753373002183,73.57333333333332,0.22808380526074565
4,5,0.0016634165193392999,0.0003972336639243721,74.48333333333333,2.524986248587416,74.53666666666666,0.17152907107024876
5,6,0.0018582477598979668,0.0004324834982166676,71.83333333333333,2.8473184265589637,75.39,0.29676028485407013
6,7,0.002053440500523533,0.00046058047971478524,74.71666666666665,2.663435542469325,75.69333333333334,0.3055414138141559
7,8,0.0022331556980255667,0.0004889006218839274,74.38333333333333,2.7411473672330877,76.5,0.40431011200150657
8,9,0.0024099497447559333,0.0005112331972693339,74.30000000000001,3.712366720391008,77.05333333333334,0.4134677200889504
9,10,0.0025790582329878334,0.0005333883822441637,76.60000000000001,2.983566098927034,77.37666666666667,0.30136725472789005
10,11,0.0027410650670890665,0.0005535108435811411,73.45,4.287190222045198,77.89333333333333,0.3852560476127846
11,12,0.0029102641407928002,0.0005798254404787572,75.49999999999999,4.11237968415693,77.84333333333332,0.3718721405118836
12,13,0.003072958018220434,0.000601619701094766,76.88333333333333,0.5792715732327551,78.44,0.403567425180314
13,14,0.0032320430553657332,0.0006198915809039891,79.95,0.9600347215943071,78.79333333333334,0.5753453069437692
14,15,0.0033866532923098,0.0006396409568779674,76.16666666666667,4.668035513527676,78.85333333333334,0.31846855766656545
15,16,0.0035408835985936333,0.0006621249307049848,79.61666666666666,1.654455264497115,78.92333333333333,0.42866718506966983
16,17,0.0037009081766998333,0.0006866938359132284,73.56666666666666,4.319786517358885,79.23666666666666,0.4665714188512709
17,18,0.0038585290221825335,0.0007102164505864473,78.16666666666667,1.5277070690708014,79.52666666666667,0.5677049311824665
18,19,0.004010713868487933,0.0007270629242442919,79.05,2.9810512687081827,79.60666666666667,0.5029468715038928
19,20,0.0041625996562334,0.0007411558968799265,78.36666666666666,0.8720983634634095,79.71666666666665,0.2590152290675022
20,21,0.0043160321235804,0.0007644351535191438,79.73333333333333,0.49385107966763775,79.87333333333333,0.30554141381415806
21,22,0.004468355547394433,0.0007824244619247026,79.06666666666668,1.130142567210973,80.13666666666667,0.28452689777164364
22,23,0.004623596589287433,0.0008003603189857944,79.64999999999999,0.8553751613570889,80.34333333333335,0.28522895287042055
23,24,0.004776383621896267,0.0008133240189956989,78.68333333333332,1.249888883950181,80.35666666666667,0.25616834742453976
24,25,0.004929370817235633,0.0008257583451910894,80.5,1.7554676489946157,80.55333333333333,0.34081601422990726
25,26,0.004944161762387533,0.0008274207608446257,81.16666666666667,1.062491830033946,81.24,0.3539303132915703
26,27,0.004958910939618966,0.0008287312735896865,81.21666666666665,0.7191816336797083,81.33999999999999,0.27940412786260543
27,28,0.004973352039649534,0.0008298354007261725,80.95,0.5115336417740932,81.43666666666667,0.37392809766347546
28,29,0.004987740870834901,0.0008310902454823515,80.88333333333334,0.47842333648024105,81.55666666666667,0.35264083081168496
29,30,0.005002514799905167,0.0008322456078299481,80.86666666666666,0.554276304943865,81.57666666666667,0.21561282171728702
30,31,0.005017414033755,0.0008333109842643548,80.88333333333334,0.5920773222777158,81.68,0.21463146709340783
31,32,0.005032209880177967,0.0008343639980508002,80.95,0.5212165257037291,81.61,0.26870057685088483
32,33,0.0050472462772231,0.0008351295572844412,80.78333333333335,0.702772288076931,81.64999999999999,0.2969848480983507
33,34,0.005062547934874634,0.0008363275621610495,81.3,0.5016638981097492,81.59333333333332,0.3727674282385124
34,35,0.005077810842597,0.0008371084069475057,80.93333333333334,0.6459274125025354,81.69666666666666,0.2801586851926786
35,36,0.005079328348344033,0.0008371781800426746,80.91666666666667,0.5572751165766804,81.71666666666667,0.41651997417757475
36,37,0.0050808417739561995,0.000837238433331664,81.08333333333333,0.6195876765146975,81.68666666666667,0.4134677200889554
37,38,0.005082362303934366,0.0008373004310192649,81.2,0.4143267631552011,81.73333333333333,0.4608928532991421
38,39,0.0050838912481997334,0.0008373604611887545,80.98333333333333,0.6128258770283411,81.71666666666667,0.4439469437769424
39,40,0.005085419793524734,0.0008374147691971749,81.08333333333333,0.6249444419750887,81.69333333333333,0.4490236321422556
40,41,0.005086944294820767,0.0008374717241270386,81.13333333333333,0.6195876765147037,81.65666666666667,0.3830868772948999
41,42,0.0050884908586115675,0.0008375256746891587,81.03333333333332,0.6459274125025355,81.80333333333334,0.4074582459862873
42,43,0.0050900407118116,0.0008375796808243162,81.3,0.6377042156569569,81.69333333333333,0.3720513704076676
43,44,0.005091587799504033,0.0008376324970839896,81.3,0.6745368781616009,81.64,0.35580893749314585
44,45,0.005093136579577967,0.0008376913713378071,81.0,0.6794605703546489,81.65333333333334,0.38990027214945483
45,46,0.005093290156624834,0.0008376966667691912,81.0,0.717635004720367,81.65666666666667,0.45565581552551315
46,47,0.005093443902034966,0.0008377014949295872,81.01666666666667,0.6649979114419995,81.64333333333333,0.46147107770212087
47,48,0.005093597284455901,0.0008377063267678616,81.06666666666666,0.6328945848682521,81.62666666666668,0.5076963221804512
48,49,0.005093750897321833,0.0008377109310169329,81.10000000000001,0.6570134448142338,81.63333333333333,0.49593906435726376
49,50,0.005093903910746934,0.0008377155987358073,81.14999999999999,0.7820912137766706,81.62666666666667,0.48286183899285373


==> data/DNN/privacy_accuracy_dynamics_width_64_depth_14_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.1472995062973334e-09,1.4770757928960498e-09,50.916666666666664,0.9348202441586788,50.830000000000005,0.673646791723971
1,2,6.582016580362964e-09,1.8070175169883108e-09,50.6,0.6480740698407864,50.56333333333333,0.5851685417230019
2,3,1.0408600077195819e-08,1.6938148183095726e-09,50.65,0.4813176359397876,50.72333333333333,0.711071179434398
3,4,1.458699408826325e-08,1.9966441300755103e-09,50.38333333333333,0.40892813821284413,50.413333333333334,0.4087650778734539
4,5,1.835484461438749e-08,1.836276381556329e-09,50.18333333333334,0.19293061504650486,50.27333333333333,0.22881336402307437
5,6,2.2306612461539268e-08,1.8581519974696893e-09,50.15,0.14719601443879793,50.22,0.23762715894162031
6,7,2.7005793581283524e-08,1.7511614329165118e-09,50.23333333333333,0.2953340857778191,50.199999999999996,0.23508863576673988
7,8,3.210141694838761e-08,2.1404882136375652e-09,50.26666666666667,0.30912061651652456,50.153333333333336,0.1461354014452205
8,9,3.697370413626996e-08,3.2008139065971432e-09,50.15,0.2121320343559656,50.333333333333336,0.45035788238047364
9,10,4.1914943024530696e-08,5.169899121075194e-09,50.03333333333333,0.04714045207910384,50.04,0.04966554808583793
10,11,4.744661410546403e-08,7.966521261636881e-09,50.03333333333333,0.04714045207910384,50.01,0.014142135623731487
11,12,5.389168465467116e-08,1.2000854090286278e-08,50.01666666666667,0.023570226039550245,50.02,0.028284271247462973
12,13,6.247506016504517e-08,1.8379336696438546e-08,50.0,0.0,50.0,0.0
13,14,7.220774593884761e-08,2.648906576143793e-08,49.98333333333333,0.023570226039550245,50.0,0.0
14,15,8.360017734623128e-08,3.5778208125079765e-08,50.01666666666667,0.023570226039550245,50.00666666666667,0.009428090415822108
15,16,9.636949982086464e-08,4.5690980973919186e-08,50.0,0.0,50.0,0.0
16,17,1.0991548573370853e-07,5.712933620845914e-08,50.0,0.0,50.0,0.0
17,18,1.28226049926981e-07,7.441389120295625e-08,50.0,0.0,50.0,0.0
18,19,1.5258534365475598e-07,1.0076095933786722e-07,50.0,0.0,50.0,0.0
19,20,1.8025333702288275e-07,1.3153026539719844e-07,50.0,0.0,50.0,0.0
20,21,2.1972711549112176e-07,1.7804812815165264e-07,50.0,0.0,50.01333333333333,0.018856180831637516
21,22,2.680093883864207e-07,2.36679583638561e-07,50.1,0.14142135623730817,50.13333333333333,0.188561808316412
22,23,3.262078009171911e-07,3.0866703726962406e-07,50.0,0.0,50.01333333333333,0.018856180831637516
23,24,3.986926237769777e-07,3.9948207177335804e-07,50.03333333333333,0.04714045207910384,50.03333333333333,0.04714045207910384
24,25,4.936548999483916e-07,5.19291916542844e-07,50.0,0.0,49.99,0.014142135623731487
25,26,5.052502132792648e-07,5.340698080558786e-07,50.0,0.0,49.99666666666667,0.004714045207909379
26,27,5.172246416761556e-07,5.493395138123105e-07,50.0,0.0,50.0,0.0
27,28,5.294640484554694e-07,5.650222601780943e-07,50.0,0.0,49.99666666666667,0.004714045207909379
28,29,5.416741370719625e-07,5.806595755169361e-07,50.0,0.0,50.00666666666667,0.009428090415822106
29,30,5.54496632113258e-07,5.971582852587247e-07,50.0,0.0,50.0,0.0
30,31,5.675501757789734e-07,6.139362978839461e-07,49.98333333333333,0.023570226039550245,50.00666666666667,0.009428090415822106
31,32,5.806979221218349e-07,6.308851361032603e-07,50.0,0.0,50.00666666666667,0.009428090415822106
32,33,5.939917201384218e-07,6.480349380748404e-07,50.0,0.0,50.00666666666667,0.009428090415822106
33,34,6.080628066988866e-07,6.66271863219244e-07,50.0,0.0,50.00333333333333,0.004714045207909379
34,35,6.231788699929329e-07,6.860097992943931e-07,50.0,0.0,50.00333333333333,0.004714045207909379
35,36,6.247710748641487e-07,6.880992412393228e-07,50.0,0.0,50.00666666666667,0.009428090415822106
36,37,6.26371948367823e-07,6.901997290554042e-07,50.0,0.0,50.00666666666667,0.009428090415822106
37,38,6.279863086950866e-07,6.923181302380899e-07,50.0,0.0,50.01,0.014142135623731487
38,39,6.296059790816443e-07,6.944424921613695e-07,50.0,0.0,50.01,0.014142135623731487
39,40,6.312191667822187e-07,6.965573881166957e-07,50.0,0.0,50.00666666666667,0.009428090415822106
40,41,6.328316152946231e-07,6.986705363764925e-07,50.0,0.0,50.01333333333333,0.018856180831637516
41,42,6.344308876719645e-07,7.007651324240873e-07,50.01666666666667,0.023570226039550245,50.01666666666667,0.023570226039550245
42,43,6.360438063311216e-07,7.028772003969821e-07,50.01666666666667,0.023570226039550245,50.01333333333333,0.018856180831637516
43,44,6.376662713572324e-07,7.050002197528208e-07,50.01666666666667,0.023570226039550245,50.01666666666667,0.023570226039550245
44,45,6.39289027726393e-07,7.071223310010508e-07,50.01666666666667,0.023570226039550245,50.01333333333333,0.018856180831637516
45,46,6.394522741328732e-07,7.073358779045507e-07,50.01666666666667,0.023570226039550245,50.01666666666667,0.023570226039550245
46,47,6.396156493406272e-07,7.075494742408668e-07,50.01666666666667,0.023570226039550245,50.01333333333333,0.018856180831637516
47,48,6.397791088153198e-07,7.077631316597217e-07,50.01666666666667,0.023570226039550245,50.01666666666667,0.023570226039550245
48,49,6.399429733675721e-07,7.079773524713594e-07,50.01666666666667,0.023570226039550245,50.02,0.028284271247462973
49,50,6.40107009277072e-07,7.081918302779312e-07,50.01666666666667,0.023570226039550245,50.02,0.028284271247462973


==> data/DNN/privacy_accuracy_dynamics_width_64_depth_9_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.0191155621924497e-07,4.108168642502663e-08,50.0,0.0,50.00333333333333,0.004714045207909379
1,2,2.0308639653774075e-07,8.737039039738747e-08,50.01666666666667,0.023570226039550245,50.00666666666667,0.01699673171197582
2,3,3.18718690099001e-07,1.4259320865201475e-07,51.31666666666666,1.8620478571245764,50.21,0.2969848480983512
3,4,4.533815154485206e-07,2.0501614935414744e-07,53.15,4.454772721475251,51.91,2.70114790413261
4,5,6.199249307352367e-07,2.97636237828964e-07,50.88333333333333,1.2492219800962334,51.803333333333335,2.55029845747948
5,6,8.199938388231678e-07,4.2767390581143257e-07,54.25,6.010407640085651,50.873333333333335,1.2350798444725017
6,7,1.0647092786647658e-06,6.285102954208713e-07,56.51666666666667,9.215958381464668,55.07666666666666,7.19363762099692
7,8,1.3604472451948962e-06,8.788129429644239e-07,56.35,8.980256121069152,55.79,8.209518865317264
8,9,1.7410478347629783e-06,1.2300063794024303e-06,56.833333333333336,9.66379267621615,56.26,8.867122795285214
9,10,2.238736308805619e-06,1.6943686869196194e-06,57.5,10.606601717798213,56.43333333333334,9.09810725126691
10,11,2.8856702105429904e-06,2.2886145724353825e-06,56.85,9.476022372282582,57.01666666666667,9.831209940230597
11,12,3.7228937190830064e-06,3.074109368704801e-06,58.333333333333336,10.909654236297113,57.73666666666666,10.163202688566672
12,13,4.790751924774024e-06,4.151905549781947e-06,61.28333333333333,10.053716836186615,59.900000000000006,10.008889382277466
13,14,6.111715214647976e-06,5.414081795812032e-06,63.93333333333334,8.358860900598573,61.81333333333333,9.045405217874738
14,15,7.817761194641219e-06,6.9599401016831e-06,69.25,4.975439679063549,65.88000000000001,5.592429406498275
15,16,1.0157395798875241e-05,9.038553683238317e-06,71.74999999999999,2.677996763752089,70.04333333333334,2.9593505293485456
16,17,1.3348884742242307e-05,1.1653474876031496e-05,75.05,1.5313392831113588,72.03000000000002,1.449712615198841
17,18,1.7640652086909213e-05,1.4839433362320807e-05,75.74999999999999,0.5307227776030186,74.56666666666666,0.4309936838928843
18,19,2.3221072044311895e-05,1.8602841325504306e-05,77.60000000000001,1.0230672835481873,75.49000000000001,0.5081338406365078
19,20,3.081109596794019e-05,2.3144472918910457e-05,78.06666666666666,1.0135197197007202,76.33666666666667,0.39802289158064424
20,21,4.1140517230200424e-05,2.910905603458084e-05,77.53333333333335,2.230221712944453,77.19333333333334,0.4776563153100315
21,22,5.4667985105632325e-05,3.657902298830431e-05,79.46666666666667,0.6114645442614784,77.79666666666667,0.6329999122345037
22,23,7.111360800110235e-05,4.522173533961243e-05,80.16666666666667,0.9809292646374737,78.35666666666667,0.6481940724470977
23,24,9.056308297708028e-05,5.4442797684675906e-05,79.60000000000001,0.8524474568362969,78.84333333333332,0.6482969141441942
24,25,0.00011384609951045476,6.454675911120494e-05,80.68333333333334,0.28674417556808834,79.17333333333333,0.6510674994874805
25,26,0.00011637385762106312,6.555089690318977e-05,80.83333333333333,0.663743591724662,79.58,0.6903622237637302
26,27,0.00011895412635310405,6.653085002571496e-05,80.75,0.7257180352359085,79.53666666666668,0.8269354401779043
27,28,0.00012155569460167628,6.74717442669431e-05,80.76666666666667,0.7706418681131241,79.56666666666668,0.8459445739658303
28,29,0.00012419419820932276,6.840999549213153e-05,80.81666666666666,0.8508166012066797,79.69333333333333,0.8089636717567815
29,30,0.0001268693028258751,6.936577320548142e-05,81.01666666666667,0.6786424357167404,79.67333333333333,0.801013247220184
30,31,0.00012959137329119944,7.032116813497549e-05,81.13333333333334,0.8624899355290386,79.80666666666667,0.8328398538868212
31,32,0.00013235726101154546,7.129421140039781e-05,81.08333333333333,1.0265909062956293,79.81,0.8153935655048214
32,33,0.00013518154922902137,7.227274191681329e-05,81.08333333333333,0.9935905707192555,79.8,0.8741090702347534
33,34,0.0001380671726942718,7.326194332932186e-05,81.01666666666667,0.7586537784494015,79.80000000000001,0.8021637405584128
34,35,0.00014098590243223963,7.426340502631658e-05,81.18333333333334,0.8605553762283653,79.82666666666667,0.7078763231588467
35,36,0.00014128035778680922,7.436106441423103e-05,81.18333333333334,0.7961713941664111,80.00999999999999,0.8073413156775766
36,37,0.00014157447466648442,7.445824179510676e-05,81.01666666666667,0.6637435917246552,79.92,0.7323023055177897
37,38,0.00014186760708307346,7.455481669275112e-05,81.0,0.7382411530116688,79.96666666666665,0.8294710496588884
38,39,0.00014216018374842677,7.465140127437418e-05,81.15,0.9246621004453408,80.02666666666669,0.8168775237995549
39,40,0.00014245103327608182,7.47470017295514e-05,81.10000000000001,0.900925450115973,80.03,0.8263574690572283
40,41,0.00014274109846047975,7.484113090880296e-05,81.03333333333333,0.9030811456095993,79.98333333333333,0.77167926555589
41,42,0.00014303105915475939,7.493470870387899e-05,81.23333333333333,1.0019425576792769,80.00666666666667,0.8270966623611107
42,43,0.00014332180214410815,7.502739753950294e-05,81.23333333333333,0.9611913903530787,80.05666666666667,0.7735775476461407
43,44,0.00014361236868459852,7.511995652395985e-05,81.08333333333333,0.9611913903530787,80.08666666666666,0.7706418681131305
44,45,0.00014390422640024852,7.52147012380167e-05,81.06666666666666,0.9186342519680387,80.09666666666668,0.7652595783276578
45,46,0.00014393342447361246,7.522422044111645e-05,81.10000000000001,1.0230672835481813,80.08666666666666,0.7982620009885377
46,47,0.00014396263030596736,7.523370216580993e-05,81.11666666666667,1.0442966798547018,80.06666666666666,0.7903304512811242
47,48,0.00014399184572948958,7.524316784868518e-05,81.11666666666666,1.0002777392082391,80.07333333333334,0.8040453276332672
48,49,0.0001440210645860829,7.52525986767729e-05,81.14999999999999,1.0206207261596516,80.10000000000001,0.791580697086533
49,50,0.00014405036080018772,7.526204428419742e-05,81.13333333333334,0.9629237883769501,80.12333333333333,0.8035891708799708


==> data/DNN/privacy_accuracy_dynamics_width_64_depth_9_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.5662403117011732e-07,6.00297539918446e-08,53.583333333333336,5.067598598503594,51.74,2.1229382154614544
1,2,3.2165894531473316e-07,1.165786240567542e-07,53.51666666666667,4.902776990871829,53.05666666666667,4.273377534872804
2,3,5.083758982288323e-07,1.7234450838668612e-07,54.416666666666664,6.246109900481167,53.333333333333336,4.678734396773937
3,4,7.205669766318253e-07,2.328003211035818e-07,52.699999999999996,3.8183766184073575,52.80666666666667,3.955092357398945
4,5,1.0183688161601655e-06,3.41233886402157e-07,53.76666666666667,5.326871084938657,52.949999999999996,4.136625033365565
5,6,1.4340623192952509e-06,5.239442295804615e-07,53.18333333333334,4.501913173554351,53.39666666666667,4.754200481913043
6,7,2.0061816615421517e-06,8.410404026424339e-07,54.416666666666664,6.246109900481167,54.076666666666675,5.77942519248719
7,8,2.8060214245355697e-06,1.3802952328599034e-06,55.06666666666666,7.200732987380905,54.67333333333334,6.552604232076144
8,9,3.995289754017149e-06,2.333864629444068e-06,55.550000000000004,7.81355659521749,55.98333333333333,8.440506830490428
9,10,5.675570040217076e-06,3.7584306748156597e-06,58.150000000000006,10.757400553417481,57.199999999999996,9.809957526241721
10,11,8.292148233491679e-06,6.12179524530238e-06,60.95000000000001,9.859090559816696,59.36333333333334,10.407728965640015
11,12,1.2248266331671014e-05,9.87777310259027e-06,63.35,10.529561560989453,62.919999999999995,10.553220677436183
12,13,1.766308189813304e-05,1.5232149010910633e-05,65.81666666666666,11.69204382855662,64.63666666666667,11.166683582076743
13,14,2.5272655043206642e-05,2.298429301091403e-05,66.81666666666666,12.041756055031543,66.36333333333333,11.878903802773868
14,15,3.5171734273128566e-05,3.3018109533683435e-05,69.55,12.127929199441537,67.84666666666666,12.44323198458593
15,16,4.726362005320724e-05,4.4544293002773356e-05,70.89999999999999,10.010244752252564,69.32000000000001,11.686633390331025
16,17,6.182022723046166e-05,5.708258633890279e-05,73.55,7.470051316200354,71.35000000000001,9.802543887515462
17,18,7.960138248967119e-05,7.106771223149762e-05,76.85000000000001,3.0678439769106047,74.54,5.954566874816898
18,19,0.00010027575682354403,8.591950437092426e-05,78.39999999999999,2.3155272977589076,76.84333333333333,3.3677028108522626
19,20,0.0001236467559877459,0.00010154769814013007,79.68333333333332,2.2672793289657873,78.04666666666667,2.565675133154793
20,21,0.00014966857551691295,0.0001164646048273267,80.38333333333333,1.8709771659631638,78.84666666666668,2.0651123187102676
21,22,0.00017833999594050556,0.00013064131231648035,80.63333333333334,1.5439847437357959,79.37333333333333,1.7932527862952172
22,23,0.0002098902875431022,0.00014451925011857848,80.78333333333332,1.1848581724784115,79.91666666666667,1.6091474623400939
23,24,0.0002447069602753132,0.00015908842733109468,79.88333333333333,2.547656875553605,80.37666666666667,1.6910417564987026
24,25,0.00028263882174299997,0.00017282932525757068,80.8,1.8872378405136616,80.44333333333334,1.4151639088419705
25,26,0.0002864663316373,0.00017411840879151408,81.41666666666667,1.247887103155658,81.02666666666667,1.5189982078842448
26,27,0.0002902839737387333,0.00017541665566775145,81.61666666666666,0.7813805446487335,81.14,1.531426350389294
27,28,0.0002941611010917,0.00017671989962798453,81.51666666666667,0.9186342519680446,81.11333333333333,1.496714921271105
28,29,0.0002980911135953667,0.0001779980873951718,81.39999999999999,1.0230672835481813,81.18666666666667,1.5004295681200441
29,30,0.00030201433309860005,0.00017922663357283395,81.51666666666667,1.0208928554075705,81.16666666666667,1.450386921556525
30,31,0.0003059216561229333,0.0001804642256237392,81.51666666666667,1.0217088082662678,81.29666666666667,1.3690467080742266
31,32,0.00030987385966409995,0.00018171640308904094,81.76666666666667,0.9401536517446961,81.31333333333333,1.5075882137447958
32,33,0.0003138930068536,0.00018293805870971637,81.41666666666667,0.7168604389202189,81.35000000000001,1.39616140423186
33,34,0.00031793079009116666,0.0001841573381784884,81.48333333333333,0.6328945848682497,81.41333333333334,1.4300660435409518
34,35,0.0003220078421281,0.00018537979107578062,81.6,1.0206207261596576,81.34333333333332,1.3713578024068798
35,36,0.0003224142880099333,0.00018550003971979154,81.55,0.8841191473249854,81.41000000000001,1.4129637881653865
36,37,0.00032282001006283335,0.00018562072146915116,81.7,0.9273618495495657,81.42333333333333,1.4512140511386364
37,38,0.0003232265132292667,0.0001857428404918866,81.63333333333334,0.9186342519680472,81.37666666666668,1.4320226565557188
38,39,0.00032363373763403337,0.00018586591017499848,81.75,1.0198039027185604,81.38,1.3845095401139937
39,40,0.00032404072654976663,0.00018598851123819167,81.8,1.1113055385446449,81.40666666666667,1.4144099672851422
40,41,0.0003244486282385334,0.00018611213663626128,81.76666666666667,0.9800793618659412,81.41333333333334,1.4153052281712561
41,42,0.0003248557980932,0.00018623425784862377,81.83333333333333,1.0036046144883077,81.42,1.402450236787979
42,43,0.00032526228595766666,0.0001863575671722895,81.68333333333334,0.8663460945578008,81.38666666666666,1.393373205171136
43,44,0.0003256691187115667,0.00018648020200966425,81.6,0.7788880963698573,81.36333333333333,1.4128065055846148
44,45,0.000326075243588,0.0001866015533205426,81.6,0.8860022573334706,81.28666666666666,1.4542886768298646
45,46,0.00032611596649710005,0.00018661373937080362,81.65,0.9027735042633864,81.34,1.4425209415002156
46,47,0.00032615676660693334,0.00018662600019863927,81.63333333333334,0.8872554436137421,81.35,1.4432140058448253
47,48,0.0003261975286558667,0.0001866382553791364,81.61666666666666,0.9104333522498472,81.33333333333333,1.421485920514947
48,49,0.0003262383287030333,0.00018665054959523153,81.68333333333332,0.9131751687868443,81.34000000000002,1.438146955866007
49,50,0.00032627923030666665,0.00018666290648705223,81.63333333333333,0.8429445744267822,81.32,1.4419662501829467


==> data/DNN_larger_epochs/last_privacy_accuracy_vs_depth_init=He_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 4, 0.1602272559469045, 0.000831077595325075, 89.14666666666666, 0.25381533094401776, 87.60000000000001, 0.5522680508593608
3, 2, 0.0353248368484524, 0.00023076470719415754, 85.62, 0.15937377450509238, 85.98333333333335, 0.27182510717167047
3, 6, 0.3025803499066584, 0.01132375686661036, 91.15666666666668, 0.03399346342395164, 87.86666666666666, 0.3064129385141733
3, 12, 1.336781644889964, 0.05144040240350018, 93.3, 0.14165686240583375, 86.68333333333334, 0.39228674319799567
3, 8, 0.5423202399171075, 0.015185089861868312, 92.63, 0.18547236990991448, 87.61666666666667, 0.08498365855987956
3, 10, 0.863092957559875, 0.025042969775105638, 93.33666666666666, 0.06599663291074279, 87.26666666666667, 0.12472191289246902


==> data/DNN_larger_epochs/last_privacy_accuracy_vs_depth_init=LeCun_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 8, 0.23621833949313345, 0.0018350262791470631, 90.21999999999998, 0.12247448713916355, 87.89999999999999, 0.14142135623730817
3, 12, 0.359843678916294, 0.012072207828731241, 90.85000000000001, 0.14764823060233415, 87.68333333333334, 0.3064129385141707
3, 2, 0.0279805774233841, 0.0008198009786007186, 85.20333333333333, 0.11469767022723588, 85.39999999999999, 0.24832774042918823
3, 10, 0.3102666034672929, 0.008442013055236215, 90.77, 0.11518101695447383, 87.85000000000001, 0.4242640687119245
3, 6, 0.16282728244944425, 0.0061401074284895595, 89.18333333333334, 0.22305953365761486, 87.23333333333333, 0.22484562605386618
3, 4, 0.09433465554820279, 0.0024120237463618487, 87.90333333333335, 0.23299976156402022, 87.51666666666667, 0.24944382578492666


==> data/DNN_larger_epochs/last_privacy_accuracy_vs_depth_init=NTK_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 10, 8.393607503901038, 1.7402143258413818, 94.71333333333332, 0.03399346342395164, 85.83333333333333, 0.2494438257849279
3, 2, 1.1717929471265878, 0.07696685626798008, 94.20666666666666, 0.2538153309440217, 87.73333333333335, 0.5436502143433359
3, 4, 3.175164617675696, 0.22546989478744195, 97.44333333333333, 0.1649915822768651, 87.53333333333335, 0.6798692684790412
3, 12, 14.85148364837651, 4.408831408198923, 93.50333333333333, 0.11264496832476824, 84.88333333333333, 0.40069384267238095
3, 6, 5.306011442173909, 0.37475451447170527, 97.46999999999998, 0.19252705437591888, 86.56666666666668, 0.3566822426505488
3, 8, 6.607938922901357, 0.7684150079872788, 96.14666666666666, 0.16213848676020584, 86.33333333333333, 0.06236095644623514


==> data/DNN_larger_epochs/last_privacy_accuracy_vs_depth_init=Xavier_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 2, 0.03590670868602263, 0.0001349478942697101, 85.62, 0.18184242262647735, 85.73333333333333, 0.249443825784933
3, 6, 0.19063435481447566, 0.0051602028038239545, 89.71333333333335, 0.08178562764256667, 87.88333333333333, 0.3324989557209985
3, 12, 0.4331935797817568, 0.01424431262287508, 91.55666666666666, 0.2174600857373331, 87.63333333333333, 0.4731689855526153
3, 8, 0.2689534811777253, 0.01611309619504836, 90.62333333333333, 0.17913371790058988, 87.78333333333335, 0.10274023338282197
3, 10, 0.3329326368723194, 0.0097392685991036, 91.21, 0.17048949136726227, 87.58333333333333, 0.2718251071716661
3, 4, 0.10689577570986564, 0.0027658013925226676, 88.33333333333333, 0.10656244908764075, 87.51666666666667, 0.04714045207910049


==> data/DNN_larger_epochs/last_privacy_accuracy_vs_width_init=He_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 0.863092957559875, 0.025042969775105638, 93.33666666666666, 0.06599663291074279, 87.26666666666667, 0.12472191289246902


==> data/DNN_larger_epochs/last_privacy_accuracy_vs_width_init=LeCun_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 0.3102666034672929, 0.008442013055236215, 90.77, 0.11518101695447383, 87.85000000000001, 0.4242640687119245


==> data/DNN_larger_epochs/last_privacy_accuracy_vs_width_init=NTK_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 8.393607503901038, 1.7402143258413818, 94.71333333333332, 0.03399346342395164, 85.83333333333333, 0.2494438257849279


==> data/DNN_larger_epochs/last_privacy_accuracy_vs_width_init=Xavier_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 0.3329326368723194, 0.0097392685991036, 91.21, 0.17048949136726227, 87.58333333333333, 0.2718251071716661


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0023330852230618996,0.0002656496947447394,76.76666666666667,3.697146046464605,77.22,0.6981881312845951
1,2,0.0053890140499664,0.00041634057476837316,81.55,2.9094673051952267,80.35000000000001,0.12754084313139463
2,3,0.008634812866743702,0.0005489637590298635,80.56666666666668,1.4744113703064314,81.21,0.33674916480965483
3,4,0.012166262354170933,0.0008076184543585024,80.63333333333334,3.204770749297923,81.89,0.44452221541785675
4,5,0.0161623223722501,0.0005208460347078017,83.31666666666666,1.3894443333777602,82.14,0.38218669085496426
5,6,0.02002515841973923,0.000702730865440132,82.45,1.8060084901978346,82.49333333333334,0.16213848676019846
6,7,0.024783099338314737,0.0008529634563329263,81.71666666666665,4.565875843934241,82.84666666666668,0.1388844443733341
7,8,0.029397638122634833,0.001140151960752849,83.60000000000001,1.9248376554920141,83.2,0.27856776554368
8,9,0.034536854899045795,0.0014673990828076202,84.3,0.7082843120291878,83.31666666666666,0.34586445643087277
9,10,0.040094923924431695,0.0018822334232998636,80.06666666666668,4.064958657709682,83.70666666666666,0.2819377393838744
10,11,0.045570973510593804,0.0023111635206300974,78.21666666666667,5.835285387670044,83.66666666666667,0.10208928554075869
11,12,0.0521696493823094,0.0029295413350934915,79.73333333333333,7.348507029019947,83.99,0.5479051012721098
12,13,0.058248994793705905,0.00267999791834571,83.86666666666666,0.9258629608220788,84.15333333333334,0.07408703590297683
13,14,0.06505214109727049,0.0029344179519184745,78.43333333333334,5.104954020905141,84.37333333333333,0.15326085243430324
14,15,0.07201776288637124,0.0025953891941965204,83.71666666666667,1.5627610892974735,84.43,0.13366625103842528
15,16,0.07890054391380757,0.0027492225469846663,81.0,5.248491846870557,84.10666666666667,0.4623370583844148
16,17,0.08668680244945597,0.0029541251280637546,85.88333333333333,1.0490736654570851,84.74000000000001,0.6762149559619816
17,18,0.09413097809950416,0.0032658080511704228,79.41666666666667,3.991310004942682,84.83333333333333,0.2309882151876031
18,19,0.1028301939319924,0.0032603731557839196,83.93333333333334,3.711543554312082,85.31666666666666,0.4240545038343779
19,20,0.11110398005480947,0.0028451211567188184,85.38333333333333,1.058562967213365,85.07000000000001,0.46626172907499075
20,21,0.12029567058935726,0.0041706962185381275,84.0,2.48327740429189,84.78,0.08831760866328181
21,22,0.12985179550060952,0.00449059811643004,82.63333333333333,3.0914757353442437,85.53333333333335,0.3893869826049998
22,23,0.1404962509716482,0.004487705394312173,82.23333333333333,1.5035144015125237,85.53333333333335,0.40827550610940266
23,24,0.15088581129396753,0.004438689163280843,84.91666666666667,1.1477030200457905,85.66666666666667,0.2248456260538718
24,25,0.16429381751252903,0.0058975004056913685,79.2,6.470059247539135,86.10666666666667,0.18571184369578667
25,26,0.17680410312043457,0.007313261867416109,81.68333333333334,4.919575410766893,85.99333333333334,0.22050447211388557
26,27,0.18951084769683813,0.007472678581590846,85.48333333333333,1.5558134706819942,85.49666666666667,0.15520595635763576
27,28,0.20240731521339062,0.008051470732721472,85.08333333333333,1.4085059065864352,86.25666666666666,0.21483844059095866
28,29,0.2153891890675288,0.007617520295833256,79.39999999999999,4.648297179254646,85.88333333333333,0.10656244908763822
29,30,0.2298092641598304,0.00772258571028809,84.41666666666667,1.1301425672109786,86.09666666666668,0.21913973218525046
30,31,0.2456383288423906,0.0077793111284218935,82.75,2.086863675470918,86.05333333333333,0.03299831645537762
31,32,0.2603947400619793,0.008010520740955492,74.58333333333333,7.881870900293212,86.04666666666667,0.12036980056845212
32,33,0.27562549095284145,0.007714827599702524,86.01666666666667,0.7408703590297641,86.17,0.10614455552060068
33,34,0.292664455908193,0.010018819907328886,81.13333333333334,1.4296464209338253,86.31666666666666,0.1510702559149973
34,35,0.3099754887399166,0.01185799750109426,76.38333333333333,8.005865905002963,86.36333333333333,0.21234144411510494
35,36,0.3274732497245249,0.013009458404290065,81.08333333333333,6.9198185589572345,86.23333333333335,0.5095313751107177
36,37,0.34501951943165604,0.013147239037549463,80.1,3.570947586659132,86.25666666666666,0.3493167935015727
37,38,0.3632037921875612,0.013124638426759738,81.63333333333334,2.146444087839747,86.60666666666667,0.5623956693368957
38,39,0.38146972242341065,0.013939078964132571,85.26666666666667,0.6195876765147027,85.99333333333334,0.32427697352040513
39,40,0.4016370142157642,0.014018649607580478,79.48333333333333,7.307226255943873,86.65666666666668,0.3392475333571234
40,41,0.4211639128307348,0.01382455694826805,82.85000000000001,2.621386401633052,86.33333333333333,0.6454627969311798
41,42,0.4419119607009811,0.014364262960905918,79.68333333333334,3.012566274052002,86.85666666666667,0.23612614331233422
42,43,0.4637333188381296,0.015441534535832142,83.3,0.8841191473249898,86.69,0.18991226044325726
43,44,0.48702586514373564,0.015512526289674287,81.60000000000001,6.434801214230838,87.04333333333334,0.3390509630653762
44,45,0.5103962811318441,0.01659496758376222,85.31666666666666,0.6059886320899291,86.88,0.06480740698407447
45,46,0.536426871803595,0.017058501798482686,69.43333333333334,8.964404919209953,87.10000000000001,0.08041558721209634
46,47,0.5634209080514875,0.01779395528452124,78.75,6.320733079846569,86.65333333333332,0.20368821489935712
47,48,0.5904199992677834,0.01663265564650867,84.66666666666667,0.8106924338010228,87.07333333333332,0.7305401350294815
48,49,0.6189341990293734,0.018270977894220056,83.7,1.4124446891825522,87.04666666666667,0.48306889317731366
49,50,0.649228677817816,0.015982040750321166,81.66666666666667,3.1438652784254124,87.41333333333334,0.07318166133366749
50,51,0.6519898869543903,0.015973637914518966,85.61666666666667,0.38801489089408925,90.00999999999999,0.27904599381942086
51,52,0.6547458063387618,0.015836068209747756,85.76666666666667,0.28963578661638073,90.56333333333333,0.34883934538536776
52,53,0.6577690275594558,0.015831525614533853,86.16666666666667,0.1649915822768632,90.80333333333334,0.21139746660943753
53,54,0.660887204885592,0.015617469420305419,85.93333333333334,0.5512611802847053,90.83666666666666,0.3274480450731406
54,55,0.6639961400363563,0.015650320163033922,85.66666666666667,0.16996731711976285,90.94666666666667,0.3347967874530564
55,56,0.6670449638107909,0.015532463361574616,85.63333333333334,0.39228674319799567,91.02,0.36037018004639254
56,57,0.6700615600999077,0.015456837614177843,85.5,0.2449489742783155,91.05333333333334,0.2185304453744505
57,58,0.673164488624583,0.015324105961588485,85.43333333333332,0.24944382578493296,91.06333333333333,0.29101355447622784
58,59,0.6763473227206908,0.015558502728138126,85.85000000000001,0.24832774042918823,91.18,0.31026870075253365
59,60,0.6794097927603323,0.015622082233598355,85.76666666666667,0.6128258770283411,91.47000000000001,0.29405214956988285
60,61,0.682551059285346,0.01547761267236189,85.91666666666667,0.37932688922470564,91.18,0.23790754506740405
61,62,0.6857725732609331,0.015496089564997553,86.18333333333334,0.3704351795148799,91.39,0.2649528259898342
62,63,0.68917121710858,0.01588161512637793,86.10000000000001,0.5787918451395135,91.42666666666666,0.11323525167641857
63,64,0.692788950724123,0.015850313350942016,85.8,0.9228578799938066,91.63,0.09899494936612041
64,65,0.6962009952541998,0.015781923306766272,86.13333333333333,0.2896357866163807,91.54,0.264952825989839
65,66,0.6997814672226313,0.015560487444978831,85.73333333333333,0.4784233364802476,91.56333333333333,0.14290634073483777
66,67,0.7032043839019634,0.01543121848561839,85.71666666666665,0.3299831645537235,91.56666666666668,0.28778850258865746
67,68,0.706700144652921,0.015131596362219833,86.41666666666667,0.3793268892247038,91.61333333333334,0.28778850258865746
68,69,0.7103154298388875,0.015211727385048585,86.13333333333333,0.047140452079107185,91.56,0.2647010892812253
69,70,0.7140188127562,0.015377233524666032,86.5,0.30822070014845515,91.67,0.21771541057077415
70,71,0.7176533450085878,0.01562524887660158,86.64999999999999,0.5338539126015659,91.85333333333334,0.20038851153585902
71,72,0.721168743741239,0.015684305757317604,86.61666666666667,0.3681787005729109,91.65333333333332,0.25249862485874675
72,73,0.7250142258891347,0.016051186328545856,86.33333333333333,0.2656229575084896,91.77,0.25781130050225604
73,74,0.728730494021195,0.015963462747433425,85.98333333333333,0.7845734863959903,91.63,0.09797958971132503
74,75,0.7326492661845521,0.016300848616039514,86.05,0.8134289561274994,91.84666666666665,0.07717224601860374
75,76,0.7364264183661531,0.016967211284235797,86.7,0.12247448713915775,91.95333333333332,0.09809292646374562
76,77,0.7403214463652414,0.0169575441415625,85.98333333333333,0.5632248416238588,91.86,0.057154760664939394
77,78,0.7445219108377469,0.017231280050655093,86.41666666666667,0.5720334100576804,91.81,0.03741657386774083
78,79,0.7486615956377194,0.017694478770262416,86.38333333333334,0.3091206165165258,91.95333333333333,0.1732692189115589
79,80,0.752635532180525,0.018286624300198357,86.06666666666668,0.7442371187255414,91.83333333333333,0.0659966329107447
80,81,0.7563285628678743,0.018751080384686876,86.45,0.5307227776030221,91.83,0.22226110770893093
81,82,0.7601124047904406,0.018678896030670952,86.25,0.6013872850889584,92.02333333333333,0.1677961726487115
82,83,0.764011165910594,0.019002652449649906,86.38333333333333,0.40892813821284413,91.94333333333333,0.20336065390226485
83,84,0.7680547902940268,0.019068563787342833,85.66666666666667,0.23213980461973335,92.14333333333333,0.10624918300339124
84,85,0.7719717516547653,0.01912624009577511,85.64999999999999,0.4415880433163914,92.05333333333333,0.13299958228839753
85,86,0.7762983564183421,0.019499376980620937,86.16666666666667,0.43652669512362846,92.19333333333333,0.15282524515129897
86,87,0.7810571378249692,0.01958802560491985,86.14999999999999,0.5016638981097492,92.18333333333334,0.1791337179005936
87,88,0.7852255609740885,0.0194853639385084,85.93333333333334,0.5137011669140752,92.34333333333335,0.20072092289766086
88,89,0.7895316600009981,0.019444768351432006,85.90000000000002,0.5115336417740992,92.36000000000001,0.1131370849898452
89,90,0.7934717577598344,0.019595011634962977,85.26666666666667,1.0249661241014527,92.20666666666666,0.19482185594936915
90,91,0.7981058606861566,0.019988609479177823,85.65000000000002,0.816496580927726,92.29333333333334,0.25460208605237833
91,92,0.8023616529255834,0.020435433451389887,86.05,0.4320493798938569,92.37,0.1608311744241962
92,93,0.8070391294285194,0.02037566117302308,85.93333333333334,0.12472191289246269,92.22333333333334,0.11841546445554665
93,94,0.8114672029513083,0.020672582933415572,85.86666666666667,0.20548046676563317,92.15666666666665,0.2209575122556861
94,95,0.8157309265926483,0.021001358454203423,86.10000000000001,0.5930148958219019,91.98666666666668,0.18926759422104475
95,96,0.8205042017802165,0.021098643768344718,86.06666666666666,0.7214953607304483,92.28666666666668,0.18624953392931795
96,97,0.8249459326991341,0.021883853345526724,85.36666666666667,0.5390320542932061,92.24666666666667,0.11440668201153581
97,98,0.8291043028862038,0.022117910144755854,85.73333333333333,0.5976807025680383,92.23,0.23366642891095393
98,99,0.8337042882331881,0.02239308343469015,85.75,0.6013872850889632,92.41000000000001,0.26419689627245485
99,100,0.8384014210341868,0.023009029302849284,85.23333333333333,1.573919382377074,92.32666666666667,0.3105192783422954
100,101,0.8388673258977488,0.0230478593392583,85.71666666666665,0.7982620009885374,92.97333333333334,0.1675974011996892
101,102,0.8393510951612666,0.023089338325788147,85.61666666666667,0.840965054102858,93.0,0.3447704550373568
102,103,0.8398172412544685,0.023151265550558103,85.78333333333335,0.6141841924229429,92.96333333333332,0.23683092891108742
103,104,0.8402941587765742,0.023174661946232175,85.86666666666667,0.8168367169895231,92.94333333333333,0.2049932248202892
104,105,0.840757560808702,0.023229270701913367,85.81666666666666,0.42491829279940335,92.87333333333333,0.18926759422104825
105,106,0.8412202235859371,0.0232736368680776,85.83333333333333,0.4129837231121291,92.85000000000001,0.29877527787062225
106,107,0.8416986842339541,0.023309515241452396,85.63333333333333,0.39228674319799567,92.92,0.2513961017995338
107,108,0.8421872363110752,0.02340962497933846,85.63333333333334,0.6328945848682497,92.82000000000001,0.25703436864875956
108,109,0.8426539706400828,0.023478512525132222,85.78333333333335,0.4784233364802433,92.89333333333333,0.26195843605851354
109,110,0.843133089710057,0.023533119680616676,85.8,0.48131763593978516,92.92999999999999,0.22553639765382888
110,111,0.8436235558674131,0.023607861771227322,85.68333333333334,0.5038738819277011,92.97666666666667,0.23471022323044968
111,112,0.8441206283684787,0.023681569360741207,85.83333333333333,0.3472111109333254,92.92999999999999,0.2817800560721065
112,113,0.8446007185588648,0.02374160338691385,85.78333333333335,0.43269183285824353,92.98333333333333,0.2763250903475009
113,114,0.845123051210928,0.02383134635332023,85.98333333333335,0.5948856099191551,92.98666666666666,0.33169597860423733
114,115,0.8456223277459886,0.023913583544795503,86.05000000000001,0.7483314773547926,92.99333333333334,0.28394052585396296
115,116,0.8461119712916272,0.02397285626734054,85.98333333333333,0.43652669512363085,92.98666666666668,0.16779617264870839
116,117,0.8465950534228468,0.023992930495273086,86.06666666666666,0.38586123009300316,93.00333333333333,0.1236482466066088
117,118,0.8470806985546874,0.024013078422260473,86.2,0.4708148963941809,92.92666666666666,0.1007747763855367
118,119,0.8475703761689575,0.02404414393325125,86.13333333333333,0.49385107966763325,93.06666666666666,0.21746008573733133
119,120,0.8480781574773583,0.024075510635253386,86.21666666666668,0.3064129385141648,93.07333333333334,0.2107657994604965
120,121,0.848557293484887,0.02410841582734377,86.11666666666667,0.4642796092394684,93.04666666666667,0.046427960923946666
121,122,0.8490339093566709,0.02415987720380881,86.10000000000001,0.3488074922742703,93.09333333333332,0.03299831645537139
122,123,0.849504883576171,0.02420694540067274,85.93333333333334,0.5542763049438661,93.03666666666668,0.07408703590297876
123,124,0.849988766359422,0.024238296338898856,85.91666666666667,0.47316898555261533,93.12,0.14719601443879554
124,125,0.8504494135676666,0.024321317260316205,86.01666666666667,0.49046463231874027,93.03666666666668,0.03681787005729255
125,126,0.8509262386843539,0.024400433461062243,85.84999999999998,0.5338539126015659,93.17666666666666,0.04714045207910049
126,127,0.8514267225839162,0.02439799196405908,85.7,0.6867799259345553,93.12666666666667,0.030912061651654877
127,128,0.8519247390337025,0.024419171540834127,85.63333333333333,0.5169354139756939,93.04,0.07118052168020789
128,129,0.8524344821071992,0.02442324988705049,85.58333333333333,0.44969125210773836,93.08333333333333,0.10208928554075698
129,130,0.8529250973455227,0.024474001515505824,85.41666666666667,0.3858612300930097,93.10666666666667,0.0664997911442034
130,131,0.8534109950449461,0.024518308835761726,85.75,0.28284271247462306,93.07333333333334,0.046427960923946666
131,132,0.853913960364126,0.024533353641374676,85.73333333333335,0.5390320542932073,93.11000000000001,0.1430617582258306
132,133,0.8544165714216613,0.024560310147637644,85.58333333333333,0.3880148908941007,93.13,0.0496655480858365
133,134,0.8549295195150916,0.0245731461998883,85.73333333333335,0.5572751165766867,93.00333333333333,0.10964589468932488
134,135,0.855460334570942,0.024596534886447963,85.66666666666667,0.6236095644623235,93.08999999999999,0.04082482904638398
135,136,0.8559971578354016,0.024586116645920093,85.53333333333335,0.4988876515698609,93.15333333333332,0.06847546194724873
136,137,0.8565245578036857,0.024567296044890153,85.7,0.4415880433163914,93.07333333333334,0.1172840805717308
137,138,0.8570432344804867,0.02455784741516569,85.61666666666667,0.5572751165766845,93.14,0.021602468994692956
138,139,0.8575498322636949,0.024570099870922672,85.66666666666667,0.35197853469905077,93.21999999999998,0.014142135623731487
139,140,0.858070803646339,0.024597739988582862,85.78333333333335,0.33249895572100113,93.06666666666666,0.12119772641798808
140,141,0.8585993971585587,0.024630999298056854,85.44999999999999,0.04082482904638978,93.08333333333333,0.06236095644623388
141,142,0.859101479940942,0.024674696754468078,85.56666666666668,0.3274480450731402,93.13999999999999,0.16062378404209
142,143,0.8596333142849776,0.024728485801583037,85.85000000000001,0.3894440481849378,93.14666666666666,0.0329983164553757
143,144,0.8601142451679055,0.02476821142051739,85.93333333333334,0.3472111109333311,93.19,0.06480740698408105
144,145,0.8605990451744949,0.024817333401373525,85.63333333333333,0.5328122454381996,93.10000000000001,0.028284271247462973
145,146,0.8610887333553275,0.02488549225563174,85.43333333333334,0.43652669512362446,93.03333333333335,0.06018490028422606
146,147,0.8616105577231105,0.024917352485368062,85.51666666666665,0.31180478223116687,93.06333333333333,0.01699673171197164
147,148,0.8621024046294726,0.024962205187832806,85.55000000000001,0.5016638981097427,93.08333333333333,0.16679994670929482
148,149,0.8625868323440548,0.025006624600617068,85.41666666666667,0.5104464277037868,93.13333333333334,0.1438363267359392
149,150,0.863092957559875,0.025042969775105638,85.75,0.5338539126015684,93.08333333333333,0.08055363982396503


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,8.446093874225701e-07,3.697950299757408e-08,53.25,4.351053512273396,52.74333333333334,1.7871641098554865
1,2,2.248847290270647e-06,2.242311350458302e-07,50.083333333333336,0.08498365855988142,52.02333333333333,2.762864857755844
2,3,4.72841898416621e-06,5.425501927213766e-07,50.199999999999996,0.2828427124746197,50.06333333333333,0.06182412330330108
3,4,8.881674441625425e-06,1.3203295033425345e-06,50.56666666666666,0.39228674319799467,50.21666666666666,0.19362047641943328
4,5,1.7114796109004375e-05,4.222890505310028e-06,55.35,3.6512554918365625,53.26000000000001,2.1838650751973345
5,6,3.103848121516874e-05,7.600458573345267e-06,71.18333333333334,3.5740577623884175,61.00666666666667,2.9709070818335737
6,7,6.470982359294908e-05,2.1271714157919213e-05,75.03333333333335,2.095365255881548,71.32333333333334,1.5675529408036677
7,8,0.00015211168116803332,5.145904180157057e-05,79.78333333333333,1.3014948670236446,76.51666666666667,1.126834307054748
8,9,0.00044892127547543334,0.00019576843875531303,80.73333333333333,0.8269757486703466,78.74333333333333,0.9023056885310884
9,10,0.0009862854841134999,0.00027736677553297933,81.96666666666665,1.0426994879744658,79.85333333333334,0.5648205221326642
10,11,0.0018069897992524335,0.0003383481406752846,81.96666666666667,0.6786424357167412,80.73666666666666,0.48320688000989026
11,12,0.002984203893204833,0.000495618097671199,81.41666666666667,1.3205638526360188,81.16,0.4597825573029057
12,13,0.0044639735647120996,0.0006041315573386439,82.2,1.909624744986999,81.57666666666665,0.37508517551202686
13,14,0.006164435893811567,0.0006662422733500165,78.45,2.298912786514523,81.85000000000001,0.43204937989385694
14,15,0.0079927602222174,0.0008473155945393137,83.91666666666667,0.4766783215358385,82.25666666666667,0.23299976156401364
15,16,0.010095547786188666,0.0006975346464554212,80.5,1.5508062419270863,82.42333333333333,0.35910382280833414
16,17,0.012585893760825334,0.0007676770775722837,79.01666666666667,7.5800542361003025,82.63333333333333,0.04496912521077295
17,18,0.015157043133612,0.0008276634617486691,78.91666666666667,2.1448905695991933,82.72333333333334,0.22216110270601433
18,19,0.017851382900460133,0.0006855024684520673,74.93333333333334,10.419719552634591,83.08333333333333,0.2559079695689237
19,20,0.0205251146684407,0.0006827866324192157,83.0,1.0637982264821961,82.74333333333333,0.06548960901463266
20,21,0.023867525934269832,0.0005267449345520186,84.48333333333333,0.3064129385141733,83.23666666666666,0.06944222218666377
21,22,0.02729299535111197,0.0006434825555005588,83.28333333333335,1.0506611674982995,83.15666666666665,0.2764456948882033
22,23,0.030554228922643967,0.0006990185566737114,83.05,1.4439529078193667,83.12333333333333,0.1751824445796112
23,24,0.03402953379974563,0.0007289799869572513,82.21666666666665,3.4473016823145723,83.16333333333334,0.22171052197754795
24,25,0.037546360621153706,0.0006161821664121414,78.16666666666667,5.563921478797328,83.53333333333335,0.35311313893550406
25,26,0.041562607724838364,0.0007393088989543368,84.85000000000001,0.408248290463863,83.53333333333333,0.4043375927228233
26,27,0.04557998685298197,0.001023640587488925,82.28333333333335,2.800396797281102,83.82666666666667,0.22065558884580155
27,28,0.049690934228354765,0.0016144032438258362,85.18333333333334,0.7641262257565105,84.08999999999999,0.2922327839240473
28,29,0.05434590751390253,0.0016564194877772282,84.33333333333333,2.088593359709408,84.13999999999999,0.1608311744242027
29,30,0.058608927243093724,0.0015431458158533748,78.73333333333333,5.965502679759876,84.29,0.1557776192739705
30,31,0.06375410518601614,0.0017012991813217216,79.8,1.550806241927084,84.30666666666666,0.2129684379328475
31,32,0.06887208081800153,0.0019277463151303662,85.31666666666666,0.676182092503356,84.82333333333334,0.10338708279513689
32,33,0.07419199359372766,0.002061124087428697,85.86666666666667,0.39651257511234556,84.53333333333335,0.33529423231279154
33,34,0.07949172913111086,0.002181918987696724,83.35000000000001,1.9056932246997822,84.47666666666666,0.5039400317057144
34,35,0.0851292168684699,0.002114851183906068,85.16666666666667,0.3472111109333252,84.80666666666667,0.19154343864745454
35,36,0.09141291503137428,0.002696762292503927,83.89999999999999,2.500999800079958,85.04666666666667,0.1732692189115585
36,37,0.09741421300125643,0.002599339423476253,83.08333333333333,2.4499433100017307,84.86333333333333,0.40499657063019706
37,38,0.10360295292757438,0.003164297291387829,80.2,3.4426249674727396,84.91666666666667,0.27860764925289416
38,39,0.1106170815638277,0.004148618373501381,84.06666666666668,2.8096065363123137,85.04666666666667,0.31255221785949827
39,40,0.11708443576112804,0.004278699162851474,80.38333333333334,3.694665824611956,85.06,0.27856776554368
40,41,0.12405639291882549,0.0041422157920281985,81.56666666666668,2.21710521977545,85.50999999999999,0.18493242008907015
41,42,0.13101856253300403,0.004214136212583151,84.1,1.6170961628796248,85.33999999999999,0.3275159029217752
42,43,0.13853104067154412,0.004245778414381577,84.43333333333334,1.3978157564174523,85.08,0.5826376804384261
43,44,0.1463650725902923,0.004796102837833508,84.06666666666666,2.482046646530954,85.64333333333333,0.15627610892975
44,45,0.15514091569059932,0.004801489467702093,85.05,2.5485289874749304,85.76,0.2649528259898406
45,46,0.16479223324403103,0.005083938213301787,86.53333333333335,0.3858612300930097,85.70333333333333,0.040276819911982516
46,47,0.17468504843573943,0.005538492667814301,82.76666666666667,3.532311172903973,85.40000000000002,0.6011655346075647
47,48,0.18467107042044098,0.006138772258317551,85.64999999999999,0.9092121131323918,85.78666666666668,0.09104333522498712
48,49,0.19524406191853683,0.006413644134433532,82.4,4.108730541988204,85.92666666666668,0.1302134998974973
49,50,0.2061929748867202,0.005706254784983134,83.86666666666666,3.547847547770654,86.00333333333333,0.07586537784493726
50,51,0.2071479469149394,0.0057325111124900225,86.88333333333333,0.4089281382128432,88.11333333333334,0.1880307303489406
51,52,0.20816266358742644,0.005811082733339945,86.98333333333335,0.4921607686744424,88.55,0.10984838035522865
52,53,0.2092681100704855,0.005925824701534662,87.11666666666667,0.3399346342395173,88.69333333333334,0.1497405163014455
53,54,0.2103576772317013,0.006010237504445108,86.76666666666667,0.7168604389202133,88.66666666666667,0.19618585292749718
54,55,0.21143862179030817,0.006050694207581246,86.68333333333334,0.08498365855987956,88.78666666666668,0.1488474237451012
55,56,0.2125569038529281,0.006069709164915064,87.01666666666667,0.42491829279939686,88.77999999999999,0.12083045973593973
56,57,0.21375934522150333,0.006046936032127393,87.40000000000002,0.3535533905932738,88.81666666666666,0.1798765008430981
57,58,0.2150920306641848,0.006078376028829465,87.31666666666668,0.3519785346990456,88.81666666666666,0.11469767022722982
58,59,0.2165124953085477,0.005872852529741956,87.13333333333333,0.47316898555261444,88.85666666666667,0.28051539866624936
59,60,0.21796681535106197,0.005755879930400074,86.60000000000001,0.5787918451395091,88.86666666666667,0.19154343864744341
60,61,0.21924196066935028,0.00577721453958392,86.68333333333334,0.27788886667555296,88.84666666666668,0.19567546828585525
61,62,0.2206185207002197,0.005706264154128101,87.11666666666667,0.43652669512362846,89.02,0.0725718035235953
62,63,0.22195782032416078,0.0055775474714197994,86.33333333333333,0.37043517951487775,89.01333333333332,0.29780679792255854
63,64,0.223399057735717,0.00560978835356416,86.71666666666668,0.19293061504650383,89.04,0.21924111536540422
64,65,0.22499109042945906,0.005502181524374158,86.68333333333334,0.19293061504650588,89.12666666666667,0.1724979871058088
65,66,0.22660657021561917,0.0054683731232270105,86.93333333333334,0.15456030825826367,89.09333333333332,0.09977753031397597
66,67,0.2283651381430387,0.005559726211617422,86.68333333333334,0.3793268892247023,89.21666666666668,0.13299958228840014
67,68,0.22995932483904777,0.005594811526858349,85.91666666666667,0.4478342947514881,89.25,0.06683312551921157
68,69,0.2316297363674865,0.005660120422370832,86.85000000000001,0.6720615051218639,89.44333333333333,0.11671427600008386
69,70,0.23313760511423817,0.005727200943771387,86.66666666666667,0.35197853469905077,89.46666666666665,0.20757863302587004
70,71,0.2347127600672929,0.0057656293037170216,86.96666666666668,0.6510674994874833,89.53000000000002,0.18239152027072922
71,72,0.2364053450982152,0.005742170053634669,86.88333333333333,0.3423773097362332,89.48666666666668,0.012472191289247788
72,73,0.2381244804856161,0.005694134126090642,86.98333333333333,0.31710495984066733,89.58666666666666,0.2815828277592355
73,74,0.23979489981671578,0.005702526035388206,86.85000000000001,1.111305538544644,89.58333333333333,0.10402991022885091
74,75,0.24157863749569897,0.005755873558848333,86.25,0.6177917664283613,89.52,0.2393045479439627
75,76,0.24332838695629788,0.00581087218309657,87.11666666666667,0.8013876853447484,89.5,0.09092121131323763
76,77,0.24509696717413018,0.005882970815229387,86.68333333333334,0.5436502143433359,89.35000000000001,0.19200694431886178
77,78,0.24695628750683327,0.005814916076096406,86.5,1.1343133018115696,89.53666666666668,0.13474255287604808
78,79,0.24885552384912013,0.005728766740074136,86.78333333333335,0.3423773097362399,89.46,0.16872067646458308
79,80,0.250786987163843,0.005800206193919866,86.71666666666665,0.5835713800003876,89.41333333333334,0.07408703590297876
80,81,0.25277442715245707,0.005615261535685159,86.75,0.813428956127496,89.53666666666668,0.18553226733434441
81,82,0.25473025091296525,0.005522941160409046,86.63333333333333,0.8219218670625303,89.72000000000001,0.11343133018115785
82,83,0.25670710566366456,0.005465088432503577,86.58333333333333,0.9204467514322718,89.81,0.08602325267042402
83,84,0.25872682269096975,0.005594968505851671,86.5,0.5115336417740881,89.80333333333333,0.17441967269267888
84,85,0.2608367512055268,0.005677977674375114,86.5,0.2121320343559589,89.67333333333333,0.05792715732327636
85,86,0.2631227947024219,0.005828936600309478,86.68333333333334,0.6182412330330425,89.92666666666666,0.31084115271665647
86,87,0.26516875630892667,0.005963986781301249,86.61666666666667,0.5542763049438649,89.94,0.08640987597877182
87,88,0.26743061128941065,0.0060631011955006985,86.8,0.43011626335213604,89.89666666666666,0.07133644853011006
88,89,0.2697774356202112,0.006222364954313315,86.98333333333335,0.3399346342395173,89.92666666666668,0.19362047641943472
89,90,0.2720656734100288,0.006271385700847147,86.73333333333333,0.943692511126131,89.78666666666668,0.22305953365762132
90,91,0.2743803143605736,0.006486157163891283,85.95,0.08164965809277376,89.74000000000001,0.13140268896284413
91,92,0.2767364798326944,0.006648790094894961,86.58333333333333,0.5807083796728157,89.77333333333333,0.2753583523741782
92,93,0.2790693583557821,0.006882826160264786,87.10000000000001,0.6284902544988265,89.81333333333333,0.2868603996526738
93,94,0.2815390561468198,0.007092326874471711,86.48333333333333,1.4664772604972627,89.96999999999998,0.24589970855344026
94,95,0.28390361556072047,0.007254711050794807,86.68333333333334,0.9076832536126789,89.89999999999999,0.32567877834864184
95,96,0.2863491416389157,0.007327006696358083,86.36666666666667,0.732954447576534,89.90666666666668,0.22005049925465456
96,97,0.2890429457492368,0.007503438807480267,86.98333333333335,1.0274023338281573,89.92,0.1818424226264763
97,98,0.29159211053502276,0.007521830461153411,86.60000000000001,0.49665548085837646,89.96999999999998,0.19304576314093444
98,99,0.2941630262426474,0.007739560917969478,85.8,1.030372101071583,90.01666666666665,0.1532608524343032
99,100,0.2967011566118232,0.00786156554408201,86.71666666666665,0.7961713941664136,90.03666666666668,0.18061622912191957
100,101,0.29696230945122665,0.00787367828733656,86.86666666666667,1.0085743513604866,90.26666666666667,0.1510702559149973
101,102,0.29723427235824623,0.007870667324916548,86.96666666666665,0.8730533902472566,90.33333333333333,0.1291854825005089
102,103,0.2974932520675026,0.007870012700300553,87.14999999999999,0.8640987597877094,90.39666666666666,0.2495774206311317
103,104,0.29775163562191953,0.00786511601038089,86.84999999999998,0.8860022573334706,90.42999999999999,0.15641824275533703
104,105,0.29801503366580234,0.007868147264283771,86.80000000000001,0.5522680508593668,90.37,0.16970562748477114
105,106,0.2982841286531091,0.007859474307675904,87.0,0.5354126134736324,90.31,0.226862660362309
106,107,0.29855164971674625,0.007851922142682407,87.03333333333335,0.6536223850375835,90.33,0.3137939876203263
107,108,0.29882513433471786,0.007847341483801357,87.16666666666667,0.7168604389202189,90.40333333333332,0.29825417944356875
108,109,0.29908359745314933,0.007847461632804038,86.95,0.8640987597877072,90.43,0.18832595855767353
109,110,0.2993658518257087,0.007852268928404925,87.06666666666666,0.6798692684790365,90.42999999999999,0.12675435561221124
110,111,0.2996383991152745,0.007863244892227495,86.86666666666667,0.6737127643802544,90.37666666666667,0.2129684379328401
111,112,0.29990880602932185,0.00787172946757184,86.96666666666665,0.6956212251569688,90.40000000000002,0.33136083051561877
112,113,0.30017434285493905,0.00788082147867759,87.06666666666668,0.5720334100576802,90.37333333333333,0.27475241379992965
113,114,0.30043221685219096,0.007882368527265073,87.08333333333333,0.5720334100576819,90.42999999999999,0.19798989873222742
114,115,0.30069126442896166,0.007887112058088902,87.05,0.5759050847723691,90.30666666666667,0.19362047641943472
115,116,0.3009440060895844,0.007892790150418496,87.01666666666667,0.6407460928913704,90.34000000000002,0.23508863576673858
116,117,0.3012192723615954,0.007896823861402757,87.03333333333335,0.4731689855526128,90.50666666666666,0.18445113776342695
117,118,0.3014909159322663,0.007915613654584337,87.08333333333333,0.8259674462242547,90.45666666666666,0.21234144411510483
118,119,0.3017654634927037,0.007929870157366473,87.21666666666665,0.4870546398734182,90.43666666666667,0.18408935028645546
119,120,0.3020427234173364,0.007948522099598166,87.13333333333334,0.6561673228343133,90.51,0.31843366656181366
120,121,0.30230711888777795,0.007960394780884509,87.05,0.49497474683058434,90.42,0.21228911104121295
121,122,0.30257877910574454,0.007980920065906382,87.03333333333335,0.7813805446487335,90.41000000000001,0.20215505600075107
122,123,0.30285688973503555,0.008005605788175309,87.06666666666666,0.988545508422453,90.36333333333333,0.28335294049805054
123,124,0.30313310990438536,0.008030197140387801,86.98333333333335,0.8797095480264434,90.52999999999999,0.24993332444207342
124,125,0.3033987665457834,0.008048834277425409,87.0,0.864098759787716,90.40333333333335,0.20821996915654847
125,126,0.30367534807742963,0.008064448907494817,87.01666666666667,0.7039570693980901,90.45,0.10198039027185957
126,127,0.3039375697379972,0.008080233643820456,86.83333333333333,0.6786424357167412,90.50333333333333,0.0449691252107733
127,128,0.3042109309538173,0.008093501808629918,86.76666666666667,0.6737127643802544,90.52333333333333,0.11897712198382866
128,129,0.304475670239668,0.008100477708402883,86.78333333333335,0.862489935529044,90.58333333333333,0.11145502331534049
129,130,0.3047454015343169,0.008111952456175459,86.68333333333334,0.7214953607304483,90.48,0.17454703282114648
130,131,0.30501904944062636,0.008128859594084735,86.71666666666665,0.7684761255599004,90.56333333333333,0.1643843734125087
131,132,0.3053024940183425,0.00814246216337102,86.71666666666665,0.6956212251569742,90.47666666666667,0.07930251502246756
132,133,0.3055795644077529,0.008151915084548626,86.93333333333332,0.8498365855987975,90.49666666666667,0.1724979871058058
133,134,0.305851950188015,0.008168072786088547,87.01666666666667,0.8806563209081918,90.45,0.24041630560342858
134,135,0.30613513731773234,0.008173016447157816,86.8,0.8436033823229114,90.46333333333332,0.20499322482028776
135,136,0.3064174691880625,0.008180564291563032,86.93333333333334,0.9489760563657804,90.48666666666666,0.25746628689770157
136,137,0.30668768736456115,0.008186866031657265,86.90000000000002,0.8727351641057286,90.49000000000001,0.22759613353481656
137,138,0.30696194241732805,0.008192095525399484,86.75,0.8727351641057286,90.46666666666665,0.1925847576753899
138,139,0.3072408175775799,0.00819461521460625,86.85000000000001,0.6337717780610501,90.44,0.15748015748023556
139,140,0.30751090160588357,0.008201630242724292,86.89999999999999,0.7648529270389114,90.45,0.18055470085267816
140,141,0.30779492091513033,0.00821387323589385,87.03333333333335,0.8339997335464567,90.44666666666667,0.11440668201153732
141,142,0.30807892200364595,0.00824169915749449,86.76666666666667,1.013519719700714,90.48,0.28248893783650986
142,143,0.3083759096539722,0.00827334584877183,86.75,0.672061505121867,90.35000000000001,0.17204650534085356
143,144,0.30866468418827153,0.00829990642142422,86.78333333333335,0.6847546194724695,90.46999999999998,0.17795130420052238
144,145,0.3089431402820683,0.008321183154343733,86.81666666666668,0.49385107966763325,90.49666666666667,0.03771236166328173
145,146,0.3092166239184026,0.008360311031751314,86.65000000000002,0.8573214099741076,90.52666666666666,0.07717224601859925
146,147,0.30948390450217295,0.008395557223893842,86.69999999999999,0.6377042156569634,90.5,0.058878405775518526
147,148,0.30974645734738143,0.008408960729020833,86.75,0.5212165257037304,90.51666666666665,0.018856180831644215
148,149,0.31000780223250735,0.00841990868116732,86.64999999999999,0.6377042156569636,90.53666666666668,0.14817407180595216
149,150,0.3102666034672929,0.008442013055236215,86.76666666666667,0.8369919686326405,90.56333333333333,0.1717232916318842


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.581606903133031,1.9489136979879222,77.45,2.869668970456347,72.51333333333334,0.59106307240053
1,2,3.614303821796748,1.9399190724398059,76.41666666666667,3.837823457233137,78.65333333333332,0.5382275437850501
2,3,3.649763164344884,1.9298808916982897,78.45,3.747888294315432,80.82000000000001,0.8584093817443237
3,4,3.6849756977431842,1.9233638556444814,70.9,11.064884394636334,81.33666666666666,0.7194596737984807
4,5,3.7181738890225033,1.9174965160062818,77.18333333333332,7.5228909927559675,82.07,0.8904306074403896
5,6,3.7590561899468664,1.9118856085934304,69.83333333333333,6.31220158810608,82.05333333333334,0.5990177144477606
6,7,3.799018373013715,1.9042654867096382,82.23333333333333,0.6908127258687594,82.39333333333333,0.25940101944458843
7,8,3.8398732338843184,1.9015691507875032,82.8,0.672061505121867,83.04666666666667,0.9638925712385652
8,9,3.887883642105732,1.8998169936978038,81.13333333333333,2.9665730322302113,82.98,0.5694441734416751
9,10,3.935107896271371,1.8929683465182514,81.45,1.9013153341831563,83.23,0.6464260720814605
10,11,3.984365142442845,1.884394214370662,79.05,3.473470886591684,82.81,1.138624901654037
11,12,4.038825961056112,1.877705715675407,76.16666666666666,9.375262959275089,83.1,0.6582299496883036
12,13,4.094097544333388,1.8684794877029847,82.23333333333333,0.6249444419750844,83.01,0.9381897462667135
13,14,4.153297841967487,1.864166275020523,80.43333333333332,3.626139667592639,83.41666666666667,0.4747162895409784
14,15,4.223392782384871,1.8617800389397188,77.89999999999999,3.937003937005899,82.88000000000001,0.17795130420051838
15,16,4.29629942524898,1.8470865557518006,75.8,6.582679292405686,83.50333333333333,0.26157641755750977
16,17,4.362977274188987,1.8406579552468514,79.10000000000001,3.995205459881464,83.64333333333333,0.2946561084081275
17,18,4.435073202071236,1.8358750607331606,76.28333333333333,9.757589638612373,83.44,0.982886904311312
18,19,4.50252359652928,1.827046849042239,79.69999999999999,2.0764553129472016,83.35000000000001,0.3765634076752489
19,20,4.578111643874401,1.8215982403449926,80.8,2.5945455607228514,83.06333333333333,0.836912314536127
20,21,4.644135626671051,1.8236659820044931,76.36666666666667,9.911469226215765,83.69666666666667,0.4902607016226692
21,22,4.717380190876775,1.8152711828419208,81.25,2.2642143596988946,83.41666666666667,1.0814907407011038
22,23,4.785175689135209,1.8137253193320115,77.53333333333333,6.064285246882404,83.67,0.48006943942169916
23,24,4.854809975262389,1.8132131752541212,81.18333333333334,2.3156472577277905,83.55333333333333,0.8303145321034798
24,25,4.934612379456962,1.8093265512167147,78.36666666666666,5.238691524501983,83.79333333333334,0.6128258770283399
25,26,5.023789384732418,1.8026962048632122,82.61666666666666,1.014341603646862,83.44,0.9922701245124705
26,27,5.107168905708295,1.7888570562085566,82.03333333333332,2.592403432252699,83.85666666666667,0.3030218180630251
27,28,5.187285569648121,1.7803793114859148,82.11666666666667,1.251887463880927,83.51333333333334,0.2400462918318532
28,29,5.27545388483463,1.7726506698197755,71.16666666666667,7.416235942548997,83.65000000000002,0.41817061908587727
29,30,5.36325114087645,1.7654155595872227,76.63333333333334,4.534558657931572,83.96666666666665,0.2976948474902149
30,31,5.458300143107112,1.763884979718628,71.08333333333333,9.109732280491137,84.11666666666666,0.5448139335793709
31,32,5.5634343091155385,1.7677941805214494,82.68333333333334,1.8530755216366366,84.22333333333333,0.49236391238820465
32,33,5.6766689282110745,1.7761046485854284,82.08333333333333,0.4515405728048003,83.66000000000001,0.24262453846770102
33,34,5.764702437907094,1.7748659069682335,82.60000000000001,1.8792729090439886,84.11999999999999,0.4060377650744602
34,35,5.897328216954906,1.771204549390018,82.35,0.7756717518813374,84.6,0.35953673896649957
35,36,6.0033132595080785,1.773567020576923,80.73333333333333,4.9733176943453845,84.25666666666666,0.3231442746239254
36,37,6.096909223922876,1.7801578998099268,78.26666666666667,5.539604879612105,83.67666666666668,0.697630911649486
37,38,6.202379826420415,1.769290371068727,75.91666666666667,10.1279591011988,83.87333333333333,0.34470599388786766
38,39,6.315551273499526,1.7557265350543423,78.01666666666667,4.913303934783146,83.80666666666667,0.5243620462576914
39,40,6.427113084052977,1.7453501620421263,72.05,8.860116628276778,83.86,0.21181753153756397
40,41,6.543754370885533,1.7739133069874864,81.8,0.8897565210026093,83.96666666666668,0.4083571421630281
41,42,6.665566954411531,1.7832434055231323,81.45,2.4913182588073037,83.74333333333334,0.7670433857061508
42,43,6.7667373364863295,1.77863979853008,80.23333333333333,5.370961014774003,83.97333333333334,0.5524088662897778
43,44,6.869054104770615,1.774703138456656,83.48333333333333,1.8006171781426046,84.16333333333334,0.5155148451359627
44,45,6.988298937568711,1.7723308002235647,78.38333333333334,7.129788839011212,84.49666666666667,0.5640527950073031
45,46,7.117094369654868,1.7558715724385647,84.11666666666667,0.9629237883769562,84.07000000000001,0.19612920911141238
46,47,7.235180931747945,1.7469863751740067,82.41666666666667,1.5134581446328634,84.67333333333333,0.6650480350237015
47,48,7.363613531195057,1.7523599045787919,81.48333333333333,1.5965240019770772,84.20333333333333,0.30070288030250597
48,49,7.52371566534588,1.7339789315513656,77.26666666666667,7.783779430470925,83.87,0.42197946237544154
49,50,7.636075388370472,1.7407037264301237,80.63333333333333,2.5074333933770294,84.34333333333332,0.18803073034894255
50,51,7.64841083226658,1.7407381847535102,84.08333333333333,0.5572751165766818,87.93666666666667,0.44850368510811006
51,52,7.660485530751956,1.7402137559491713,83.8,0.6416125518306709,89.11,0.4003331945600663
52,53,7.671518323464203,1.7410903538800304,84.03333333333332,0.10274023338282197,89.87,0.3925132694147645
53,54,7.68232680328101,1.7410641539242144,84.31666666666666,0.5328122454381916,90.27666666666666,0.18553226733434441
54,55,7.6914888647358195,1.740806571270909,84.43333333333332,0.4365266951236254,90.52666666666669,0.18660713336371693
55,56,7.700393121814628,1.742090107599737,84.46666666666668,0.39651257511234417,91.06,0.2122891110412067
56,57,7.711985877784542,1.7416335696881027,84.61666666666666,0.6761820925033566,91.14666666666666,0.19154343864744994
57,58,7.7262216872511535,1.7393518570941604,84.39999999999999,0.10801234497346258,90.98333333333333,0.29769484749021385
58,59,7.736068424257266,1.7398171237496545,84.66666666666667,0.6798692684790365,91.54,0.317909840468439
59,60,7.7473981207879845,1.7391866195346872,84.41666666666666,0.9851677804087802,91.48000000000002,0.07788880963698586
60,61,7.760811526375737,1.7402992642585735,84.36666666666666,0.44969125210773586,91.58333333333333,0.2828819934570277
61,62,7.772615990162621,1.7400274699603113,84.58333333333333,0.1649915822768632,91.61333333333333,0.09877021593352928
62,63,7.784018879475121,1.7424511137420537,84.60000000000001,0.24832774042919203,91.71666666666665,0.11953614051360395
63,64,7.796113650579083,1.7442058826665479,85.3,0.1870828693386991,91.79666666666667,0.17969109295924635
64,65,7.8071218933777855,1.7443583840574588,84.83333333333333,0.44969125210773236,91.85333333333334,0.20997354330698137
65,66,7.820618199589703,1.7456448072024944,84.46666666666667,0.7442371187255363,91.95333333333333,0.3242769735204096
66,67,7.832583688429821,1.7460284004547473,84.58333333333333,0.2718251071716704,92.01666666666667,0.1388844443733323
67,68,7.846185675599578,1.7469935104922998,85.14999999999999,0.22730302828309093,92.08666666666666,0.2701028610651031
68,69,7.859572729822877,1.747653443423429,85.14999999999999,0.6819090848492947,92.34666666666665,0.15520595635764145
69,70,7.87662630188296,1.7455387512136262,84.71666666666667,0.5169354139756954,92.18666666666667,0.27108834148463085
70,71,7.888293926514419,1.7464026330746127,84.63333333333333,0.5661762583820977,92.22666666666667,0.15326085243430435
71,72,7.902632690503512,1.7440480870328303,84.75,0.7494442385305693,92.20333333333333,0.22171052197754182
72,73,7.916577479161789,1.7425625351120004,85.08333333333333,0.7214953607304415,92.39666666666666,0.1322455628325196
73,74,7.931489317553072,1.742089333141615,84.73333333333333,0.6182412330330449,92.36333333333334,0.16858891488535563
74,75,7.9457434605039845,1.7432340735235197,84.23333333333333,0.2054804667656324,92.46333333333332,0.10656244908763468
75,76,7.958901544419846,1.7425613217130056,84.8,0.5354126134736324,92.48333333333333,0.16048537489614112
76,77,7.970753792259392,1.742718734757694,84.81666666666668,0.7760297817881844,92.2,0.1557776192739705
77,78,7.983449047389887,1.7406336263416127,84.94999999999999,0.4949747468305834,92.24666666666667,0.19154343864744994
78,79,7.99764898285989,1.7404497190514834,84.88333333333334,0.4109609335312648,92.41000000000001,0.30626785662227113
79,80,8.012641065446898,1.7409943061212088,84.4,0.5016638981097427,92.35666666666667,0.1922382780706155
80,81,8.02827015475968,1.7379237317163223,85.3,0.3188521078284851,92.63666666666666,0.10338708279513856
81,82,8.040531177983839,1.7340475915234073,84.96666666666667,0.5265189666310445,92.58333333333333,0.197540431867052
82,83,8.053813335112778,1.7324319530956842,84.58333333333333,0.4403281604540959,92.54333333333334,0.23921166824012596
83,84,8.06776176148586,1.7320464202383723,83.73333333333333,0.8624899355290423,92.64333333333333,0.08956685895029494
84,85,8.084419092898168,1.734886565648055,84.11666666666667,0.7663042621715133,92.61333333333333,0.10338708279513689
85,86,8.097935824299197,1.7360381283331114,84.21666666666665,0.23921166824012166,92.89,0.10801234497346478
86,87,8.111623781111598,1.7352227277636234,83.81666666666666,0.3118047822311668,92.94,0.07788880963698586
87,88,8.124524477388038,1.734500341399337,84.56666666666668,0.45521667612492034,92.87333333333333,0.23113247764479708
88,89,8.13875624032132,1.7320604862770006,84.63333333333334,0.18408935028646148,93.00333333333333,0.09977753031396965
89,90,8.153428200748426,1.7296932430646674,84.48333333333333,0.4766783215358322,93.13,0.1208304597359503
90,91,8.166373136048426,1.7297953889194206,84.46666666666665,0.5104464277037828,93.14666666666666,0.04921607686744065
91,92,8.179796497818097,1.7301402687612601,84.35000000000001,0.4708148963941819,93.18333333333334,0.05734883511361766
92,93,8.19974148892551,1.7342825170722624,85.01666666666667,0.23570226039551584,93.2,0.11860297916437808
93,94,8.214927136033642,1.7368707077774195,84.88333333333333,0.5835713800003888,93.08333333333333,0.19258475767538993
94,95,8.231875390725932,1.7382031748785305,83.73333333333333,0.6182412330330449,93.45666666666666,0.23976840677805678
95,96,8.24990316689063,1.7389463827266505,84.63333333333334,0.4552166761249226,93.36666666666667,0.3231442746239254
96,97,8.26495467200619,1.7408368029805987,84.41666666666667,1.001942557679276,93.21666666666665,0.1621384867602048
97,98,8.280444251583054,1.7410772258102512,84.63333333333334,0.3704351795148842,93.45,0.21416504538945774
98,99,8.295846953238112,1.7368170242821495,84.31666666666666,0.19293061504650386,93.56,0.315911379978627
99,100,8.314293448237423,1.7379500939316455,83.96666666666665,0.27182510717167047,93.44666666666666,0.06599663291074279
100,101,8.31619240860453,1.7379951202378745,84.11666666666666,0.38801489089408925,94.32666666666667,0.09533566430716801
101,102,8.3180682048279,1.737937415741137,84.41666666666667,0.4189935029992166,94.30666666666667,0.08219218670625357
102,103,8.32020091268654,1.7380463043722076,84.11666666666667,0.2248456260538679,94.25333333333333,0.0974109279746823
103,104,8.321599841416843,1.7382929465222359,83.93333333333334,0.20548046676563317,94.29666666666667,0.12684198393626855
104,105,8.323097092922561,1.73845817509284,83.91666666666667,0.28963578661637956,94.39666666666666,0.11785113019775792
105,106,8.32471847530086,1.7383177889358687,84.05,0.34880749227427577,94.42666666666666,0.07133644853011006
106,107,8.32635707715649,1.7380750215513203,83.95,0.10801234497346039,94.44,0.04082482904638398
107,108,8.327968135257438,1.7378993525819537,84.08333333333333,0.2013840995599114,94.39,0.18457157599876553
108,109,8.329374971055097,1.7375862987661617,84.0,0.28284271247462306,94.47000000000001,0.22553639765382888
109,110,8.330880627313944,1.7374911745342152,84.1,0.08164965809277376,94.29666666666667,0.20417857108151397
110,111,8.332324971439403,1.7372776479531011,83.85000000000001,0.3741657386773906,94.33333333333333,0.12283683848459122
111,112,8.333825895309184,1.7370330061114634,84.0,0.36742346141747906,94.26,0.07257180352359073
112,113,8.335289627675024,1.7369057228610474,83.98333333333333,0.20138409955990866,94.27666666666669,0.2067741655902803
113,114,8.33666050590085,1.7369904003697583,83.93333333333334,0.39228674319799467,94.39333333333333,0.15326085243430435
114,115,8.338032406879904,1.736923150055305,83.8,0.2449489742783155,94.42333333333333,0.20741798914805287
115,116,8.339284469942397,1.7368882400058738,83.83333333333333,0.19293061504649933,94.33999999999999,0.008164965809275636
116,117,8.340705431575644,1.7369038182938736,83.98333333333333,0.3009245014211237,94.30333333333334,0.05436502143433095
117,118,8.342244139740336,1.7368128718811682,83.85000000000001,0.616441400296898,94.24666666666667,0.06944222218666626
118,119,8.343899962251847,1.7366257080652598,84.06666666666668,0.1545603082582596,94.21666666666665,0.08339997335465073
119,120,8.34569185966942,1.7365890485786926,83.96666666666665,0.31710495984066733,94.22666666666667,0.10077477638553826
120,121,8.347523845512287,1.736736152110462,83.86666666666666,0.33249895572100513,94.36,0.09797958971133083
121,122,8.348792692449322,1.7367763617890102,84.23333333333333,0.2094967514996083,94.21333333333332,0.1649915822768632
122,123,8.35038944236936,1.7366917414414125,84.03333333333333,0.12472191289246902,94.30333333333334,0.0418993502999191
123,124,8.35180586527091,1.7366210281016488,83.95,0.16329931618554752,94.37333333333333,0.18979521127315524
124,125,8.353239633061492,1.736626510857549,84.0,0.1471960144387955,94.30666666666667,0.1438363267359439
125,126,8.354685871680337,1.7367444922651578,83.93333333333334,0.13123346456686266,94.34999999999998,0.1498888477061162
126,127,8.35599920299694,1.7366374267455256,84.11666666666666,0.15456030825826622,94.22333333333331,0.25590796956892214
127,128,8.357562962733313,1.7365709204802433,84.10000000000001,0.18708286933869275,94.38666666666666,0.16048537489614478
128,129,8.359058721978519,1.7364758606475683,84.10000000000001,0.21602468994692955,94.44333333333333,0.05557777333510797
129,130,8.360698887284913,1.7362866701229693,83.98333333333333,0.3118047822311567,94.39666666666666,0.08993825042154906
130,131,8.362228964116209,1.7361910717734625,83.81666666666666,0.5104464277037867,94.34666666666665,0.023570226039550245
131,132,8.363724725919084,1.736181351096559,83.71666666666667,0.4988876515698609,94.36666666666666,0.11085526098877577
132,133,8.365100737381107,1.7362323109600084,83.66666666666666,0.3299831645537211,94.32666666666667,0.1352364185006712
133,134,8.366709281207926,1.7362940474274122,83.86666666666666,0.2054804667656324,94.33,0.10677078252031715
134,135,8.368252084668422,1.7363379161765207,83.73333333333333,0.33993463423952386,94.50666666666666,0.06128258770283069
135,136,8.369655587907202,1.7364528344555192,83.85000000000001,0.28577380332470526,94.44,0.14165686240584044
136,137,8.371174099712809,1.7365889951287088,83.81666666666666,0.3423773097362362,94.64999999999999,0.05099019513592978
137,138,8.37262914977977,1.7367714082653207,84.03333333333332,0.271825107171664,94.58666666666666,0.08219218670625357
138,139,8.374268725733312,1.7370337611602311,83.81666666666666,0.44783429475148145,94.59999999999998,0.04082482904638978
139,140,8.37573035367584,1.7370943484730788,83.98333333333333,0.06236095644623514,94.56,0.08286535263104101
140,141,8.377371364977089,1.7373558756108216,84.06666666666666,0.3423773097362332,94.54333333333334,0.06548960901463266
141,142,8.379106511166889,1.737680152078598,84.06666666666666,0.2054804667656324,94.50333333333333,0.047842333648022484
142,143,8.380857945004577,1.7379091085749119,84.06666666666666,0.4109609335312648,94.47333333333331,0.11813363431112929
143,144,8.382452402110529,1.738130560566098,84.01666666666667,0.3324989557210011,94.51333333333334,0.10842303978193917
144,145,8.384041358406252,1.7382225023899862,83.93333333333332,0.3858612300930097,94.56333333333335,0.14884742374510745
145,146,8.385931417730818,1.7385360377844146,84.10000000000001,0.4546060565661985,94.52333333333333,0.08498365855988142
146,147,8.387653860541759,1.738866327753748,83.94999999999999,0.47081489639418694,94.49333333333334,0.10208928554075714
147,148,8.389744226823987,1.7392182844478532,83.91666666666667,0.5169354139756887,94.42333333333333,0.07586537784494371
148,149,8.391664921724429,1.739644852949634,84.05,0.37416573867739694,94.46,0.2779688231918589
149,150,8.393607503901038,1.7402143258413818,84.08333333333333,0.5137011669140814,94.47666666666667,0.07133644853011006


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2259224067213607e-06,8.85243965378826e-08,51.88333333333333,2.558102595457992,54.38333333333333,4.674144009572471
1,2,5.996266250303453e-06,6.409670662921203e-08,50.15,0.17795130420052171,50.95666666666667,1.2621234311887075
2,3,1.2661759357581173e-05,8.540038144133971e-07,54.06666666666666,2.9679772386069403,51.68000000000001,1.4535473848485296
3,4,2.6222065995565855e-05,2.893632835922617e-06,61.83333333333332,3.89665098371523,56.843333333333334,4.670826717212083
4,5,5.598523750304543e-05,1.0156246610814002e-05,74.73333333333333,3.118047822311623,65.68333333333334,3.848639009081292
5,6,0.00013866749204283335,2.592766559701876e-05,77.81666666666666,1.511254078204222,75.17666666666666,1.5004295681200386
6,7,0.00034857824945233335,5.779202874394888e-05,81.41666666666666,0.828988674363056,78.26666666666667,0.41411216945278123
7,8,0.0008001563265495667,0.00015453756512832416,81.71666666666665,0.6737127643802502,79.60000000000001,0.1699019324983287
8,9,0.0015394985056541334,0.00018340071349605237,81.36666666666667,1.9631324175635412,80.7,0.2127596452964404
9,10,0.0026538130732680332,0.00032552612935163804,79.86666666666666,2.3289244060056777,81.14666666666666,0.05249338582674158
10,11,0.003918000398712834,0.00045327051360992567,82.03333333333333,1.7011434063267263,81.58333333333333,0.3162629004834785
11,12,0.0057843756301303,0.0006597623509913436,83.51666666666667,0.7641262257565081,82.07000000000001,0.2545584412271534
12,13,0.007757038382502433,0.0009354160661229175,81.58333333333333,3.806646234621171,82.22000000000001,0.247116706571341
13,14,0.009948674505258734,0.0011376574114260653,73.63333333333333,10.07450026331607,82.33666666666666,0.1586050300449365
14,15,0.012203139244089133,0.0012588109838091552,83.31666666666668,0.9681023820971735,82.78333333333333,0.07039570693981016
15,16,0.014484280409784132,0.0015241806048597825,83.85000000000001,1.7795130420052252,83.03333333333335,0.09741092797468232
16,17,0.017514968698795833,0.0019159214123684045,82.95,1.0198039027185604,83.14666666666666,0.1862495339293266
17,18,0.020454163282398134,0.002277392676203576,83.58333333333333,1.224971655000864,82.91333333333334,0.16357125528513544
18,19,0.023646685920214766,0.002436816307982677,83.5,1.3880441875771365,83.12666666666667,0.21139746660943753
19,20,0.026658813286382366,0.00247387869460281,84.69999999999999,0.7874007874011802,83.46666666666667,0.18803073034894058
20,21,0.030083142404491364,0.002421408743600683,83.63333333333334,0.10274023338281658,83.63666666666667,0.127104506432918
21,22,0.03323915761285046,0.0023907405528139545,83.45,0.8041558721209905,83.95,0.35505868059613327
22,23,0.03673895860340523,0.002430864266911245,82.41666666666667,3.4414951531113447,83.60000000000001,0.23508863576674122
23,24,0.04058983055086127,0.0025376817737611697,77.28333333333335,6.860798463411931,83.59666666666666,0.17556258776351866
24,25,0.04452513409879603,0.002511487231769719,78.21666666666665,6.021673816768514,84.06,0.3721110945224082
25,26,0.048881709248319666,0.002125266361820862,71.23333333333333,8.653740360227026,84.25,0.2458997085534416
26,27,0.053176180461042104,0.0024095581856324925,84.03333333333335,0.5436502143433359,84.04333333333334,0.508745734352851
27,28,0.05759536666817743,0.002807796147292427,85.05,0.5930148958219076,84.38333333333334,0.08498365855987956
28,29,0.06229452800077443,0.0030449656009139503,85.96666666666665,0.5312459150169732,84.52999999999999,0.540555270069586
29,30,0.06691028785718336,0.00334000193219171,79.23333333333333,7.94778096214423,84.52,0.3688721549082645
30,31,0.07211629049578143,0.003670266998483561,83.15,4.455520919787798,84.96666666666665,0.42397589029985616
31,32,0.0774497710337929,0.004484985465419073,85.3,0.9933109617167596,84.52,0.053541261347361556
32,33,0.08281327805380917,0.0049033704039069,73.73333333333333,14.45829250714697,84.75666666666666,0.6764778061564354
33,34,0.0883297534034736,0.004827071512818828,80.05,2.365375234502975,84.76333333333334,0.23612614331233128
34,35,0.09421125047182022,0.004763676104624281,81.76666666666667,5.138795794952566,85.52666666666666,0.4778656249988661
35,36,0.10027386788515293,0.004384426522910298,84.95,1.435270009440732,85.44333333333333,0.30136725472788756
36,37,0.10693834498650485,0.003920260064459033,85.36666666666667,1.4890339896128064,85.38333333333333,0.20417857108151738
37,38,0.11367290855609247,0.0032648574307508516,81.81666666666668,6.481812160876686,85.19,0.17107503227142176
38,39,0.12050538687593255,0.0034112764587919397,83.26666666666667,1.8803073034893947,85.40333333333332,0.1697710877099593
39,40,0.12747957608846233,0.0031300279696955227,75.33333333333333,11.973953213352537,85.72333333333331,0.5933146064460436
40,41,0.1345807870033976,0.0030367802627746347,85.35000000000001,0.408248290463863,86.00666666666666,0.3917765803221089
41,42,0.1429848001513581,0.0033691686091342245,81.10000000000001,1.7781076082922207,85.46999999999998,0.2264214359698846
42,43,0.15060855872447035,0.003319672600417576,80.51666666666667,3.487437773240151,86.11,0.4315089802078324
43,44,0.1593048827045142,0.0032961065349653355,78.95,7.624412545676329,86.02333333333333,0.32663265129024066
44,45,0.16925086369388484,0.0031522652525212014,85.64999999999999,0.6177917664283566,85.75333333333333,0.40450243784460116
45,46,0.17868525485743017,0.0030132351867735744,81.21666666666668,3.6520161859200777,86.19666666666666,0.4937160677510477
46,47,0.18948374121602518,0.0015536237953537916,80.96666666666665,6.53124966772992,86.10666666666667,0.14817407180594686
47,48,0.19995956816922078,0.0023066501248679453,85.2,1.2048513047951899,85.95,0.24262453846770357
48,49,0.21061916722614282,0.0022683530691396695,79.2,5.63427013906859,86.45666666666666,0.2286676384818996
49,50,0.22165373639186692,0.0022018700997193707,82.8,4.534497399565549,86.30666666666666,0.3805551500403338
50,51,0.2228471415386023,0.002191338003358798,86.7,0.5400617248673217,88.87,0.23366642891096123
51,52,0.22407530123096686,0.0020917493662415657,86.53333333333335,0.611464544261472,88.99666666666667,0.20531818125912848
52,53,0.22544049031432237,0.002160343340178991,86.46666666666665,0.6141841924229424,89.01666666666667,0.11841546445554078
53,54,0.22678826743089342,0.002155696249377607,86.63333333333333,0.43269183285823737,89.06,0.21400934559032225
54,55,0.22809553852481268,0.00219818980919862,86.36666666666667,0.6637435917246602,89.27,0.13441230102437482
55,56,0.22948008549413235,0.002122541790285177,86.88333333333333,0.5976807025680383,89.25333333333333,0.23098821518760948
56,57,0.23105484641423532,0.002242608441088863,86.63333333333334,0.271825107171664,89.33333333333333,0.17441967269268316
57,58,0.23265032437756625,0.0023378232837552152,86.48333333333335,0.43652669512362446,89.26666666666665,0.1558489297008136
58,59,0.23416223015522078,0.002466074943572056,86.45,0.294392028877591,89.23333333333333,0.19938795238317647
59,60,0.23572993493645392,0.0025662333049231816,86.91666666666667,0.26562295750848924,89.33666666666666,0.12657891697365106
60,61,0.237304481750141,0.0027699057233092047,86.73333333333335,0.12472191289246902,89.54666666666667,0.3000370347510814
61,62,0.2387819565147451,0.0028899186497506404,85.98333333333335,0.9741092797468299,89.55666666666667,0.20434176165325493
62,63,0.24026224648179592,0.003023761763887861,86.73333333333335,0.3009245014211324,89.45333333333333,0.16336734339790113
63,64,0.2419630016400823,0.003135490403732514,86.51666666666667,0.1433720877840417,89.54,0.13140268896284413
64,65,0.24358155084838903,0.003199965146410881,86.81666666666668,0.22484562605386055,89.58,0.17048949136725838
65,66,0.24534705203705845,0.0033744635068192227,86.80000000000001,0.04082482904638978,89.52333333333333,0.20677416559027817
66,67,0.2469357474141757,0.003356314300535635,86.41666666666667,0.36590830666833507,89.65666666666665,0.03091206165165488
67,68,0.24866379347215095,0.00347988681624208,86.61666666666667,0.44969125210773303,89.79666666666667,0.18624953392932145
68,69,0.25038554092281534,0.003722086747253508,86.35000000000001,0.6013872850889584,89.89,0.12832251036612952
69,70,0.2522464232000459,0.004005397135385439,86.91666666666667,0.22484562605387073,89.82333333333334,0.0821921867062482
70,71,0.2540835920427056,0.004294175859443254,86.59999999999998,0.16329931618554172,89.75,0.09092121131324388
71,72,0.2558828447613415,0.004556422247304823,86.26666666666667,0.13123346456686266,89.7,0.07483314773547534
72,73,0.2577605066739266,0.004882887585437259,86.10000000000001,0.21602468994692955,89.75333333333333,0.1685889148853623
73,74,0.25976625476492404,0.005146311753209786,86.7,0.7082843120291878,89.65999999999998,0.07483314773547534
74,75,0.2618023117052299,0.005339880942758135,86.68333333333334,0.548229473446617,89.79333333333334,0.08339997335464411
75,76,0.26372985934751636,0.005490253731088575,86.46666666666668,0.6355225321645864,89.89333333333333,0.11115554667022247
76,77,0.2656190120219291,0.005584927137441423,86.41666666666667,0.7771028817916533,89.77666666666666,0.07845734863960452
77,78,0.26747480665295514,0.005689323362487767,86.28333333333335,0.6883958809354442,89.86,0.10984838035523035
78,79,0.2693375522006447,0.0058558473193970955,86.81666666666668,0.5038738819276994,89.92666666666668,0.14383632673593919
79,80,0.27135016559796815,0.006050766939961573,86.38333333333333,0.10274023338281657,90.08333333333333,0.04027681991198252
80,81,0.27331719221191497,0.006242700718038587,86.5,0.9652288157046821,90.03333333333335,0.12256517540566679
81,82,0.27516991098367144,0.0064592650767080345,86.05,0.7222649560006813,90.17333333333333,0.03771236166328173
82,83,0.2770279675194843,0.0066550245868077645,86.13333333333333,0.5632248416238588,90.2,0.15513435037626364
83,84,0.27910609217905163,0.00662455409115225,86.64999999999999,0.8286535263104035,90.02999999999999,0.1358921140709316
84,85,0.28123825347695564,0.006934759541412886,86.14999999999999,0.30822070014844893,90.13666666666667,0.14839886193034588
85,86,0.28319563817650256,0.0069503515806038,86.15000000000002,0.6123724356958004,90.27999999999999,0.30474032661705197
86,87,0.2854073380421014,0.0069568364064694355,85.43333333333334,0.15456030825826367,90.24000000000001,0.18402898322456032
87,88,0.287562478767507,0.007088550628865174,86.26666666666667,0.6649979114419995,90.17333333333333,0.08653836657164518
88,89,0.28974793084204586,0.007166346079428381,85.83333333333333,0.7133644853010912,90.22333333333331,0.1510702559149973
89,90,0.291974739238274,0.0070606251446821006,86.13333333333333,0.7553512795749808,90.24333333333334,0.18803073034894255
90,91,0.29448953057572985,0.007064531765854071,86.25,0.6177917664283502,90.32666666666667,0.09533566430716801
91,92,0.29691592205279077,0.006774761629663309,86.41666666666667,0.9868580895391664,90.39999999999999,0.23678400846903985
92,93,0.2995608120663691,0.006892498680074004,86.45,0.4636809247747788,90.32666666666667,0.19669491322575855
93,94,0.30199359338153964,0.00713767739947857,86.03333333333335,0.3274480450731407,90.39666666666666,0.25037749277618176
94,95,0.3045584285130266,0.007379295318529825,86.06666666666666,0.7363574011458162,90.38999999999999,0.32893768406796975
95,96,0.30716931849178347,0.007604961318128242,85.48333333333333,0.26562295750848364,90.47000000000001,0.2135415650406237
96,97,0.30986716260997804,0.007638873880585625,85.96666666666668,0.06236095644623514,90.50333333333333,0.31255221785949827
97,98,0.31279268458841253,0.008154235468596038,86.16666666666667,0.2494438257849279,90.55,0.24041630560342858
98,99,0.31553380340809806,0.008248020687166598,85.63333333333333,0.2656229575084896,90.36333333333333,0.2613214283002637
99,100,0.3185558431030991,0.008412223372478413,86.03333333333335,0.605988632089934,90.44666666666666,0.27157974069425206
100,101,0.3188573511795311,0.008424630512628675,86.26666666666667,0.24944382578492666,90.73,0.17907168024751355
101,102,0.3191526515720829,0.008445601559333021,86.33333333333333,0.40892813821284413,90.85000000000001,0.20542638584174247
102,103,0.3194478258147098,0.008466290018853288,86.41666666666667,0.3274480450731406,90.90666666666668,0.09977753031397597
103,104,0.31974095406540753,0.008496799140645687,86.48333333333333,0.31710495984066733,90.85666666666667,0.1558489297008136
104,105,0.32004216467750396,0.008528895662733802,86.63333333333334,0.2094967514996083,90.88666666666666,0.1600694293805672
105,106,0.32034523523250186,0.008569954428591209,86.58333333333333,0.37043517951488397,91.0,0.14165686240584044
106,107,0.32064427666882034,0.00859940861091317,86.60000000000001,0.21602468994692955,90.86333333333333,0.21312489817527838
107,108,0.32094697399665334,0.008627161652986185,86.5,0.33416562759605434,90.87333333333333,0.09428090415820768
108,109,0.3212480033335147,0.008646730735984723,86.46666666666668,0.30912061651652584,90.86000000000001,0.1909624744986973
109,110,0.3215440845340412,0.008663723103875549,86.35000000000001,0.3894440481849263,90.86666666666667,0.13912424503139598
110,111,0.32182996715471796,0.008682755851713282,86.31666666666666,0.4403281604540984,90.85666666666667,0.15520595635763576
111,112,0.32212060826715955,0.00871357391399189,86.58333333333333,0.47316898555261,90.79,0.20848661028149082
112,113,0.32241260821331313,0.008731773500734596,86.46666666666665,0.3793268892247023,90.80333333333334,0.1376791761870891
113,114,0.32270179065992216,0.008754704079698984,86.66666666666667,0.4089281382128432,90.77333333333333,0.1820866704499699
114,115,0.32298588219555735,0.008792924443982143,86.75,0.3188521078284851,90.85666666666667,0.19154343864745157
115,116,0.3232671494830868,0.008824515861201771,86.63333333333333,0.3472111109333254,90.81,0.19200694431885934
116,117,0.3235556077566515,0.008859892076268534,86.68333333333334,0.49385107966763775,90.88666666666666,0.19737161790783467
117,118,0.32384801085350606,0.008906929801361426,86.51666666666667,0.5265189666310492,90.81666666666666,0.21669230617526739
118,119,0.324148690669756,0.00894979674639075,86.58333333333333,0.6637435917246602,90.87333333333333,0.12710450643291862
119,120,0.3244464408754924,0.009007072343097196,86.43333333333332,0.5906681715556485,90.79666666666667,0.1558489297008136
120,121,0.32473593577031984,0.00906363552428991,86.63333333333333,0.6276056794587592,90.89666666666666,0.16499158227685792
121,122,0.32501887202797214,0.009109771179860013,86.46666666666665,0.663743591724662,90.86333333333333,0.20038851153585302
122,123,0.3253094704546729,0.009150799357130314,86.45,0.778888096369861,91.02666666666669,0.10338708279513689
123,124,0.32558675858524944,0.009181498880281452,86.45,0.6867799259345487,90.95333333333333,0.16006942938057264
124,125,0.32587147081634865,0.009208733627593084,86.53333333333335,0.5720334100576819,90.96333333333332,0.2101322334996633
125,126,0.3261548522968895,0.009239733889367437,86.23333333333333,0.6612278141625816,91.00666666666666,0.17249798710580577
126,127,0.32644361051377213,0.009278111005252903,86.18333333333334,0.6249444419750906,90.96999999999998,0.18708286933869783
127,128,0.326728615264787,0.009311345158353593,86.03333333333335,0.5892556509887895,90.96,0.19252705437591247
128,129,0.32700366381940255,0.00933831172534232,86.03333333333335,0.7306770072261045,91.01333333333332,0.13199326582148654
129,130,0.32728606449896697,0.009366740925466101,86.03333333333335,0.7306770072261045,90.99666666666667,0.1751824445796112
130,131,0.3275703943943798,0.009402400387370887,86.35000000000001,1.0271319292087124,90.95333333333333,0.1388844443733323
131,132,0.32785144573369307,0.00943494812760214,86.28333333333332,1.0036046144883106,90.86333333333333,0.18926759422104475
132,133,0.3281293370063246,0.009458227417659526,86.13333333333334,0.9076832536126688,90.82666666666667,0.15627610892975
133,134,0.3284021076507991,0.009470075028597827,86.23333333333333,0.9885455084224555,90.99333333333334,0.23697163449568798
134,135,0.32867389443052364,0.009489398790703854,86.2,0.8485281374238557,91.05,0.11430952132987879
135,136,0.3289558390891912,0.009505438770307942,86.44999999999999,0.9652288157046813,90.97000000000001,0.08640987597877182
136,137,0.32922883679019116,0.009519480325165301,86.55,1.0559356040971422,91.05333333333334,0.02867441755681186
137,138,0.3295028346316247,0.00952858262493364,86.78333333333335,0.9577171932372428,91.04,0.13952299690971043
138,139,0.329781542688448,0.00955736314226925,86.63333333333334,1.0118739491107045,91.09333333333332,0.16977108770995697
139,140,0.3300631686061001,0.009568414729676672,86.53333333333332,0.9977753031397142,91.0,0.15513435037626608
140,141,0.33034451104859314,0.009582894926264384,86.39999999999999,1.0637982264822028,91.04,0.12832251036613432
141,142,0.33062234706181653,0.009593080691084164,86.30000000000001,1.2655697004379778,91.13666666666667,0.197540431867052
142,143,0.3308944916574858,0.009615332007207296,86.36666666666667,1.1197718021493928,90.97333333333334,0.27353650985238126
143,144,0.3311788647630672,0.009636320787220922,86.31666666666666,1.2598500792642868,90.96666666666665,0.29780679792255954
144,145,0.33146489760820064,0.009658464310981546,86.40000000000002,0.8841191473249898,91.00666666666666,0.2762044331448889
145,146,0.33175520350549265,0.00968536578265538,86.64999999999999,0.9721111047611786,91.03000000000002,0.2987752778706219
146,147,0.3320349124792179,0.009696805485204041,86.5,0.9228578799938094,91.01666666666665,0.2940899333348424
147,148,0.33233454776607524,0.009719247235815564,86.43333333333334,0.9095175766428156,90.96333333333332,0.2638602323621764
148,149,0.33263549138513904,0.009735180615184668,86.55,1.3095800853708788,91.05666666666666,0.19686430746978026
149,150,0.3329326368723194,0.0097392685991036,86.2,1.1321071798494524,91.01666666666667,0.2644911256650325


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_12_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0024762770034795997,0.00020578266321076767,78.71666666666668,2.0101133190831657,75.59,0.7301141463269067
1,2,0.005914652665800533,0.00021267822951677782,80.89999999999999,4.36596686504452,79.74,0.12675435561221124
2,3,0.009554512371934802,0.00010242157111717336,81.83333333333333,1.4884742374510715,80.67666666666666,0.687329776906419
3,4,0.0138275992740041,0.00038092408685585046,77.1,9.346657156438337,81.22,0.22553639765383499
4,5,0.018410223042614166,0.0007925890763438085,82.91666666666667,1.6357125528513787,81.72333333333334,0.21249836600678784
5,6,0.023379209037072097,0.0012729104126885614,80.31666666666666,2.5420901286583506,82.2,0.2673325020768456
6,7,0.028219199006895502,0.0013283118732580227,76.11666666666667,9.851001077160747,82.19999999999999,0.21228911104120715
7,8,0.034544690950757996,0.0005543546147696708,81.48333333333333,2.976948474902149,82.66666666666667,0.13021349989749806
8,9,0.0405507001864742,0.0005014243048709418,78.2,2.52289516230857,82.97333333333333,0.2613214283002637
9,10,0.047183080988809634,7.894433831887259e-05,83.60000000000001,1.1321071798494489,83.05333333333333,0.46963342678684794
10,11,0.054026116774242294,0.0006623974597096394,79.48333333333333,6.011701552435513,83.52,0.15513435037626608
11,12,0.06093775625298017,0.0007748727986181057,85.03333333333335,0.913175168786847,83.48666666666666,0.40474957964427766
12,13,0.06850163136302634,0.00162605495411701,76.75,8.864912107103303,84.06666666666666,0.11025223605693978
13,14,0.07695917718465746,0.0018229056215833934,80.45,7.886380665425682,84.09666666666668,0.18838494867926162
14,15,0.08606047912465287,0.002028404422450799,81.78333333333333,2.93295452099453,84.12666666666667,0.23098821518760462
15,16,0.0948892609893419,0.0020317656308113385,79.91666666666666,7.2422755785426745,84.35666666666667,0.41827688862230106
16,17,0.10383440128971294,0.002549278058748906,83.45,3.6071687882141927,84.41333333333334,0.44100894422777126
17,18,0.11373259357549396,0.0034712279306842626,78.4,3.9587455925667467,84.36333333333333,0.07845734863959727
18,19,0.12556080327953498,0.004439060339376734,82.60000000000001,1.8792729090439948,84.34,0.5418486873657655
19,20,0.1378070041977613,0.0055237289525336426,83.38333333333333,3.2826141344293824,85.14666666666666,0.20417857108151397
20,21,0.15176000319504454,0.005651434469524637,82.56666666666666,4.1933147853325865,84.77,0.23423634787681408
21,22,0.16424759321429905,0.006841905177252802,83.53333333333335,2.4712794706836005,84.93333333333334,0.23809428571237873
22,23,0.17928075640089278,0.007400158023683942,77.64999999999999,12.11906211992771,84.78333333333333,0.4579179936286465
23,24,0.19556633759537026,0.005952054831859511,80.10000000000001,4.315282918496379,85.11333333333333,0.19067132861433206
24,25,0.21314664564014618,0.005865886013988943,82.51666666666667,4.857010969264489,84.88,0.09416297927883475
25,26,0.23011509409809214,0.005812615195068606,81.93333333333332,2.083399998933365,85.33333333333333,0.46835409206662404
26,27,0.24738294193488541,0.005780895141261288,83.64999999999999,1.756891193747257,84.89666666666666,0.2904402788105612
27,28,0.26906535410717325,0.006754841729026891,81.53333333333332,3.33474969908621,85.37666666666667,0.27980151695244554
28,29,0.2886641055718225,0.00640122117841302,84.16666666666667,0.5835713800003888,84.84666666666666,0.09843215373489285
29,30,0.311132411589842,0.00704853623762736,85.91666666666667,0.4588633299312112,85.09666666666666,0.24526629518863013
30,31,0.33279844588299573,0.007783082938969271,83.86666666666667,2.1699974398346376,84.99666666666667,0.13021349989749964
31,32,0.354642209766618,0.007055676737393691,75.60000000000001,7.354363783949415,85.26666666666667,0.27353650985238437
32,33,0.3844467651360573,0.008387463676932334,81.38333333333334,5.437575031410805,85.00999999999999,0.19026297590440522
33,34,0.4117572396063463,0.009488199714120672,83.35000000000001,3.758545818087988,85.27333333333334,0.17441967269267716
34,35,0.44250640754418247,0.011018182491232213,81.83333333333333,1.899268865174763,85.44333333333334,0.2129684379328475
35,36,0.47082349904923043,0.01180675809616169,76.18333333333332,1.1345581616745022,85.26666666666667,0.41298372311213216
36,37,0.500453186956642,0.01682179775602304,84.16666666666667,1.2860361149240327,85.58,0.37744756810273633
37,38,0.5312191217770915,0.015700914591574792,84.61666666666666,0.7641262257565106,84.92666666666668,0.4439469437769373
38,39,0.5639506991215103,0.017233003991757652,81.7,2.4498299260697003,84.86666666666667,0.17556258776351075
39,40,0.5978033794555236,0.019983908762844955,84.66666666666667,1.8992688651747622,84.60333333333334,0.43222936298014264
40,41,0.6368639831095931,0.023692340304599532,80.36666666666667,5.165645060289077,85.21,0.3802630668366277
41,42,0.6706509665710193,0.026029638416454115,83.88333333333334,1.8372685039360892,85.18666666666667,0.42593687586568657
42,43,0.7105623267882756,0.026042855879314333,76.19999999999999,4.825107943524855,84.93,0.3001110905425959
43,44,0.7457887344880079,0.02544962832829211,83.11666666666666,3.661587391039875,85.05000000000001,0.6523802572119979
44,45,0.7826079595574517,0.0255715097533285,82.30000000000001,3.5357696003369186,84.64333333333333,0.2839405258539564
45,46,0.8233295902929288,0.027575651326818548,81.8,2.735263546107883,84.7,0.617467947886098
46,47,0.8661281445133131,0.03462229399629503,82.44999999999999,1.4323640133243556,85.17333333333333,0.3363860216411441
47,48,0.9133319252637687,0.033411218124696725,83.53333333333335,1.8130698337963187,85.01333333333334,0.682658203072535
48,49,0.9597525449413848,0.03772881446429842,72.08333333333333,15.136343312996333,85.33333333333333,0.29691001255524485
49,50,1.0019384313072752,0.03694326776474162,81.01666666666667,2.804856898706637,84.91666666666667,0.5126618985473989
50,51,1.006091304962952,0.03750974423588144,85.46666666666665,0.24608038433722093,87.99333333333334,0.1381625451737576
51,52,1.0102760062845764,0.037953972564202264,85.60000000000001,0.4546060565661985,88.91333333333334,0.11841546445553505
52,53,1.0144419405866654,0.03828400872248084,85.75,0.24832774042918823,89.30666666666667,0.1815366507225338
53,54,1.0183079075733625,0.03859096545057658,85.48333333333335,0.8508166012066797,89.51333333333334,0.09463379711052046
54,55,1.0227646562735213,0.03850594370753386,85.7,0.2041241452319315,89.58,0.0962635271879587
55,56,1.027243135862235,0.039106162938145596,85.75,0.1779513042005224,89.97333333333334,0.13274871834493585
56,57,1.031235489954623,0.03899982841544706,85.31666666666668,0.12472191289246395,90.18666666666667,0.11556623882239697
57,58,1.0359807952576288,0.03898238824780929,85.53333333333335,0.11785113019775792,90.04,0.33970575502926215
58,59,1.040484096552448,0.03886391211284654,85.48333333333333,0.06236095644623514,90.52333333333333,0.35188381921057715
59,60,1.0448203416871087,0.03888497393207118,85.43333333333334,0.5542763049438618,90.46,0.2515286597321802
60,61,1.0489724803677902,0.03849335555865308,85.16666666666667,0.1433720877840472,90.66333333333334,0.18803073034894255
61,62,1.0535430836584412,0.038636847643009224,85.60000000000001,0.2041241452319315,90.46666666666665,0.2239543604298749
62,63,1.0579115130915804,0.03886167219037169,85.45,0.5787918451395091,90.52666666666669,0.3021405118299947
63,64,1.0629252703078127,0.039167863215825126,85.36666666666667,0.30092450142113025,90.66333333333334,0.15173075568988098
64,65,1.0680111363363898,0.039419488265865596,85.38333333333334,0.5436502143433345,90.73666666666668,0.13695092389449742
65,66,1.0733832899820104,0.039429116894011594,84.81666666666666,0.9611913903530842,90.78333333333335,0.10208928554075698
66,67,1.0786959837247225,0.03968486117470653,85.56666666666668,0.31180478223116176,90.98333333333333,0.0825967446224212
67,68,1.0840551830324932,0.0402798838745723,85.38333333333333,0.1545603082582596,90.85000000000001,0.10677078252031051
68,69,1.0892133721805755,0.04018528668840349,85.10000000000001,0.39370039370059223,90.86333333333333,0.29009576962712924
69,70,1.09442307812438,0.03981819778976444,85.30000000000001,0.3937003937005946,90.98666666666668,0.3184685576665629
70,71,1.099586201184943,0.039564046011725404,85.66666666666667,0.2013840995599114,91.06666666666668,0.20171487027209484
71,72,1.1051649287424359,0.03866579564769984,85.56666666666666,0.28963578661638073,90.96,0.4042276586281572
72,73,1.111069018857365,0.038846886963735776,85.26666666666667,0.37043517951487775,91.04333333333334,0.2671246067953245
73,74,1.116372040412853,0.03898419940060307,85.51666666666665,0.11785113019775123,91.23666666666668,0.37526287082819865
74,75,1.122221612939846,0.0387891900301116,85.28333333333335,0.7982620009885318,91.48,0.32537158245100034
75,76,1.128510311012981,0.039482626224459604,85.03333333333335,0.532812245438193,91.35000000000001,0.10614455552060514
76,77,1.134448187344895,0.039849950187490046,84.96666666666665,0.5137011669140814,91.44,0.1235583532856728
77,78,1.1410482375358246,0.04042998411075938,85.45,0.49497474683058434,91.46333333333332,0.09177266598624013
78,79,1.1475677401696531,0.040949096279758,85.56666666666666,0.13123346456686266,91.61666666666667,0.07760297817881798
79,80,1.1533751440895252,0.041118369980592394,85.2,0.3937003937005856,91.60666666666667,0.23456816114345297
80,81,1.1593799930759219,0.0412993886726992,85.31666666666668,0.709851314634892,91.61666666666667,0.23697163449568645
81,82,1.1650756740810468,0.041390209974473575,85.43333333333334,0.23213980461973335,91.67999999999999,0.1944222209522366
82,83,1.1716934485502621,0.04144804655620323,86.01666666666667,0.23570226039551584,91.71666666666665,0.05906681715556131
83,84,1.178042734740641,0.04147289218904505,85.55,0.4600724580614093,91.58,0.20928449536455987
84,85,1.184695708953137,0.04180419667232295,85.68333333333332,0.3472111109333254,91.33333333333333,0.11115554667021595
85,86,1.191920840456678,0.04150084764218461,85.13333333333333,0.4403281604540984,91.41000000000001,0.0787400787401211
86,87,1.1987079532209164,0.041211856491533645,85.3,0.42426406871192446,91.55666666666667,0.17461067804944932
87,88,1.2052912724904932,0.041592896393164276,85.23333333333333,0.726100697026399,91.57000000000001,0.19646882704388088
88,89,1.2118527193573274,0.042804452832538635,85.45,0.6683312551921179,91.55,0.08041558721209811
89,90,1.2185014630845592,0.04313957498844357,85.10000000000001,0.3341656275960557,91.54666666666667,0.2538153309440217
90,91,1.226636446564287,0.0446236517431525,85.06666666666666,0.30912061651652584,91.58333333333333,0.10338708279514132
91,92,1.2334200639156079,0.04522673002844143,85.18333333333334,0.605988632089929,91.80666666666667,0.04496912521077646
92,93,1.241243102995001,0.04591318799576233,84.55,0.9228578799938092,91.82333333333334,0.09030811456095979
93,94,1.2479094961438615,0.046596928650603116,85.13333333333333,0.2494438257849279,92.00999999999999,0.24494897427832127
94,95,1.2546951789061376,0.04649810913098105,85.38333333333333,0.2718251071716704,92.04666666666667,0.24390344173236025
95,96,1.2617721131713895,0.046798601830331944,84.93333333333334,0.16499158227685842,92.02666666666666,0.3660904563386249
96,97,1.269024706788279,0.04706344364186386,85.26666666666667,0.3118047822311567,92.06333333333333,0.2397684067780579
97,98,1.2769405603060446,0.04690378728782579,85.01666666666667,0.8013876853447552,92.05333333333333,0.1307244770075145
98,99,1.2861711443365316,0.04789172969989456,84.85000000000001,0.4320493798938569,92.19,0.22226110770893093
99,100,1.294474130712544,0.048754353780337364,84.96666666666667,0.4766783215358322,92.09333333333332,0.04714045207910049
100,101,1.295291139862595,0.04890443725137354,85.28333333333335,0.36817870057290536,92.94666666666667,0.07760297817882368
101,102,1.2960534152100818,0.04898558767686628,85.26666666666667,0.4403281604540959,93.02333333333333,0.1438363267359459
102,103,1.2968317279068493,0.049069751234675094,84.88333333333333,0.2248456260538679,93.05000000000001,0.15937377450509238
103,104,1.2976557290483444,0.049119930671166656,85.03333333333333,0.5169354139756954,93.08999999999999,0.18832595855767706
104,105,1.298453195954425,0.049199051386097606,85.43333333333334,0.43269183285823737,93.04,0.07874007874011447
105,106,1.2992405776716895,0.049296156025993736,85.33333333333333,0.44783429475148334,93.15666666666668,0.08013876853447618
106,107,1.3000690396663936,0.04936904798196017,85.13333333333333,0.3091206165165192,93.15666666666668,0.12684198393626858
107,108,1.3010001987375652,0.04944896585448079,85.13333333333334,0.16499158227686414,93.12333333333333,0.13474255287605452
108,109,1.3019576425650865,0.04962609948668016,85.15,0.08164965809277376,93.19666666666667,0.046427960923946666
109,110,1.302898929323126,0.04976642073322921,85.55,0.4242640687119312,93.12666666666667,0.07586537784494371
110,111,1.3037726213723402,0.04986247587900867,85.48333333333333,0.3299831645537235,93.10333333333334,0.030912061651650793
111,112,1.3046610595419192,0.04998981948403462,85.26666666666667,0.2718251071716728,93.10000000000001,0.12328828005937882
112,113,1.3055318986077726,0.050024120162407815,85.53333333333335,0.23213980461973982,93.08333333333333,0.13021349989749806
113,114,1.3063529352551706,0.050146414270522924,85.31666666666666,0.3472111109333311,93.08333333333333,0.05249338582674158
114,115,1.3072029115699606,0.05024820587243082,85.25,0.672061505121867,92.99666666666667,0.1309792180292598
115,116,1.3080117189432632,0.05031208129122877,85.31666666666668,0.7982620009885394,93.00666666666666,0.012472191289247788
116,117,1.3088090052583965,0.0503478923401921,85.16666666666667,0.41298372311212855,93.06333333333333,0.10274023338281581
117,118,1.3095875136895245,0.050435361847517304,85.15,0.6720615051218604,93.07666666666667,0.1053037933262079
118,119,1.310428233246889,0.05049002022385405,85.2,0.5307227776030221,92.97333333333334,0.05185449728701322
119,120,1.3112727112088243,0.050498885949113705,84.96666666666668,0.6328945848682564,92.94,0.11313708498984519
120,121,1.3120886774729719,0.05050401387737787,84.98333333333333,0.47842333648024765,93.03333333333335,0.04109609335312448
121,122,1.3129284041367748,0.050575084503889936,84.93333333333334,0.5778311941119911,92.99,0.04242640687118776
122,123,1.313751007405763,0.05065790730666684,85.3,0.5887840577551869,92.98333333333335,0.03399346342395164
123,124,1.3146232849963768,0.05070541061198862,85.46666666666665,0.6018490028422605,92.99,0.12083045973594364
124,125,1.3154634720991838,0.050769942537588514,85.5,0.6041522986797315,92.95,0.23036203390894766
125,126,1.3163154166736313,0.05084226418285687,85.5,0.36285901761795103,92.99666666666667,0.2131248981752754
126,127,1.3171412222452734,0.05085555677561031,85.46666666666665,0.3858612300930097,92.97666666666667,0.3065217048686076
127,128,1.3179523299117781,0.05090407361820089,85.68333333333334,0.6459274125025418,93.01666666666667,0.22543784558547517
128,129,1.318783428241953,0.05097751986335589,85.48333333333335,0.5792715732327551,92.92666666666666,0.11897712198383306
129,130,1.3195972084207768,0.05106670341056268,85.36666666666667,0.5328122454381866,92.92666666666666,0.2604269997949961
130,131,1.3204502517413719,0.051091779202452635,85.36666666666667,0.676182092503362,93.06333333333333,0.302140511829988
131,132,1.3212923734418525,0.05119609821700742,85.46666666666668,0.6510674994874919,92.99,0.2779688231918556
132,133,1.3221229933112626,0.05129001656309102,85.21666666666665,0.7306770072260994,92.98666666666666,0.1236482466066088
133,134,1.3229912053612667,0.05134625456056169,85.10000000000001,0.778888096369864,93.12333333333333,0.10624918300339689
134,135,1.3238439894237535,0.051357304732451495,85.3,0.4708148963941819,92.99333333333334,0.223656482629553
135,136,1.3246984019801316,0.05135337711676137,85.15,0.5099019513592802,92.97999999999998,0.28855964143772267
136,137,1.3255632357026017,0.05135257437665527,85.2,0.34880749227427577,92.92333333333335,0.181536650722537
137,138,1.3264905666944062,0.05137310954822221,85.06666666666666,0.22484562605386793,93.0,0.155777619273976
138,139,1.3273515185354332,0.051345659511630774,85.18333333333334,0.37932688922470403,93.06333333333332,0.18263503375736861
139,140,1.3282631616958165,0.05133497274582994,85.11666666666666,0.23921166824012596,92.99333333333334,0.18624953392931515
140,141,1.329093467123327,0.051381485816130536,84.93333333333334,0.40892813821284413,92.90000000000002,0.1687206764645797
141,142,1.330032449147099,0.05131006001039003,84.85000000000001,0.28577380332470526,92.94666666666666,0.154344492037203
142,143,1.3308623168500082,0.05127828453388871,85.05000000000001,0.4262237284181498,93.03666666666668,0.23012074125457765
143,144,1.331662542398455,0.0512961649932391,84.83333333333333,0.5390320542932061,92.95666666666666,0.23584363935078634
144,145,1.332471642759314,0.051295716920727895,84.85000000000001,0.7222649560006876,92.95333333333333,0.12498888839501482
145,146,1.3333572355931398,0.05130622661693894,85.03333333333333,0.8576453553512381,92.87666666666667,0.24280765135299104
146,147,1.3342627823326378,0.051351887132961155,84.88333333333334,0.7191816336797137,92.99,0.10984838035522865
147,148,1.3351272524622868,0.05134797047790227,84.69999999999999,0.6531972647421843,92.91333333333334,0.12657891697364532
148,149,1.3359624564466195,0.051408574210637124,85.0,0.6745368781615985,92.93666666666667,0.1302134998974932
149,150,1.336781644889964,0.05144040240350018,84.93333333333334,0.39228674319799467,92.95,0.2434474618201352


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_12_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2853525310963128e-07,2.710670306781129e-08,55.25,5.563422208197638,51.12,1.5558277539625012
1,2,5.660183807946908e-07,5.7545511068875575e-08,51.300000000000004,1.2294985427672003,55.74,3.9295377166616783
2,3,1.104869125787704e-06,4.586222692646466e-08,50.71666666666667,0.9783773414292793,51.39333333333334,1.143104933454883
3,4,1.9656967678795555e-06,1.7689143529188436e-07,50.1,0.14142135623730814,50.156666666666666,0.21452790546272535
4,5,3.4282308447807824e-06,3.7938418713053667e-07,50.03333333333333,0.04714045207910384,50.09,0.12727922061358005
5,6,6.297264302407452e-06,1.0406425234738828e-06,50.0,0.0,50.04666666666666,0.06599663291074136
6,7,1.1591471606754947e-05,1.872636771650306e-06,50.01666666666667,0.023570226039550245,50.02,0.028284271247462973
7,8,2.099534026709922e-05,2.9507803415623243e-06,51.916666666666664,0.6956212251569759,50.92666666666667,0.6141299174894145
8,9,4.239309340561509e-05,7.3038585163012646e-06,68.46666666666665,4.247025102612679,58.54,1.7652384163808243
9,10,0.000103673976867367,1.912674707788206e-05,76.8,2.5495097567963922,71.21333333333332,1.70763644322268
10,11,0.0003035338789064333,5.226960223066111e-05,79.31666666666666,1.7613126418163885,77.58333333333333,0.3256105376400219
11,12,0.0008479452005653999,0.00011856006062995112,80.19999999999999,2.5109759058979453,79.67333333333333,0.14817407180594705
12,13,0.0018711535062778666,0.00029363472249000795,80.25,1.49666295470958,80.45666666666666,0.2939765674713241
13,14,0.0032730171210329667,0.00022411452056809701,78.85000000000001,3.963163719387159,81.42666666666668,0.21913973218525046
14,15,0.005157992295472833,0.00020343031336093797,81.31666666666666,1.4698828373566204,81.35666666666667,0.2309882151876007
15,16,0.007131884081536567,0.00015370763643246074,80.18333333333334,3.240970362235495,81.75666666666666,0.4208193066969352
16,17,0.009366802089627767,0.00013167302960682335,82.0,2.021550560007502,81.80000000000001,0.2417988144442911
17,18,0.011789670971691568,0.0002496256664120343,83.28333333333332,0.551261180284711,81.93,0.0787400787401211
18,19,0.014252014656498266,0.0006104494437618457,71.2,5.45542543406714,82.02333333333333,0.29959231558162003
19,20,0.016885451997071633,0.00056817659997632,83.05,1.0303721010715883,82.45666666666666,0.47918912990825
20,21,0.019887648739070268,0.0008455445679262835,83.48333333333333,1.2808417371227294,82.45333333333333,0.3029117950089706
21,22,0.02290265813053577,0.0009908802855072897,82.61666666666667,1.0085743513604857,82.70666666666666,0.12762793146050636
22,23,0.026340639447562705,0.0008887862718935802,82.5,1.697547250201496,82.91,0.44549597828338244
23,24,0.029772981261229667,0.0010330455561487165,84.55,1.046422476822817,82.75333333333333,0.10208928554075605
24,25,0.03369062284582983,0.0017178679720252937,81.81666666666668,2.866279043560757,83.3,0.18184242262647732
25,26,0.03799127125306117,0.0018656141640627502,82.66666666666667,1.9027757502016742,83.39333333333333,0.3162629004834785
26,27,0.0422004474775391,0.0020581425680073133,79.63333333333333,5.961590019076751,83.52999999999999,0.08286535263104217
27,28,0.0467877734638403,0.0019410855832968765,79.81666666666666,2.563309492736985,83.78666666666666,0.04988876515698735
28,29,0.05141330270572214,0.002381635070433003,74.85,8.05015527800551,84.17,0.24041630560342858
29,30,0.0565651541470568,0.0029246513593876753,84.61666666666667,0.968102382097171,83.76333333333332,0.06548960901463266
30,31,0.0611470696052595,0.0032400075778874857,81.93333333333334,1.4007934259633752,84.30666666666667,0.5490193277310196
31,32,0.06638638139652957,0.0032065979474394596,78.96666666666668,8.074892500144436,83.92333333333333,0.35863940416834267
32,33,0.071316058158929,0.003275435033043421,83.10000000000001,2.4627220712049485,84.03,0.2204540768504828
33,34,0.07679849787052888,0.0030950060180171533,85.76666666666667,0.9969397619158833,84.47333333333334,0.17987650084309287
34,35,0.08341497196633844,0.0032149928831069117,82.01666666666667,5.31825994935269,84.06333333333333,0.34988887124660106
35,36,0.08935753913258927,0.0030798699923824226,74.75,7.405853540724845,84.56666666666666,0.24729649321322014
36,37,0.0963019023735285,0.0035382317807728927,84.78333333333335,1.5282524515130185,84.23333333333333,0.24635114955868992
37,38,0.10299041374052798,0.003301421583071077,79.63333333333334,3.111894742578695,84.29,0.20848661028149354
38,39,0.11096190041143321,0.002864862427762169,82.5,5.091332504037299,84.68333333333332,0.2361261433123247
39,40,0.11902719989788474,0.0035903167609887977,78.98333333333333,6.8655338871464044,84.66333333333334,0.13072447700751447
40,41,0.12801456718275675,0.004073727497080956,85.18333333333334,0.24608038433722637,84.68333333333334,0.07845734863959827
41,42,0.13650246765085783,0.004416178189546146,82.45,3.07489837230436,84.48666666666666,0.36754440396894983
42,43,0.14538945230584463,0.004321017137972864,84.88333333333334,0.9952665751222415,84.61666666666666,0.39330508373130196
43,44,0.1545443655071739,0.0044910428540787,85.08333333333333,2.4997777679003588,85.05,0.21969676071045252
44,45,0.16494696204388912,0.006076372748489927,82.38333333333333,0.9800793618659451,85.23333333333333,0.20885933597094278
45,46,0.1759002777194221,0.0071830995435986315,81.83333333333333,5.362265275878179,85.33333333333333,0.22647050335284202
46,47,0.18678286757187598,0.00765296667390555,74.43333333333334,13.236397630103978,85.23,0.32403703492039215
47,48,0.1982853770136692,0.007635585891111648,85.1,1.3898441159592905,85.08999999999999,0.3624913792078376
48,49,0.21145537841321385,0.00602875428398741,83.96666666666668,1.6352030115214733,84.99666666666667,0.3355923452974163
49,50,0.22444855660530663,0.006543758558656413,85.88333333333333,1.0679679562400513,85.41333333333334,0.14055445761538823
50,51,0.22586402527638919,0.006707310605228341,86.61666666666667,0.5328122454381977,88.03333333333335,0.07586537784494371
51,52,0.22718222726079818,0.006909014201322229,86.61666666666667,0.7027722880769312,88.41000000000001,0.19131126469709048
52,53,0.22863158276963794,0.006915286341295846,86.48333333333335,0.7261006970263973,88.48666666666666,0.12657891697365117
53,54,0.23003702770564904,0.006982752136507651,86.83333333333333,0.5436502143433322,88.50666666666666,0.21545816814923047
54,55,0.2315733628071932,0.0072479573839516484,86.68333333333334,0.6737127643802544,88.67333333333333,0.12814921857827158
55,56,0.23308733069512533,0.0075336495482951895,86.63333333333333,0.6510674994874872,88.63999999999999,0.20049937655763048
56,57,0.23483530386432072,0.00773180776010548,86.41666666666667,0.42491829279939874,88.82333333333332,0.15839472494022294
57,58,0.2365234035741057,0.007790324225938368,86.51666666666667,0.4870546398734182,88.74666666666667,0.0956846672960496
58,59,0.23816395277961763,0.007868020305987194,86.43333333333334,0.7168604389202244,88.79666666666667,0.07542472332656346
59,60,0.23978349615355635,0.007815895002261873,86.83333333333333,0.4696334267868481,88.85000000000001,0.14142135623730817
60,61,0.24153414163485057,0.00795253550385751,86.83333333333333,0.3519785346990456,88.68333333333334,0.08219218670625435
61,62,0.24321755288421446,0.007993293491983517,86.53333333333335,0.246080384337227,88.90333333333332,0.13199326582148557
62,63,0.24497221825280371,0.008106434774775975,86.81666666666666,0.3472111109333254,88.89333333333336,0.10656244908763467
63,64,0.24675394021008193,0.008206977855771899,86.91666666666667,0.15456030825826367,88.90000000000002,0.11518101695446765
64,65,0.24883376178619923,0.00840310518588986,86.65000000000002,0.5656854249492393,89.03000000000002,0.032659863237108344
65,66,0.2506500040978122,0.008579737205962949,86.86666666666667,0.2718251071716661,89.11333333333334,0.2926127512980608
66,67,0.25263473579250295,0.008618017307218756,86.80000000000001,0.35355339059326707,89.15666666666668,0.17211107524567867
67,68,0.2545997593943106,0.008804518473463864,86.55,0.8897565210026066,89.14999999999999,0.23366642891095576
68,69,0.2567501855777219,0.008912732865930523,86.5,0.6096447052723987,89.14999999999999,0.3611094017053498
69,70,0.2587014442368348,0.009050268018239247,86.80000000000001,0.22730302828310237,89.02,0.09416297927883475
70,71,0.26098767722380867,0.009322490307038932,87.05,0.7483314773547862,89.26333333333334,0.1746106780494513
71,72,0.2632040086300022,0.009355000423195212,86.91666666666669,0.41899350299921817,89.26333333333334,0.14704496666741848
72,73,0.2652764872023579,0.009501659876183437,86.73333333333335,0.33249895572099847,89.33666666666666,0.2548637980482023
73,74,0.2673660863607524,0.009519775626197057,86.71666666666665,0.5632248416238588,89.42666666666666,0.15412837362262682
74,75,0.2695827780444288,0.009630621339534115,86.61666666666667,0.34721111093333135,89.65333333333332,0.12970050972229086
75,76,0.2718318795176158,0.009569079631167089,86.75,0.5099019513592783,89.49666666666667,0.16539514973406486
76,77,0.27419368852907106,0.009773698859324642,86.86666666666667,0.41298372311212855,89.37333333333333,0.17987650084309884
77,78,0.27665593336565003,0.009710727115555663,86.75,0.5671566509057835,89.57666666666667,0.20741798914805956
78,79,0.2791304722291073,0.009830003482079117,86.71666666666665,0.5948856099191551,89.54333333333334,0.2819377393838698
79,80,0.2815730554308766,0.009989163855060428,86.35000000000001,0.8436033823229164,89.58666666666666,0.1826350337573686
80,81,0.2842120299996307,0.01015386497150624,86.23333333333333,0.7813805446487335,89.53333333333335,0.292270802890441
81,82,0.28688370142643793,0.010310913886978168,86.51666666666667,0.6249444419750902,89.63666666666667,0.07318166133366447
82,83,0.28979109395159536,0.010485654872731334,86.66666666666667,0.5542763049438607,89.5,0.1801850900231935
83,84,0.292594374657265,0.010676918328198953,86.38333333333334,0.40276819911981615,89.7,0.13140268896284954
84,85,0.29561103668949457,0.010999944103607304,85.91666666666667,1.2518874638809323,89.66666666666667,0.03299831645537762
85,86,0.2984249568117237,0.011416773394774336,86.73333333333333,0.39651257511234556,89.73000000000002,0.04082482904638398
86,87,0.301340851284144,0.011543575683768665,86.66666666666667,0.5482294734466171,89.70333333333333,0.0740870359029745
87,88,0.3041815831695427,0.01155934049646745,87.13333333333333,0.6328945848682522,89.63333333333333,0.11813363431112929
88,89,0.3070231283356531,0.011793219389179512,87.11666666666667,0.4089281382128435,89.83333333333333,0.12762793146051168
89,90,0.30987568509629737,0.011962019639893594,86.45,0.7874007874011802,89.95666666666666,0.1586050300449365
90,91,0.31277255052115766,0.012094020843029726,87.0,0.6377042156569702,90.04666666666667,0.06236095644622881
91,92,0.31561102203354297,0.012396258636305432,86.75,0.42622372841814316,89.96,0.0898146239020494
92,93,0.31853740468111186,0.012480944264955208,86.53333333333335,0.4089281382128436,89.95,0.1336662510384203
93,94,0.32173553655529535,0.01236671659705571,86.23333333333335,0.43652669512362574,89.90333333333332,0.19014614262602492
94,95,0.3248634602661124,0.012402497341864157,86.60000000000001,0.44158804331639623,89.98666666666668,0.1488474237451064
95,96,0.3282662482836638,0.01216579087111736,86.73333333333333,0.5249338582674549,89.82666666666667,0.1167142760000775
96,97,0.3315897779412394,0.011963823236493787,86.85000000000001,0.4708148963941869,89.78000000000002,0.1756891193747227
97,98,0.334780511754677,0.011851002303003266,86.83333333333333,0.4642796092394684,90.04,0.2817800560721065
98,99,0.3381710412951751,0.012104187068915391,86.53333333333335,0.23921166824012166,90.02,0.043204937989388105
99,100,0.341609001098448,0.012261370595238264,86.76666666666667,0.6956212251569688,90.12,0.1471960144387955
100,101,0.3419557341225896,0.012267158095633258,86.66666666666667,0.490464632318734,90.52,0.17663521732655718
101,102,0.3423086323308974,0.012259627242991022,86.56666666666668,0.4515405728048003,90.48,0.20607442021431657
102,103,0.3426564460121702,0.012261932490363166,86.66666666666667,0.6786424357167403,90.48,0.14236104336041577
103,104,0.3430335515782521,0.012251794541720698,86.7,0.6976149845485407,90.58,0.13952299690970432
104,105,0.34340006250602967,0.012245052605099475,86.36666666666667,0.6761820925033621,90.59666666666665,0.10077477638554312
105,106,0.34376009565257554,0.012230063968470343,86.58333333333333,0.7363574011458163,90.67,0.11224972160321617
106,107,0.34410142355068213,0.012238264121285519,86.51666666666667,0.7145317036742006,90.63,0.02449489742783271
107,108,0.34445290258141564,0.012219333956894951,86.43333333333334,0.8816020770292158,90.59333333333332,0.08055363982396112
108,109,0.3447855577976407,0.012206274604106986,86.5,0.849509662491649,90.62333333333333,0.08993825042154625
109,110,0.3451222693052844,0.012210755125915178,86.34999999999998,0.9755340417774626,90.50666666666666,0.12229290885229087
110,111,0.3454726921254343,0.012227479337975926,86.58333333333333,1.0085743513604857,90.64333333333333,0.07408703590297257
111,112,0.34583845101561117,0.012224685219844825,86.46666666666665,0.810692433801016,90.72000000000001,0.03741657386774083
112,113,0.3462078013653534,0.012222132532331538,86.40000000000002,0.8553751613570875,90.61666666666667,0.14817407180595218
113,114,0.3465754758469555,0.012231000275890814,86.71666666666665,0.9715394427859759,90.60333333333334,0.19601587237318505
114,115,0.3469389105546574,0.012211487824345805,86.68333333333334,0.9594558643082813,90.77,0.19200694431886597
115,116,0.34729313114159827,0.012212694502181782,86.75,0.9600347215943087,90.70666666666666,0.1960158723731877
116,117,0.3476429196754716,0.01221109047417859,86.58333333333333,0.8106924338010228,90.66666666666667,0.2509094568874501
117,118,0.34798839651275304,0.012221034160280031,86.51666666666667,1.0338708279513822,90.62666666666667,0.293976567471324
118,119,0.3483388359380884,0.012224764033039003,86.64999999999999,0.9192388155425119,90.73666666666668,0.274388208363421
119,120,0.34868551611252546,0.012215843690231633,86.45,1.109804787639096,90.60333333333334,0.20072092289766666
120,121,0.34903743541950094,0.012200168748372132,86.60000000000001,0.9416297927883739,90.62,0.17720045146669353
121,122,0.3493866444344111,0.012182154527019847,86.51666666666665,0.8389808632435466,90.60333333333334,0.27402351886086224
122,123,0.34972804788063444,0.012185223727242981,86.63333333333333,0.7363574011458163,90.59666666666668,0.1677961726487115
123,124,0.3500901619184745,0.012192603331384572,86.36666666666667,0.7531415685129977,90.52,0.2286190426597642
124,125,0.3504596704123166,0.012194375632868052,86.43333333333334,0.6114645442614784,90.66000000000001,0.1801850900231935
125,126,0.3508307761491795,0.012177384072211356,86.31666666666668,0.5542763049438668,90.67666666666666,0.17594190960528863
126,127,0.3511977571955425,0.012170325367302656,86.66666666666667,0.40276819911982287,90.56,0.07788880963698586
127,128,0.3515823429121552,0.012152883298652014,86.66666666666667,0.5436502143433409,90.46666666666665,0.1352364185006712
128,129,0.35197195001782505,0.01211365026153423,86.5,0.36285901761795103,90.71333333333335,0.10842303978193917
129,130,0.3523227277960062,0.012084929781830378,86.38333333333334,0.47316898555260994,90.60000000000001,0.20832666655999788
130,131,0.35268498745219956,0.012066540793777558,86.48333333333335,0.6548960901462814,90.65666666666665,0.11556623882239697
131,132,0.3530420477544564,0.012057736690992525,86.40000000000002,0.5492419017761336,90.58,0.12961481396815555
132,133,0.35341256566766965,0.012048545553753544,86.51666666666665,0.5390320542932073,90.65333333333335,0.08379870059983971
133,134,0.35378294602930144,0.012058191712700929,86.61666666666667,0.4403281604540984,90.48666666666666,0.15627610892974828
134,135,0.35415732750461104,0.012067132666476502,86.61666666666667,0.5265189666310428,90.51333333333334,0.17016332024133468
135,136,0.354514268605913,0.012075469790246231,86.7,0.49665548085837646,90.49666666666667,0.18571184369578667
136,137,0.35489556349353957,0.012074137325520214,86.5,0.5115336417740881,90.55666666666666,0.10873004286866567
137,138,0.35524567459519235,0.012070966351096718,86.5,0.815475321515002,90.49000000000001,0.17663521732655718
138,139,0.3555984172912241,0.012079696656889117,86.39999999999999,0.60138728508896,90.51666666666665,0.07408703590297343
139,140,0.3559739112406415,0.012089300948308776,86.51666666666667,0.5436502143433388,90.48666666666666,0.24362995619495156
140,141,0.35635699704944906,0.012077153731489683,86.73333333333335,0.6407460928913683,90.54333333333334,0.06182412330330312
141,142,0.3567599991521533,0.012062126845274966,86.56666666666666,0.3009245014211303,90.49000000000001,0.02160246899469734
142,143,0.35714365038889523,0.012039731187666648,86.76666666666667,0.24944382578492666,90.47666666666667,0.11728408057172648
143,144,0.35750753199799407,0.012033607904226053,86.86666666666667,0.3519785346990456,90.55,0.08524474568362642
144,145,0.3578803548901039,0.012041423170798872,86.7,0.39370039370059223,90.55,0.07483314773547534
145,146,0.35828285082416916,0.012062565969771673,86.64999999999999,0.32403703492039215,90.55,0.09416297927883678
146,147,0.35866888006490827,0.01206619770985637,86.58333333333333,0.2718251071716661,90.56333333333335,0.11728408057172648
147,148,0.3590806916962365,0.012065973787869642,86.7,0.42622372841815376,90.47333333333331,0.018856180831644215
148,149,0.35947116620990965,0.012075610405769027,86.45,0.5016638981097492,90.53666666666668,0.08013876853447618
149,150,0.359843678916294,0.012072207828731241,86.86666666666667,0.5436502143433388,90.55333333333333,0.02867441755681186


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_12_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.865283581588569,4.8238562707044785,65.46666666666668,2.80247906127573,71.84333333333335,0.548776416726847
1,2,9.891004481757541,4.817395165860608,82.5,0.43011626335213,78.41666666666667,0.3646307112073192
2,3,9.915043609355356,4.811614294842416,75.10000000000001,8.747666355472568,80.27,0.36778616975990897
3,4,9.943146634512148,4.802889050306638,75.16666666666667,9.275086103224178,80.90333333333334,0.501818913774901
4,5,9.97393079411666,4.794274277280189,75.10000000000001,3.4729910259985797,81.24333333333334,1.1001919024525768
5,6,10.013949811999174,4.787360532057121,75.26666666666667,5.91894322399606,81.45333333333333,0.35122009560325285
6,7,10.05153717187516,4.7773763399394,74.85000000000001,10.328923790340728,81.40333333333334,0.5864204028586367
7,8,10.088995337205974,4.770884268726775,75.51666666666667,6.265957406671567,81.54666666666667,0.29408993333483574
8,9,10.130250070569419,4.762359387065755,73.7,6.643417795081082,81.46333333333334,0.7641262257565105
9,10,10.175998140251986,4.746353996325696,72.33333333333333,9.057808172449274,81.5,0.35052341814301735
10,11,10.219584754767808,4.738083645869463,81.48333333333333,1.2043901176759708,81.92,0.9560683378643346
11,12,10.2723797108172,4.726799144110874,82.36666666666667,1.110805513530103,82.49333333333333,0.9582739112012261
12,13,10.3213557438974,4.718326774759972,81.41666666666667,0.490464632318734,81.73333333333333,0.7473211417382023
13,14,10.385079380378825,4.709327121730004,75.78333333333332,7.820521437574068,82.19999999999999,0.8524474568362902
14,15,10.436651569503582,4.6994227487382165,79.08333333333333,2.1410018423366397,81.73666666666666,0.32169688977186467
15,16,10.49072240667718,4.691122210817802,83.13333333333334,0.9348202441586788,81.81,0.7826024959496748
16,17,10.548412363976313,4.684186431299241,80.1,3.2911497484415215,81.99333333333334,1.0696209089620925
17,18,10.60635653858875,4.678688477755021,80.38333333333334,1.4383632673594275,82.25333333333333,0.8757599874141061
18,19,10.67024595430371,4.666750294053321,75.63333333333334,6.236095644623229,82.07000000000001,1.022056749892102
19,20,10.748207630371093,4.660061992043475,79.14999999999999,5.938153472811784,81.72333333333334,0.3843898484033623
20,21,10.81096687119202,4.653737486289441,83.15,0.5715476066494105,82.19666666666667,0.6567258856546546
21,22,10.886433978427968,4.644631307966647,78.43333333333334,6.317348248188387,81.97,0.12027745701778839
22,23,10.979308052675544,4.649252750304272,77.89999999999999,5.742096016844955,81.94,0.27904599381942086
23,24,11.054864561622756,4.641584648099251,81.93333333333334,1.084998719917318,82.11666666666667,0.7081117300413959
24,25,11.139323154568464,4.6348866469472885,82.61666666666667,0.8993825042154706,82.17,0.4654030511288022
25,26,11.225231350915431,4.627035755730517,73.98333333333333,4.644949467492142,81.96333333333335,0.9145612184114386
26,27,11.303880996466864,4.6203273569737355,76.31666666666666,6.0079576858992265,81.88000000000001,1.0294658809304986
27,28,11.39657374833727,4.607249808487093,80.45,1.8087749076838315,81.79,1.1329018786579323
28,29,11.486275957885004,4.595644191752891,79.08333333333334,5.912886116121489,81.96,1.0504284840006952
29,30,11.566329903568908,4.596179036262421,82.53333333333333,0.7771028817916533,82.26333333333332,0.5682917873377745
30,31,11.66518349243075,4.592438522589938,77.23333333333333,7.660758593130459,81.95666666666666,0.1970335560817563
31,32,11.76974345179392,4.587507851668205,81.64999999999999,1.6837458240482717,82.40666666666667,0.5634615238761959
32,33,11.879479697990002,4.578376076759691,80.33333333333333,4.191327024013063,82.61333333333334,0.5426068763130661
33,34,12.00274555298001,4.562078966125202,77.66666666666667,4.309936838928796,82.30666666666666,0.9644457245255201
34,35,12.11931279780306,4.534925158392305,75.3,6.437779120162481,81.35666666666667,0.7158367287463072
35,36,12.243931494668445,4.528416552726863,82.13333333333333,1.10855260988773,81.65666666666667,0.6247310532452262
36,37,12.353798549037977,4.5262520739693235,76.16666666666667,5.969552374806305,81.74,0.3295451410656829
37,38,12.465577714280647,4.508257045567469,76.7,2.619160170741761,82.18666666666667,0.44902363214225566
38,39,12.588515642326868,4.479785512395611,80.39999999999999,2.157544901039136,81.75333333333333,1.2828700462461313
39,40,12.698112158977063,4.47993659743212,80.05,3.220507206429862,82.24,0.5027922035990628
40,41,12.827232571131681,4.466536952715176,78.75,4.622949996124406,82.43666666666667,0.10530379332620955
41,42,12.977086970475233,4.4757824841057845,81.84999999999998,0.04082482904638398,81.97333333333334,0.6701906859659846
42,43,13.10789233104875,4.475377589945341,81.11666666666667,0.7191816336797083,82.04,0.4551922670696413
43,44,13.256913658244827,4.448376864689194,81.75,0.6794605703546424,82.42,0.8541662601625106
44,45,13.402207832595552,4.459219645352456,81.53333333333333,1.455067772381144,82.16333333333334,0.2688659310676762
45,46,13.537384675684208,4.465823687163077,81.28333333333333,1.3014948670236446,81.93666666666667,0.47415421776276634
46,47,13.674963066002396,4.458193877948077,82.08333333333333,0.8065702421708595,82.19333333333334,0.32601976763516566
47,48,13.79781603970043,4.4552409897004415,74.96666666666665,4.430450190318013,82.52999999999999,0.1098483803552239
48,49,13.942626471080152,4.455323374711261,75.18333333333334,7.021672798478213,82.41666666666667,0.3975200903378565
49,50,14.101537743227206,4.400152982407265,79.19999999999999,4.791137651956998,82.74,0.19612920911141238
50,51,14.11230767850195,4.400747129104756,83.55,0.7788880963698641,85.84333333333332,0.1558489297008136
51,52,14.121015833847409,4.401353955711035,83.11666666666667,0.19293061504650588,87.21999999999998,0.05099019513592792
52,53,14.130553965516427,4.401428109151197,82.91666666666667,0.43652669512362846,87.99666666666667,0.3249957264676284
53,54,14.14166093049272,4.400527648032579,83.2,0.44158804331639784,88.17333333333333,0.07363574011458467
54,55,14.151472166959584,4.400579934219224,83.75,0.5715476066494064,88.55333333333334,0.3386574801903666
55,56,14.160776604797315,4.401386035123409,83.8,0.7348469228349581,89.06333333333333,0.07039570693981016
56,57,14.169835324871158,4.401625837630299,83.13333333333334,0.41096093353126556,89.08333333333333,0.046427960923946666
57,58,14.180499592333026,4.402817743753552,83.66666666666667,0.3472111109333252,89.43333333333334,0.06342099196813192
58,59,14.189816388191758,4.402483194972946,84.14999999999999,0.3488074922742703,89.42,0.07483314773548166
59,60,14.199772401388616,4.402329656424599,83.93333333333334,0.10274023338281658,89.66333333333334,0.11145502331532971
60,61,14.21113908066137,4.402186241770584,84.25,0.25495097567964425,89.55333333333334,0.22895899681432338
61,62,14.224648853752031,4.404868833424809,84.33333333333333,0.6908127258687594,89.76,0.16872067646458616
62,63,14.236118015688954,4.404049750243597,83.93333333333334,0.5104464277037868,89.93,0.08524474568362642
63,64,14.247137470543215,4.405017975767642,83.78333333333332,0.08498365855987491,89.72000000000001,0.13490737563231955
64,65,14.258635571356516,4.4035130691344015,84.21666666666665,0.3064129385141648,89.86666666666667,0.11145502331534048
65,66,14.270249302842105,4.404630486762204,84.10000000000001,0.3741657386773906,90.16333333333334,0.1357284871433484
66,67,14.282095052343562,4.404063299081097,83.53333333333333,0.30092450142113236,90.31,0.2255363976538314
67,68,14.29643020106967,4.403421978260544,83.86666666666667,0.2592724864350661,90.29333333333334,0.21139746660943753
68,69,14.306447120448055,4.40320610159505,83.85000000000001,0.08164965809277376,90.37,0.1131370849898452
69,70,14.322028085554726,4.399867358504236,83.89999999999999,0.4242640687119312,90.47333333333334,0.3306895153396261
70,71,14.335096457244612,4.397819593127102,83.98333333333333,0.40892813821284413,90.57333333333332,0.18116904322267868
71,72,14.347383979816568,4.397668124097335,83.98333333333333,0.22484562605386618,90.75,0.13589211407092916
72,73,14.362042221559113,4.397827865233877,83.78333333333335,0.11785113019775792,90.68666666666667,0.1167142760000775
73,74,14.37437250880022,4.399632840106402,83.85000000000001,0.6177917664283548,90.79333333333334,0.09428090415820768
74,75,14.386095837992457,4.4010392041679856,84.03333333333333,0.49046463231874,90.54,0.13366625103842528
75,76,14.399261094077092,4.403087526182746,83.68333333333334,0.28674417556808285,90.57666666666667,0.05185449728701322
76,77,14.411364315728568,4.40199556763706,83.7,0.308220700148449,90.80333333333333,0.05436502143433095
77,78,14.424192853039136,4.4008048696323705,83.78333333333335,0.9040034414880403,90.84333333333335,0.13474255287605091
78,79,14.435974904557833,4.399898167963032,83.64999999999999,0.48989794855663676,90.79333333333334,0.15965240019771174
79,80,14.45022449598701,4.401576487354787,83.83333333333333,0.7003967129816906,91.04666666666667,0.08653836657164518
80,81,14.465829683734706,4.403498058878185,83.35000000000001,0.9389710680668896,91.09333333333332,0.194307888557195
81,82,14.480392131264068,4.405291130962774,83.76666666666667,0.9463379711052307,91.19999999999999,0.04546060565661881
82,83,14.497429902661926,4.40734203886427,83.76666666666667,1.1735511161522576,91.13,0.10677078252031051
83,84,14.509653214816623,4.406411934214651,83.4,0.4708148963941864,91.09666666666668,0.09741092797468458
84,85,14.522435334668081,4.406319159242118,83.21666666666668,0.16996731711976099,91.22333333333334,0.047842333648024794
85,86,14.54288619955304,4.40600603634631,83.63333333333333,0.5482294734466104,91.33666666666666,0.09104333522498712
86,87,14.562030800967468,4.408741682319186,83.01666666666667,0.2013840995599114,91.16000000000001,0.11343133018115492
87,88,14.576993806056153,4.408665660857764,84.14999999999999,0.4949747468305843,91.32333333333334,0.09104333522498712
88,89,14.594685287849927,4.411981507272905,83.61666666666666,0.13123346456686266,91.35666666666667,0.07408703590297257
89,90,14.611555001224815,4.414021766994826,84.06666666666666,0.8219218670625303,91.54,0.06976149845485488
90,91,14.624013764566499,4.412357951718935,83.60000000000001,0.17795130420052505,91.73333333333333,0.23414145771780945
91,92,14.639850694652239,4.411276370813766,83.61666666666666,0.6908127258687594,91.72000000000001,0.2127596452964375
92,93,14.654262475610901,4.411132617379174,83.33333333333333,0.9672412085697991,91.67999999999999,0.12328828005937882
93,94,14.66908988151866,4.412548639242205,83.58333333333333,0.9104333522498472,91.47333333333334,0.36527006751474383
94,95,14.689601084925462,4.409889043657742,83.5,0.5671566509057835,91.59333333333332,0.2859292841867657
95,96,14.70814571252331,4.411024892981306,83.86666666666667,0.6956212251569773,91.56666666666668,0.331092467782369
96,97,14.725856770409258,4.411095856566513,83.71666666666667,1.0249661241014496,91.83999999999999,0.16673332000533045
97,98,14.742143013735292,4.40984995083473,83.58333333333333,0.5792715732327615,91.88,0.2969848480983545
98,99,14.758945038293726,4.409104755436156,83.41666666666667,0.6355225321645919,91.97333333333334,0.1371941041817105
99,100,14.774627673036534,4.407097925160749,84.25,0.8031189202104465,91.91000000000001,0.13140268896284807
100,101,14.776414321670055,4.40690332420399,84.13333333333333,1.0426994879744749,92.96,0.1444529912001394
101,102,14.778186635519821,4.406883153348226,84.06666666666666,0.7845734863959851,93.07333333333334,0.08993825042154906
102,103,14.77970198899198,4.406936559383456,83.95,0.8195527235429494,93.07666666666667,0.1302134998974932
103,104,14.781417897092508,4.407252237821022,83.93333333333334,1.0378931651293515,93.13,0.028284271247462973
104,105,14.783054933889028,4.407608219474383,83.71666666666668,0.9611913903530842,93.14666666666666,0.02054804667656224
105,106,14.784445512143435,4.407671517577296,83.78333333333332,0.5976807025680374,93.03666666666668,0.13072447700752018
106,107,14.785820635636098,4.407689808779364,83.68333333333334,0.865383665716482,93.05666666666667,0.1438363267359439
107,108,14.787097398263063,4.407802887394327,83.56666666666666,0.8468897343941655,93.11666666666667,0.08576453553512153
108,109,14.788384091644696,4.407772978970363,83.39999999999999,0.815475321515002,93.03000000000002,0.16673332000533245
109,110,14.790166485010007,4.407717746332717,83.5,0.8831760866327828,93.0,0.08640987597877402
110,111,14.79182908732553,4.407649842703943,83.5,0.7874007874011845,93.21,0.08286535263104215
111,112,14.79342027544675,4.407634119521263,83.51666666666667,0.7419943096517352,93.17333333333333,0.11897712198383412
112,113,14.79539702521206,4.407737844762368,83.35000000000001,0.6720615051218706,93.21333333333332,0.15326085243429807
113,114,14.797199001226545,4.408152033158073,83.33333333333333,0.9131751687868497,93.17666666666666,0.08730533902472312
114,115,14.798742825674575,4.408438058621471,83.39999999999999,0.8841191473249862,93.05,0.09933109617167586
115,116,14.800676504992254,4.408687253526983,83.5,0.6794605703546515,93.13,0.23151673805580222
116,117,14.802443816486452,4.408915723744655,83.43333333333334,0.45521667612492694,93.15333333333335,0.2131248981752815
117,118,14.804138646447404,4.409088365123809,83.46666666666667,0.9366014212151385,93.17,0.1630950643030033
118,119,14.805625889308502,4.409087130405296,83.48333333333333,0.6956212251569742,93.15333333333335,0.15691469727919558
119,120,14.807141599369116,4.409061867638027,83.21666666666665,0.6182412330330491,93.06333333333333,0.03399346342395164
120,121,14.808447997634907,4.408974546700476,83.39999999999999,0.4415880433163962,93.12666666666667,0.04988876515698735
121,122,14.8100426521405,4.409424328644188,83.51666666666667,0.49046463231874,93.09000000000002,0.0898146239020494
122,123,14.811324462681917,4.4094817203088645,83.31666666666666,0.605988632089929,93.05666666666666,0.12256517540567063
123,124,14.812859284075122,4.409666337757681,83.43333333333334,0.3274480450731467,93.08999999999999,0.1657307052620769
124,125,14.814572547311647,4.409963497366495,83.53333333333332,0.6342099196813475,93.07333333333332,0.10498677165348978
125,126,14.81592919751288,4.409961876120664,83.33333333333333,0.4478342947514881,93.12333333333333,0.1388844443733323
126,127,14.817296900922853,4.409919555844855,83.33333333333333,0.7728015412913087,93.19333333333333,0.18517259216441798
127,128,14.818691017370796,4.409904624155772,82.94999999999999,0.7968688725254627,93.06666666666666,0.13021349989749806
128,129,14.82023196589393,4.409893834006431,83.26666666666667,0.8605553762283736,93.08333333333333,0.20885933597093959
129,130,14.821829717727262,4.410079416592935,83.2,0.777817459305205,93.06,0.10708252269472843
130,131,14.823282712562408,4.409930994790243,83.10000000000001,0.7820912137766706,92.98,0.19200694431886597
131,132,14.824784605217118,4.40969883668107,83.23333333333333,0.8566731517264261,93.15000000000002,0.11575836902790214
132,133,14.826357903547025,4.409467750303064,83.35000000000001,1.1098047876391022,93.08999999999999,0.12832251036613546
133,134,14.828022304427037,4.409256408880892,83.33333333333333,0.5512611802847053,93.09333333333335,0.08993825042154625
134,135,14.829638093548397,4.408941748874072,83.46666666666667,0.5265189666310445,93.12333333333333,0.18263503375736936
135,136,14.8312213519769,4.408707212180869,82.98333333333333,0.7003967129816906,93.08333333333333,0.12762793146051168
136,137,14.83277818669727,4.408665988142384,83.03333333333333,0.3681787005729109,93.00333333333333,0.18624953392932145
137,138,14.834308502098002,4.408623887357943,83.06666666666666,0.6798692684790412,93.02666666666666,0.16438437341250253
138,139,14.83578786221877,4.408565436541522,83.2,0.6284902544988265,93.18666666666667,0.16759740119968922
139,140,14.83721384559246,4.408628633403726,83.10000000000001,0.7560864148142481,93.16666666666667,0.25952948879762205
140,141,14.838685962095044,4.408529882214691,83.14999999999999,0.3188521078284881,93.02333333333333,0.2456736769691805
141,142,14.840007536393015,4.408438659888988,83.01666666666667,0.9401536517446967,93.14999999999999,0.2333809475228559
142,143,14.841581633676965,4.408523234725658,83.03333333333335,0.7098513146348986,93.03333333333335,0.2135935912480092
143,144,14.84312209127687,4.408571357171039,83.45,0.679460570354649,92.95333333333333,0.22305953365762132
144,145,14.844574388213154,4.408581970930157,83.28333333333333,0.6381396573025532,93.21,0.25311394008759114
145,146,14.845914004217308,4.408623095365815,83.3,0.5759050847723683,93.23,0.14966629547096333
146,147,14.847312992724701,4.408568074777457,83.25,0.7222649560006813,93.15333333333332,0.308688984074406
147,148,14.848755539975642,4.408722414081112,83.28333333333335,0.5169354139756991,93.22666666666667,0.25849994627121775
148,149,14.85018168425863,4.408951277774896,83.08333333333333,0.5482294734466238,93.17999999999999,0.3024345659256948
149,150,14.85148364837651,4.408831408198923,83.16666666666667,0.49046463231874,93.21333333333332,0.31752515210959364


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_12_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.099016274459113e-07,7.052399837397665e-08,63.04999999999999,8.982575725629406,58.24,1.8793083834219435
1,2,1.8155558512026942e-06,3.31068489541222e-07,55.25,6.5304415368845214,57.65333333333333,7.0392818446833685
2,3,3.7208596476589786e-06,8.172445678856049e-07,50.98333333333333,0.6276056794587572,52.330000000000005,2.4840424043616216
3,4,7.048161002124056e-06,1.9935982915472846e-06,50.75,0.37416573867739694,50.43,0.16391054470858799
4,5,1.3165871165633826e-05,4.115105812314194e-06,55.38333333333333,1.8674105660572415,52.080000000000005,0.8054812226240905
5,6,2.7002979081845648e-05,9.781598256764957e-06,65.15,5.266086465931479,60.50333333333333,2.6405092101503636
6,7,8.143244179958307e-05,4.245516626213948e-05,73.36666666666666,3.115106561401855,71.18666666666667,3.5212907986829087
7,8,0.00023607657818924146,0.00012553821555627995,80.68333333333334,0.4027681991198201,76.72333333333334,1.8579797869968544
8,9,0.0006204201183543,0.0002702042214891689,81.93333333333332,0.36817870057290536,79.45666666666666,0.6115190557583257
9,10,0.0014893181150746001,0.0005093493839405334,80.91666666666667,2.237682332732292,80.45,0.24657656011876225
10,11,0.0028468613863292997,0.0006179512624721737,82.95,0.813428956127496,81.28666666666668,0.2613214283002637
11,12,0.0045595395229522,0.000749890277438233,80.21666666666665,2.2008836609164244,81.74666666666667,0.3132978703335739
12,13,0.006447292939802167,0.0008213064800802286,82.23333333333333,1.9984716382498164,82.09666666666665,0.10402991022884422
13,14,0.008710803368095233,0.0009804720769518089,84.45,0.10801234497346478,81.64999999999999,0.5614861233073075
14,15,0.010881192745661699,0.0010450258894192633,75.78333333333335,4.830516420517466,82.24333333333333,0.16659998666132594
15,16,0.013466590756982933,0.0014395647744732485,80.10000000000001,3.727599763923161,82.14333333333333,0.07930251502246756
16,17,0.016319735732857533,0.0017162581731255456,82.86666666666666,0.4496912521077323,82.41666666666667,0.02054804667656224
17,18,0.01920332632115407,0.002041970577331493,81.23333333333333,3.9383442657486842,82.88666666666667,0.3350953429829882
18,19,0.022317406377203735,0.0020565542480251867,81.51666666666667,3.6982728701682133,82.74666666666667,0.21746008573733458
19,20,0.025876642509962595,0.0019365359801716928,84.33333333333333,0.7168604389202189,82.91000000000001,0.45372532072462557
20,21,0.0296764539200766,0.001858266599697685,81.01666666666667,2.8155323159612675,82.88333333333333,0.1433720877840472
21,22,0.033396137892914936,0.0014078110750839039,82.33333333333333,1.6913176979963178,83.42333333333333,0.14522013940527806
22,23,0.0371771785681562,0.001644101873776746,81.28333333333335,2.3152873591749987,83.19,0.289942523039766
23,24,0.04085913994658207,0.0016943271721123149,84.83333333333333,0.8508166012066797,83.42333333333333,0.454043561297328
24,25,0.044627059856971796,0.0018708943255085985,82.43333333333334,2.960949547395602,83.86,0.3261901286060037
25,26,0.049002413653456804,0.001929113328552335,82.71666666666665,2.4900914753389145,84.05,0.267332502076847
26,27,0.05314886177754557,0.002092037761356844,75.23333333333333,10.086652346321623,83.95666666666666,0.23976840677805678
27,28,0.057569411057749736,0.0023963487369204725,84.35000000000001,1.8986837546047606,83.92,0.2572936066053762
28,29,0.062419589992952995,0.002340730476749445,81.83333333333333,1.8084677369407367,84.17333333333335,0.21545816814923047
29,30,0.06832822214855346,0.0021774541342318697,85.43333333333334,0.6612278141625816,84.29333333333334,0.11025223605694578
30,31,0.07408974613506024,0.002271060682700194,82.31666666666666,5.109848877956722,84.14333333333333,0.30922843048824683
31,32,0.08019846653502886,0.0022684366836210387,85.11666666666667,0.7641262257565105,84.41333333333334,0.39516522564056533
32,33,0.0860731853913594,0.0024307663196868824,83.14999999999999,3.5216000151446294,84.65666666666667,0.16858891488535563
33,34,0.09209027397703755,0.0026852472421656556,85.25,0.5930148958219076,84.57,0.42434262885864604
34,35,0.09909815395605581,0.0024660950034061063,77.93333333333332,1.0741922029547986,85.04,0.257293606605376
35,36,0.1070066041393005,0.0014599132882437864,81.16666666666667,6.162971866090436,84.58,0.23930454794396272
36,37,0.11454425635072081,0.0016458281545809028,84.5,0.9246621004453462,85.14,0.1525341491819693
37,38,0.12262156873876597,0.0019176131549291104,80.61666666666666,2.332857094256366,85.05,0.1157583690279001
38,39,0.13159332432879822,0.0030965955389860474,85.23333333333333,1.2263314759431474,84.92,0.12675435561221124
39,40,0.14178067119057747,0.003895531749524812,85.91666666666667,0.4109609335312648,85.14333333333333,0.21359359124801455
40,41,0.151299231382028,0.00497542022164457,83.64999999999999,1.4427982071886067,84.92333333333333,0.18624953392932145
41,42,0.16279375508996938,0.005760536831987616,70.13333333333333,3.0128428804407044,85.36,0.22992752481307235
42,43,0.17301190295113847,0.006130341697428748,85.35000000000001,0.4636809247747854,84.88,0.48006943942169916
43,44,0.1847295391258514,0.00693064754456384,82.63333333333333,1.0895972752454122,85.47666666666667,0.2298308556791761
44,45,0.19626802968096935,0.006799511568740845,80.28333333333333,4.515221170908701,85.16666666666667,0.09104333522498052
45,46,0.20874242608327478,0.00802261582291962,85.75,1.0008329864001628,85.86666666666667,0.25381533094401565
46,47,0.222189211030034,0.00735923673911639,84.95,2.3759208741033504,85.35333333333334,0.06944222218666604
47,48,0.23743382420200396,0.007005442780940412,76.51666666666667,2.5315783394730023,85.44,0.37956115010188557
48,49,0.2511378158966837,0.006888117404079248,83.61666666666667,2.4526629518862855,85.19,0.10033277962195022
49,50,0.2665101745500035,0.007957523377672767,79.51666666666667,7.1276846793954665,85.45666666666666,0.5225790742929622
50,51,0.26793301603542763,0.008057677898215964,86.85000000000001,0.6363961030678902,88.16333333333334,0.5888029287366763
51,52,0.2694659743606079,0.008265038655901183,86.48333333333333,0.4089281382128432,88.55333333333333,0.3225247621845746
52,53,0.27090169156822586,0.008388642836440948,86.5,0.7788880963698634,88.67999999999999,0.3685105154537691
53,54,0.27237546910281035,0.008746513261258181,87.10000000000001,0.6964194138592017,88.81666666666666,0.29679772386069464
54,55,0.2738872108534565,0.008780591613350994,87.05,0.8573214099741141,89.00333333333333,0.11671427600007249
55,56,0.2756478221891799,0.008923409020894906,87.11666666666667,0.2656229575084896,88.97666666666667,0.15062831370260624
56,57,0.27730187183581695,0.00901564301786527,87.21666666666665,0.2094967514996083,89.07,0.20607442021431405
57,58,0.27907471623986174,0.009215236179525308,86.61666666666666,0.1433720877840417,89.08666666666666,0.21013223349965665
58,59,0.280936044339754,0.009386143960882611,87.03333333333335,0.13123346456686028,89.21999999999998,0.4176920715870346
59,60,0.2828667202737704,0.009469396967589324,86.63333333333334,0.11785113019775123,89.23,0.31208973068654317
60,61,0.2847384818087022,0.009591966559641521,86.16666666666667,0.12472191289246395,89.33,0.2127596452964375
61,62,0.28661460341999057,0.009846584777855187,86.51666666666667,0.3064129385141733,89.20666666666666,0.20072092289766738
62,63,0.28854740596733947,0.010120231298717756,85.96666666666665,0.10274023338281044,89.12666666666667,0.30922843048824683
63,64,0.290725529239311,0.010372947478356154,86.41666666666667,0.14337208778404112,89.25,0.36368484525294836
64,65,0.2928396126850847,0.010557278007473907,86.46666666666665,0.5436502143433359,89.32,0.20607442021431796
65,66,0.2949091610097951,0.010743817336864194,86.85000000000001,0.28284271247462306,89.32,0.3001110905425988
66,67,0.2970212805038664,0.010888584921467387,86.91666666666667,0.16996731711976099,89.43666666666667,0.3105192783422954
67,68,0.2993845479414938,0.011218817359830472,86.65000000000002,0.32659863237109504,89.28000000000002,0.21648710508173133
68,69,0.301804040258286,0.011559857215347642,85.48333333333333,0.08498365855987956,89.33666666666666,0.1268419839362733
69,70,0.3043101790840867,0.011669899607996843,86.08333333333333,0.16996731711975635,89.43333333333334,0.12256517540566704
70,71,0.3067184483376848,0.011696720577250547,85.90000000000002,0.12247448713916355,89.52666666666669,0.14079141387962033
71,72,0.3093340570985427,0.01148885924459641,86.36666666666667,0.32998316455371685,89.52666666666666,0.29329545209945446
72,73,0.3119732671017248,0.011372572152670197,86.13333333333334,0.5920773222777275,89.46666666666668,0.10873004286866567
73,74,0.3146266559153452,0.011406269276319016,86.58333333333333,0.6459274125025355,89.58666666666666,0.21929178937864732
74,75,0.31737874892723655,0.01128823724105476,86.60000000000001,0.5612486080160948,89.52666666666666,0.14429907214609233
75,76,0.32014605984429984,0.011229983190256443,86.48333333333335,0.19293061504650383,89.63333333333333,0.09463379711051795
76,77,0.3233710710387859,0.010960276106137772,86.66666666666667,0.18856180831640867,89.73666666666668,0.18873850222523042
77,78,0.3264833834257263,0.011144035669112722,86.56666666666666,0.3299831645537211,89.79333333333334,0.04988876515698735
78,79,0.3296093534663928,0.011283996907509957,86.73333333333335,0.2592724864350594,89.67666666666666,0.046427960923946666
79,80,0.3325894396876898,0.011422599048881446,86.55,0.4143267631552011,89.70333333333333,0.05557777333511252
80,81,0.3354218029513556,0.0116583838753908,85.48333333333335,0.7352248333370908,89.87,0.11045361017187678
81,82,0.3385125508265115,0.011674113002131932,86.41666666666667,0.6599663291074485,89.80000000000001,0.09626352718795231
82,83,0.3416332927254739,0.011666703866660745,86.06666666666666,0.4189935029992181,89.75,0.014142135623738184
83,84,0.34510016955521555,0.011459578594718132,85.94999999999999,0.8376554582086089,89.78333333333332,0.23228335186912502
84,85,0.34888325635446815,0.011210415866777809,86.8,0.3894440481849317,90.06,0.2817800560721063
85,86,0.35268182988813795,0.011276596495339975,85.86666666666667,0.6249444419750909,90.00333333333333,0.22543784558547517
86,87,0.3567964045677717,0.011419650463714327,86.2,0.4813176359397915,89.96333333333332,0.11897712198383306
87,88,0.36075702763391604,0.011534737639010305,85.63333333333333,0.8329999333066541,89.97333333333334,0.2075786330258657
88,89,0.36476287078116343,0.01173585695908312,86.03333333333335,0.7597514213361024,90.14,0.20848661028149218
89,90,0.36858051639050227,0.012127412161135555,86.23333333333333,0.7191816336797149,90.21333333333332,0.18732028424302688
90,91,0.3724981159186382,0.012445573120365453,86.15000000000002,0.6164414002968972,90.33999999999999,0.17146428199482233
91,92,0.37630364234696545,0.01270892802213249,86.36666666666667,0.8797095480264414,90.33333333333333,0.012472191289246521
92,93,0.38044087662133524,0.012568416445961949,85.83333333333333,0.40069384267238095,90.36,0.2772483844257114
93,94,0.3846857432045972,0.012383752189008538,86.05000000000001,0.37416573867739694,90.52333333333333,0.20997354330697715
94,95,0.38890554561042473,0.012215451922404344,85.86666666666667,0.7641262257565147,90.45,0.11430952132988294
95,96,0.3933230086811929,0.012310280481123816,86.31666666666668,0.16996731711976285,90.58999999999999,0.22553639765382888
96,97,0.39738061266054386,0.012384905630999065,86.25,0.26770630673681844,90.46,0.19646882704388088
97,98,0.40173359433366906,0.012766808885433379,85.63333333333333,0.6786424357167465,90.57333333333332,0.2710883414846341
98,99,0.40584984810724234,0.012817535991659792,86.03333333333335,0.31180478223116176,90.53666666666668,0.13912424503139598
99,100,0.4101623114126068,0.012900516281675753,86.06666666666666,0.7133644853010912,90.58666666666666,0.285929284186763
100,101,0.4105981445354112,0.01287724643833904,85.89999999999999,0.3341656275960557,91.03666666666668,0.0449691252107733
101,102,0.41103405228594125,0.012858370862066523,86.13333333333334,0.3704351795148831,91.14333333333333,0.06599663291074902
102,103,0.4114927759809521,0.01284520674686484,85.96666666666665,0.45886332993120343,91.10333333333334,0.02054804667656224
103,104,0.4119576881774995,0.012851502734358977,86.13333333333333,0.4836206042848963,91.15666666666668,0.09463379711052712
104,105,0.4124308222704381,0.012871682513131451,86.13333333333333,0.7663042621715133,91.26,0.057154760664939394
105,106,0.4128865051081734,0.012858753134569877,86.05,0.6164414002968979,91.14666666666666,0.09533566430716918
106,107,0.41334466232606965,0.01283568645157584,85.96666666666668,0.41298372311213216,91.10666666666667,0.07408703590297343
107,108,0.41383505732039244,0.012792858273114176,86.06666666666668,0.4027681991198201,91.14999999999999,0.014142135623731487
108,109,0.41430774344895216,0.012788208431034348,86.16666666666667,0.2494438257849279,91.13333333333333,0.07542472332656346
109,110,0.41473963447417517,0.012808268811024422,86.25,0.26770630673681844,90.96333333333332,0.10530379332620955
110,111,0.4151865300451209,0.012851875930205127,86.28333333333335,0.37932688922469987,91.09333333333332,0.028674417556805804
111,112,0.415636522413732,0.012912997457399716,86.25,0.40207793606049524,91.05,0.2174089847882716
112,113,0.41606910339744485,0.012929250997967465,86.11666666666667,0.5436502143433359,91.02999999999999,0.19442222095223222
113,114,0.4165299582105289,0.012945522868729912,85.96666666666665,0.36590830666833507,91.04666666666667,0.09877021593352928
114,115,0.41699279679049206,0.01298260294132244,85.95,0.49497474683058196,91.16333333333334,0.15412837362262685
115,116,0.41743579651308754,0.012998958106830867,86.2,0.36742346141747906,91.13,0.11224972160321743
116,117,0.417886020861625,0.013025101083957814,86.08333333333333,0.41699986677322715,91.14333333333333,0.06128258770283635
117,118,0.4183426382825693,0.013048337921037706,86.03333333333335,0.46963342678684233,91.07666666666667,0.10402991022884424
118,119,0.4188326046733455,0.01303601682113861,85.95,0.3894440481849317,91.03333333333332,0.18624953392932145
119,120,0.4193089941944876,0.01303449869963527,86.03333333333335,0.43269183285823737,91.09333333333332,0.19223827807061591
120,121,0.41977132800960976,0.013056277091500864,86.13333333333334,0.15456030825826367,91.11,0.13952299690970435
121,122,0.42022533787914235,0.01309638393139735,85.93333333333334,0.2460803843372209,91.28333333333335,0.17461067804944932
122,123,0.42068085726779475,0.01313271342704077,86.0,0.5715476066494064,91.15333333333335,0.09977753031397597
123,124,0.42115582624625064,0.013184780167262159,86.10000000000001,0.6363961030678968,91.16000000000001,0.0941629792788383
124,125,0.4216078510728531,0.013228577777561696,86.05,0.5338539126015684,91.21666666666665,0.08498365855988142
125,126,0.42208700548456995,0.013260708107862373,85.81666666666668,0.7408703590297608,91.16000000000001,0.08041558721209811
126,127,0.422554546580012,0.013295770551916858,85.85000000000001,0.49497474683058434,91.24000000000001,0.12192894105447787
127,128,0.42305261691305135,0.013308738571851744,86.03333333333335,0.5169354139756954,91.27333333333333,0.08498365855988142
128,129,0.42354533549491497,0.013361194020858355,85.88333333333333,0.4714045207910384,91.32333333333334,0.1007747763855367
129,130,0.42400357556851226,0.013411865002406003,86.08333333333333,0.49046463231873966,91.19,0.14165686240583375
130,131,0.4244686533484563,0.013473786908000199,85.71666666666665,0.3091206165165258,91.23666666666666,0.1167142760000775
131,132,0.4249462400144602,0.01353331171921631,85.83333333333333,0.3399346342395173,91.21,0.1219289410544736
132,133,0.4253905818972484,0.013561012790733289,85.90000000000002,0.4020779360604906,91.19,0.23551362310207571
133,134,0.4258487518364804,0.013602322431933985,85.86666666666667,0.3793268892247038,91.19,0.26166135875720803
134,135,0.4263082028230538,0.013609625045598796,85.75,0.4600724580614129,91.14333333333333,0.2531578339472981
135,136,0.4267474375241223,0.013607998278562957,85.88333333333333,0.4731689855526195,91.12666666666667,0.14055445761538407
136,137,0.4271781049761358,0.01361037933089608,85.91666666666667,0.18856180831641536,91.13666666666667,0.26662499674428186
137,138,0.4276042541965357,0.013615380814837385,85.71666666666668,0.3399346342395238,91.12333333333333,0.19754043186705647
138,139,0.42805228820098495,0.013608532855950664,85.88333333333333,0.3091206165165258,91.25333333333333,0.26081070189357813
139,140,0.42851446128781223,0.013632308446780768,85.75,0.5492419017761354,91.09666666666665,0.23213980461973505
140,141,0.4289625015852025,0.013678063276335356,85.96666666666668,0.45154057280480575,91.14333333333333,0.1800617178142572
141,142,0.42940571154809914,0.013710040696887542,85.76666666666667,0.5572751165766804,91.11666666666667,0.22895899681432472
142,143,0.4298796741016262,0.013738739288129595,85.96666666666668,0.7168604389202194,91.15666666666665,0.2694851057521017
143,144,0.43033925629748043,0.013754102677811218,86.14999999999999,0.7082843120291927,91.14333333333333,0.32273139846559273
144,145,0.43081396231959607,0.013807745176981035,86.15000000000002,0.7483314773547874,91.3,0.4089824772122429
145,146,0.431281839815062,0.013891261065714876,85.91666666666667,0.8249579113843055,91.15333333333335,0.28767265347188675
146,147,0.431749071176621,0.013954203882573776,86.0,0.86023252670426,91.22666666666667,0.316473625371142
147,148,0.4322237370921118,0.014060869197333238,86.38333333333334,0.9030811456096,91.16333333333334,0.24944382578493296
148,149,0.4327008817609001,0.014134653547042821,86.06666666666666,0.8178562764256864,91.02,0.24055491403558188
149,150,0.4331935797817568,0.01424431262287508,86.25,0.8727351641057397,91.13333333333333,0.2538153309440177


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_2_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00023913338968413334,1.5050696336169657e-05,75.9,2.6770630673681746,68.88000000000001,3.215161996955463
1,2,0.0005551345438016333,3.5760519557183295e-06,78.96666666666665,0.978377341429276,77.70333333333333,0.17987650084309145
2,3,0.0008773127808495001,2.1569397687378772e-05,80.06666666666668,1.0077477638554004,79.14999999999999,0.220907220343748
3,4,0.0012310707236422667,3.9876225050014624e-05,81.36666666666667,0.2718251071716661,79.81333333333333,0.37061510432732575
4,5,0.001603849118793333,4.322400621862388e-05,80.25,1.6391054470859054,80.45666666666666,0.3226280968683434
5,6,0.0019851892716701,2.9544675188053915e-05,81.14999999999999,0.3488074922742703,80.78666666666668,0.2503774927761854
6,7,0.0023763326939528332,2.1734107026237084e-05,81.83333333333333,0.5720334100576804,81.22,0.10677078252031715
7,8,0.0027823937923509667,4.185852636199518e-05,81.71666666666665,0.9800793618659428,81.46000000000001,0.05354126134736687
8,9,0.0032020547695154997,4.5127748553864276e-05,82.88333333333333,0.6328945848682553,81.65,0.18384776310850262
9,10,0.003643939416028266,5.520403186520364e-05,82.93333333333334,0.6786424357167465,81.72333333333333,0.08013876853447618
10,11,0.004099312430441233,6.458917235631658e-05,82.68333333333332,0.7982620009885394,82.08,0.2535087112244165
11,12,0.004562395109630333,6.53042977464103e-05,81.55,0.7082843120291891,82.19666666666667,0.16819301082057206
12,13,0.005041292541558767,5.8806787370429157e-05,83.38333333333334,0.2054804667656324,82.12,0.035590260840109265
13,14,0.00553191251567,5.5080394293570404e-05,83.1,0.43011626335213055,82.39666666666666,0.11264496832476824
14,15,0.006030777336554933,4.3185345742252205e-05,82.86666666666666,0.7039570693980975,82.46666666666667,0.07760297817881777
15,16,0.006559261815344267,4.3101641521339034e-05,83.33333333333333,1.01351971970072,82.61666666666667,0.1892675942210476
16,17,0.0070893183855066004,5.440473957821668e-05,82.66666666666667,1.1242281302693369,82.79,0.152534149181964
17,18,0.0076249697316665005,6.528046449875809e-05,83.64999999999999,0.6570134448142375,82.92,0.30342489460601113
18,19,0.008194053475461,6.881289516234547e-05,83.26666666666667,0.15456030825826214,82.91000000000001,0.3203123475609382
19,20,0.008764700911190334,7.699952964323637e-05,83.56666666666666,1.0819221578078344,83.05666666666667,0.2080598204576989
20,21,0.0093583235560111,8.186295639226757e-05,82.86666666666666,0.8576453553512381,83.13333333333334,0.29101355447622784
21,22,0.009957437836768368,8.337364639172724e-05,84.0,0.6013872850889533,83.36,0.1564182427553331
22,23,0.010558459731359798,8.710840912039115e-05,84.0,0.38944404818492867,83.41,0.16970562748477783
23,24,0.011165130964988433,8.85032933191065e-05,84.43333333333332,0.3793268892247065,83.51333333333334,0.09463379711052414
24,25,0.011787903056477499,9.765291322584621e-05,82.8,2.311925604339377,83.66,0.23252240035460503
25,26,0.012426102183771466,0.00011457994752587738,83.98333333333333,0.27788886667555296,83.55,0.10801234497346478
26,27,0.0130810094650621,0.00011261339354210929,84.7,0.3937003937005856,83.72000000000001,0.19200694431885934
27,28,0.013742184321434966,0.00011655688068892455,84.63333333333334,0.7191816336797137,83.64333333333333,0.08730533902472819
28,29,0.014399632948018668,0.0001081316139788387,84.73333333333333,0.3681787005729109,83.69666666666667,0.113235251676425
29,30,0.0150686853561375,0.00010288374132886846,84.10000000000001,0.6819090848492895,83.80333333333334,0.20853989759489008
30,31,0.015754752548785268,0.00010193700885305412,83.53333333333332,0.8488554385497918,83.91666666666667,0.2786076492528899
31,32,0.016455546637666334,9.756170794579638e-05,85.2,0.34880749227427577,83.91333333333334,0.2610661899893484
32,33,0.0171618823699721,9.378024658498823e-05,83.81666666666668,0.16996731711975635,84.05333333333334,0.30444849956748243
33,34,0.017866020588411802,7.992306121720382e-05,83.10000000000001,0.8553751613570889,83.96,0.07483314773548166
34,35,0.018581209299366064,9.782968084992383e-05,84.11666666666666,1.1286668635558006,84.08999999999999,0.08164965809277376
35,36,0.019312700916926998,9.70635014208784e-05,85.06666666666666,0.4403281604540959,84.29666666666667,0.35122009560325285
36,37,0.020051271766628267,0.00010313185480350416,85.5,0.21602468994692955,84.37666666666668,0.17613126418163436
37,38,0.0208238059348871,0.0001018057296802633,83.95,1.435270009440732,84.30666666666666,0.11728408057172648
38,39,0.021573230487106368,6.908982556641276e-05,84.9,0.5492419017761337,84.45666666666666,0.2753583523741809
39,40,0.022353583612202733,5.435556415351389e-05,84.31666666666666,0.6908127258687594,84.58999999999999,0.32893768406796975
40,41,0.023135154264110964,4.860894664405271e-05,84.11666666666667,1.581314502417388,84.49333333333334,0.1677961726487115
41,42,0.02392590013979867,4.616264308559027e-05,85.31666666666668,0.6536223850375839,84.64999999999999,0.3432200460346117
42,43,0.02471870059425507,4.244396534199409e-05,83.28333333333335,1.0842303978193715,84.73,0.26695817400234845
43,44,0.0255338537579609,3.897543879789202e-05,84.48333333333333,1.1897712198383215,84.71,0.2099206199177881
44,45,0.026361707157971332,5.086429830383478e-05,84.75,0.954812372493503,84.74333333333334,0.25420901286583725
45,46,0.027180311688616333,5.603838728059884e-05,84.33333333333333,0.6510674994874854,84.97000000000001,0.13441230102437482
46,47,0.02801390327890507,4.8364116684119316e-05,84.85000000000001,0.6570134448142375,84.99333333333334,0.05436502143433473
47,48,0.02884895603593843,5.833643880999293e-05,85.31666666666668,0.4365266951236254,84.80333333333334,0.1751824445796112
48,49,0.02969308515437193,8.773340042914355e-05,84.98333333333333,0.9646530752325168,84.91666666666667,0.0736357401145731
49,50,0.030531815644533,0.00011314920603871453,84.08333333333333,0.732954447576534,85.16,0.04898979485566542
50,51,0.030617682101371068,0.00011394005303765983,85.58333333333333,0.3880148908941007,85.09333333333335,0.15173075568987932
51,52,0.03070291910193777,0.00011444154099164407,85.36666666666667,0.06236095644623388,85.17999999999999,0.11430952132988542
52,53,0.030788457779443435,0.00011553503047898012,85.26666666666667,0.1433720877840472,85.13333333333334,0.13695092389449745
53,54,0.0308739772656895,0.00011642346580866377,85.38333333333333,0.3091206165165233,85.18333333333332,0.09177266598624013
54,55,0.030959286129780467,0.00011706696406798005,85.41666666666667,0.28674417556808884,85.24666666666667,0.06944222218666626
55,56,0.031044340767595668,0.0001176724918252009,85.68333333333334,0.3681787005729109,85.20333333333333,0.12472191289246395
56,57,0.031129133554689065,0.0001181610254457043,85.36666666666667,0.3423773097362399,85.17666666666666,0.19955506062794434
57,58,0.031214557511990603,0.00011872893284002474,85.13333333333334,0.3472111109333254,85.18333333333334,0.21234144411510483
58,59,0.031299100225542394,0.00011943222443247909,85.16666666666667,0.1312334645668693,85.23,0.13589211407092916
59,60,0.031384443383608164,0.00012052778969821191,85.39999999999999,0.17795130420051838,85.23666666666666,0.22425184255405417
60,61,0.03146978224970787,0.00012180474784608886,85.38333333333333,0.2867441755680883,85.25999999999999,0.2192411153654053
61,62,0.0315550858514949,0.00012329880889400138,85.45,0.21602468994692736,85.33,0.12192894105448021
62,63,0.0316400064134324,0.00012420021811935148,85.36666666666666,0.08498365855987956,85.31333333333333,0.19396448701301067
63,64,0.03172543131143463,0.00012472842199821058,85.18333333333334,0.41298372311213216,85.34333333333332,0.2269116323349
64,65,0.031810955906851034,0.00012542532517989413,85.58333333333333,0.08498365855988142,85.27333333333334,0.14727148022916892
65,66,0.03189689187850873,0.00012785794626232,85.56666666666668,0.30092450142113025,85.23,0.2127596452964375
66,67,0.031982300433514695,0.0001296710861366086,85.65000000000002,0.28577380332470526,85.27333333333334,0.2295406040091577
67,68,0.03206865251139274,0.0001314312690665836,85.51666666666667,0.44969125210773586,85.28333333333332,0.1883849486792658
68,69,0.0321546275399171,0.0001323950304910473,85.51666666666667,0.5792715732327613,85.35000000000001,0.19200694431886203
69,70,0.03224077277904413,0.0001339416698916376,85.61666666666667,0.34721111093333135,85.41333333333334,0.16659998666133363
70,71,0.03232538075619143,0.0001363325164829687,85.51666666666667,0.39228674319799467,85.33666666666666,0.25420901286583725
71,72,0.03241066080780327,0.00013921024238017332,85.51666666666667,0.3771236166328307,85.29333333333334,0.2671246067953206
72,73,0.03249568904403513,0.00014265620755493733,85.41666666666667,0.377123616632824,85.30666666666666,0.2745096638655098
73,74,0.032580518861516694,0.00014581926055357497,85.33333333333333,0.38801489089408925,85.34333333333332,0.2425329301810866
74,75,0.0326661008799223,0.00014888431846896323,85.46666666666665,0.36590830666833507,85.29333333333334,0.26836956277160356
75,76,0.03275171457019407,0.00015185830601394874,85.38333333333333,0.6355225321645864,85.29333333333334,0.2445858177045865
76,77,0.032837587743290535,0.00015474869685581444,85.48333333333335,0.29533408577782577,85.33666666666666,0.28581268146968136
77,78,0.032923766617438566,0.00015807849711567496,85.39999999999999,0.38944404818493233,85.28333333333333,0.27776888874665917
78,79,0.03300990415616507,0.0001609767782075018,85.39999999999999,0.24832774042918823,85.33333333333333,0.2085398975948905
79,80,0.03309626739212157,0.0001632061108976948,85.45,0.17795130420051838,85.41666666666667,0.18696404883173448
80,81,0.03318219100919613,0.00016588812606311293,85.60000000000001,0.575905084772363,85.41666666666667,0.22305953365762132
81,82,0.033269659543628094,0.00016872989192006128,85.46666666666665,0.18408935028645546,85.38333333333333,0.26948510575210183
82,83,0.0333568022940668,0.00017154102050406537,85.23333333333333,0.2624669291337254,85.36666666666667,0.18061622912191957
83,84,0.03344465913698374,0.00017449610862626516,85.45,0.34880749227427577,85.40666666666665,0.11556623882240367
84,85,0.03353281101021604,0.00017793512800902845,85.5,0.6284902544988265,85.57,0.16309506430300708
85,86,0.033621155108678934,0.0001817031756993518,85.76666666666667,0.39228674319799567,85.46333333333332,0.17556258776351713
86,87,0.03370965494670173,0.000185111809428537,85.53333333333335,0.5038738819276994,85.45,0.1606237840420847
87,88,0.033799168085749336,0.00018852222807162386,85.44999999999999,0.6819090848492947,85.42333333333333,0.3022508156408421
88,89,0.03388751460151337,0.00019191625002806483,85.39999999999999,0.6013872850889584,85.34333333333332,0.19154343864744655
89,90,0.033977005761290736,0.00019492366644092052,85.31666666666666,0.2624669291337254,85.30333333333333,0.15412837362262047
90,91,0.03406678907820457,0.00019817159500576945,85.5,0.5759050847723683,85.31666666666666,0.17249798710580871
91,92,0.03415670174621957,0.00020119731043839712,85.46666666666665,0.3965125751123441,85.32333333333334,0.1677961726487115
92,93,0.0342464713348333,0.00020492835815192476,85.41666666666667,0.16499158227685792,85.37666666666667,0.12970050972229402
93,94,0.034336450306985594,0.00020851681294866076,85.28333333333335,0.16996731711976285,85.39,0.27796882319186006
94,95,0.03442616472565916,0.00021154095367948713,85.58333333333333,0.4731689855526128,85.33999999999999,0.2021550560007445
95,96,0.03451593429073364,0.00021415262389985255,85.51666666666667,0.4109609335312709,85.39333333333333,0.12498888839502151
96,97,0.03460542124562407,0.0002175507219443752,85.45,0.6819090848492957,85.33999999999999,0.23036203390894766
97,98,0.0346953275129731,0.00022002077504433405,85.59999999999998,0.3937003937005946,85.33333333333333,0.2379542439676624
98,99,0.0347850303648841,0.00022236988085211888,85.43333333333334,0.5436502143433388,85.35333333333334,0.1774510887227521
99,100,0.034874798903780764,0.00022446604012068077,85.61666666666667,0.5038738819276994,85.39333333333333,0.20757863302587004
100,101,0.03488371278920074,0.00022471499724807325,85.5,0.40207793606049996,85.39666666666665,0.18838494867926578
101,102,0.0348926752888741,0.0002249338365921504,85.41666666666667,0.31710495984068027,85.42999999999999,0.16268579122549842
102,103,0.0349016327264314,0.0002251640129610685,85.38333333333333,0.2624669291337253,85.41000000000001,0.1564182427553331
103,104,0.034910562014097334,0.00022535444632190528,85.43333333333334,0.37932688922470403,85.48333333333333,0.15326085243430324
104,105,0.0349194465826563,0.00022555140701860428,85.40000000000002,0.3559026084010474,85.41666666666667,0.17987650084309287
105,106,0.034928365115558434,0.00022576646045767383,85.48333333333335,0.3118047822311631,85.42666666666666,0.16519348924485217
106,107,0.0349372881650226,0.00022599528697706724,85.48333333333335,0.4714045207910317,85.44,0.18184242262647837
107,108,0.0349461711507572,0.0002262381932433115,85.45,0.4949747468305834,85.49000000000001,0.2177154105707761
108,109,0.03495505885869946,0.00022647812956138173,85.41666666666667,0.3793268892247038,85.42999999999999,0.20314198646923842
109,110,0.034963958654515334,0.000226690560457682,85.45,0.4966554808583803,85.52,0.1981581859693554
110,111,0.03497285829856697,0.00022692297565001578,85.48333333333335,0.47842333648024765,85.48666666666668,0.2075786330258693
111,112,0.034981782198952996,0.00022713634601317912,85.41666666666667,0.44783429475148817,85.46666666666665,0.24553795814270574
112,113,0.03499068119083087,0.00022734324885082297,85.46666666666668,0.41298372311213216,85.46666666666665,0.17931970208416825
113,114,0.03499963498111593,0.00022756483840186915,85.41666666666667,0.3793268892247038,85.46999999999998,0.17720045146669353
114,115,0.0350085818814849,0.00022778195199272305,85.39999999999999,0.4262237284181471,85.42666666666666,0.1948218559493672
115,116,0.035017518711426665,0.00022797637760194834,85.40000000000002,0.3559026084010474,85.42333333333333,0.13912424503139223
116,117,0.03502645186878984,0.00022816629321243661,85.45,0.3188521078284851,85.41333333333334,0.1819035153285658
117,118,0.03503540186178136,0.00022836345575286327,85.39999999999999,0.3240370349203987,85.41000000000001,0.1471960144387955
118,119,0.03504440536309727,0.00022852114086213468,85.40000000000002,0.3188521078284851,85.43333333333334,0.23213980461973335
119,120,0.03505342794360086,0.00022863089233699624,85.38333333333333,0.2248456260538679,85.41000000000001,0.20116328359485983
120,121,0.035062441578767,0.0002287224203896257,85.43333333333334,0.29533408577782577,85.37666666666667,0.2023747898221388
121,122,0.035071440845920634,0.00022886744215937845,85.35000000000001,0.21602468994692955,85.39666666666666,0.2040152499746561
122,123,0.035080474353442366,0.00022898519067446134,85.35000000000001,0.1471960144387955,85.44333333333333,0.19136933459209457
123,124,0.03508948378935459,0.00022910417816868664,85.56666666666668,0.37932688922469715,85.48,0.13735598518690795
124,125,0.035098491957124105,0.0002292076837066204,85.58333333333333,0.4027681991198201,85.44,0.19200694431885934
125,126,0.03510750203597263,0.00022927098685530606,85.48333333333335,0.30092450142113025,85.44666666666666,0.16659998666133363
126,127,0.035116528637450864,0.00022934773904613288,85.45,0.28577380332470775,85.42666666666666,0.15923427883328678
127,128,0.0351255660269997,0.0002294021734741221,85.44999999999999,0.1870828693386991,85.44333333333334,0.15326085243430004
128,129,0.0351345904474019,0.00022944382313042747,85.45,0.2121320343559656,85.44333333333334,0.1545603082582596
129,130,0.035143618237941494,0.00022951850657973262,85.39999999999999,0.21602468994692955,85.41666666666667,0.1433720877840417
130,131,0.035152653786094834,0.00022961048640707927,85.38333333333333,0.06236095644623388,85.39666666666666,0.15542057635832826
131,132,0.0351617080446906,0.00022969033097907632,85.38333333333333,0.2094967514996098,85.41000000000001,0.15121728296285195
132,133,0.035170716813027365,0.00022973592646405655,85.36666666666667,0.23921166824012166,85.44,0.12328828005937806
133,134,0.0351797227586777,0.00022981009919470106,85.46666666666665,0.37932688922469987,85.48666666666666,0.16438437341250792
134,135,0.03518876633411703,0.00022988944417134838,85.43333333333332,0.1433720877840417,85.44999999999999,0.1256980508997637
135,136,0.035197799224430636,0.0002299453252878207,85.51666666666667,0.16996731711975635,85.39999999999999,0.1314026889628463
136,137,0.03520686502919796,0.00023000039654486021,85.43333333333334,0.20548046676563317,85.40333333333335,0.18926759422104825
137,138,0.035215925417170835,0.00023007460471057424,85.46666666666665,0.20138409955990869,85.42666666666666,0.154344492037203
138,139,0.0352250338927758,0.00023017007049001123,85.34999999999998,0.17795130420051838,85.39999999999999,0.19304576314093028
139,140,0.03523416793400603,0.00023023327816570967,85.39999999999999,0.04082482904638398,85.42999999999999,0.17568911937472864
140,141,0.03524319794187016,0.00023031040208818307,85.41666666666667,0.13123346456686028,85.40666666666668,0.1510702559149973
141,142,0.035252251476194665,0.0002303713037523942,85.41666666666667,0.04714045207910049,85.39666666666666,0.17133463034528743
142,143,0.035261370008103664,0.00023043439946989172,85.51666666666667,0.1433720877840417,85.39333333333333,0.15326085243430324
143,144,0.035270470508522396,0.0002304826684112254,85.44999999999999,0.04082482904638978,85.39333333333333,0.1936204764194338
144,145,0.035279523273857666,0.0002305437294842017,85.43333333333332,0.16499158227686414,85.40666666666668,0.20005554784165247
145,146,0.0352885862638348,0.00023058853551356575,85.43333333333334,0.06236095644622881,85.42999999999999,0.2192411153654053
146,147,0.035297650826012,0.00023063185625570804,85.28333333333332,0.08498365855987491,85.39,0.15513435037626608
147,148,0.03530670463538643,0.0002306633284498646,85.43333333333332,0.20138409955990474,85.40666666666665,0.17745108872275112
148,149,0.03531575764256744,0.00023070230949773823,85.56666666666666,0.12472191289246903,85.43666666666667,0.19154343864744994
149,150,0.0353248368484524,0.00023076470719415754,85.45,0.17795130420051838,85.38999999999999,0.18991226044325202


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_2_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0001110056334688101,9.282385798380749e-06,75.46666666666668,0.5835713800003839,68.60000000000001,1.6444654653311088
1,2,0.0002450711331189,1.1551589753981058e-05,79.7,0.1080123449734582,76.52,0.295296461204667
2,3,0.0004335551356585,2.1938564671422436e-05,79.78333333333335,0.3423773097362362,77.97333333333334,0.2739018477889912
3,4,0.0006413701391979,1.7788907126960397e-05,79.93333333333334,0.2953340857778191,78.80333333333334,0.3141478774222239
4,5,0.0008735168538071667,3.300575503238271e-05,80.13333333333333,0.5104464277037827,79.11333333333334,0.3103045099396562
5,6,0.0011076317584229,4.2817389203068584e-05,80.56666666666668,0.4731689855526153,79.56666666666666,0.20885933597094278
6,7,0.0013733027087602667,5.146131491230602e-05,81.06666666666666,0.455216676124916,79.83666666666666,0.09030811456095979
7,8,0.0016498772126996334,5.961583794185694e-05,80.68333333333334,1.0926522268722485,80.32666666666667,0.2524986248587401
8,9,0.0019320727731249332,6.646940804974172e-05,81.11666666666666,0.6141841924229412,80.49666666666667,0.247835070605879
9,10,0.0022308209784796,7.890392049023426e-05,81.38333333333334,0.16499158227685842,80.81333333333335,0.24689178916188625
10,11,0.0025460255649859,8.878373757134568e-05,82.01666666666667,0.39228674319799467,80.89333333333335,0.1433720877840417
11,12,0.0028683907319354,9.293217820457539e-05,82.46666666666667,0.28674417556808884,81.24,0.2940521495698828
12,13,0.0032082842220661333,0.0001008905227049138,82.53333333333333,0.023570226039550245,81.51666666666667,0.247835070605879
13,14,0.0035591239214454,0.0001077299423789631,81.06666666666666,1.5200511687293796,81.52666666666666,0.33089105289942083
14,15,0.003925428308014799,0.00012601947219681493,82.3,0.5612486080160934,81.96333333333334,0.20072092289766666
15,16,0.0043104428843384335,0.0001445321469197732,82.35000000000001,0.21602468994692955,82.03333333333333,0.2651205176686435
16,17,0.0046916930905437,0.0001604363166749028,81.99999999999999,0.5522680508593604,82.03666666666668,0.15326085243430004
17,18,0.005083139566082366,0.000166431374364689,82.83333333333333,0.3922867431980009,82.35000000000001,0.1657307052620769
18,19,0.005496780428254733,0.00018216095624210292,83.41666666666667,0.3704351795148769,82.40333333333334,0.3727674282385166
19,20,0.0059129973780656,0.0001958675146945998,82.81666666666666,0.48705463987341174,82.67,0.13735598518690795
20,21,0.006344237644705032,0.00022620672139433946,83.5,0.33416562759605717,82.77333333333333,0.29032548783888656
21,22,0.006804185190302334,0.00023637307551164572,83.28333333333332,0.7575545451575707,82.91,0.2449489742783155
22,23,0.0072692283921812,0.0002535271991103999,83.3,0.10801234497346039,83.06666666666666,0.316473625371142
23,24,0.0077390621131423675,0.00028045764003913027,83.18333333333332,1.2886254520051816,83.26333333333334,0.25824191930995904
24,25,0.008222892284784468,0.00029493656150536606,84.21666666666665,0.22484562605386618,83.29666666666667,0.22171052197754795
25,26,0.0087257772287406,0.0003170022887972841,82.86666666666666,1.4584999904772749,83.48333333333333,0.3156298817004182
26,27,0.009234100546672766,0.0003386708015045684,83.61666666666667,0.6599663291074475,83.61,0.32659863237108927
27,28,0.0097518481395925,0.0003591770668586305,83.76666666666667,0.7214953607304483,83.58999999999999,0.15641824275533037
28,29,0.010283858425441767,0.0003771807241076313,83.31666666666668,1.4704496666741855,83.49666666666667,0.1732692189115589
29,30,0.010834400410359935,0.0003949786927057168,83.26666666666667,0.5169354139756953,83.62333333333333,0.21638443156156525
30,31,0.011391752375292434,0.0004183768615666261,82.85000000000001,1.4838014242703315,83.75333333333333,0.27884683171152586
31,32,0.011956317301350633,0.00043648137695188264,83.01666666666667,1.1440668201153665,83.77999999999999,0.20607442021431796
32,33,0.012518333214115933,0.0004558403977139634,84.86666666666666,0.5557777333511014,83.86333333333333,0.20072092289765997
33,34,0.013098207129203766,0.0004813711794002642,84.11666666666666,0.4089281382128435,83.76333333333334,0.10656244908763822
34,35,0.0136938474764572,0.0004978027515728999,84.66666666666667,0.5201495511442354,83.84,0.18457157599876117
35,36,0.014302275645036765,0.0005196353509654353,83.8,0.7449832212875647,83.96,0.10198039027185957
36,37,0.014908693939260233,0.0005423576135724492,84.53333333333335,0.20138409955991143,84.02333333333333,0.21853044537444777
37,38,0.015528537218914298,0.0005675358039927149,84.38333333333334,0.35197853469905194,84.08333333333333,0.2503774927761847
38,39,0.016144041339379998,0.0005756737580604912,84.91666666666667,0.30092450142113025,84.32333333333334,0.16110727964792615
39,40,0.016770411498735534,0.0005859288997614645,84.5,0.6096447052723987,84.14666666666666,0.16739839372653137
40,41,0.017408199721440597,0.0005872807617584362,84.11666666666666,0.5169354139756939,84.34666666666666,0.3249957264676267
41,42,0.018067339614516332,0.0006037954393596749,84.64999999999999,0.17795130420052505,84.32333333333334,0.2824102610663378
42,43,0.018744414454107235,0.0005969234630541605,84.60000000000001,0.6867799259345466,84.50333333333334,0.17820088539498471
43,44,0.019439163134604132,0.0005979598843847761,84.11666666666666,0.4365266951236254,84.52,0.2691963347942665
44,45,0.02013699282277567,0.0006045291373635866,84.35000000000001,0.7118052168020909,84.38333333333334,0.19669491322575855
45,46,0.0208255873027573,0.0006136089505665019,84.93333333333334,0.4403281604540959,84.43666666666667,0.12552113589174907
46,47,0.021523731860810566,0.0006326222084677712,84.91666666666667,0.26246692913372954,84.60333333333334,0.018856180831644215
47,48,0.022225714800342997,0.0006621364502389942,83.88333333333334,1.1447949840716272,84.58333333333333,0.0974109279746828
48,49,0.022957687121720135,0.0006791673743327038,84.24999999999999,0.12247448713915775,84.55666666666667,0.03858612300930085
49,50,0.023717475610706,0.000696729596627535,84.61666666666666,0.4006938426723742,84.56666666666666,0.13021349989749806
50,51,0.023793270993295496,0.0006984191597758938,84.58333333333333,0.43652669512362574,84.82,0.08524474568362919
51,52,0.023869124399964203,0.0006996485615599256,84.35,0.4636809247747854,84.82333333333334,0.11145502331533637
52,53,0.02394494769187447,0.0007013804363788554,84.8,0.6337717780610502,84.86,0.0898146239020494
53,54,0.024020918673305334,0.0007026638273600434,84.58333333333333,0.39651257511234556,84.83,0.07874007874011688
54,55,0.024096904576181733,0.0007043487242133146,84.60000000000001,0.4262237284181498,84.85333333333334,0.09877021593352273
55,56,0.024173050171214235,0.0007054726112456881,84.93333333333334,0.43269183285823737,84.86333333333334,0.11671427600007114
56,57,0.024248838934231368,0.0007074481064864828,84.55,0.3488074922742703,84.85000000000001,0.14165686240584008
57,58,0.0243249477364392,0.0007084863226860044,84.81666666666666,0.2718251071716641,84.81,0.1512172829628529
58,59,0.024401544966388165,0.0007103866114120381,84.83333333333333,0.23570226039551584,84.91333333333334,0.06548960901462109
59,60,0.024477590657748297,0.0007121460748862943,84.80000000000001,0.10801234497346039,84.83666666666666,0.09672412085697533
60,61,0.024553179582791896,0.0007140350747302175,84.55,0.14142135623730814,84.90333333333335,0.16418147141366365
61,62,0.02462961230140433,0.0007159434019542271,84.56666666666668,0.23213980461973505,84.77,0.15769168230019665
62,63,0.024706279155757068,0.0007177631893912958,84.63333333333334,0.16499158227686414,84.87,0.14236104336041577
63,64,0.02478335850018883,0.0007202637059285224,84.56666666666666,0.2248456260538679,84.79,0.0989949493661137
64,65,0.024859974077800634,0.0007227612042580071,84.8,0.24832774042919203,84.85000000000001,0.1435270009440721
65,66,0.024936683201933166,0.0007254803660148281,84.75,0.294392028877591,84.78333333333333,0.088065632090823
66,67,0.0250132601475621,0.000727511677135656,84.68333333333334,0.27182510717166897,84.84666666666668,0.10656244908763822
67,68,0.025089919695254367,0.0007300266252799258,84.75,0.28577380332470526,84.83,0.15577761927397477
68,69,0.025166785364888002,0.0007320019416737868,84.71666666666668,0.30912061651652584,84.83333333333334,0.14522013940527695
69,70,0.025243266647696133,0.0007345453512793527,84.56666666666666,0.2592724864350661,84.85333333333334,0.16006942938057264
70,71,0.02532016697151827,0.0007368694705602144,84.71666666666665,0.347211110933332,84.91333333333334,0.07318166133366749
71,72,0.025396508697638667,0.0007390159788887298,84.51666666666667,0.06236095644622881,84.95666666666666,0.10780641085863721
72,73,0.025473577205685632,0.0007417429243713388,84.51666666666667,0.2054804667656324,84.96333333333332,0.12498888839501798
73,74,0.025551089266335734,0.0007452306861915153,84.73333333333333,0.23213980461973333,84.92666666666668,0.08055363982396778
74,75,0.025628756008783865,0.0007483866764291036,84.51666666666667,0.18856180831641536,84.93333333333334,0.11085526098877703
75,76,0.025706743212742966,0.0007508853847836927,84.56666666666668,0.08498365855987956,84.92666666666666,0.13072447700752018
76,77,0.025783954415960833,0.000754673110105552,84.81666666666666,0.28963578661638073,84.99666666666667,0.11440668201153581
77,78,0.025861935420321402,0.0007579553720388674,84.60000000000001,0.2041241452319315,84.92333333333333,0.030912061651654877
78,79,0.025939403415731335,0.0007608007781389755,84.71666666666667,0.3423773097362362,84.88666666666667,0.14079141387962033
79,80,0.026017606804017268,0.0007638089045402092,84.7,0.12247448713916355,84.93666666666667,0.12036980056845212
80,81,0.026094871938889264,0.0007669130889245978,84.55,0.04082482904638398,85.01,0.1104536101718768
81,82,0.026173034654954835,0.0007692870038800658,84.75,0.29439202887759586,84.98666666666666,0.16418147141366204
82,83,0.026250814002299668,0.0007715850213048363,84.60000000000001,0.10801234497346478,84.97666666666666,0.1167142760000775
83,84,0.02632837822266153,0.0007748374083181878,84.73333333333333,0.249443825784933,84.92333333333335,0.12119772641798313
84,85,0.026406297263447537,0.0007783727882894132,84.81666666666666,0.15456030825826367,84.97,0.10230672835481873
85,86,0.02648425801577467,0.0007813635073595187,84.63333333333334,0.49046463231874,85.01,0.028284271247462973
86,87,0.026562824431359638,0.0007842707021403404,84.93333333333334,0.023570226039556944,85.04333333333334,0.15839472494022674
87,88,0.026640761517865402,0.0007864544082678103,84.75,0.22730302828309612,85.02999999999999,0.17907168024750775
88,89,0.02671897492073,0.000789003933089341,84.83333333333333,0.1545603082582596,85.08333333333333,0.15282524515129897
89,90,0.026796769232876567,0.0007915243567814932,84.85000000000001,0.10801234497346258,85.02999999999999,0.16391054470858998
90,91,0.026874310931727,0.0007940144306859292,84.88333333333333,0.26562295750848924,85.07000000000001,0.23280893453645923
91,92,0.026952189786212,0.0007962990806415431,84.95,0.32403703492039215,85.08,0.19595917942265006
92,93,0.027030262197953736,0.0007979885663599095,84.7,0.07071067811865743,85.05666666666666,0.12364824660660471
93,94,0.027108667295849334,0.0008001514922418529,84.78333333333332,0.5071708018234329,85.10000000000001,0.07483314773548166
94,95,0.027186956356334335,0.0008012779423708034,84.81666666666666,0.18856180831641536,85.06333333333333,0.10656244908764075
95,96,0.027264960326678505,0.0008027801012629616,85.0,0.18708286933869783,84.97666666666667,0.12657891697365356
96,97,0.027344250509742467,0.0008045697593742927,84.95,0.3240370349203877,85.02333333333333,0.1249888883950138
97,98,0.027422928149362435,0.0008065973205567253,84.89999999999999,0.24832774042918823,85.05999999999999,0.08640987597877181
98,99,0.027502442643587966,0.0008083255590515258,85.0,0.34880749227427577,85.08666666666666,0.17518244457960733
99,100,0.027582205428370237,0.0008103380808589463,84.64999999999999,0.24832774042919203,85.03333333333335,0.06128258770283069
100,101,0.027590174192517334,0.0008105419512489339,84.91666666666667,0.2656229575084896,85.15333333333332,0.08576453553512724
101,102,0.027598088402562365,0.0008107623638368025,84.98333333333335,0.3399346342395173,85.09333333333332,0.08730533902472186
102,103,0.0276059520438086,0.0008110412530992066,84.96666666666667,0.32744804507314623,85.07333333333334,0.17307673314329564
103,104,0.02761388112918747,0.0008112401301321556,84.88333333333333,0.3880148908941007,85.09333333333335,0.10498677165349399
104,105,0.02762184707497563,0.0008114236006915944,84.78333333333332,0.39651257511234417,85.05333333333333,0.1357284871433476
105,106,0.027629869116662834,0.0008116014080817292,84.88333333333334,0.28674417556808834,85.06666666666668,0.11897712198382866
106,107,0.027637858313897767,0.0008117954137797506,84.86666666666666,0.28674417556808834,85.08333333333333,0.1461354014452142
107,108,0.0276458442177044,0.0008120218963251339,84.78333333333335,0.2896357866163818,85.10000000000001,0.07483314773548166
108,109,0.02765381534443823,0.0008121833718940551,84.81666666666666,0.30092450142113236,85.08333333333333,0.10402991022884424
109,110,0.027661767451518465,0.0008123706355670935,84.75,0.24832774042919203,85.12333333333333,0.1167142760000775
110,111,0.027669742486354763,0.0008125568997673495,84.75,0.2041241452319315,85.12,0.12961481396815555
111,112,0.0276777548143794,0.0008127346594384491,84.71666666666665,0.19293061504649933,85.08999999999999,0.1023067283548127
112,113,0.027685763747893805,0.0008128933024350571,84.71666666666667,0.2094967514996083,85.01333333333334,0.08339997335464411
113,114,0.027693782187056232,0.0008130612988394628,84.83333333333333,0.23921166824012166,85.06,0.14899664425751236
114,115,0.027701822668641365,0.0008131902878661562,84.81666666666666,0.2624669291337254,85.06333333333333,0.13424687043734915
115,116,0.02770980469753757,0.0008133477234387419,84.83333333333333,0.23921166824012166,85.10333333333332,0.09392668535737078
116,117,0.027717765912482362,0.0008135187359813925,84.73333333333333,0.28674417556808834,85.06666666666668,0.10338708279513856
117,118,0.0277256944264814,0.000813731890309613,84.83333333333333,0.3472111109333313,85.02666666666666,0.14290634073483777
118,119,0.027733596226081167,0.0008139193714305385,84.91666666666667,0.428822677675625,85.05666666666667,0.11025223605693991
119,120,0.02774150253744287,0.0008140914907982202,84.94999999999999,0.44907311951025275,85.08666666666666,0.13888444437333253
120,121,0.027749414514490967,0.0008142804030996576,84.91666666666667,0.4642796092394684,85.09333333333335,0.08178562764256667
121,122,0.0277573028804725,0.0008145015488543215,84.85,0.5016638981097492,85.05666666666667,0.08013876853447618
122,123,0.02776518174873723,0.0008147259269643849,84.85,0.4708148963941864,85.09333333333333,0.09672412085697533
123,124,0.027773072447618567,0.0008149758850610954,84.85000000000001,0.3894440481849378,85.04666666666667,0.07039570693981016
124,125,0.0277809974105373,0.0008151773807559991,84.81666666666668,0.4642796092394684,85.02666666666666,0.06548960901462712
125,126,0.027788920757451235,0.0008153843104317797,84.85,0.4143267631552011,85.01666666666667,0.03091206165165488
126,127,0.027796852250229032,0.0008155983854035392,84.86666666666667,0.42491829279939874,85.02666666666666,0.07542472332656346
127,128,0.027804765983147933,0.0008157772524255601,84.83333333333333,0.26246692913372954,85.07000000000001,0.029439202887756852
128,129,0.0278127054466397,0.0008159619424617853,84.93333333333334,0.3423773097362362,85.06666666666666,0.10208928554075465
129,130,0.027820643322331463,0.0008161977366153402,84.88333333333333,0.30092450142113025,85.03333333333333,0.09285592184789333
130,131,0.0278285390335868,0.000816439713643003,84.85000000000001,0.28577380332470526,85.06333333333333,0.10624918300339124
131,132,0.027836438992657465,0.0008166439054207696,84.86666666666666,0.2718251071716661,85.05,0.09899494936611515
132,133,0.0278443872821547,0.0008168443226226727,84.7,0.10801234497346918,85.03333333333335,0.1239175353029395
133,134,0.02785232314818133,0.0008170316346293602,84.75,0.04082482904638398,85.02333333333333,0.11841546445554664
134,135,0.02786034572432547,0.0008171554615077552,84.73333333333333,0.1649915822768632,85.05666666666667,0.09392668535737078
135,136,0.027868291822667233,0.0008173381048456675,84.78333333333335,0.06236095644623388,85.07333333333332,0.08993825042154906
136,137,0.027876336043937966,0.0008175472644485105,84.78333333333333,0.08498365855987491,85.08333333333334,0.08730533902472312
137,138,0.027884391556372633,0.0008177450284997876,84.88333333333333,0.2248456260538679,85.09666666666666,0.12814921857827355
138,139,0.027892406107721302,0.0008179365711601577,84.91666666666667,0.3064129385141733,85.08333333333333,0.1053037933262079
139,140,0.027900388599045867,0.000818143579413837,84.73333333333333,0.15456030825826367,85.14,0.12247448713915775
140,141,0.02790839096662583,0.0008183649270127175,84.83333333333333,0.11785113019775792,85.07,0.05715476066494105
141,142,0.027916357733434937,0.0008185823905332537,84.85000000000001,0.21602468994692955,85.08666666666666,0.11440668201153138
142,143,0.027924328888539535,0.0008187947469610545,84.96666666666668,0.20138409955990866,85.08666666666666,0.09843215373488676
143,144,0.027932333713271296,0.0008189654638941786,84.90000000000002,0.22730302828309612,85.07000000000001,0.11518101695447383
144,145,0.027940338137317333,0.0008191387935796783,84.91666666666667,0.3064129385141733,85.10333333333334,0.127104506432918
145,146,0.027948376844972065,0.0008192823376094551,84.86666666666667,0.2718251071716661,85.12,0.11860297916438367
146,147,0.027956428473299034,0.0008194062680141668,84.86666666666667,0.16996731711975635,85.12666666666665,0.1239175353029395
147,148,0.027964475049731038,0.0008195239602418513,84.89999999999999,0.24832774042918823,85.13666666666667,0.05312459150169547
148,149,0.027972536080094434,0.0008196462606228444,84.88333333333334,0.18856180831641536,85.05666666666666,0.05312459150169577
149,150,0.0279805774233841,0.0008198009786007186,84.83333333333334,0.2248456260538679,85.11999999999999,0.09626352718796018


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_2_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.11405500135270404,0.009247234584862722,75.8,2.021138293140773,67.47333333333334,0.46521201857026634
1,2,0.15335482216897278,0.011612764009465926,67.0,2.1920310216782966,75.23,0.6465807503063042
2,3,0.1897384168487727,0.01313531732284621,69.95,11.279701532694322,76.36,0.6011655346075714
3,4,0.22184627723273762,0.015763074827560997,73.58333333333334,13.249171881878338,77.87333333333333,0.14727148022916334
4,5,0.2525271623084493,0.018115646090409648,83.43333333333334,2.731401756526408,79.17666666666666,0.5151267373720371
5,6,0.28244349267418933,0.020359435020529,80.39999999999999,4.912738543826649,80.76666666666667,0.510577015629267
6,7,0.30841536428202576,0.020712397199004355,71.53333333333335,11.739699977237725,81.20666666666666,0.6354176229501033
7,8,0.33206594389608995,0.020281016848067386,75.45,13.697140820867203,82.08999999999999,0.44181444068749
8,9,0.35567162628560606,0.023060218082697655,75.60000000000001,7.680277772754489,84.11,0.44751163858236065
9,10,0.37889696360837877,0.024782282811221804,81.5,6.741785124628838,83.62666666666667,0.5845416057808807
10,11,0.40203987111253436,0.025265814040068207,81.8,3.366254100133659,83.16000000000001,0.551180551180817
11,12,0.4218396979350858,0.02552766421128547,72.10000000000001,13.997559311060865,84.80333333333333,0.7903726266065161
12,13,0.4436702396420478,0.029266745468107345,80.83333333333333,4.117510035068388,84.56666666666668,0.3198263417682919
13,14,0.46289392158024345,0.030188083603462777,74.73333333333333,10.833307692277346,85.01666666666667,0.6812896267781863
14,15,0.4827261431509802,0.03074553300422569,81.93333333333335,5.371891866207123,86.05666666666667,0.7778745971484685
15,16,0.5017518399918649,0.03275858879843995,82.60000000000001,2.9933259094191476,86.34333333333332,0.8269757486703577
16,17,0.5195046568715793,0.03277627867866223,82.28333333333333,5.825566257645883,86.41333333333334,0.6977264666201349
17,18,0.5382478264164794,0.034637404281088045,81.68333333333334,5.220844972054062,86.81333333333333,0.5462803513052851
18,19,0.5575074296239512,0.03524342443324878,80.63333333333333,3.9501758048077957,87.24000000000001,0.7538346414610183
19,20,0.5770918064154537,0.03583027656170058,82.89999999999999,3.2782108941718016,87.78666666666668,0.5995739227892486
20,21,0.5969685535012107,0.035133320331753634,78.96666666666668,7.346692377450468,87.43333333333334,0.6966746411026853
21,22,0.6146409725793736,0.03594097415235905,77.26666666666667,10.233469054474586,88.06,0.43011626335213
22,23,0.6323629093042203,0.035830470784072685,81.10000000000001,6.328638610844092,88.32333333333332,0.1569146972792008
23,24,0.6498096484937391,0.03602049437901153,86.06666666666666,1.297647443988114,88.37333333333333,0.13474255287605078
24,25,0.6681785129157015,0.03762214768762003,83.95,2.0285462775100864,88.62333333333333,0.13274871834492954
25,26,0.6876295099212069,0.03920048298832561,86.03333333333335,1.0362861037806548,88.48,0.41287609117829005
26,27,0.7052070558317034,0.0413109033252509,83.45,2.161403864775544,88.81666666666666,0.16659998666132597
27,28,0.721687106320907,0.040631709291988484,78.21666666666667,6.87317652585437,89.14,0.11860297916437768
28,29,0.7378778494287865,0.04122826136177524,83.28333333333335,1.6331632564511798,89.82666666666667,0.419867704031745
29,30,0.7547988935177962,0.04317694767103986,84.86666666666667,3.812552367582054,88.75,0.7874007874011802
30,31,0.7742972145291276,0.04478010919989606,78.03333333333333,7.51236018542479,89.64666666666666,0.23893281249942908
31,32,0.7918523637452384,0.04494494281280421,82.34999999999998,2.313366954606782,89.36333333333334,0.5060522590492897
32,33,0.8080453768850616,0.04675833407871725,72.41666666666667,2.467905094519553,90.35666666666667,0.23584363935077962
33,34,0.8249908570652766,0.04880169461498678,85.76666666666667,1.8530755216366341,89.88666666666666,0.13474255287604808
34,35,0.8404256389210253,0.04954743184499258,85.45,1.308306793786025,89.79666666666667,0.5294231661807893
35,36,0.8584862720409188,0.052284063324925925,81.41666666666667,4.862326832106441,90.14,0.23508863576673858
36,37,0.874961155799415,0.05500518890201163,82.53333333333333,3.4025317371366612,90.31666666666666,0.2694851057521026
37,38,0.8927085207712677,0.056577443086387416,84.10000000000001,2.2686266036231393,90.69666666666667,0.29488227406129175
38,39,0.9082993031062857,0.05796510782323415,81.13333333333334,5.1033213585751085,90.80666666666667,0.12684198393626858
39,40,0.9264185930734176,0.0610802925063076,76.88333333333334,11.275662089454244,90.32666666666667,0.4005274300497077
40,41,0.944923837605281,0.059828784816161364,84.08333333333333,1.8683028543455051,90.68333333333332,0.47119234100547636
41,42,0.9603180929885072,0.062023506238998855,87.10000000000001,0.5930148958219019,90.71333333333332,0.2176133165859923
42,43,0.9773775410786811,0.06341810745130455,86.85000000000001,0.8256310717667237,90.81333333333333,0.5524088662897757
43,44,0.9964749276820815,0.06795597320823787,85.85000000000001,0.9416297927883702,90.98666666666668,0.3936439451529176
44,45,1.0133504185047992,0.06934806437493929,85.53333333333332,0.47842333648024765,90.63,0.19252705437591397
45,46,1.0285644022161757,0.07190827021129934,85.78333333333335,1.973293918525291,91.17333333333333,0.4073764297987229
46,47,1.0457812250065146,0.07517322190208281,85.3,1.7554676489946188,91.64333333333333,0.41249915824829936
47,48,1.0624008484946366,0.07603139537799772,76.98333333333333,10.612675859032391,91.18333333333334,0.20997354330698376
48,49,1.0788839572826556,0.07637677408793092,86.51666666666667,1.04109984578276,91.56,0.2817800560721122
49,50,1.0934399681905382,0.0766028165161101,84.68333333333332,2.25770286402401,91.75333333333333,0.45987921119451736
50,51,1.0949924864531642,0.07646214255610198,86.45,0.6416125518306728,93.58333333333333,0.16519348924485217
51,52,1.0965002598055011,0.0764354089117229,86.38333333333333,1.0265909062956318,93.70333333333333,0.24716166549222515
52,53,1.0980185218984675,0.07641591031117713,86.5,0.6745368781616045,93.60666666666668,0.2824102610663327
53,54,1.0995186266415684,0.07635888404696735,86.63333333333333,0.5572751165766805,93.65666666666665,0.26195843605851354
54,55,1.100961896927379,0.07640544240309358,86.33333333333333,0.3858612300930097,93.67333333333333,0.2828819934570271
55,56,1.10247388398758,0.07642571981280206,86.53333333333335,0.638139657302554,93.66666666666667,0.2945429604583323
56,57,1.1039068700722605,0.07642035307567203,86.61666666666667,0.44969125210773303,93.79,0.29977769541222576
57,58,1.1054431918357968,0.07639576149742137,86.61666666666667,0.46963342678684233,93.79666666666667,0.27523727137790455
58,59,1.1068792328832295,0.07630471587535322,86.40000000000002,0.5016638981097492,93.69333333333333,0.23570226039551584
59,60,1.1083368178117683,0.07623313212278876,86.81666666666668,0.4496912521077383,93.66666666666667,0.154344492037203
60,61,1.109804059037398,0.07619426848145283,86.66666666666667,0.8891319112232738,93.69333333333333,0.18926759422104092
61,62,1.1112270016217247,0.07618328766862484,86.65000000000002,0.7118052168020869,93.73666666666668,0.2815828277592355
62,63,1.1127624760442643,0.07607871515251811,86.83333333333333,0.6712343521867414,93.71333333333332,0.15173075568988098
63,64,1.1142763894668348,0.07599468353920394,86.51666666666667,0.7553512795749746,93.74000000000001,0.19252705437591247
64,65,1.115780848860669,0.07588634192012739,86.53333333333332,0.5436502143433359,93.78333333333335,0.29691001255524485
65,66,1.1173264092033757,0.07593323114472869,86.43333333333334,0.6018490028422626,93.81,0.27904599381941475
66,67,1.1188420157982704,0.07594193622425159,86.51666666666667,0.5104464277037867,93.58,0.3112341026729971
67,68,1.1203538074381614,0.07599575482510926,86.36666666666667,0.9366014212151451,93.69666666666667,0.2094967514996098
68,69,1.1219265406838261,0.07598220151331321,86.40000000000002,0.5612486080160897,93.64666666666666,0.28686039965266874
69,70,1.1234912488044317,0.07588401632843941,86.28333333333332,0.7352248333370972,93.67333333333333,0.24513035081134
70,71,1.1250220523647212,0.0758996040077236,86.31666666666666,0.860555376228377,93.73666666666666,0.3231442746239254
71,72,1.126487186087462,0.07598627908728273,86.41666666666667,0.8956685895029629,93.76333333333332,0.25315783394729635
72,73,1.1280262380992523,0.07595739345250674,86.53333333333335,0.805536398239643,93.82666666666667,0.24225789747475598
73,74,1.1295584463350117,0.07594084941197338,86.58333333333333,0.7771028817916537,93.82333333333334,0.21514852750806793
74,75,1.1309956321480683,0.07585866504666423,86.25,0.5930148958219076,93.90333333333335,0.3113768706175116
75,76,1.1323198932030845,0.07594361345033245,86.26666666666667,0.43652669512363085,93.71666666666665,0.3189914662738738
76,77,1.1336417283424802,0.07604397803390371,86.38333333333333,0.6737127643802603,93.78666666666668,0.3347967874530622
77,78,1.135028709517738,0.07614487676014085,86.38333333333333,0.7003967129816906,93.83333333333333,0.23098821518760598
78,79,1.1364088206962775,0.07618351731146487,86.25,0.4949747468305853,93.81,0.1675310916417251
79,80,1.1377265453616392,0.0761996418144102,86.33333333333333,0.6649979114420063,93.74000000000001,0.2616613587572053
80,81,1.13906972755033,0.076300262295461,86.53333333333335,0.6548960901462808,93.67333333333333,0.3022508156408421
81,82,1.1404935058446493,0.0761900544743845,86.40000000000002,0.6819090848492957,93.78333333333335,0.2532894698868344
82,83,1.1418623373270949,0.07619760623943349,86.48333333333333,0.45521667612492034,93.72666666666665,0.3021405118299888
83,84,1.1433003924997391,0.07615018192718047,86.61666666666667,0.7027722880769312,93.77999999999999,0.1256980508997652
84,85,1.1447581204510886,0.07608440456498552,86.36666666666667,0.5312459150169732,93.79666666666667,0.14817407180595366
85,86,1.1461323555998941,0.07602658614112691,86.55,0.5212165257037241,93.85666666666667,0.24115462996914683
86,87,1.147449510863873,0.07601003143993362,86.46666666666665,0.5169354139756954,93.82666666666665,0.26549743668986703
87,88,1.1488662019377207,0.07594821626071625,86.13333333333333,0.5169354139756939,93.74333333333334,0.16418147141366365
88,89,1.150218315058989,0.07607295461244813,86.48333333333335,0.503873881927701,93.67,0.33436506994600995
89,90,1.1516033299789585,0.07613747261685191,86.16666666666667,0.5948856099191551,93.82333333333334,0.21296843793284503
90,91,1.1530114545315413,0.07622971305701273,86.45,0.5400617248673217,93.85333333333334,0.1897952112731552
91,92,1.1544081365503616,0.07632810292534294,86.3,0.804155872120984,93.83666666666666,0.1960158723731877
92,93,1.1558116899232989,0.07640077740184774,86.40000000000002,0.43011626335213,93.82000000000001,0.1430617582258306
93,94,1.1572835366118752,0.07647416044728896,86.3,0.4600724580614063,93.86333333333334,0.11728408057172648
94,95,1.1586353114925239,0.07651263660727577,86.63333333333333,0.6249444419750902,93.84666666666668,0.13097921802925377
95,96,1.1599995705720156,0.0766301681530774,86.45,0.5354126134736387,93.81,0.27067816067548794
96,97,1.161324165869942,0.07671798476093866,86.60000000000001,0.60138728508896,93.82666666666667,0.21929178937864732
97,98,1.162705181842165,0.076800934146568,86.41666666666667,0.4870546398734164,93.84333333333332,0.18926759422104825
98,99,1.1639919146630566,0.07690685637824096,86.55000000000001,0.6377042156569672,93.88,0.08602325267042953
99,100,1.1653163115752168,0.07703770694463245,86.41666666666667,0.3519785346990456,93.88,0.19612920911141238
100,101,1.1654484082195233,0.07704930190137754,86.53333333333335,0.6141841924229424,93.99666666666667,0.19136933459209687
101,102,1.1655790170810267,0.07706021703963434,86.5,0.6013872850889584,94.02666666666666,0.27207025236549
102,103,1.1657099695833253,0.07707169582051453,86.51666666666665,0.5661762583820993,93.95666666666666,0.19136933459209687
103,104,1.1658392223042076,0.07707956878530645,86.56666666666666,0.5104464277037851,93.98333333333333,0.2174600857373331
104,105,1.1659675980166566,0.07708900848023649,86.46666666666668,0.4326918328582383,94.02999999999999,0.21118712081943047
105,106,1.1660947990082948,0.07709592916257432,86.5,0.48131763593979005,94.04666666666667,0.2638602323621755
106,107,1.1662182102637766,0.07709669862342859,86.53333333333335,0.3922867431980009,94.02000000000002,0.28855964143772267
107,108,1.1663459821824216,0.07710173071786441,86.5,0.45460605656619224,94.04,0.247116706571341
108,109,1.1664822055961703,0.07709910288959691,86.51666666666667,0.44969125210773586,94.02333333333333,0.2725598812901295
109,110,1.1666187048720489,0.07709626975651383,86.51666666666667,0.49385107966763325,93.99333333333334,0.3171049598406738
110,111,1.1667525644721535,0.07709271491430164,86.60000000000001,0.5016638981097427,94.07666666666667,0.3037908637350529
111,112,1.1668833512373238,0.07709585830779364,86.61666666666667,0.5328122454381977,94.08999999999999,0.2779688231918589
112,113,1.1670102936391338,0.07709464625914048,86.5,0.4966554808583803,94.10333333333334,0.26849374087469396
113,114,1.1671357664835564,0.07709043083585697,86.58333333333333,0.47842333648024105,94.14,0.32135131346653606
114,115,1.1672635086009198,0.07708355728503576,86.55,0.4600724580614093,94.09999999999998,0.28331372481167416
115,116,1.1673914705723607,0.07707961350793899,86.55,0.60138728508896,94.10000000000001,0.26280537792569614
116,117,1.167519332540816,0.07707621878730989,86.38333333333333,0.526518966631038,94.14999999999999,0.2299275248130752
117,118,1.1676507850908624,0.07707553637347425,86.5,0.5338539126015618,94.12333333333333,0.23098821518760695
118,119,1.1677784068708432,0.07707347603698092,86.43333333333334,0.4731689855526061,94.14666666666666,0.21853044537445418
119,120,1.1679152554954264,0.07707282683009864,86.35000000000001,0.4600724580614062,94.11666666666666,0.20677416559027817
120,121,1.1680473615139377,0.07706937422050798,86.36666666666667,0.563224841623861,94.08333333333333,0.2499777767900328
121,122,1.1681817088018598,0.07706449903473653,86.43333333333334,0.5661762583820993,94.11333333333334,0.26081070189357813
122,123,1.1683137012025344,0.0770607218054849,86.36666666666667,0.44969125210773836,94.12666666666667,0.203360653902262
123,124,1.1684466977536097,0.07704994362396526,86.28333333333335,0.3472111109333252,94.08999999999999,0.21648710508172628
124,125,1.1685808474722685,0.07703858123421688,86.36666666666667,0.46963342678684794,94.13666666666666,0.23456816114345297
125,126,1.1687152427146585,0.07702609157821087,86.40000000000002,0.2857738033246995,94.07000000000001,0.22015146301277638
126,127,1.1688510495401687,0.07701394253266458,86.38333333333333,0.41899350299921817,94.13,0.21924111536540963
127,128,1.168986352981431,0.07700189431894502,86.28333333333335,0.5137011669140814,94.09666666666665,0.23156472577277987
128,129,1.169122780043175,0.07699744164048912,86.36666666666667,0.42882267767561905,94.08999999999999,0.190962474498704
129,130,1.1692597491148997,0.0769901511820144,86.38333333333333,0.42882267767561905,94.13,0.25508168626278926
130,131,1.1693944622551937,0.07698528396257166,86.5,0.489897948556631,94.06,0.24913182588073257
131,132,1.1695246773031338,0.07698061641429506,86.45,0.5016638981097492,94.08666666666666,0.28075295585660703
132,133,1.169648890805937,0.07698364873462044,86.36666666666666,0.5948856099191597,94.06333333333333,0.2782484900627876
133,134,1.1697751431104484,0.0769803533486123,86.36666666666667,0.5104464277037827,93.99666666666667,0.24499433100017406
134,135,1.1699042025305564,0.07697375153594503,86.08333333333333,0.5542763049438649,94.05666666666667,0.24796953217863188
135,136,1.1700323951835552,0.07696795051907745,86.09999999999998,0.48131763593978516,94.01666666666667,0.2460803843372209
136,137,1.1701621511561175,0.07696036845268213,86.26666666666667,0.5169354139756953,94.04666666666667,0.24499433100017406
137,138,1.1702919484423402,0.07695273505499599,86.16666666666667,0.5807083796728091,94.04333333333334,0.19396448701301736
138,139,1.1704198066150604,0.07694724000642049,86.16666666666667,0.5661762583821057,94.00999999999999,0.17795130420051838
139,140,1.1705449146208249,0.0769458053206365,86.18333333333334,0.5038738819277011,94.03333333333335,0.23584363935077965
140,141,1.1706739621751034,0.07694023493531528,86.05,0.48131763593979643,94.02,0.17146428199482233
141,142,1.1707957044466106,0.07694264552783268,86.08333333333333,0.37043517951488397,94.01333333333332,0.17987650084309142
142,143,1.1709173061538116,0.07694507712354,86.08333333333333,0.5906681715556485,94.02,0.24752104287649232
143,144,1.17103774185224,0.07694756950612192,86.18333333333334,0.45154057280480575,94.05666666666667,0.26637484032008957
144,145,1.1711642552757981,0.07695010045771236,86.16666666666667,0.2718251071716704,94.02333333333335,0.17211107524567548
145,146,1.1712918696879404,0.07695156372571942,86.21666666666665,0.18408935028645546,94.02333333333333,0.17931970208417133
146,147,1.1714210969303662,0.07695350052602741,86.2,0.3240370349203943,93.96999999999998,0.1920069443188593
147,148,1.1715450108309213,0.07695738789575632,86.3,0.18708286933870416,94.00333333333333,0.22954060400915385
148,149,1.1716692600363101,0.07696174608153873,86.38333333333333,0.23921166824011506,93.95666666666666,0.2347102232304497
149,150,1.1717929471265878,0.07696685626798008,86.13333333333334,0.20138409955990474,93.96,0.20314198646923842


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_2_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0002705831495656667,2.921097867194367e-05,75.10000000000001,0.9548123724934996,67.24333333333334,0.7108836441750243
1,2,0.0005489916598671333,6.596864522037993e-05,79.93333333333334,0.15456030825826214,76.53666666666668,0.6030109636003492
2,3,0.0008684286271676,7.488519865080164e-05,78.28333333333335,0.22484562605387073,78.48666666666666,0.6138584708401666
3,4,0.0012345828816159,0.0001019321342316766,80.5,1.309580085370876,79.32333333333334,0.33993463423951914
4,5,0.0016183233721888668,0.00011701121613105131,80.18333333333334,2.352421919828348,79.88,0.3860915262818738
5,6,0.0020186654396247665,0.00012784333075282827,81.69999999999999,1.177568115510372,80.31666666666666,0.626223247377126
6,7,0.0024310750456478336,0.00015030749027376524,80.93333333333334,0.45886332993120343,80.61666666666667,0.624944441975087
7,8,0.0028558728271308995,0.00018090675295299213,82.41666666666667,0.18856180831640867,81.06,0.5479051012721058
8,9,0.003302472884682467,0.00019709479539010234,82.43333333333332,0.3472111109333254,81.37333333333333,0.48582118338152225
9,10,0.0037472922022941334,0.00020212265020661365,82.83333333333333,0.7982620009885378,81.58666666666667,0.38767110917488784
10,11,0.0042064408928199,0.00021279691311304347,82.81666666666666,0.676182092503356,81.81,0.5219833969262544
11,12,0.004673841011467567,0.00023100030149993556,82.73333333333333,0.3704351795148842,82.04,0.39597979746447015
12,13,0.0051610865110596,0.00024958664805818095,82.43333333333332,0.19293061504649933,82.17666666666666,0.5865909041989059
13,14,0.005653057169533233,0.0002510452069495568,82.71666666666665,0.023570226039556944,82.35666666666667,0.39237170585498843
14,15,0.006146516506096967,0.00026816543100204347,83.33333333333333,0.45521667612492694,82.57000000000001,0.5242772803266109
15,16,0.006662475303795233,0.0002726432901257592,82.8,0.7359800721939872,82.54,0.38270963754087123
16,17,0.007172100902061,0.00028613435434706656,82.81666666666668,1.2208831047874962,82.86666666666666,0.4294440850940051
17,18,0.007710682633615534,0.0002885911807780642,82.71666666666667,0.836991968632644,82.89999999999999,0.3965686153324057
18,19,0.008260062830599,0.00028978321287995677,83.38333333333333,0.4109609335312709,82.98333333333333,0.45536310297998084
19,20,0.008825731207299932,0.0002938203331958675,83.5,0.5115336417740937,83.15333333333335,0.38612030364756117
20,21,0.009412220929406065,0.0002944228608803994,83.71666666666667,0.5390320542932073,83.27,0.26191601707417445
21,22,0.009992977006549499,0.00029501391212020874,83.5,0.3082207001484544,83.29,0.1512172829628485
22,23,0.010599373513910765,0.00029073916807027366,84.13333333333334,0.16499158227686414,83.38333333333334,0.29009576962712924
23,24,0.0112112855136527,0.0002921115423416944,84.08333333333333,0.42491829279939874,83.55000000000001,0.21181753153756397
24,25,0.0118253473197738,0.00029548325226543367,84.21666666666667,0.8993825042154688,83.70333333333333,0.12552113589174907
25,26,0.012476108944794803,0.00028767027115727303,83.33333333333333,1.3123346456686351,83.73333333333333,0.30269162892657214
26,27,0.013112297476226333,0.00028938782435229904,83.18333333333334,0.7408703590297617,83.68666666666665,0.2007209228976533
27,28,0.013777860094457401,0.0002937895330146935,83.46666666666667,0.8624899355290423,83.78333333333333,0.1922382780706099
28,29,0.014447844658578568,0.00028369232401711305,83.44999999999999,1.1321071798494489,84.04666666666667,0.1649915822768632
29,30,0.015138179461492632,0.00028130564592633914,84.26666666666667,0.10274023338281042,83.96,0.22449944320643994
30,31,0.015844710992014167,0.00027328689250494877,84.46666666666665,0.1433720877840472,84.10000000000001,0.32526911934581076
31,32,0.0165491785617549,0.00028423068760877044,84.3,0.2121320343559589,84.07333333333332,0.4120140234938075
32,33,0.01727589370699537,0.0002930874967773756,84.51666666666667,0.3299831645537211,84.17666666666666,0.27860764925289416
33,34,0.018019602298583303,0.00030525748216239044,83.76666666666667,0.5265189666310445,84.22333333333334,0.24689178916188353
34,35,0.018790123764625234,0.0002999943587279869,84.5,0.4600724580614063,84.28333333333335,0.11469767022723588
35,36,0.019562730604162235,0.0002766870315779614,83.61666666666667,0.9312476696466061,84.31,0.18239152027072275
36,37,0.0203201549308035,0.00026320102771520564,82.85000000000001,1.4306175822583291,84.21666666666668,0.3583604640891993
37,38,0.021117718689334968,0.0002549245655057304,84.10000000000001,0.3894440481849324,84.19666666666667,0.29601051032391074
38,39,0.021881539648309134,0.00024802056733598836,83.66666666666667,0.8956685895029576,84.41666666666666,0.223656482629553
39,40,0.022669176370580968,0.00023674319363719873,84.98333333333333,0.2054804667656324,84.29,0.13490737563232552
40,41,0.02344840532987633,0.0002213277728575713,83.73333333333333,0.7760297817881899,84.44,0.23338094752286057
41,42,0.0242594269527087,0.00021191555381002648,84.95,0.43011626335213055,84.55,0.19304576314093444
42,43,0.025076390013961933,0.0002027411146581321,84.23333333333333,0.8488554385497918,84.58999999999999,0.24993332444207284
43,44,0.0258930533014791,0.00020607691510939516,82.0,3.2375402185404054,84.66,0.33950945004029776
44,45,0.0267125941898974,0.00020769367581029982,85.33333333333333,0.1840893502864559,84.67999999999999,0.26280537792569364
45,46,0.027529648006617165,0.0001979600548553551,82.51666666666667,0.7961713941664178,84.68333333333334,0.14974051630144097
46,47,0.028369232754825963,0.00017470106762330586,82.93333333333334,2.288133640230733,84.73666666666668,0.20072092289765936
47,48,0.0292436791551431,0.0001820090445407613,84.36666666666666,1.1025223605694163,84.81,0.0496655480858365
48,49,0.030093049759533936,0.00016082527365552423,82.81666666666668,2.2395436042987766,84.89666666666666,0.08956685895029354
49,50,0.030979327475030568,0.00016640078727876215,84.78333333333333,0.35197853469905077,84.84666666666668,0.1508494466531269
50,51,0.03106599960108307,0.00016518027003140591,84.85000000000001,0.48131763593979005,85.17999999999999,0.14236104336041577
51,52,0.031153420504398732,0.00016379488149188888,84.91666666666667,0.6637435917246621,85.24000000000001,0.15895492023422053
52,53,0.031241018922566397,0.00016236069599849485,85.08333333333333,0.6128258770283415,85.19333333333333,0.20853989759489008
53,54,0.031328605645643604,0.00016057478689683602,85.10000000000001,0.4415880433163914,85.31666666666666,0.08806563209081637
54,55,0.03141544719253097,0.0001589620146086981,85.08333333333333,0.46963342678684794,85.25666666666667,0.12970050972229086
55,56,0.0315033217860216,0.00015796871442198026,84.75,0.5759050847723683,85.2,0.09626352718795231
56,57,0.03159012914248121,0.0001560571881520441,85.21666666666667,0.2094967514996083,85.27999999999999,0.12832251036613543
57,58,0.031678144984014896,0.0001545739023049263,84.96666666666665,0.047140452079107185,85.13666666666667,0.1236482466066088
58,59,0.03176633353227756,0.00015367091460844487,85.18333333333334,0.28674417556808285,85.21666666666667,0.1014341603646846
59,60,0.03185489880866366,0.00015236101463818742,85.41666666666667,0.23921166824012166,85.24,0.17281975195754584
60,61,0.03194208568526714,0.0001516314667915782,84.7,0.4708148963941884,85.16333333333334,0.12657891697365356
61,62,0.03202981895777607,0.0001509428773400996,84.71666666666667,0.6786424357167412,85.25,0.16062378404209088
62,63,0.032117367716245265,0.00015073036389659132,84.78333333333332,0.5807083796728091,85.24,0.18832595855767353
63,64,0.0322049039821512,0.00014930227018643543,84.8,0.6720615051218604,85.27666666666666,0.15173075568987704
64,65,0.0322926572242166,0.00014798222208394906,84.95,0.26770630673681933,85.33666666666666,0.14522013940527806
65,66,0.03238113710161563,0.0001466232271520078,84.75,0.5671566509057864,85.27,0.17281975195753924
66,67,0.03246860466441707,0.00014620442897861507,84.68333333333334,0.551261180284711,85.31333333333333,0.1732692189115589
67,68,0.032556571892108165,0.0001453637835608818,85.11666666666666,0.3659083066683381,85.32666666666667,0.19601587237318607
68,69,0.03264403778478964,0.00014342753967679572,85.06666666666668,0.33249895572100513,85.24333333333334,0.11897712198382869
69,70,0.03273302895815534,0.00014208871500006397,84.81666666666666,0.3118047822311668,85.19,0.1564182427553331
70,71,0.03282159616091607,0.00014245723385400937,84.66666666666667,0.44969125210773586,85.29333333333332,0.1890913947157729
71,72,0.03291062162586457,0.00014251186557662877,85.03333333333332,0.2624669291337253,85.25666666666666,0.18263503375736936
72,73,0.0330002575672661,0.0001427739210595298,84.86666666666666,0.45521667612492034,85.31666666666666,0.24513035081134
73,74,0.033089342734667966,0.00014240144424781278,84.68333333333334,0.3399346342395192,85.27333333333333,0.22231109334043841
74,75,0.03317979615968213,0.00014249308101682107,84.5,0.32403703492039215,85.39666666666666,0.20531818125912848
75,76,0.033270390699323964,0.00014216545771341687,84.68333333333334,0.47667832153583845,85.27,0.24262453846770357
76,77,0.03336083108655653,0.00014223755170298524,84.58333333333333,0.5071708018234292,85.38333333333333,0.07930251502246756
77,78,0.03345116814204533,0.00014282515070067534,84.68333333333334,0.6128258770283411,85.24666666666667,0.15923427883328273
78,79,0.033541561649688606,0.0001436619399385415,84.86666666666666,0.38586123009300316,85.29333333333334,0.10370899457402644
79,80,0.03363176219427777,0.00014377355734176438,84.8,0.49497474683058196,85.37333333333333,0.16357125528513544
80,81,0.0337222883760471,0.00014421097130202937,84.94999999999999,0.4262237284181471,85.46333333333332,0.20417857108151474
81,82,0.033811782215854326,0.0001437216126087096,85.05000000000001,0.4320493798938569,85.36,0.23930454794396724
82,83,0.03390210764057333,0.00014370469024482942,85.06666666666666,0.4478342947514814,85.42333333333333,0.22425184255404945
83,84,0.03399256510280424,0.000143382443011876,85.01666666666667,0.5201495511442421,85.37,0.20049937655763544
84,85,0.03408295675999177,0.000142255437493766,85.26666666666667,0.38801489089409497,85.43,0.1768238294650013
85,86,0.034173782900990705,0.000141776115125267,84.93333333333334,0.24944382578493296,85.50333333333333,0.17613126418163688
86,87,0.034263854864827664,0.00014124574126719354,84.85,0.31885210782848217,85.51,0.1272792206135767
87,88,0.03435336358263367,0.00014104218741806595,85.28333333333333,0.30092450142113025,85.54,0.20542638584174247
88,89,0.034442522617130676,0.00014055673836989898,85.35000000000001,0.3341656275960557,85.50333333333333,0.16539514973406486
89,90,0.0345330695366971,0.00013988637920503254,85.2,0.5354126134736387,85.39999999999999,0.17281975195754146
90,91,0.03462292845087723,0.00013835016046139106,85.48333333333333,0.08498365855987956,85.46,0.22553639765382952
91,92,0.034713704778252204,0.00013693600190831714,85.51666666666667,0.3704351795148831,85.41000000000001,0.15121728296284628
92,93,0.03480392102743783,0.00013573492918347193,85.26666666666667,0.39651257511233917,85.43,0.16872067646458308
93,94,0.034895224658290896,0.00013569366569300993,85.35000000000001,0.4708148963941864,85.34999999999998,0.1838477631085034
94,95,0.034985538876899966,0.000135112611658682,85.33333333333333,0.4836206042848962,85.31333333333333,0.14704496666741826
95,96,0.03507746987107176,0.0001358992758289835,85.08333333333333,0.4326918328582436,85.38333333333333,0.0939266853573708
96,97,0.03516970496553467,0.0001357363900010431,85.10000000000001,0.5671566509057864,85.5,0.12027745701779272
97,98,0.03526112584317476,0.00013567784399561017,85.21666666666665,0.6835365551469973,85.40666666666665,0.21638443156156287
98,99,0.03535234836632073,0.00013562750970640917,85.28333333333335,0.6612278141625749,85.46666666666665,0.1517307556898745
99,100,0.03544446671251423,0.00013542035307498838,85.14999999999999,0.674536878161601,85.48666666666666,0.17745108872275112
100,101,0.03545369018275013,0.00013533699782629764,85.01666666666667,0.6847546194724724,85.44,0.15641824275533037
101,102,0.03546290845955453,0.00013528086388879193,85.08333333333333,0.7027722880769378,85.47333333333331,0.14197026292697926
102,103,0.035472166076768834,0.00013520704499131027,85.13333333333334,0.5720334100576819,85.45333333333333,0.16006942938057334
103,104,0.03548136880749606,0.0001351602345630948,85.21666666666668,0.732954447576534,85.46666666666668,0.11897712198382657
104,105,0.03549064200667717,0.0001350948739982563,85.11666666666666,0.6637435917246601,85.41333333333334,0.12036980056845212
105,106,0.035499890486833934,0.00013503281864987246,85.08333333333333,0.611464544261472,85.43666666666667,0.12657891697365106
106,107,0.035509155189959035,0.00013496655404192332,85.08333333333333,0.5948856099191551,85.43,0.10677078252031051
107,108,0.03551837908675487,0.0001349710644626517,85.14999999999999,0.6363961030678902,85.46333333333332,0.12229290885229087
108,109,0.035527611164459565,0.00013491720168312243,85.06666666666666,0.5778311941119911,85.42,0.19442222095223222
109,110,0.0355368298092044,0.00013489325382077996,85.05,0.6416125518306661,85.42666666666666,0.15627610892974825
110,111,0.03554606926600837,0.00013486552522347923,84.96666666666665,0.6485025486114575,85.43666666666667,0.17326921891156513
111,112,0.03555527752639657,0.0001348404612492975,85.01666666666665,0.5421151989096824,85.39,0.1256980508997637
112,113,0.03556448244619027,0.00013477751852564212,85.18333333333332,0.6249444419750906,85.38333333333334,0.16499158227685695
113,114,0.035573717136214766,0.00013474811332777112,85.05,0.5787918451395091,85.37333333333333,0.16048537489614112
114,115,0.035582940976703996,0.00013473863746518843,85.16666666666667,0.5661762583821057,85.37333333333333,0.13816254517375612
115,116,0.03559215174622583,0.00013468959898768894,85.18333333333334,0.6407460928913703,85.39,0.13952299690971587
116,117,0.0356013671302425,0.00013463724192312062,85.25,0.6096447052723987,85.37666666666667,0.21853044537444521
117,118,0.0356105988110195,0.00013458289865613075,85.11666666666666,0.5071708018234359,85.36666666666667,0.17594190960529116
118,119,0.03561982176646633,0.0001345466128662678,85.08333333333333,0.6276056794587553,85.41333333333334,0.14197026292697715
119,120,0.035629079947689636,0.00013453990760797422,85.15,0.7071067811865476,85.39666666666666,0.12119772641798808
120,121,0.0356383536264759,0.00013456036724096757,85.10000000000001,0.6416125518306728,85.35666666666667,0.17987650084309884
121,122,0.03564760855989806,0.00013457448798395139,85.08333333333333,0.6956212251569742,85.35333333333334,0.16819301082057608
122,123,0.035656855253641734,0.00013454978531889246,85.08333333333333,0.5892556509887895,85.39,0.18832595855767104
123,124,0.035666113964008365,0.00013454003024628803,85.06666666666666,0.5482294734466195,85.37333333333333,0.2428076513529921
124,125,0.035675421886265234,0.00013459796397988742,85.03333333333332,0.6276056794587526,85.38333333333333,0.20531818125912632
125,126,0.03568474252115374,0.00013464267976911256,84.93333333333334,0.5906681715556448,85.41000000000001,0.17454703282114648
126,127,0.03569408568860763,0.00013472707522060482,85.05,0.5099019513592736,85.38333333333333,0.17556258776351075
127,128,0.0357033625392159,0.00013480906059506987,85.14999999999999,0.46368092477478284,85.38,0.18991226044325824
128,129,0.03571269384680497,0.0001348349969829694,85.13333333333334,0.4836206042848962,85.33999999999999,0.18184242262648254
129,130,0.03572198550459147,0.00013487532840272733,85.03333333333335,0.4478342947514881,85.31333333333333,0.10077477638554312
130,131,0.035731179612382306,0.000134835495405752,85.16666666666667,0.5265189666310445,85.33,0.14966629547095828
131,132,0.035740423774972406,0.00013484313956591817,85.08333333333333,0.48362060428489984,85.38666666666667,0.18061622912191413
132,133,0.03574967149977757,0.00013489760906835514,85.28333333333335,0.5249338582674549,85.39,0.17682382946499461
133,134,0.035758951370574894,0.0001349050742822872,85.18333333333334,0.44969125210773586,85.32666666666667,0.15062831370259985
134,135,0.03576820178155273,0.00013492434300093782,85.10000000000001,0.6041522986797275,85.37333333333333,0.08730533902472186
135,136,0.035777437283060765,0.00013492727703690973,85.2,0.5715476066494131,85.37666666666667,0.12119772641798808
136,137,0.035786702843127766,0.00013499472035822635,85.18333333333334,0.5948856099191551,85.38333333333333,0.12814921857827355
137,138,0.0357959572091067,0.00013504070332804496,85.14999999999999,0.6041522986797315,85.40333333333332,0.14727148022916892
138,139,0.035805170379268864,0.00013505954713375566,85.31666666666668,0.5436502143433388,85.44333333333333,0.19430788855720124
139,140,0.0358143873944603,0.00013504416173802468,85.14999999999999,0.6041522986797315,85.48333333333333,0.17133463034528743
140,141,0.03582363282074987,0.00013495048172516025,85.13333333333333,0.5948856099191616,85.40666666666668,0.18006171781426214
141,142,0.03583289157314103,0.00013486778719938377,85.18333333333334,0.4478342947514814,85.44333333333334,0.2344260129668974
142,143,0.0358421674107029,0.0001348694201865354,85.21666666666665,0.4089281382128376,85.45666666666666,0.20154955277107497
143,144,0.03585140150514953,0.00013487398813967477,85.1,0.48131763593978516,85.47333333333334,0.23471022323045587
144,145,0.03586058821490743,0.00013488332468608087,85.15000000000002,0.35590260840104343,85.46,0.24913182588073293
145,146,0.0358697921775708,0.0001348731857477204,85.21666666666667,0.39228674319799467,85.44000000000001,0.29977769541222576
146,147,0.035879009663340934,0.00013489419496570278,85.2,0.362859017617953,85.48,0.2255363976538314
147,148,0.035888268862427866,0.00013493662342515126,85.21666666666665,0.37043517951487753,85.50333333333333,0.22647050335284358
148,149,0.03589750477744663,0.00013494756809129165,85.08333333333333,0.37043517951488397,85.46,0.27904599381941475
149,150,0.03590670868602263,0.0001349478942697101,85.08333333333333,0.4496912521077358,85.48,0.23508863576673858


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_4_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00047929603203416665,7.233730160469532e-05,78.71666666666667,2.9783477895564054,73.15333333333332,1.0032391982418212
1,2,0.0011959908542933664,0.00017827627729098545,81.88333333333333,0.6737127643802544,79.99666666666667,0.4481319250201
2,3,0.0019625185991074667,0.00025429540211879283,82.13333333333333,0.3299831645537235,81.07,0.31968734726291614
3,4,0.0028343117816711665,0.0003169081599030233,83.33333333333334,0.6195876765147037,81.55999999999999,0.34127212992957556
4,5,0.003800152505404533,0.0003737812531177885,83.36666666666666,1.2472191289246535,82.32666666666667,0.20499322482029414
5,6,0.0048800220203709,0.0003763965900133713,83.26666666666667,1.8167431176574078,82.71666666666665,0.04109609335312448
6,7,0.006127810848882867,0.00043614242786943735,83.26666666666667,2.2451181607112694,82.98,0.06683312551921015
7,8,0.007410127439457666,0.0004161024281087954,81.43333333333334,0.8379870059984283,83.27666666666666,0.15923427883328273
8,9,0.008895659268494,0.0003901914229371526,83.98333333333333,0.8910044269749132,83.42,0.13880441875771482
9,10,0.010396993815604034,0.0004729143748920792,84.9,0.07071067811865074,83.60000000000001,0.15577761927396808
10,11,0.012019426229194467,0.0005517201486532307,84.98333333333333,0.42882267767561905,83.54,0.16062378404209088
11,12,0.013791913996405869,0.0005274521981099454,83.64999999999999,1.18953772533703,83.68666666666667,0.009428090415825457
12,13,0.015598946314732498,0.0006270122199234547,82.71666666666667,2.5594053128716356,84.01333333333332,0.2148384405909625
13,14,0.017508508726485798,0.000742009067858976,83.8,1.687206764645834,84.10000000000001,0.3334666400106609
14,15,0.019510292326484265,0.0008004113267297716,84.91666666666667,0.6612278141625854,84.20333333333333,0.17307673314330185
15,16,0.02157555626575677,0.0008549049538352174,82.93333333333334,1.2651306476232218,84.33999999999999,0.1994993734325969
16,17,0.023735516315055934,0.0008929253020932362,84.58333333333333,1.0118739491107036,84.57,0.18708286933869783
17,18,0.025899332563745065,0.0009533465900334577,81.08333333333333,2.264705033528407,84.38666666666667,0.12684198393626855
18,19,0.028167387912364367,0.0009878777370056393,83.7,1.6160651802036545,84.70666666666666,0.22881336402307162
19,20,0.0304813484730511,0.0010595050975596703,82.45,2.5400131233256764,84.69,0.35590260840104343
20,21,0.0328772921305119,0.001170040577034113,84.18333333333334,0.7706418681131229,85.01333333333334,0.12283683848458748
21,22,0.03526511084055076,0.001201839098146248,85.23333333333333,0.9646530752325254,85.13000000000001,0.2969848480983488
22,23,0.0379293405624868,0.0012775460587571496,85.25,0.4415880433163898,85.25999999999999,0.2416609194718912
23,24,0.0406235665077794,0.0013040333290377046,84.91666666666667,0.29533408577782283,85.52,0.1344123010243713
24,25,0.0433363999396341,0.001277666873369865,84.61666666666667,1.247219128924647,85.39666666666669,0.3724095714249138
25,26,0.04607560539866254,0.0014147784434164626,84.76666666666667,0.6859705209085524,85.50333333333333,0.520277703624602
26,27,0.04903130330347554,0.0013739426519015778,82.0,6.340478425692078,85.58,0.13490737563231955
27,28,0.05208294293056424,0.0012730879955828698,83.48333333333333,3.6679543193568955,85.64333333333332,0.363715395452116
28,29,0.05523387158832207,0.001183165236473881,84.3,1.576916823001988,85.49666666666667,0.31982634176829067
29,30,0.05833812936120073,0.001210409298404005,85.66666666666667,0.5249338582674573,85.81,0.26882460204874614
30,31,0.06156065018742024,0.00114782602681564,84.93333333333332,1.2743189902410232,85.88666666666666,0.20237478982214405
31,32,0.06477411486376324,0.0011869008566293465,84.26666666666667,1.6413070672146879,85.92333333333333,0.3116978594016272
32,33,0.0679514745814139,0.0010780038631996594,82.53333333333333,5.407453703505517,85.80666666666667,0.41104203623906127
33,34,0.07118841575866809,0.001011635595543031,83.9,1.7846568297574763,86.08666666666666,0.363715395452116
34,35,0.07452808326296922,0.001016878414464805,79.06666666666666,5.786382481501052,86.00666666666666,0.42050234508528317
35,36,0.07796453724230754,0.0010068567733424836,84.55,0.9797958971132678,86.35333333333334,0.12229290885229564
36,37,0.08135439479515119,0.0010683977554945233,84.38333333333334,2.44142490270652,86.19666666666667,0.12229290885229255
37,38,0.08484323447679797,0.0009463642164841096,83.56666666666666,2.229100466306729,86.33,0.4140853374205223
38,39,0.08844631508656993,0.0009439994009442042,84.19999999999999,1.3441230102437274,86.68333333333334,0.22602851344219463
39,40,0.09215697731919947,0.0009140743654785444,85.93333333333334,1.3701175943043067,86.64999999999999,0.23280893453645354
40,41,0.09591741354681514,0.0009145178404665814,86.01666666666667,0.35197853469905077,86.63333333333333,0.11469767022723588
41,42,0.09966513930030153,0.0011661811366912426,85.53333333333335,0.554276304943865,86.35333333333334,0.2524986248587401
42,43,0.10355159696825207,0.0010375739974762715,83.21666666666665,3.9396136302378166,86.40999999999998,0.5987208587202082
43,44,0.10762776977757056,0.001050825395403006,85.93333333333334,1.3676825492619071,86.46333333333332,0.5680571176289311
44,45,0.11163371270302185,0.0012037214577304768,85.35000000000001,1.3952299690970922,86.83999999999999,0.22226110770892624
45,46,0.11573391586982941,0.0012120336368853376,85.46666666666665,1.5897239452880578,86.79333333333334,0.5634023626345799
46,47,0.11981246323180243,0.0012998167040431693,84.28333333333333,2.1312489817527718,86.97666666666667,0.6533163263092494
47,48,0.1241008607875015,0.0010997905129290417,85.90000000000002,1.644688420339858,86.72666666666665,0.35984564592181345
48,49,0.1285895093567401,0.0010918246193066764,83.85000000000001,0.8031189202104517,86.65333333333335,0.7237095795659698
49,50,0.13297158476223414,0.0010415979016041848,78.8,6.75660170993279,86.64333333333333,0.20741798914805287
50,51,0.13342709454481091,0.0010380131442593403,87.01666666666667,0.3566822426505424,88.23666666666666,0.5209179931194103
51,52,0.1338786750200194,0.001027277041023339,87.03333333333332,0.45154057280479964,88.38333333333333,0.33954217541991627
52,53,0.13432875913923933,0.0010237133472355282,86.76666666666667,0.6328945848682497,88.42333333333333,0.3926264835127077
53,54,0.134772835657736,0.0010199417864691866,86.88333333333334,0.6018490028422561,88.54,0.4786090958879365
54,55,0.13521975570252454,0.0010105943985356885,86.96666666666665,0.3299831645537264,88.46333333333332,0.3660904563386184
55,56,0.13566505478146995,0.0009926674390696654,87.01666666666667,0.5948856099191591,88.36,0.32259365565160397
56,57,0.13611993828680144,0.0009949340889617584,86.95,0.6976149845485407,88.38666666666667,0.2904402788105612
57,58,0.13657735767505955,0.0010010802284505715,86.93333333333334,0.2054804667656324,88.49333333333334,0.3534905310691593
58,59,0.13702730760263812,0.000996383074365382,87.11666666666667,0.5557777333510968,88.48666666666666,0.315841028929992
59,60,0.13747712192766906,0.0010000508578592773,86.88333333333333,0.23921166824011506,88.54333333333334,0.3920317447463797
60,61,0.13792367611412723,0.0010036270341422123,86.7,0.7359800721939872,88.45,0.3849675310984052
61,62,0.13837921009821033,0.0010098467604590941,86.81666666666668,0.3274480450731406,88.46,0.30210373494326
62,63,0.1388400468510931,0.0010195427977696299,86.66666666666667,0.6485025486114575,88.56333333333333,0.29780679792256615
63,64,0.13929752288906136,0.0010197915516501747,86.53333333333335,0.6407460928913683,88.57666666666667,0.232713462342758
64,65,0.1397638583595674,0.0010211275201697882,86.78333333333335,0.7961713941664136,88.68666666666667,0.2239543604298749
65,66,0.1402327708760811,0.0010292483807282432,86.60000000000001,0.7222649560006813,88.66333333333334,0.29227080289044177
66,67,0.14069603974094497,0.001041609875458145,86.76666666666667,0.7919736247011137,88.56333333333335,0.3793268892247038
67,68,0.14115704970203516,0.0010539154801644218,86.40000000000002,1.2376052143824614,88.55666666666667,0.2379542439676624
68,69,0.14162403423870862,0.0010512437582304408,86.95,0.7118052168020869,88.56666666666666,0.2656229575084896
69,70,0.14209951112044408,0.0010568244449019799,86.96666666666665,0.5557777333511014,88.70333333333333,0.21359359124800917
70,71,0.14257634957375132,0.0010592842369758402,86.96666666666665,0.6141841924229424,88.74666666666667,0.20237478982213883
71,72,0.1430528318015253,0.001068368357184607,86.53333333333335,0.6786424357167412,88.65666666666668,0.2732926799035965
72,73,0.14353278068724531,0.0010679834493913685,86.41666666666667,0.3274480450731406,88.67333333333333,0.24143091949642598
73,74,0.14402008720429593,0.0010644920853916117,86.68333333333334,0.24944382578492663,88.65666666666668,0.22691163233490005
74,75,0.14450752512815598,0.0010567787420508172,86.68333333333334,0.23570226039551584,88.7,0.2222611077089305
75,76,0.14499705542241118,0.0010382451950640365,86.73333333333335,0.45521667612492694,88.69,0.34244220923634644
76,77,0.1454943460121599,0.0010158858342691843,86.51666666666667,0.6328945848682521,88.74666666666667,0.4297544518546469
77,78,0.14598794911071475,0.0009988498708452282,86.78333333333335,0.43652669512362574,88.64666666666666,0.45908120801831437
78,79,0.14649619772063294,0.0009977760925122,86.84999999999998,0.7222649560006761,88.60666666666668,0.3772119946248909
79,80,0.14700542419992427,0.000983136700265015,87.01666666666667,0.5104464277037868,88.56666666666668,0.2735365098523812
80,81,0.14751135618837116,0.000974027906681273,86.81666666666666,1.0656244908763832,88.67333333333333,0.18571184369578667
81,82,0.14803920085857522,0.0009536538029104419,86.96666666666665,0.6599663291074475,88.58,0.2535087112244221
82,83,0.14855910085637922,0.0009265292988184372,87.06666666666666,0.8329999333066477,88.61,0.2952964612046616
83,84,0.14907646428324725,0.000901563432311898,87.09999999999998,0.6416125518306647,88.70666666666666,0.302140511829991
84,85,0.1495971060777679,0.0008791957215626016,86.71666666666665,0.42882267767561905,88.75999999999999,0.3429285639896405
85,86,0.15012825334899063,0.0008516509776853964,86.8,0.6416125518306727,88.74666666666667,0.19136933459209687
86,87,0.15064254941308272,0.0008317910961127437,87.0,0.5212165257037291,88.71666666666668,0.16977108770995697
87,88,0.15115873665199434,0.0008183307085045866,86.68333333333334,0.5792715732327551,88.74333333333334,0.2286676384818996
88,89,0.15167435873204627,0.000802285953494984,87.08333333333333,0.526518966631038,88.76333333333332,0.23612614331233422
89,90,0.15219105642956754,0.0007862752040553569,87.21666666666668,0.7027722880769354,88.79333333333334,0.19686430746978026
90,91,0.1527131088803441,0.0007792773999246291,87.3,0.7071067811865476,88.83333333333333,0.20757863302587598
91,92,0.15323166657114595,0.0007735531508409715,86.93333333333334,0.7352248333370855,88.84999999999998,0.289942523039766
92,93,0.15375745549198316,0.0007618864068627881,86.68333333333332,0.6761820925033566,88.77333333333333,0.27182510717166986
93,94,0.15427968794480448,0.0007530556135836916,86.80000000000001,0.6363961030678902,88.90999999999998,0.3353605025441552
94,95,0.15479624144143359,0.0007559778942427045,86.80000000000001,0.7820912137766706,88.89333333333333,0.2701028610651051
95,96,0.15531633248454366,0.0007469416933208477,86.89999999999999,0.6363961030678901,88.92,0.2728858125052825
96,97,0.15584895408458554,0.0007477898653507386,86.85000000000001,0.6013872850889566,88.81333333333333,0.26029897340472724
97,98,0.1563913819022517,0.0007483332868433081,86.73333333333335,0.5104464277037909,88.77333333333333,0.10077477638553825
98,99,0.15692388076227495,0.0007526595324114937,87.08333333333333,0.5421151989096824,88.88333333333333,0.13424687043735573
99,100,0.15746183369263755,0.0007682743047179301,87.14999999999999,0.4262237284181471,88.82333333333334,0.20949675149960983
100,101,0.15751625748382864,0.0007691700089987187,86.88333333333333,0.702772288076931,88.97000000000001,0.28647280266486885
101,102,0.15757100511782576,0.0007701145867928033,87.0,0.42622372841814316,89.0,0.20928449536457142
102,103,0.15762641697550858,0.0007712744780639134,86.91666666666667,0.4696334267868422,89.0,0.24535688292770924
103,104,0.15768126390359927,0.000772467052277812,87.03333333333335,0.4089281382128376,88.94666666666666,0.23098821518760304
104,105,0.1577359588734232,0.0007733358081815368,87.0,0.4966554808583803,88.94666666666667,0.19223827807061591
105,106,0.15779028189178868,0.0007740750490782276,87.09999999999998,0.36742346141747323,88.98333333333333,0.2782484900627924
106,107,0.15784443573716003,0.0007747363592274971,87.13333333333334,0.5137011669140752,88.92,0.28600699292150755
107,108,0.15789875144288087,0.0007753330796003505,87.01666666666667,0.49046463231873433,88.93,0.2204540768504828
108,109,0.15795352606312832,0.0007761363107288192,87.18333333333334,0.3399346342395108,88.98333333333333,0.2882514334550423
109,110,0.1580076116270397,0.0007769840552648642,87.18333333333334,0.45886332993120343,88.93333333333334,0.3219040574802099
110,111,0.15806173934593082,0.000777720836706933,87.03333333333335,0.48705463987341174,88.85000000000001,0.26944387170615397
111,112,0.15811599908650534,0.0007786204965911789,87.05,0.29439202887759586,88.90333333333332,0.3143600200760664
112,113,0.15817084808382556,0.0007800336342830447,87.10000000000001,0.30822070014844893,88.92333333333333,0.27402351886086324
113,114,0.15822557742354584,0.0007814459463037502,86.96666666666665,0.18408935028645546,88.95666666666666,0.2610661899893484
114,115,0.15827974202754813,0.0007820432170418157,87.06666666666666,0.40892813821284413,88.89999999999999,0.26882460204874614
115,116,0.15833411410785114,0.0007834323062192005,87.0,0.39370039370059223,88.92333333333333,0.3113768706175116
116,117,0.1583893104468083,0.0007846824290380109,87.06666666666666,0.40892813821284413,88.91666666666667,0.2831175649011476
117,118,0.15844384587287363,0.0007861754153718494,87.03333333333335,0.5328122454381855,88.89333333333333,0.27884683171152586
118,119,0.158498322033734,0.0007868158995685127,87.01666666666667,0.4921607686744418,88.92333333333333,0.27133415233291763
119,120,0.1585526588954872,0.0007881117864801813,87.09999999999998,0.37416573867739694,88.95,0.2641968962724615
120,121,0.15860772301725753,0.0007895621891783478,87.14999999999999,0.49497474683058434,88.97666666666667,0.25978623691198505
121,122,0.15866299689289476,0.0007910060817397647,87.10000000000001,0.5522680508593608,89.01333333333334,0.22866763848190305
122,123,0.1587175700757517,0.0007925250095569535,87.03333333333335,0.5312459150169732,88.99666666666667,0.24499433100016774
123,124,0.15877248595847968,0.0007937530803369383,87.08333333333333,0.5835713800003888,89.05000000000001,0.20461345670963746
124,125,0.15882721901640934,0.0007951536140366831,87.16666666666667,0.4089281382128376,88.97666666666667,0.20270394394014685
125,126,0.15888209475883472,0.000796409718703982,87.10000000000001,0.5930148958219019,88.99666666666667,0.2774086436208411
126,127,0.15893783149427052,0.0007979546268629344,87.11666666666667,0.5104464277037852,88.96999999999998,0.23790754506740902
127,128,0.1589932051190721,0.0007996181320133884,87.08333333333333,0.5104464277037851,88.89999999999999,0.2083266665599979
128,129,0.1590494738669818,0.0008011171585259605,87.01666666666667,0.4696334267868422,88.88333333333333,0.2003885115358572
129,130,0.15910501809607644,0.0008025726027475068,86.95,0.5099019513592802,88.83333333333333,0.311697859401625
130,131,0.15916097943720528,0.0008042634919073531,87.18333333333334,0.6141841924229424,88.94333333333333,0.1883849486792592
131,132,0.15921664279229641,0.0008062505201484289,87.16666666666667,0.6355225321645859,88.92666666666666,0.27353650985238437
132,133,0.15927333018016523,0.0008077669805131978,87.11666666666667,0.6195876765147037,88.84666666666665,0.26886593106767875
133,134,0.15932946496241596,0.0008095862967169732,87.10000000000001,0.6177917664283566,88.87,0.2550816862627863
134,135,0.15938526468553302,0.0008105131998641679,87.18333333333334,0.5906681715556382,88.95,0.2698147512646377
135,136,0.15944123017310927,0.0008117650145365581,87.01666666666667,0.7961713941664111,88.85666666666667,0.25978623691197467
136,137,0.15949722524724255,0.0008130593709400202,87.06666666666666,0.5948856099191551,88.89999999999999,0.2545584412271601
137,138,0.15955342688649454,0.0008139978273547854,87.14999999999999,0.6570134448142338,88.85666666666667,0.21013223349965965
138,139,0.1596095440541863,0.0008148523617765723,87.23333333333333,0.5632248416238588,88.88,0.1768238294650013
139,140,0.15966611878420042,0.0008163636560672359,87.06666666666668,0.663743591724662,88.89666666666666,0.25901522906749685
140,141,0.15972232083791113,0.0008173636282091184,87.21666666666665,0.7027722880769357,88.91666666666667,0.2623398982660131
141,142,0.15977855894955315,0.0008186690163551972,86.81666666666668,0.7133644853010863,88.89,0.2906314963431615
142,143,0.15983468359651745,0.000820166960727498,87.05,0.46007245806140934,88.94,0.2255363976538314
143,144,0.15989061726528409,0.0008217607833603607,87.03333333333335,0.5976807025680384,88.89999999999999,0.31026870075253365
144,145,0.1599470772459482,0.0008234715287693016,86.96666666666665,0.5542763049438614,88.85000000000001,0.2987752778706227
145,146,0.16000369056963076,0.000824724657287551,87.06666666666668,0.48705463987341174,88.85333333333334,0.2602989734047262
146,147,0.1600597268167164,0.0008261638121191391,87.10000000000001,0.5887840577551917,88.91000000000001,0.22992752481307296
147,148,0.16011571118498946,0.0008278586476389091,86.98333333333335,0.6612278141625749,88.87666666666667,0.2807529558566039
148,149,0.16017148179499263,0.0008293631002417113,87.0,0.5400617248673217,88.88666666666667,0.1887385022252268
149,150,0.1602272559469045,0.000831077595325075,86.95,0.5400617248673217,88.76333333333332,0.18061622912192027


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_4_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.8557838568695294e-05,4.529300248341758e-06,73.76666666666667,3.7763150763085935,64.27666666666666,1.9973371161512956
1,2,0.00010530155758479546,1.6505966212308613e-05,77.23333333333335,0.4988876515698596,75.27,1.26730685576409
2,3,0.0001967236098798,1.6641286243051277e-05,79.58333333333333,0.8730533902472566,77.63000000000001,0.3421500645428386
3,4,0.0003495495286339333,2.8359882585154263e-05,80.43333333333334,0.3171049598406738,78.47000000000001,0.20832666655999288
4,5,0.0005471797480297667,4.53455674472317e-05,81.61666666666667,0.13123346456686266,79.35333333333334,0.23753362335093084
5,6,0.0008021524835417,5.7804827639214816e-05,81.86666666666666,0.4109609335312648,79.89333333333333,0.21929178937864732
6,7,0.0010943998294803666,5.747372443658759e-05,82.18333333333334,0.38586123009300316,80.23333333333333,0.03299831645537139
7,8,0.0014261692136631331,7.484799484800864e-05,81.76666666666667,0.16996731711976285,80.40666666666665,0.1291854825005089
8,9,0.0018257185901889336,9.721917073883979e-05,81.06666666666666,0.2867441755680834,80.85,0.19866219234335553
9,10,0.0022852748536939665,0.0001256230735925534,81.38333333333334,0.8429445744267822,81.04666666666667,0.12283683848458748
10,11,0.0028062821641767666,0.00015250470981930227,82.18333333333332,0.5906681715556485,81.35333333333334,0.2174600857373331
11,12,0.0033588475291009,0.00017306581977981383,82.73333333333333,0.2248456260538679,81.77333333333333,0.07133644853011495
12,13,0.003999496297438901,0.00014909333072571528,82.78333333333335,0.5948856099191551,82.05,0.15769168230020175
13,14,0.004688617693055334,0.00018561367155740498,83.01666666666667,0.7214953607304445,82.27666666666667,0.15062831370259985
14,15,0.005389279495357834,0.00019750291873634363,83.39999999999999,0.24832774042918823,82.62,0.1512172829628463
15,16,0.006153418586111767,0.0002344960306672033,82.23333333333333,0.023570226039556944,82.74333333333334,0.15151090903151557
16,17,0.006979897245325267,0.0002927162691771608,83.06666666666666,0.6548960901462808,83.07666666666667,0.19567546828585525
17,18,0.007861522472089067,0.00030114368948756906,80.38333333333333,2.7824849006279,83.0,0.24779023386727334
18,19,0.0088393762985318,0.00035895442702505456,82.66666666666666,0.3681787005729109,83.10666666666667,0.1239175353029395
19,20,0.009887907252203567,0.00039436583636624957,83.81666666666666,0.6737127643802614,83.16,0.12247448713916355
20,21,0.010914062122249301,0.0004094167841674163,84.23333333333333,0.2013840995599075,83.38000000000001,0.17146428199482233
21,22,0.012094847398587035,0.0004667551061119978,84.45,0.14142135623730817,83.64,0.19815818596935633
22,23,0.013336004996997866,0.0004927718338167083,83.60000000000001,1.1430952132988195,83.63,0.16990193249833177
23,24,0.014630539723493569,0.0004953439206570196,84.11666666666667,1.1785113019775793,83.96,0.17107503227141677
24,25,0.016041246937514336,0.0005688234461973392,83.51666666666667,0.9030811456096062,83.97666666666667,0.07133644853011006
25,26,0.017479236049222968,0.0006781703899196744,83.41666666666667,1.0426994879744749,84.13,0.12675435561220563
26,27,0.019069787073785767,0.0007198704253332268,82.83333333333333,2.869475368231782,84.20333333333332,0.14197026292697715
27,28,0.020757401447066403,0.0008795572889377845,84.95,0.5656854249492393,84.24666666666666,0.1782008853949847
28,29,0.02247776210524233,0.0010065215350618007,85.03333333333335,0.7039570693980975,84.16666666666667,0.2456736769691805
29,30,0.024315851745625765,0.0010782823713135752,84.71666666666665,0.9800793618659386,84.47333333333334,0.03681787005728655
30,31,0.0262428966411393,0.001133479831739507,82.89999999999999,1.6446884203398537,84.66000000000001,0.16391054470859232
31,32,0.028278103054093968,0.0012441153697907719,82.48333333333333,1.921081871122504,84.69666666666667,0.16739839372652468
32,33,0.0303191283609988,0.001204192020286747,84.81666666666666,0.5557777333511059,84.66333333333334,0.2101322334996633
33,34,0.032492440100554465,0.0013434000318336859,84.08333333333333,1.6136569923279465,84.81333333333333,0.15627610892974575
34,35,0.0347109273139042,0.0015769162524572268,82.10000000000001,5.763245613367521,84.83999999999999,0.25311394008759525
35,36,0.0369190810862456,0.0017581977061612423,81.51666666666667,4.1533788119500485,84.89,0.23366642891095757
36,37,0.03922721862630133,0.0017604451280864594,84.3,1.6768025127207584,85.19333333333333,0.023570226039550245
37,38,0.04164276351058577,0.0017500174481784741,84.28333333333333,1.789009657759162,85.10666666666667,0.132748718344928
38,39,0.04409725859371127,0.0017243842101260726,83.13333333333334,2.341770460333143,85.15666666666667,0.2304102621171388
39,40,0.04658973076765136,0.0017311812309857128,84.53333333333335,0.9454569735788565,85.13333333333334,0.03681787005729255
40,41,0.04912301194956357,0.0018304041374818986,82.76666666666667,2.0548046676563194,85.03333333333332,0.0478423336480248
41,42,0.05176289705746273,0.0018476823299209836,83.56666666666666,1.9027757502016807,85.43333333333334,0.18372685039360434
42,43,0.05441747164346017,0.0019257529978404825,79.28333333333335,1.9392151906262376,85.40333333333335,0.06944222218666377
43,44,0.0571849388270396,0.0019515468602791294,85.81666666666666,0.7663042621715133,85.40333333333332,0.12762793146051257
44,45,0.05997670801314476,0.0020499532342377518,83.36666666666666,3.8219395890335917,85.48,0.20704266871026114
45,46,0.06287738916208953,0.0020923545193132155,83.83333333333333,2.658738213681236,85.81,0.3234192325759266
46,47,0.0658405307208604,0.002198404368510379,79.78333333333333,6.881900577279179,85.78333333333335,0.31668421004036285
47,48,0.0690757508706621,0.002249425230175561,86.43333333333334,0.651067499487487,85.72999999999998,0.2286190426597584
48,49,0.0721935899437873,0.0023678939474376555,84.38333333333334,1.554205763583307,85.75333333333333,0.03858612300930085
49,50,0.07526479305598284,0.002360952143921459,86.68333333333334,0.7717224601860129,85.99000000000001,0.23338094752285937
50,51,0.07557507656525583,0.0023579829515560057,86.55,0.6720615051218636,87.00666666666666,0.06649979114419675
51,52,0.07588904256814163,0.002358838917256625,86.98333333333333,0.6141841924229411,86.98,0.13490737563231886
52,53,0.07621599636227461,0.002356698753067468,86.75,0.48989794855663676,86.98666666666666,0.11841546445554664
53,54,0.07654235439098274,0.0023518530946913187,87.08333333333333,0.49888765156985454,87.02,0.10424330514075246
54,55,0.07686449691600226,0.0023457769181280757,86.80000000000001,0.6363961030678902,87.25,0.0898146239020494
55,56,0.07719491483126693,0.0023306083165251144,86.78333333333335,0.42882267767561905,87.14666666666666,0.07586537784493726
56,57,0.07752554950850016,0.002326031936445466,86.68333333333332,0.726100697026393,87.13,0.13140268896284807
57,58,0.07785877374289697,0.002322838909438889,86.93333333333334,0.5720334100576802,87.20666666666666,0.18263503375736817
58,59,0.07819113367200786,0.0023192032097628036,86.78333333333335,0.3299831645537211,87.19666666666667,0.2519700158528539
59,60,0.07852010601581354,0.002324598632742415,86.89999999999999,0.47081489639418683,87.13666666666666,0.2910135544762322
60,61,0.078853315894716,0.0023269647071178044,86.61666666666667,0.10274023338281658,87.33,0.2127596452964375
61,62,0.07918856635895023,0.0023294605645927547,86.28333333333335,0.47842333648024105,87.09999999999998,0.17682382946499114
62,63,0.0795363693570737,0.00233453067706465,86.51666666666667,0.3299831645537211,87.07,0.20607442021431657
63,64,0.07987525217971818,0.0023307217506246852,86.18333333333334,0.30092450142112376,87.04666666666667,0.199053315024447
64,65,0.08021307142557131,0.0023335133884834626,86.60000000000001,0.2121320343559656,87.09333333333335,0.24143091949643006
65,66,0.0805495953025696,0.0023466762766533923,86.63333333333333,0.19293061504650383,87.07333333333334,0.28522895287042055
66,67,0.08089141884679203,0.0023548329147557476,86.46666666666665,0.49385107966763775,87.02333333333333,0.2286676384818996
67,68,0.08122751511646821,0.0023610489241514166,86.60000000000001,0.29439202887759586,87.08999999999999,0.17720045146669647
68,69,0.08155527327325444,0.0023622883707649493,86.76666666666667,0.5071708018234261,87.22666666666665,0.17556258776351713
69,70,0.08188783012939986,0.002366360273101738,86.8,0.2449489742783155,87.34333333333332,0.19344824171395378
70,71,0.08221651445006671,0.002369641023318938,86.68333333333334,0.15456030825826214,87.15666666666665,0.23612614331233125
71,72,0.08255085341014344,0.0023714364530510283,86.33333333333333,0.37043517951487775,87.30333333333334,0.154344492037203
72,73,0.08288372173281293,0.002366441033200308,86.75,0.07071067811865074,87.24666666666667,0.19154343864745157
73,74,0.08321484089008196,0.00236445928777966,85.90000000000002,0.17795130420052505,87.35333333333334,0.2003885115358505
74,75,0.08355179414391707,0.0023663573314072787,86.35000000000001,0.14719601443880195,87.36333333333333,0.24417662095750114
75,76,0.08388880062042586,0.002364179538654753,86.43333333333334,0.29533408577782577,87.3,0.15577761927397596
76,77,0.08423025389163404,0.0023679235491226532,86.36666666666667,0.10274023338281581,87.29,0.18239152027072922
77,78,0.0845785586741749,0.0023733140781199502,86.31666666666666,0.3472111109333254,87.26666666666667,0.24526629518862697
78,79,0.08492360930262532,0.0023791584989731733,86.51666666666667,0.3064129385141733,87.37666666666667,0.19905331502445137
79,80,0.0852736605711195,0.0023845903619525827,86.5,0.31885210782847845,87.19666666666666,0.22573337271116123
80,81,0.08562187490821815,0.002389874984849448,86.60000000000001,0.3341656275960621,87.30666666666667,0.1665999866613323
81,82,0.08596915091823874,0.0023903175722329324,86.56666666666668,0.5734883511361717,87.31333333333333,0.23976840677805417
82,83,0.0863218194036897,0.0023904965033107522,86.60000000000001,0.07071067811865074,87.27,0.18672618098881338
83,84,0.08666862687444592,0.002389317549127279,86.63333333333333,0.20548046676563317,87.21999999999998,0.15513435037626608
84,85,0.08701167868128405,0.0023909121861363423,86.61666666666667,0.3566822426505424,87.24333333333334,0.19703355608175965
85,86,0.0873653765857287,0.002397404929294636,86.61666666666667,0.38801489089408925,87.46666666666665,0.09741092797467987
86,87,0.0877198116647032,0.0024045983382293447,86.55,0.36742346141747906,87.43666666666667,0.2053181812591265
87,88,0.08807565242637606,0.0024068874828611178,86.90000000000002,0.18708286933869275,87.39999999999999,0.0989949493661137
88,89,0.08843660738535584,0.0024017208761214375,86.73333333333335,0.5421151989096824,87.36333333333334,0.25302612952464487
89,90,0.08879464577064759,0.002401197046469088,86.43333333333334,0.08498365855988142,87.46,0.184028983224567
90,91,0.08915432672666705,0.00239488090360008,87.0,0.34880749227427577,87.45,0.20396078054370798
91,92,0.08951459408336954,0.0023911442162860347,86.26666666666667,0.08498365855987956,87.5,0.3001110905425927
92,93,0.08987282827199337,0.0023918430123614186,86.53333333333335,0.2592724864350661,87.44,0.3153833646003984
93,94,0.09022670578339642,0.002394218597403568,86.63333333333334,0.2094967514996083,87.40000000000002,0.25455844122716004
94,95,0.09058467775875485,0.0023972525268697808,86.56666666666668,0.2718251071716661,87.48666666666666,0.27740864362084594
95,96,0.09094407643517151,0.0023984134491135166,86.73333333333333,0.4921607686744479,87.53333333333335,0.25952948879762405
96,97,0.09130854635923892,0.0024007483275667475,86.96666666666665,0.24944382578492663,87.43666666666665,0.3068477726097358
97,98,0.09167916466668406,0.0024034223943038297,86.71666666666665,0.23921166824012827,87.45666666666666,0.3844765561412314
98,99,0.09205058870587401,0.002408574978371486,86.83333333333333,0.15456030825826622,87.53000000000002,0.2824889378365098
99,100,0.09242559364752177,0.00241064802313366,86.71666666666668,0.271825107171664,87.44,0.2438578821089647
100,101,0.09246296155334321,0.0024108795332919964,86.76666666666667,0.2953340857778191,87.54666666666667,0.194307888557195
101,102,0.09250095708186205,0.0024112763878044903,86.78333333333335,0.2718251071716661,87.60000000000001,0.2195449840010001
102,103,0.09253873159538926,0.0024114471684026626,86.8,0.29439202887759586,87.60000000000001,0.1909624744986973
103,104,0.09257646035068344,0.0024110622222445286,86.85000000000001,0.3341656275960557,87.69,0.1930457631409369
104,105,0.09261389055547936,0.0024109894702495894,86.78333333333335,0.37932688922469754,87.66666666666667,0.17441967269268388
105,106,0.09265156695783006,0.002411061479377783,86.88333333333333,0.5920773222777158,87.65333333333332,0.20997354330697957
106,107,0.09268933113668326,0.002411064382332632,86.58333333333333,0.37043517951488397,87.67,0.19304576314093272
107,108,0.09272704544096853,0.002411188807276006,86.81666666666666,0.39228674319799567,87.68666666666667,0.21822516404444262
108,109,0.0927648466520482,0.0024113483869923954,86.73333333333335,0.4089281382128376,87.66666666666667,0.1995550606279393
109,110,0.0928025790047668,0.0024110826513774873,86.68333333333334,0.3118047822311567,87.70333333333333,0.1960158723731845
110,111,0.09284026038644728,0.0024109480734653705,86.73333333333333,0.4006938426723742,87.69333333333333,0.15173075568988575
111,112,0.09287812593031002,0.0024111838550433117,86.8,0.40207793606049524,87.66000000000001,0.1657307052620769
112,113,0.09291629557283336,0.0024113478984517348,86.60000000000001,0.4262237284181471,87.66333333333334,0.10964589468932243
113,114,0.09295413101446574,0.0024118331711364097,86.73333333333335,0.19293061504649933,87.64666666666666,0.15412837362262685
114,115,0.09299215648163901,0.0024122939445453046,86.53333333333335,0.3922867431980009,87.63333333333333,0.17987650084309287
115,116,0.0930305811871678,0.002412470899970451,86.85000000000001,0.4143267631552023,87.73666666666666,0.12657891697365106
116,117,0.09306911222927987,0.0024132772398486276,86.83333333333333,0.31180478223116176,87.71666666666665,0.22895899681432974
117,118,0.09310737356651606,0.0024136378700966815,86.68333333333334,0.22484562605386513,87.71999999999998,0.22686266036231278
118,119,0.09314547439491831,0.002413715577054965,86.80000000000001,0.5016638981097427,87.67666666666666,0.20270394394013952
119,120,0.09318370309045483,0.00241368014780387,86.68333333333334,0.4326918328582383,87.71,0.15513435037627005
120,121,0.09322203849772587,0.002413837524622644,86.60000000000001,0.40207793606049524,87.63666666666666,0.17913371790059165
121,122,0.0932602647622679,0.0024141827803199596,86.91666666666667,0.3299831645537211,87.68666666666667,0.18263503375737128
122,123,0.0932989175051323,0.002414360165939385,86.86666666666667,0.27788886667555296,87.70666666666666,0.09285592184789333
123,124,0.09333746654055115,0.0024145064997509362,86.73333333333333,0.3064129385141648,87.62666666666667,0.11785113019775123
124,125,0.09337608225337478,0.002414769356017121,86.75,0.308220700148449,87.63999999999999,0.19442222095223002
125,126,0.09341509306309026,0.002415372394166489,86.76666666666665,0.3858612300930052,87.67666666666666,0.11264496832477258
126,127,0.09345406231643916,0.0024158600198400104,86.83333333333333,0.39228674319799567,87.62,0.09273618495496054
127,128,0.09349327645178902,0.00241627224648739,86.88333333333333,0.35197853469905194,87.57333333333334,0.10964589468932243
128,129,0.0935319064638241,0.002416815244680289,86.85000000000001,0.4949747468305843,87.67333333333333,0.1596524001977075
129,130,0.09357036940723096,0.0024173182798439777,86.86666666666667,0.37932688922469987,87.63,0.06377042156570252
130,131,0.09360894269192328,0.0024175420361171474,86.81666666666666,0.3064129385141733,87.65333333333335,0.08806563209081637
131,132,0.09364720508206324,0.002417910257012127,86.73333333333333,0.2624669291337254,87.62333333333333,0.10873004286866567
132,133,0.09368530542913722,0.002418449509497401,86.78333333333335,0.5104464277037828,87.65666666666665,0.11085526098876906
133,134,0.09372372804872244,0.0024185434725096148,86.90000000000002,0.3535533905932738,87.70333333333333,0.1596524001977075
134,135,0.09376263175682477,0.0024186114202211645,86.88333333333334,0.3704351795148799,87.71,0.15937377450509238
135,136,0.09380114294355678,0.002418269462515886,86.86666666666667,0.2718251071716661,87.69,0.14988884770611208
136,137,0.09383945162900703,0.0024185812052260514,86.75,0.24832774042918443,87.73333333333333,0.17913371790058988
137,138,0.09387747428581228,0.0024186385111574812,86.56666666666666,0.22484562605386793,87.8,0.23366642891095757
138,139,0.09391551544724369,0.002418675838300313,86.81666666666666,0.20138409955990474,87.71666666666668,0.25978623691197833
139,140,0.09395343376721392,0.002418417049713339,86.71666666666668,0.19293061504650383,87.71333333333332,0.32785498149164843
140,141,0.09399068672988686,0.0024181329028003383,86.80000000000001,0.14719601443880195,87.72666666666665,0.36645448406164793
141,142,0.09402840106467776,0.00241785701979166,86.66666666666667,0.35197853469905077,87.76333333333334,0.3055414138141646
142,143,0.09406635932262593,0.0024171521867521343,86.95,0.25495097567964425,87.81,0.2405549140355819
143,144,0.09410428083003997,0.002416537547982482,86.83333333333333,0.377123616632824,87.83666666666666,0.32601976763517226
144,145,0.0941419707964531,0.0024163085779548895,87.08333333333333,0.2013840995599114,87.80999999999999,0.21648710508172628
145,146,0.09418045634280033,0.0024155506430262852,86.84999999999998,0.2549509756796424,87.81,0.21602468994692736
146,147,0.09421899550551006,0.0024149482340472856,86.86666666666667,0.28674417556808884,87.83999999999999,0.29631064780058575
147,148,0.09425737965292032,0.002414169140695314,86.91666666666667,0.023570226039550245,87.75333333333333,0.31710495984068027
148,149,0.09429572910705408,0.002413435990139513,86.68333333333332,0.08498365855987956,87.77333333333333,0.34266926069057035
149,150,0.09433465554820279,0.0024120237463618487,86.71666666666665,0.2718251071716632,87.74333333333333,0.29009576962713357


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_4_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.35901867331803433,0.01764907258606879,70.81666666666666,9.048142841980825,73.79,0.4710272462041482
1,2,0.40123579385489755,0.01822491853670356,78.36666666666667,6.310617155943536,81.73,0.35440090293338705
2,3,0.43883453606117223,0.020005291670917705,79.01666666666667,4.33326923029509,83.66,0.1796292478040988
3,4,0.473296158531787,0.019505962431072003,83.06666666666666,0.6649979114420023,85.89666666666666,0.5964524755213645
4,5,0.505986995536743,0.017439153097986132,81.68333333333332,3.426449409455151,86.48,0.8336666000266543
5,6,0.5377374070889119,0.021086339580475903,75.23333333333333,6.689087298644625,87.54,0.20314198646923212
6,7,0.5710731475987424,0.020547752868999528,84.01666666666667,0.45521667612492694,87.86,0.15556349186103965
7,8,0.6023288704562844,0.021528631148851476,80.10000000000001,5.091332504037295,88.64333333333333,0.07845734863960453
8,9,0.6391737924260222,0.018343617113683326,81.80000000000001,3.228260625579454,88.67666666666666,0.29510826638522
9,10,0.6745502942337963,0.018553433654808712,80.76666666666667,3.245595305778109,89.25,0.3043024810940636
10,11,0.7085365885280434,0.018681828421343256,83.81666666666666,1.1257096527178854,89.11333333333334,0.3487437773240149
11,12,0.7445529876677068,0.021366901159544417,84.23333333333333,1.0077477638553956,89.64666666666669,0.47932823363073057
12,13,0.7797634633871473,0.02228880411108213,83.71666666666665,1.5855247992033707,89.53333333333335,0.24458581770458818
13,14,0.8166042372908388,0.026667341464203555,82.96666666666667,0.42882267767561905,89.98333333333333,0.4902607016226684
14,15,0.8544523979387222,0.029454974838019433,83.48333333333333,1.4055445761538692,90.16666666666667,0.38002923864121574
15,16,0.8959597591899886,0.03496935550125614,82.23333333333333,2.6007477557212058,90.27666666666666,0.2094967514996098
16,17,0.9365628490689432,0.03685716853477234,81.13333333333333,4.390583357849184,90.50333333333333,0.016996731711973495
17,18,0.9762818962804068,0.03747043378687766,79.80000000000001,6.58419825541931,90.53333333333335,0.02494438257849431
18,19,1.0198397520420495,0.045366234241580705,85.14999999999999,1.4041604846550355,90.94333333333333,0.5235986588557627
19,20,1.064224360377407,0.051107732142439376,79.58333333333333,7.359838464410906,91.17666666666666,0.20531818125912196
20,21,1.1031677887698033,0.05490536337713078,82.08333333333333,5.441558191874411,91.06666666666666,0.3680881536926832
21,22,1.1547018839739938,0.06135653963906886,81.65,6.792643079096681,91.11666666666667,0.1291854825005089
22,23,1.2010992595323986,0.06162979273252807,83.63333333333334,2.0552101811953194,91.72333333333334,0.1724979871058058
23,24,1.2494404555561476,0.06684194269866439,85.8,0.48131763593979005,91.50999999999999,0.561960852729086
24,25,1.3019777319552082,0.06809006079069528,81.60000000000001,6.2605910264127616,91.50666666666666,0.1510702559149974
25,26,1.3481342612704283,0.07051996744298777,84.7,1.979898987322332,91.51666666666667,0.18873850222523106
26,27,1.4005294835242559,0.07752415779066751,84.33333333333333,1.0842303978193715,91.83666666666666,0.3300841643513881
27,28,1.4562128622875246,0.08253809411081947,77.7,8.037101467569013,91.93666666666667,0.5418691929074981
28,29,1.5047851773817167,0.0860575307574923,84.03333333333335,1.1578236288638961,92.23,0.4726520919238592
29,30,1.556905455410667,0.09578733158787331,81.83333333333333,2.5371681501670778,92.43333333333334,0.15542057635832826
30,31,1.6106890334967072,0.09796827103638141,82.45,1.4089002803605382,92.29333333333334,0.36745370078721434
31,32,1.6642341802368872,0.10409394007862663,80.73333333333333,4.560762606796761,92.07000000000001,0.17378147196982796
32,33,1.722871615433758,0.11083218978016446,82.53333333333335,3.612555266782165,91.94666666666667,0.37606146069787943
33,34,1.7772815346180098,0.11876155180775985,84.16666666666667,1.407914138796194,92.48,0.4089824772122486
34,35,1.83669691695777,0.12323527787117969,83.26666666666667,1.9088972965795918,92.57,0.016329931618557073
35,36,1.8916824619396941,0.1314675898285026,84.95,1.2027745701779164,92.41000000000001,0.15513435037626608
36,37,1.9469776693104253,0.14010770816655302,84.68333333333334,0.43652669512362485,92.63333333333333,0.3646307112073209
37,38,2.0067213338996837,0.14633826653918489,85.0,0.5400617248673217,92.54666666666667,0.32169688977186467
38,39,2.066875531590014,0.1495559082801717,81.48333333333333,0.7191816336797137,93.05666666666667,0.16027753706895237
39,40,2.1231134543559578,0.15597796600432287,81.56666666666666,1.0490736654570798,92.89,0.04546060565661986
40,41,2.1820439849949973,0.15713153805209412,75.38333333333333,6.756026116652374,92.97666666666667,0.17969109295924654
41,42,2.2427624331213107,0.1636076291253105,83.21666666666665,1.9477907713327174,92.85666666666667,0.4568247901426629
42,43,2.3109346494694405,0.16433398517656547,84.41666666666667,1.7683953806268045,92.99666666666667,0.20237478982214294
43,44,2.3768893459624536,0.17244094420735875,80.11666666666667,6.5178387692717745,93.08666666666666,0.3770352179247338
44,45,2.454288131212826,0.18461448699241106,83.76666666666667,1.4343019982633463,92.89333333333333,0.5865909041989074
45,46,2.5246446034625185,0.19681075963300054,82.63333333333334,2.9586971607261336,93.06666666666666,0.37932688922470403
46,47,2.596226814010778,0.19586737334804713,85.10000000000001,1.0464224768228163,93.39999999999999,0.297097066068757
47,48,2.671896917685047,0.20246189842192486,73.38333333333334,11.62184246245931,93.38666666666667,0.3362869145371094
48,49,2.752824726138858,0.21824347900956034,78.41666666666667,6.9239118679800935,93.16666666666667,0.22171052197754795
49,50,2.8318299308501795,0.23124790781855148,83.26666666666667,2.47868692837334,93.18,0.21228911104120715
50,51,2.838332684660532,0.23190587412046726,86.23333333333335,0.42491829279939874,95.21666666666665,0.32252476218458614
51,52,2.8451662344802013,0.2330506214200405,86.66666666666667,0.7363574011458162,96.32,0.07348469228349233
52,53,2.8511977361762764,0.2335646220284381,86.89999999999999,0.778888096369858,96.50999999999999,0.1471960144387955
53,54,2.8567764768733546,0.23423741651551097,86.68333333333334,0.3704351795148799,96.71666666666665,0.163367343397907
54,55,2.862600787933232,0.23489725577032922,86.55,0.4708148963941819,96.79,0.13735598518691244
55,56,2.8689194458621117,0.23457620312759347,86.46666666666665,0.6536223850375835,96.89333333333333,0.03299831645537762
56,57,2.87635836065166,0.23318382853850628,86.36666666666667,0.7531415685129977,96.96999999999998,0.08485281374238891
57,58,2.883407255828974,0.23139808183662322,86.5,0.6013872850889584,96.98,0.07788880963698525
58,59,2.8888205334817307,0.23188614694633775,86.39999999999999,0.6480740698407864,96.88666666666666,0.009428090415825457
59,60,2.8940698109590364,0.2319356222174583,86.5,0.6570134448142386,96.99666666666667,0.09463379711052414
60,61,2.899821403649048,0.2313300127366046,86.46666666666665,0.36590830666833507,96.97666666666667,0.09533566430716918
61,62,2.905531973999125,0.23144789925419534,86.7,0.764852927038916,96.93666666666667,0.16048537489614784
62,63,2.9119609619253257,0.2311666076755431,86.48333333333335,0.8778129388175828,96.88999999999999,0.15937377450509269
63,64,2.917134652945526,0.23154114734433465,86.5,0.6480740698407865,96.95333333333333,0.1532608524343032
64,65,2.92218039094328,0.2319922111196283,86.61666666666667,0.7575545451575652,96.89999999999999,0.13638181696985852
65,66,2.9274153399135248,0.23285353540811957,86.14999999999999,0.8485281374238557,96.94333333333333,0.1873202842430229
66,67,2.932993555635459,0.23347943945305574,86.45,0.8495096624916425,96.88999999999999,0.2550816862627863
67,68,2.938496165840405,0.23403394119931753,86.48333333333333,0.840965054102862,96.90666666666668,0.22866763848190078
68,69,2.943910569226249,0.23410075442401587,86.38333333333333,0.6712343521867414,96.86666666666667,0.09463379711051878
69,70,2.9499008910655964,0.23347634643644224,86.40000000000002,1.1575836902790246,96.91666666666667,0.05312459150170142
70,71,2.9574830064176325,0.23179315072464243,86.68333333333334,0.7553512795749749,96.82,0.09899494936611371
71,72,2.9634056247596807,0.23148183178957968,86.46666666666665,0.5661762583821042,96.88,0.10033277962195258
72,73,2.969807595549151,0.231077884748784,86.58333333333333,0.47667832153583334,96.82333333333334,0.09741092797468458
73,74,2.9752558396286104,0.23094302949729112,86.66666666666667,0.3423773097362362,96.87333333333333,0.1302134998975001
74,75,2.9811541936520976,0.2306626777372526,86.14999999999999,0.6013872850889597,96.92999999999999,0.12027745701778918
75,76,2.987158371097919,0.2313277750380681,86.59999999999998,1.1575836902790246,96.83666666666666,0.07318166133366448
76,77,2.992869167985924,0.23060496787599358,86.39999999999999,0.7494442385305718,96.83999999999999,0.19595917942265587
77,78,2.9987140587809615,0.23031053667721263,86.58333333333333,0.7352248333370912,96.85000000000001,0.2255363976538249
78,79,3.0050850238686895,0.23007015768811828,86.75,0.7222649560006823,96.85000000000001,0.12832251036613213
79,80,3.011990457080573,0.2299648976430464,86.60000000000001,0.5787918451395156,96.92333333333333,0.23570226039551584
80,81,3.0182686946753354,0.2302363480236612,86.90000000000002,0.7427426651719043,96.91000000000001,0.14764823060233415
81,82,3.0243333847329663,0.23005107061746882,86.76666666666667,0.5104464277037828,96.78666666666668,0.1649915822768632
82,83,3.0301758270204413,0.23061560342633683,86.85000000000001,0.725718035235904,96.92666666666666,0.12229290885229087
83,84,3.0365862582728878,0.23031819335168044,86.76666666666667,0.5104464277037828,96.8,0.2246478726065889
84,85,3.0432885327214816,0.2299166811620963,86.06666666666668,0.6536223850375892,96.87333333333333,0.19223827807061591
85,86,3.0486750276464782,0.23036841326805665,86.26666666666667,0.8624899355290386,96.85666666666667,0.10656244908764075
86,87,3.0550565457242134,0.22987889189707197,86.58333333333333,0.6956212251569748,96.88333333333333,0.07408703590297876
87,88,3.060902723002259,0.2300429114749339,86.56666666666666,0.7191816336797101,96.94666666666667,0.15627610892974353
88,89,3.0669953658942775,0.2293994626639334,86.78333333333335,0.9276613366717168,96.80666666666667,0.11897712198382801
89,90,3.0737925865174422,0.2291090053896663,86.51666666666667,0.8984554647962383,96.89666666666666,0.16659998666133363
90,91,3.0802969245278184,0.22881781326219042,86.33333333333333,0.42491829279939874,96.90000000000002,0.1930457631409364
91,92,3.0862444895110417,0.2284549684340358,86.3,0.7176350047203693,97.0,0.1657307052620832
92,93,3.0921915945850156,0.22785234857332334,86.39999999999999,0.7874007874011802,96.86,0.11518101695447383
93,94,3.098638741504221,0.22770829831973594,86.39999999999999,0.674536878161601,96.93333333333332,0.11145502331533523
94,95,3.1054356242032477,0.2280592920989948,86.43333333333334,0.6328945848682522,96.94333333333334,0.12970050972229086
95,96,3.1120925114313667,0.22774498284604072,86.56666666666668,0.6328945848682553,97.01666666666667,0.2594010194445782
96,97,3.1196724299326135,0.2274856586573108,86.65000000000002,0.5307227776030208,97.03666666666668,0.15062831370259985
97,98,3.1270193354106923,0.22711174048480365,86.78333333333335,0.47316898555261283,97.07666666666667,0.11897712198383412
98,99,3.1342288755587915,0.22684648473543617,86.51666666666667,0.7145317036742006,97.08666666666666,0.16858891488536226
99,100,3.1414292178807552,0.22638935507708974,86.63333333333334,0.3324989557209944,96.98333333333333,0.13123346456686266
100,101,3.1420889374774696,0.22632629046423391,86.55000000000001,0.4600724580614093,97.33666666666666,0.1472714802291629
101,102,3.1427539525299206,0.226295407473298,86.73333333333333,0.4766783215358396,97.23,0.20215505600074893
102,103,3.143404344779831,0.22624965696445895,86.58333333333333,0.47667832153583334,97.27,0.19815818596936208
103,104,3.144117863363294,0.2262437070520384,86.46666666666665,0.5328122454381916,97.25999999999999,0.19510680835549177
104,105,3.1448027627450448,0.22625203311468098,86.40000000000002,0.4813176359397915,97.21333333333332,0.2041785710815141
105,106,3.1455252426183073,0.226240854627745,86.45,0.4708148963941809,97.27333333333335,0.23683092891108742
106,107,3.146283941774976,0.22617748538917962,86.71666666666665,0.605988632089929,97.27666666666666,0.19686430746978026
107,108,3.1470938558127486,0.22619816076132115,86.58333333333333,0.7098513146348986,97.29,0.14764823060233415
108,109,3.1478539607354357,0.22619416538270992,86.65000000000002,0.5400617248673217,97.32666666666667,0.1558489297008136
109,110,3.148600881291804,0.2262166597680456,86.75,0.49497474683057524,97.28333333333335,0.14290634073483774
110,111,3.149359965517615,0.22619171029124951,86.64999999999999,0.6480740698407865,97.29333333333334,0.17326921891156113
111,112,3.1501212829745593,0.2262249816663396,86.83333333333333,0.4642796092394684,97.29666666666667,0.08498365855987491
112,113,3.150828092871496,0.2262444479964721,86.7,0.44158804331639784,97.28000000000002,0.10230672835481873
113,114,3.1515778971022144,0.22627050762468148,86.65000000000002,0.5099019513592802,97.27,0.15297058540778283
114,115,3.1523605950726385,0.2263089175634322,86.8,0.6013872850889566,97.23,0.16062378404209088
115,116,3.153059181275983,0.22636220373332272,86.86666666666667,0.5265189666310445,97.21333333333332,0.20072092289766
116,117,3.1537842158680136,0.22642378348722714,86.88333333333333,0.45521667612492034,97.14666666666666,0.18624953392931515
117,118,3.154499657993982,0.22644771507800956,86.81666666666668,0.3299831645537235,97.20333333333333,0.13299958228840014
118,119,3.155283804377804,0.2265123971477509,86.88333333333333,0.5976807025680383,97.14999999999999,0.11518101695447383
119,120,3.156053219418361,0.2265609561658508,86.78333333333335,0.4515405728048003,97.18666666666667,0.10274023338281582
120,121,3.1567732247330365,0.226590154426769,86.73333333333333,0.4496912521077358,97.21999999999998,0.1476482306023335
121,122,3.1574983302449247,0.2266271009288996,86.8,0.36285901761795103,97.18,0.14165686240584008
122,123,3.158175805687559,0.22662357287454024,86.96666666666668,0.47316898555261,97.23666666666668,0.13912424503139223
123,124,3.15883362207642,0.22660442047215598,86.86666666666667,0.4326918328582436,97.25999999999999,0.04546060565661881
124,125,3.1594671413412407,0.22657862520889124,86.91666666666667,0.5864204028586434,97.33,0.1098483803552239
125,126,3.160135870722914,0.22660674519387175,86.93333333333334,0.4836206042848962,97.28333333333335,0.06128258770283635
126,127,3.1607915762974144,0.22662525813267226,86.90000000000002,0.38944404818492867,97.32000000000001,0.14899664425751236
127,128,3.1614226414460673,0.22659934780297097,86.96666666666665,0.2718251071716719,97.28000000000002,0.22090722034374757
128,129,3.1620748403787786,0.22657468745272277,86.89999999999999,0.29439202887759586,97.19666666666666,0.15520595635763576
129,130,3.1627023482616567,0.22651766829559875,86.91666666666667,0.5557777333511014,97.21333333333332,0.21913973218525046
130,131,3.163287583531389,0.2264618325057841,86.93333333333335,0.43652669512362574,97.20666666666666,0.26042699979499356
131,132,3.1639115923701007,0.2264205579863088,87.08333333333333,0.5892556509887895,97.19666666666667,0.22691163233490433
132,133,3.1645134685391767,0.22634250582084983,86.98333333333333,0.5572751165766818,97.27666666666666,0.19293061504649933
133,134,3.165136936565048,0.22628964205232965,86.73333333333335,0.5542763049438618,97.27666666666669,0.2322833518691223
134,135,3.165751918744469,0.22621758060321334,86.76666666666667,0.40892813821284413,97.31,0.20848661028149218
135,136,3.166367792301726,0.22614148915404259,86.84999999999998,0.25495097567963776,97.17,0.2127596452964375
136,137,3.167019154851283,0.22609226226496434,86.88333333333334,0.37043517951487775,97.28666666666668,0.1675974011996843
137,138,3.167683378119419,0.22603158634136983,86.75,0.5307227776030221,97.34333333333332,0.24553795814270574
138,139,3.1683328992218436,0.22596655496690365,86.86666666666667,0.5778311941119845,97.32,0.17378147196982796
139,140,3.1689517307506194,0.22591332343158335,86.83333333333333,0.5038738819276994,97.29,0.16329931618554175
140,141,3.1695478862498754,0.2258442668839986,86.75,0.6745368781616038,97.25999999999999,0.17454703282115108
141,142,3.170145102750643,0.22575301006403847,86.91666666666667,0.7214953607304445,97.25999999999999,0.15641824275533037
142,143,3.170733625843478,0.22567037753803337,86.85000000000001,0.725718035235904,97.17999999999999,0.15895492023422053
143,144,3.1713577476970243,0.22564224013382944,86.96666666666665,0.6737127643802502,97.23666666666666,0.1558489297008136
144,145,3.172001575017769,0.2255877863299917,86.88333333333333,0.5328122454381916,97.20666666666666,0.23113247764479708
145,146,3.172644259106418,0.2255713305306379,87.2,0.5787918451395091,97.23000000000002,0.26191601707417916
146,147,3.173265338327644,0.2255745246113733,86.91666666666667,0.4731689855526153,97.09333333333335,0.22528993664954308
147,148,3.173944692362763,0.2255730413001723,87.08333333333333,0.38801489089409497,97.11666666666666,0.29488227406128625
148,149,3.174578536203391,0.22552991399621533,86.90000000000002,0.41432676315520106,97.08999999999999,0.19866219234334886
149,150,3.175164617675696,0.22546989478744195,86.86666666666667,0.37043517951488397,97.05,0.18457157599876117


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_4_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00010895137047555013,1.53388995915589e-05,77.33333333333333,1.837268503936095,67.94333333333334,0.8044183543958255
1,2,0.00028992456688233334,2.362003722548158e-05,80.2,0.5759050847723638,77.73666666666666,0.502416383313904
2,3,0.0005455848738419,3.97059507448023e-05,80.48333333333333,1.0184410744968095,79.42666666666666,0.2671246067953245
3,4,0.0008646334968654999,7.915112909590901e-05,80.85,1.0606601717798212,80.03666666666668,0.01699673171197814
4,5,0.0012557758648552668,9.644694208134295e-05,81.06666666666668,0.7352248333370881,80.64999999999999,0.23366642891095393
5,6,0.0016996469632029334,0.00015427574788644269,82.75,0.2121320343559656,81.00333333333333,0.11085526098877163
6,7,0.002219602739763233,0.00022568515151761615,82.61666666666666,0.35197853469904455,81.40333333333332,0.34586445643087094
7,8,0.0028121000526079667,0.00029795111279719245,82.36666666666666,0.18856180831641536,81.75333333333333,0.35863940416834317
8,9,0.003463197644246067,0.00036388568050357335,82.81666666666666,0.987702159335269,82.05,0.3847943173523565
9,10,0.0041685449225972665,0.00041899952558244603,83.33333333333333,0.7191816336797149,82.45666666666666,0.2641127705272119
10,11,0.0049225269159849,0.00044931987450579124,83.41666666666667,0.2094967514996083,82.69666666666667,0.1579732748143043
11,12,0.005758254036608733,0.0004805085979875892,81.28333333333332,0.16499158227685842,82.91333333333334,0.38724095283886484
12,13,0.0066533227779264,0.0004986822094224761,82.53333333333333,1.1848581724784122,83.01666666666667,0.23612614331232906
13,14,0.007632477530289933,0.0004980153505923767,83.66666666666667,1.166428547128183,83.24000000000001,0.13441230102437482
14,15,0.008681722478441034,0.0005239223396754259,83.88333333333334,1.4839886193034768,83.29666666666667,0.2910135544762326
15,16,0.009733892895397033,0.0005448690498185067,84.16666666666667,0.27788886667555296,83.43666666666667,0.21234144411511055
16,17,0.010915758190498866,0.0005342627076254247,84.94999999999999,0.3488074922742703,83.63000000000001,0.2566450207322657
17,18,0.0122136487516571,0.0005520573541078916,83.83333333333333,1.6704956017767785,83.82333333333334,0.2288133640230763
18,19,0.013539417535965834,0.0006357032468825317,84.93333333333334,0.36590830666833507,83.82666666666665,0.15369522511197853
19,20,0.0149490625628397,0.0006810980939791241,84.8,0.4966554808583803,83.99666666666667,0.0974109279746823
20,21,0.016432635624911866,0.0007836778766165302,84.73333333333333,0.48705463987341174,83.80999999999999,0.09416297927883678
21,22,0.0178952974590747,0.0008874562069593753,85.15,0.5099019513592802,84.12,0.21463146709340364
22,23,0.0194232149571967,0.0009815411114554049,83.53333333333333,1.2518874638809323,84.17,0.2299275248130686
23,24,0.021056799971987065,0.0010199220476923712,84.7,0.5212165257037304,84.36333333333333,0.2174600857373395
24,25,0.0228016491871484,0.001078170695665735,84.75,0.43011626335213,84.31333333333333,0.2739018477889912
25,26,0.024536939977096595,0.001230036439274858,81.46666666666665,1.9001461932060821,84.64333333333333,0.04496912521077646
26,27,0.026356413017146668,0.0012893978071577446,82.89999999999999,2.0412414523193094,84.66666666666667,0.05436502143433734
27,28,0.028268064768139967,0.0014843787210776702,84.38333333333333,1.3021349989749773,84.95,0.13638181696985852
28,29,0.030211186348597766,0.001591715124327793,80.83333333333333,2.264705033528399,85.08666666666666,0.11614167593456448
29,30,0.0322669004919554,0.0016194704022118275,82.60000000000001,2.4627220712049485,85.09666666666666,0.2221611027060181
30,31,0.03423170001227743,0.0018036057798572213,82.65,1.592168332809066,84.96666666666667,0.2548637980482037
31,32,0.03634028286892203,0.0018888697341379046,84.08333333333333,0.41699986677322715,85.28666666666666,0.028674417556805804
32,33,0.03859188622679583,0.002051151939743406,84.48333333333333,0.8576453553512381,85.11333333333333,0.2209575122556861
33,34,0.040905879844238595,0.0021768036286160053,84.86666666666667,0.5137011669140814,85.20666666666666,0.22647050335284355
34,35,0.04327043161223859,0.002281572314452153,84.38333333333333,0.3704351795148776,85.35333333333334,0.18445113776342695
35,36,0.04569332928290153,0.002475989969742639,83.91666666666667,1.8176602787344152,85.58999999999999,0.2458997085534416
36,37,0.04813092666502058,0.0025421926019549342,79.61666666666667,6.800776099501846,85.74666666666667,0.19669491322575855
37,38,0.0505196215197665,0.0025463373952754665,85.34999999999998,0.7359800721939938,85.73666666666666,0.22983085567917677
38,39,0.0530851382245521,0.002632506150669946,84.61666666666667,0.7586537784494015,85.76333333333332,0.3168946547706624
39,40,0.055825363396492966,0.002572245064002562,85.18333333333334,1.0208928554075734,85.79333333333334,0.07930251502247392
40,41,0.058672165662122196,0.00259019133288834,82.39999999999999,2.0236106344848075,85.91666666666667,0.2639865316429721
41,42,0.061553625769200475,0.0025827167533191307,85.38333333333333,0.7145317036742005,85.98333333333333,0.0974109279746781
42,43,0.0645902262603497,0.0026286909335170006,85.45,0.8602325267042661,85.94333333333333,0.2771682200798332
43,44,0.06746647507078954,0.002598133551188742,85.25,0.4546060565661985,86.07,0.03741657386774083
44,45,0.0705165269211156,0.0025159365505476217,83.7,1.7554676489946142,86.23666666666666,0.16977108770995697
45,46,0.07362812504915629,0.002574974353837301,82.89999999999999,4.845788549520779,86.03666666666668,0.17016332024133468
46,47,0.07677929157229026,0.002618682294700844,84.5,2.687005768508882,86.14333333333332,0.20237478982213883
47,48,0.07998149548883333,0.002643823658543383,85.10000000000001,1.219289410544791,86.42,0.03559026084010262
48,49,0.08316269242153507,0.0026397000435568543,84.95,1.52370163308526,86.58666666666666,0.2532894698868401
49,50,0.08645642215456784,0.0026557450294131084,84.31666666666666,2.0576415841659323,86.32666666666667,0.24580932086115992
50,51,0.08677756542640257,0.0026611295749300076,86.43333333333334,0.22484562605386793,87.59666666666665,0.39194670839570106
51,52,0.08710606029031893,0.0026663032146478334,86.81666666666668,0.06236095644623514,87.55666666666666,0.27920522121828734
52,53,0.08743495012233286,0.0026730133243557668,87.0,0.07071067811865743,87.5,0.2631856125753586
53,54,0.08776642534153072,0.0026788645317238706,86.85000000000001,0.267706306736814,87.55333333333333,0.3252007926736265
54,55,0.08809737053311621,0.0026839108739182688,86.36666666666667,0.3423773097362399,87.56333333333333,0.23228335186912505
55,56,0.08843321783031581,0.0026868659556277276,86.61666666666667,0.22484562605386652,87.53333333333332,0.4289781139198368
56,57,0.0887698535818159,0.002686241946154537,86.91666666666667,0.1649915822768651,87.63,0.3203123475609382
57,58,0.08910769806876954,0.002686525578286043,86.89999999999999,0.28284271247461634,87.54666666666667,0.30401023374587155
58,59,0.08944363642856333,0.002687233456137985,86.76666666666667,0.09428090415820768,87.67,0.40472212689696324
59,60,0.08977851887953087,0.0026912418749615616,86.38333333333334,0.24944382578492666,87.75333333333333,0.33767176699011353
60,61,0.09011565025713818,0.002694842397344608,86.63333333333333,0.2248456260538679,87.66666666666667,0.33983656202487195
61,62,0.09044700853093524,0.002694856908356258,86.16666666666667,0.3858612300930097,87.61333333333333,0.365543735033473
62,63,0.09078524138480644,0.0026924713283636146,86.48333333333335,0.4365266951236218,87.60333333333331,0.3866379299666407
63,64,0.0911238614979067,0.0026843452793763973,87.05,0.45460605656619335,87.69,0.31822423959634
64,65,0.09147472984731925,0.002682848588249733,86.25,0.2857738033246995,87.74333333333334,0.42240054713769154
65,66,0.09182225919389647,0.0026857313286674815,86.53333333333335,0.08498365855988142,87.69333333333333,0.46197643037520764
66,67,0.09217322513567379,0.0026877495349592376,86.5,0.14719601443880195,87.73,0.5614861233073009
67,68,0.09253375769404315,0.0026777144240034212,86.64999999999999,0.44907311951025275,87.63666666666666,0.4212943019895824
68,69,0.0928843766448393,0.002680150822345967,86.81666666666666,0.10274023338281658,87.64333333333333,0.39041288685469716
69,70,0.09323969802503614,0.002680287951100701,86.8,0.21602468994692955,87.72000000000001,0.3617549815367646
70,71,0.09359815599695757,0.0026790779247694942,86.96666666666668,0.24944382578492663,87.70333333333333,0.334099120355359
71,72,0.09396618724068385,0.002681273513287331,86.53333333333335,0.46963342678684233,87.81666666666666,0.3143600200760664
72,73,0.09433807218699002,0.002673067535202337,87.16666666666667,0.3274480450731407,87.76999999999998,0.25468935326524045
73,74,0.09470354179911183,0.0026636407311826445,87.03333333333335,0.13123346456686028,87.84333333333332,0.2852289528704177
74,75,0.09506960834214621,0.002666914619744472,87.08333333333333,0.30641293851416657,87.79,0.3688721549082645
75,76,0.0954324994845213,0.002657069374059947,86.98333333333335,0.2494438257849279,87.75333333333333,0.3331999733226596
76,77,0.09579881244025885,0.0026637647271004028,86.88333333333333,0.2624669291337253,87.77333333333333,0.31584102892999594
77,78,0.09616236900129986,0.0026639560123216982,86.86666666666667,0.4027681991198201,87.85333333333334,0.35197853469904455
78,79,0.09653095950666167,0.0026624106860581175,86.58333333333333,0.23921166824012166,87.82333333333332,0.24580932086116172
79,80,0.09690575254188516,0.0026601355722591967,86.88333333333333,0.13123346456686266,87.91000000000001,0.3115552385479464
80,81,0.09727964005956403,0.002654325684656861,86.64999999999999,0.26770630673681933,87.75666666666666,0.18553226733434441
81,82,0.09765929500624716,0.0026502317592738173,86.58333333333333,0.38586123009300316,87.82666666666667,0.02054804667656224
82,83,0.0980406252657416,0.0026581594581458826,87.01666666666667,0.22484562605386615,87.86666666666667,0.23098821518760948
83,84,0.09842912705038066,0.0026722275205964853,86.58333333333333,0.23570226039551584,87.81,0.1838477631085034
84,85,0.09880983368884337,0.0026781401626374767,86.66666666666667,0.1433720877840472,87.92333333333335,0.19871811414384707
85,86,0.0991934240761496,0.0026838911261253024,86.86666666666667,0.18408935028644946,87.80666666666667,0.26411277052720844
86,87,0.09958659434557181,0.002703430647760284,86.73333333333335,0.3793268892247038,87.81666666666666,0.20499322482029028
87,88,0.09998330827995046,0.0027066269873997854,86.81666666666666,0.44969125210773303,87.79,0.19200694431886178
88,89,0.10038160988900428,0.002711309991987911,86.66666666666667,0.2896357866163818,87.98333333333333,0.2859292841867657
89,90,0.1007762066977132,0.0027147327442146665,86.63333333333333,0.24944382578493296,87.90333333333332,0.2781286672667036
90,91,0.10117165235338765,0.0027215082812488025,86.5,0.24832774042919203,87.93333333333334,0.12472191289246269
91,92,0.10157107668815797,0.002733030168994299,86.41666666666667,0.5661762583820977,87.97666666666667,0.12657891697365117
92,93,0.10197125661068034,0.0027357663985893435,86.88333333333333,0.22484562605387215,88.00999999999999,0.09899494936611515
93,94,0.10238112572030371,0.0027473250066771897,86.89999999999999,0.10801234497346478,87.98,0.22553639765382952
94,95,0.1027869744979173,0.0027588347256816905,86.76666666666667,0.19293061504650588,87.92666666666666,0.15965240019771174
95,96,0.10319065169552516,0.00276380632662891,86.41666666666667,0.28674417556808285,87.94666666666667,0.19686430746978026
96,97,0.10359708836341468,0.0027705912589941996,86.76666666666667,0.3009245014211303,87.92,0.32690467519854444
97,98,0.10400052993453536,0.002772484168349984,86.14999999999999,0.10801234497346478,87.90333333333335,0.26029897340472724
98,99,0.10440752092552363,0.0027749973629209177,86.36666666666667,0.16499158227685842,88.05,0.14142135623731486
99,100,0.1048179034646875,0.0027730998862354893,86.51666666666667,0.3793268892247065,88.07666666666667,0.03299831645537665
100,101,0.1048594364969865,0.0027732244895339337,86.58333333333333,0.4403281604540959,88.12,0.03559026084009862
101,102,0.10490097169047356,0.002773082827780579,86.63333333333334,0.40069384267237423,88.14,0.0496655480858365
102,103,0.10494227873962202,0.0027730624661586553,86.56666666666668,0.37932688922469715,88.14333333333333,0.012472191289252851
103,104,0.10498383393773136,0.002773137162339142,86.7,0.38944404818492867,88.08333333333333,0.03858612300930085
104,105,0.10502522973675883,0.0027728491605833096,86.48333333333333,0.1545603082582596,88.08999999999999,0.03559026084010262
105,106,0.10506659240235838,0.0027728686766268773,86.61666666666667,0.4109609335312648,88.08,0.10198039027185492
106,107,0.10510760268465824,0.0027727591392928603,86.48333333333335,0.2494438257849279,88.05666666666667,0.05436502143433095
107,108,0.10514866254675753,0.002772264934953507,86.45,0.28284271247461634,88.20666666666666,0.05436502143433734
108,109,0.10518993327725523,0.0027718297967359454,86.51666666666667,0.35197853469904455,88.14333333333333,0.0449691252107733
109,110,0.10523074802244457,0.0027718197948935464,86.46666666666665,0.12472191289246395,88.15000000000002,0.06976149845485556
110,111,0.10527174363479286,0.002771856023015404,86.55,0.18708286933869783,88.21333333333332,0.07930251502246756
111,112,0.1053124842774677,0.002772367015893447,86.5,0.1471960144387955,88.24333333333334,0.08956685895029354
112,113,0.10535397684690938,0.002773066634297916,86.5,0.32659863237109504,88.23333333333335,0.13299958228839753
113,114,0.10539546704132796,0.002773345520044109,86.56666666666666,0.16499158227685842,88.26,0.14142135623730817
114,115,0.10543706617253777,0.0027736679196162703,86.56666666666666,0.2718251071716661,88.31333333333333,0.11953614051360395
115,116,0.10547825597398768,0.002773897793333437,86.58333333333333,0.2248456260538679,88.23666666666666,0.14007934259633975
116,117,0.1055195307151784,0.0027740193987940893,86.46666666666665,0.10274023338281044,88.27333333333333,0.0974109279746823
117,118,0.1055609517367278,0.00277421016782715,86.55,0.10801234497346478,88.26333333333334,0.12119772641798808
118,119,0.10560251274019612,0.002774201567990803,86.64999999999999,0.04082482904638978,88.18,0.0989949493661142
119,120,0.10564393663712174,0.0027743819633301156,86.75,0.08164965809277376,88.26333333333334,0.14079141387961405
120,121,0.10568524587232427,0.0027744875978387745,86.7,0.10801234497346916,88.21,0.16673332000533045
121,122,0.10572603850200386,0.002774786984277674,86.76666666666667,0.1545603082582596,88.28333333333335,0.11440668201153732
122,123,0.10576696324375028,0.002774748288462296,86.66666666666667,0.047140452079107185,88.23333333333333,0.1225651754056727
123,124,0.1058083031641735,0.0027745937655599385,86.86666666666667,0.18856180831641536,88.24333333333333,0.17307673314329655
124,125,0.10584952872624022,0.002774460727315728,86.55,0.10801234497346478,88.19,0.1675310916417251
125,126,0.1058907658107298,0.0027737783056856068,86.71666666666665,0.06236095644622881,88.19,0.23720595832876176
126,127,0.10593200583328582,0.0027733506226856456,86.88333333333333,0.22484562605387215,88.19666666666666,0.17172329163188385
127,128,0.10597370161805007,0.002772815844696294,86.76666666666667,0.19293061504650588,88.23,0.16673332000533045
128,129,0.10601490177839627,0.0027719903427269764,86.80000000000001,0.08164965809277376,88.17,0.1529705854077782
129,130,0.10605611114256756,0.0027712385348497353,86.7,0.12247448713915775,88.17666666666666,0.15412837362262685
130,131,0.10609744542757837,0.0027702597745822314,86.7,0.0,88.18666666666667,0.1381625451737512
131,132,0.10613903059675511,0.0027695806478045372,86.65000000000002,0.04082482904638978,88.12,0.13928388277184647
132,133,0.1061809199316782,0.002769374746101369,86.75,0.18708286933869783,88.07333333333332,0.19154343864744805
133,134,0.1062228593143091,0.002769026857312446,86.64999999999999,0.14719601443880195,88.08999999999999,0.2222611077089305
134,135,0.10626452831522411,0.002768848876833958,86.56666666666666,0.23213980461973505,88.18333333333334,0.14659088951530283
135,136,0.10630632456672877,0.0027686592416557125,86.7,0.07071067811865743,88.21,0.15641824275533703
136,137,0.10634783330049946,0.0027682033403302344,86.56666666666668,0.12472191289246269,88.11333333333334,0.21483844059095947
137,138,0.10638934854828169,0.0027679273406214858,86.53333333333335,0.12472191289246395,88.14333333333333,0.197540431867052
138,139,0.10643113736442766,0.00276755497701611,86.63333333333333,0.16499158227685842,88.05,0.1944222209522366
139,140,0.10647316584525301,0.002767342834493297,86.68333333333334,0.13123346456686266,88.07000000000001,0.22375581929117705
140,141,0.10651519345567463,0.002767000043792233,86.56666666666668,0.08498365855987956,88.06666666666666,0.22661764175710675
141,142,0.1065570348532251,0.0027666241566097825,86.53333333333335,0.2094967514996083,88.06,0.20461345670963746
142,143,0.10659893494715322,0.0027662489425412176,86.5,0.1471960144387955,88.06666666666666,0.22050447211388557
143,144,0.10664112192325716,0.0027661289184998552,86.60000000000001,0.2121320343559656,88.11333333333334,0.1890913947157729
144,145,0.10668334750512641,0.002765993244362705,86.43333333333334,0.11785113019775123,88.07000000000001,0.23036203390894766
145,146,0.10672597242298489,0.002765851321607985,86.45,0.26770630673681933,88.07666666666667,0.2853457941204387
146,147,0.10676886270611763,0.00276573950959435,86.58333333333333,0.39651257511233917,88.12333333333333,0.24513035081133408
147,148,0.10681092930812024,0.0027657193642029953,86.60000000000001,0.40207793606048875,88.13333333333333,0.216692306175267
148,149,0.10685292053130879,0.0027657764492591552,86.39999999999999,0.21602468994692955,88.12666666666667,0.16739839372652815
149,150,0.10689577570986564,0.0027658013925226676,86.48333333333333,0.27788886667555296,88.15333333333335,0.19955506062794562


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_6_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0009321948118606333,3.286808482477178e-05,78.2,5.374631770332425,74.82666666666667,0.6025132548103994
1,2,0.0021341181108622998,4.397260606068954e-05,82.21666666666667,0.30092450142113025,80.67,0.27604347483684233
2,3,0.0036093569888709666,0.00011443840063285864,83.46666666666665,0.690812725868753,81.88666666666667,0.1419702629269837
3,4,0.005394820128470367,0.0003067035411951487,83.05000000000001,1.517124473030032,82.38333333333333,0.40069384267238095
4,5,0.007558527506961799,0.00024835954239046037,78.63333333333333,4.978676754140825,82.73666666666668,0.45065384597148084
5,6,0.009823823886665067,0.0003253351189575499,83.83333333333333,1.1664285471281877,83.21666666666667,0.3386574801903632
6,7,0.012311515036328833,0.00040279123590561796,82.28333333333333,0.7027722880769357,83.33,0.3902136167109886
7,8,0.015196436437014502,0.0005397720703175428,82.16666666666666,1.0208928554075645,83.27333333333335,0.18873850222522678
8,9,0.018326919922189964,0.0005660637695240704,80.01666666666667,3.5884846693586723,83.61666666666667,0.19223827807061591
9,10,0.021375374935798497,0.0004483368934642395,83.26666666666667,3.0676628816666835,83.73,0.2997776954122324
10,11,0.0244534415082171,0.000533097908293619,81.96666666666665,3.194352655686107,83.75333333333333,0.14429907214609233
11,12,0.0275698245721701,0.0006000917992894633,84.03333333333333,2.039743992650924,83.71666666666665,0.36590830666833507
12,13,0.030919035670823297,0.0007363380562274507,68.23333333333333,5.624401202696059,84.32333333333334,0.17931970208417494
13,14,0.03453899524539553,0.0007541027367737334,82.71666666666665,2.967977238606949,84.42,0.184028983224567
14,15,0.03829469854542703,0.0008466201863535003,82.96666666666665,3.2125621481234496,84.76,0.08640987597876744
15,16,0.04198571585860623,0.0010637531991641682,84.61666666666667,0.8468897343941655,84.96666666666667,0.2719477073916159
16,17,0.04595944079715444,0.0011914449409839863,82.11666666666667,4.474806016900494,84.69,0.3187475490101907
17,18,0.04982579123938937,0.0013646477223713451,85.38333333333334,1.0077477638553956,85.1,0.11430952132988294
18,19,0.05398074400980313,0.001530392058653132,82.63333333333334,3.1236552662261285,85.03333333333333,0.1236482466066088
19,20,0.058216672802739206,0.0014748563920720765,76.93333333333334,9.02610411836444,84.94333333333333,0.2033606539022582
20,21,0.062429950965134505,0.0015641228665381729,85.14999999999999,1.331039693873427,85.23666666666668,0.31436002007605485
21,22,0.06670075000794888,0.0016257059303769806,79.25,4.129769969380858,85.31333333333333,0.2641127705272018
22,23,0.0714427078851939,0.001552924304565234,85.23333333333333,1.802929714535643,85.62,0.45519226706964167
23,24,0.07618575862614436,0.0014700560502110445,83.13333333333334,2.4291059169076084,85.63000000000001,0.20049937655763544
24,25,0.08073850682092873,0.001552811102201642,77.81666666666666,6.967224858020748,85.58,0.3973243846867044
25,26,0.08563429913119684,0.0016407474112367338,80.58333333333333,9.145338824899936,86.02,0.4411349000022607
26,27,0.09085231106953252,0.0014844642162972323,83.53333333333335,2.5594053128716356,86.04666666666667,0.30912061651652584
27,28,0.09613866274106515,0.0017105701544345145,85.53333333333335,0.5512611802847052,85.63333333333334,0.21684607956387833
28,29,0.10121979270176522,0.0016703168715390933,81.86666666666667,4.7332746475235234,85.99000000000001,0.15641824275533037
29,30,0.10673491421666835,0.0016396771314789187,86.26666666666667,0.732954447576534,86.20333333333333,0.06342099196813665
30,31,0.11229442272831373,0.0017161559600649638,86.93333333333334,0.6649979114419995,86.61,0.23762715894162031
31,32,0.11817155969535154,0.001571404181843813,82.64999999999999,1.4288690166235147,86.58999999999999,0.310268700752538
32,33,0.12393483577004748,0.001661554913117436,84.35000000000001,1.3366625103842293,86.48333333333335,0.46942044646090186
33,34,0.1301771744761472,0.0014363714287465685,80.93333333333334,3.30058917299456,86.73,0.40108187027920694
34,35,0.13638622162187855,0.001545153769392086,83.85000000000001,3.0356218473321044,86.64333333333333,0.2269116323349043
35,36,0.14250289219175932,0.0017752390285757892,86.71666666666665,0.5169354139756949,86.24666666666667,0.34653843782311944
36,37,0.14896516756989148,0.0016220192408805975,80.05,9.086345066453653,87.01666666666667,0.17441967269268388
37,38,0.15553279782960017,0.0014408192040003104,86.83333333333333,0.978377341429276,87.16666666666667,0.2641127705272018
38,39,0.162027466854177,0.001824421928211267,82.43333333333334,2.5691546383111237,86.98000000000002,0.24535688292770924
39,40,0.16844917085962277,0.001977581249820094,86.31666666666666,1.1469767022723434,87.33333333333333,0.48923977307201405
40,41,0.17536196230695056,0.002187603416952165,84.91666666666667,2.3502954896967556,87.61,0.4699645376692468
41,42,0.18240422129799452,0.002442579336514631,85.81666666666666,0.6141841924229411,87.57,0.4224531532213583
42,43,0.18969478605278023,0.0034686408844793186,85.18333333333334,2.3382091912876883,87.39,0.46847269575362044
43,44,0.1968443260708237,0.0041276945384799224,83.61666666666667,4.282198293192668,87.34333333333332,0.1643843734125087
44,45,0.20390134293902948,0.005081295277128188,81.25,3.182242395963366,87.21666666666665,0.03299831645537235
45,46,0.21171189958784006,0.005558150352180783,85.46666666666665,1.2344589458094157,87.58666666666666,0.11115554667021793
46,47,0.21948375277791446,0.006209537380675547,81.76666666666667,4.2556498393965105,87.53666666666668,0.1249888883950138
47,48,0.22753541847708933,0.006616634391777775,82.16666666666667,3.240970362235497,87.84333333333332,0.2117125934426712
48,49,0.23603501600532265,0.006975353953854028,85.13333333333334,1.8084677369407356,87.92333333333333,0.2503774927761847
49,50,0.2444429387591037,0.007627746673565191,82.48333333333333,2.1811057338474464,88.03333333333335,0.4855466564147641
50,51,0.24529993736875702,0.0076763906834997125,86.61666666666667,0.6536223850375894,90.04333333333334,0.13021349989749806
51,52,0.24617345938160715,0.007736290550666193,86.68333333333334,0.4403281604540959,90.30333333333333,0.14636332266733865
52,53,0.24702597097586645,0.0077544724698803075,86.46666666666665,0.4169998667732338,90.28000000000002,0.23790754506740405
53,54,0.24790913224171418,0.007773958030464587,86.61666666666667,0.7553512795749749,90.20333333333333,0.09568466729605388
54,55,0.24880216332537267,0.007814721948062897,86.46666666666668,0.37043517951487775,90.20333333333333,0.1746106780494513
55,56,0.24972774999618896,0.007842816581174526,86.46666666666668,0.43652669512363074,90.30333333333333,0.11085526098876906
56,57,0.2506643412237118,0.00787811643033808,86.8,0.294392028877591,90.36666666666666,0.09285592184789504
57,58,0.251589818386548,0.007912408568284872,86.7,0.18708286933869783,90.40666666666668,0.11323525167641858
58,59,0.25252308587594413,0.007930173557539277,86.80000000000001,0.5212165257037354,90.34666666666665,0.044969125210772946
59,60,0.25348711517949934,0.007940166200195218,86.91666666666667,0.22484562605386618,90.48000000000002,0.0571547606649394
60,61,0.2544393822392229,0.007936370039284702,86.73333333333335,0.43652669512362846,90.49,0.021602468994697338
61,62,0.25541643686803445,0.007928701901242804,86.73333333333333,0.7760297817881899,90.48333333333333,0.09177266598624151
62,63,0.25633417423451993,0.007910428261423389,86.93333333333334,0.5436502143433388,90.58666666666666,0.02867441755681186
63,64,0.2573079088383763,0.007909600197993359,86.14999999999999,0.267706306736814,90.49333333333334,0.07717224601859925
64,65,0.25827458591495395,0.007928892884082868,86.83333333333333,0.8586164581594152,90.56333333333333,0.20434176165325463
65,66,0.2592385891637427,0.00794227130412428,86.43333333333334,0.35668224265054393,90.59666666666665,0.10624918300339689
66,67,0.26025051772569285,0.007981893102369462,86.23333333333333,0.732954447576534,90.53333333333335,0.0837987005998446
67,68,0.2612182321937579,0.007982496803316617,86.53333333333335,0.702772288076931,90.42333333333333,0.19770910168449474
68,69,0.26219457529138823,0.008017692077233421,86.5,0.2549509756796424,90.35333333333334,0.2493101593508744
69,70,0.263165159585295,0.008054408375162447,86.75,0.38944404818492867,90.40666666666668,0.14839886193034588
70,71,0.2641641103496556,0.008120925328477713,86.68333333333334,0.5482294734466171,90.43333333333334,0.0833999733546441
71,72,0.2651717314551024,0.00820678059295772,86.73333333333335,0.31710495984068027,90.40666666666668,0.08178562764256976
72,73,0.2662016055516316,0.008285435203363735,87.08333333333333,0.43652669512362846,90.42333333333333,0.2209575122556861
73,74,0.2672218632326148,0.008347365432128195,86.98333333333333,0.732954447576534,90.5,0.16062378404209
74,75,0.2683013263887348,0.008439357239228968,86.76666666666667,0.6649979114419995,90.63999999999999,0.19131126469709048
75,76,0.2693667636789416,0.008587103469084032,86.73333333333335,0.3009245014211324,90.47333333333334,0.03091206165164824
76,77,0.27041734463776995,0.00868545035898144,86.53333333333335,0.4714045207910317,90.34333333333332,0.1391242450313904
77,78,0.2714803213222242,0.00874898142216472,86.45,0.3240370349203943,90.33666666666666,0.018856180831637516
78,79,0.27256140061278095,0.008787867666307627,86.30000000000001,0.5307227776030252,90.31333333333333,0.047842333648022484
79,80,0.27365527326003475,0.008898820639186573,86.53333333333335,0.7575545451575652,90.47333333333334,0.10498677165349399
80,81,0.2747642173079719,0.00896689276531167,86.83333333333333,0.6059886320899227,90.36333333333334,0.04784233364802908
81,82,0.27586272629364134,0.009076897903557321,86.56666666666668,0.2013840995599114,90.36000000000001,0.1336662510384203
82,83,0.2769738806470268,0.009140239573956595,86.31666666666668,0.5734883511361777,90.38999999999999,0.09092121131323867
83,84,0.2781130589060978,0.00924017491066745,86.40000000000002,0.12247448713916355,90.38666666666667,0.03091206165165488
84,85,0.27920564017247324,0.009326099310554201,86.18333333333334,0.023570226039550245,90.67999999999999,0.0496655480858365
85,86,0.28030961223464673,0.009433563236826039,86.93333333333334,0.13123346456686688,90.59333333333332,0.10842303978193917
86,87,0.2814066350125713,0.009527782585326142,86.51666666666667,0.18408935028645546,90.56,0.07483314773548166
87,88,0.28253956280158476,0.009671102779642702,87.0,0.3341656275960557,90.50666666666666,0.03299831645537139
88,89,0.2836611025511753,0.009775180032634785,86.85000000000001,0.08164965809277376,90.54666666666667,0.13199326582148654
89,90,0.2848020397329904,0.00990932528980582,86.78333333333335,0.31710495984066905,90.63333333333333,0.11264496832477483
90,91,0.2859841482352647,0.010065796765513777,87.14999999999999,0.07071067811865073,90.55000000000001,0.09201449161228197
91,92,0.28713827476983406,0.010176667913319913,86.91666666666667,0.36590830666833507,90.59666666666665,0.09672412085698202
92,93,0.28831915564088534,0.010278313648926524,87.0,0.30822070014844893,90.63,0.09201449161228506
93,94,0.2895005405192994,0.01040122946021362,86.8,0.32403703492039215,90.52666666666666,0.13474255287604808
94,95,0.29065480584505377,0.010560984972667591,86.83333333333333,0.6276056794587592,90.54,0.032659863237108344
95,96,0.29181060387369145,0.010687767421545894,86.58333333333333,0.41298372311213216,90.58666666666666,0.14817407180595218
96,97,0.2930071342695857,0.010773258295396788,86.75,0.5307227776030221,90.72333333333334,0.08806563209082051
97,98,0.29418943696084593,0.010899993774020572,86.88333333333334,0.4249182927994006,90.64333333333333,0.16659998666132728
98,99,0.29534167636596986,0.010997237161978472,86.83333333333333,0.4642796092394684,90.69666666666667,0.1973716179078347
99,100,0.29652007797820257,0.011040839484172104,87.36666666666666,0.43652669512362535,90.74000000000001,0.08485281374238221
100,101,0.29663668404961463,0.011046519265937891,87.18333333333334,0.5436502143433359,90.80333333333334,0.05734883511361766
101,102,0.2967517508511171,0.01104999114927714,87.11666666666667,0.5482294734466129,90.83999999999999,0.11860297916437808
102,103,0.2968646086954551,0.011055075041672049,87.01666666666667,0.8624899355290423,90.84333333333332,0.09392668535736491
103,104,0.2969837707063084,0.011058379422850659,86.91666666666667,0.6485025486114606,90.83333333333333,0.06599663291074374
104,105,0.29710248154904534,0.011064959163993405,87.14999999999999,0.7494442385305718,90.92,0.06377042156569585
105,106,0.29722120355950826,0.011068060553706413,86.90000000000002,0.6416125518306657,90.93333333333334,0.12283683848458748
106,107,0.29733709278965237,0.011071224268093201,86.91666666666667,0.7214953607304445,90.99000000000001,0.099331096171673
107,108,0.2974503164677587,0.011077040185491603,87.0,0.7257180352359085,90.94333333333333,0.03399346342394978
108,109,0.29756331126975916,0.011082572339192815,86.93333333333334,0.7191816336797145,90.91333333333334,0.09030811456095979
109,110,0.2976808900299101,0.011088590860861473,86.98333333333333,0.5632248416238588,90.89,0.09933109617167586
110,111,0.29779887542082223,0.01109200474057359,87.01666666666667,0.8065702421708585,91.02333333333333,0.06342099196813665
111,112,0.2979148091118287,0.011097258507074426,86.85000000000001,0.5715476066494047,90.98333333333335,0.10780641085863837
112,113,0.29803331601863897,0.01110209639792668,86.91666666666667,0.5661762583820977,90.99333333333334,0.03299831645537139
113,114,0.2981479924798313,0.011106886546069863,86.81666666666668,0.40276819911982287,90.99,0.02449489742783271
114,115,0.29826306273922165,0.011109932080509317,86.95,0.43011626335213,90.84333333333332,0.009428090415818758
115,116,0.2983822979813649,0.011112462166607676,87.13333333333333,0.3423773097362362,90.89999999999999,0.07257180352359072
116,117,0.2984977223825627,0.011118604790943594,86.90000000000002,0.5016638981097492,90.88666666666666,0.03299831645537762
117,118,0.2986141685153088,0.011126065688593607,87.0,0.5354126134736324,90.91333333333334,0.03299831645537139
118,119,0.29873435055115394,0.011132756237303067,86.98333333333333,0.4766783215358322,90.84666666666668,0.06599663291074279
119,120,0.2988554113043495,0.0111365330818768,87.11666666666667,0.5390320542932061,90.89666666666666,0.07363574011457867
120,121,0.2989759585688916,0.01114156645713158,87.18333333333332,0.5661762583820977,90.85000000000001,0.07071067811865743
121,122,0.29909890427017,0.01114929034274788,87.13333333333333,0.5572751165766805,90.86333333333333,0.06944222218666377
122,123,0.2992222238586419,0.01115658232516619,87.11666666666667,0.5661762583820977,90.88,0.057154760664943544
123,124,0.2993473842606121,0.011163792600792163,87.18333333333334,0.5328122454381916,91.03000000000002,0.07257180352358615
124,125,0.29947172292168894,0.011169194365893982,87.30000000000001,0.43011626335213055,91.00999999999999,0.15121728296285195
125,126,0.29959487250564504,0.011174284046341772,86.95,0.3188521078284851,91.01666666666667,0.026246692913372893
126,127,0.2997172834327997,0.011179429767273583,87.09999999999998,0.3559026084010474,91.05000000000001,0.08640987597877182
127,128,0.29984260845860683,0.011186520286111988,87.03333333333335,0.6276056794587553,90.98333333333335,0.1388844443733323
128,129,0.2999628628695884,0.011189287415064463,87.16666666666667,0.3399346342395173,90.96666666666665,0.08379870059984461
129,130,0.30008559069700985,0.011195752064764988,87.18333333333334,0.16499158227685842,90.98,0.07348469228349233
130,131,0.30020746823449646,0.011196917545102048,87.21666666666665,0.3704351795148799,90.98666666666666,0.05557777333511451
131,132,0.30033256968118227,0.011200370809637917,86.98333333333335,0.3922867431979894,90.86333333333334,0.0449691252107733
132,133,0.3004576319333274,0.01120479743247929,87.06666666666666,0.4403281604540959,90.89,0.10677078252031715
133,134,0.30058273847299105,0.011209968628665,87.21666666666665,0.40276819911981615,90.99333333333334,0.15797327481430426
134,135,0.30070770410433767,0.011216363757653577,87.03333333333335,0.23213980461973982,90.92333333333333,0.10873004286866945
135,136,0.3008286445988842,0.01122344665904671,87.05,0.2549509756796424,90.94333333333333,0.11897712198382801
136,137,0.30095051987095434,0.0112297158487181,86.95,0.1471960144387955,90.88333333333333,0.1291854825005089
137,138,0.30107126484249364,0.011237647666478225,87.13333333333333,0.2656229575084896,90.89333333333333,0.047842333648022484
138,139,0.30119249658902075,0.011240632929805839,86.91666666666667,0.13123346456686028,90.83333333333333,0.03858612300930085
139,140,0.301317698268994,0.011244959638379114,86.98333333333335,0.42491829279939874,90.85000000000001,0.029439202887761678
140,141,0.3014443691070313,0.01125033933672973,86.73333333333335,0.3472111109333311,90.83,0.08286535263104101
141,142,0.3015710266260799,0.011257959120004244,86.86666666666667,0.3922867431979894,90.89333333333333,0.07717224601860374
142,143,0.3016972503206592,0.01126161136758539,87.03333333333335,0.39651257511234556,90.82333333333332,0.07408703590297683
143,144,0.30182587323149496,0.011268590992834148,87.13333333333333,0.3771236166328307,90.87666666666667,0.07717224601860374
144,145,0.30195163294157706,0.011276344402704898,87.0,0.39370039370059223,90.88999999999999,0.06976149845485556
145,146,0.30207718545881096,0.0112860622642779,87.01666666666667,0.4403281604540959,90.93666666666667,0.10842303978193917
146,147,0.3022032327556751,0.011293996166709345,87.01666666666667,0.3118047822311668,90.96999999999998,0.09626352718795378
147,148,0.30232848473660956,0.01130319092586204,86.86666666666667,0.40892813821284624,90.95333333333333,0.10656244908764075
148,149,0.3024566745478565,0.011314122606576158,86.93333333333334,0.416999866773223,90.97666666666667,0.046427960923948366
149,150,0.3025803499066584,0.01132375686661036,87.0,0.7082843120291925,90.95666666666666,0.14007934259633884


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_6_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.1560032069206771e-05,1.8029955521775274e-06,56.71666666666667,3.8066462346211742,53.69333333333333,3.0356804106419957
1,2,3.0061709812569262e-05,6.6899257548656805e-06,71.46666666666667,3.630962529259828,64.01666666666667,3.9565501246526518
2,3,6.29903466000019e-05,1.4306725739568022e-05,76.43333333333334,1.184154644555443,72.64666666666666,2.4864208993830657
3,4,0.0001316314271337038,3.6017806526529594e-05,79.78333333333335,0.7877534865397638,76.67,0.8275667143298289
4,5,0.00024771222108086664,7.30876675357182e-05,79.35000000000001,0.6570134448142375,78.80666666666667,0.635889578115221
5,6,0.00044019919022926664,0.00012090585721961769,80.96666666666665,0.5328122454381866,79.56333333333333,0.40285095120763015
6,7,0.0007421355800099,0.00016293904254557006,80.35000000000001,0.5307227776030186,79.94333333333334,0.19618585292749122
7,8,0.0011221645914180668,0.00020661614810479572,81.7,0.7947746011710874,80.45666666666666,0.3711543554312034
8,9,0.0015835355305699667,0.0002561340969110033,81.73333333333333,1.2181497809747748,80.63666666666667,0.23584363935078634
9,10,0.0021687722212847334,0.00032355386719370673,81.71666666666665,1.0873004286866748,81.09,0.2906314963431675
10,11,0.002865726220325567,0.0003872322893800368,81.66666666666667,0.7214953607304415,81.57666666666667,0.21296843793284645
11,12,0.003630863978087267,0.0004581393465238884,82.73333333333333,0.5104464277037909,81.88,0.08831760866328181
12,13,0.004631281244347667,0.0005290598974045562,83.96666666666667,0.31710495984066733,82.23666666666666,0.1309792180292598
13,14,0.005808739356439267,0.0006447877643336496,83.81666666666668,0.47842333648024105,82.54333333333334,0.05185449728701322
14,15,0.007000438099353468,0.0007280870451525441,83.76666666666667,0.09428090415820098,82.89666666666666,0.08219218670625433
15,16,0.008338345593224767,0.0008857310932234308,81.21666666666667,2.7707800746761255,82.96333333333334,0.16519348924484908
16,17,0.009761599451193067,0.0009934387359202903,82.95,2.3688956639469474,83.11333333333333,0.10338708279513856
17,18,0.011413909166410633,0.0011219876697228346,83.23333333333333,2.2895899681432534,83.29,0.0804155872121046
18,19,0.013202495367798233,0.0011281101328485747,82.3,2.0066555924389857,83.26,0.18384776310849774
19,20,0.015138290158821434,0.001165420842425091,81.28333333333335,3.03324175685941,83.69,0.3879003308411422
20,21,0.017183176932168632,0.00126784267868287,75.26666666666667,1.6932874009518357,83.89333333333333,0.08956685895030006
21,22,0.019425475895271837,0.0012527008693249471,84.5,0.7756717518813374,83.90666666666667,0.2684937408746983
22,23,0.021756425924982465,0.0014383769668149245,82.61666666666666,0.4588633299312048,83.91333333333334,0.21561282171728702
23,24,0.0242132607935903,0.0015171439068021857,84.03333333333335,1.3906433363335449,83.94,0.23678400846903985
24,25,0.026745552717342868,0.0015632373641314334,83.08333333333334,1.7561004780162452,83.89666666666666,0.08055363982395837
25,26,0.029423922208001066,0.0017005577740269915,85.28333333333333,0.4588633299312098,84.11333333333333,0.09533566430717431
26,27,0.0321190142229831,0.0015687501734245775,84.11666666666667,1.0085743513604857,84.24333333333334,0.43606829230701283
27,28,0.03505185893826351,0.0016401129103422042,84.23333333333333,0.43652669512363207,84.07,0.08602325267042348
28,29,0.037798775575169336,0.0016943590769366863,79.60000000000001,6.863308240200208,84.37,0.22090722034374757
29,30,0.04095638395315973,0.0017220031977051773,85.01666666666667,0.2624669291337254,84.37666666666667,0.09568466729604727
30,31,0.044094304485205404,0.0017635639794410264,79.26666666666667,2.2661764175711383,84.50999999999999,0.20607442021431405
31,32,0.04725024366523517,0.0017685002606976947,85.33333333333333,0.5720334100576866,84.58666666666666,0.1407914138796255
32,33,0.05055911340103267,0.001924304212959092,84.68333333333332,1.4800525516195586,84.86999999999999,0.2624245923435341
33,34,0.05403485183241324,0.0019643740394668344,83.91666666666667,3.342736736401612,84.88333333333333,0.18445113776342087
34,35,0.05758491722372056,0.0018710872110028445,83.81666666666668,1.484550062776227,84.93333333333334,0.39684869772860726
35,36,0.06125443844992953,0.0016903357042187496,81.46666666666667,4.468469785309314,85.01333333333334,0.22425184255405417
36,37,0.06492115662716406,0.001611809571924431,71.46666666666665,3.3492121793374374,85.37,0.5132900414645355
37,38,0.06889066013293467,0.001333959368215686,85.46666666666668,0.42491829279940524,85.06333333333333,0.47779586529070084
38,39,0.07269044408889357,0.0013945625185992222,76.93333333333334,11.518125812050423,85.15666666666665,0.5114901975817548
39,40,0.07676863007039086,0.001241581833879114,83.15,2.1567722797427344,85.49000000000001,0.4384822307308091
40,41,0.08088909109332243,0.0015122342423176762,80.01666666666667,6.892064680163386,85.33666666666666,0.42905581092543593
41,42,0.08494947571384508,0.0015857168166962135,80.88333333333334,3.320224222682689,85.65666666666668,0.009428090415818758
42,43,0.08916514809080966,0.0017321870447485773,80.95,4.885181675229691,85.83,0.4543860326491823
43,44,0.09349344063344205,0.0018079267861267102,80.53333333333333,4.65194105245924,85.58333333333333,0.4274212078136649
44,45,0.0982993726489879,0.002053519999476082,81.89999999999999,2.8743115117653195,85.92333333333333,0.439267066322473
45,46,0.10285279099272955,0.0020369113384829623,84.25000000000001,3.400245089205582,85.47666666666667,0.2148384405909595
46,47,0.1079507518847082,0.0022543734452778476,85.53333333333335,1.2860361149240325,85.77666666666666,0.3061952898977368
47,48,0.11322327734723615,0.0023428503052417213,81.13333333333334,4.392101496499773,85.92666666666666,0.3064129385141733
48,49,0.11865529798811726,0.002459492602175105,78.78333333333335,6.490548684219406,86.22333333333331,0.1611072796479289
49,50,0.12402322547672064,0.002702414121169038,81.53333333333335,3.1348400632603646,86.24333333333334,0.2875567576825273
50,51,0.12456205987790421,0.00274227794871901,86.31666666666666,0.3472111109333254,87.86333333333333,0.2831175649011476
51,52,0.12509814009247613,0.0027926958938267916,86.38333333333333,0.6956212251569809,88.12,0.26981475126464544
52,53,0.12565948830824536,0.0028280429242600147,86.7,0.4600724580614063,88.22000000000001,0.21648710508173
53,54,0.1262372348272155,0.002871203283577057,86.66666666666667,0.8249579113843055,88.22333333333334,0.2671246067953245
54,55,0.12680005879660428,0.0029071812438368452,86.78333333333335,0.3858612300930097,88.24333333333334,0.1359738536958047
55,56,0.1273562144139347,0.0029397103723481526,86.98333333333333,0.23921166824011936,88.18,0.23036203390894766
56,57,0.127909922436131,0.002984927994647597,86.11666666666667,0.2248456260538679,88.35333333333334,0.17745108872274531
57,58,0.12846568368167846,0.0030228905899233873,86.58333333333333,0.2624669291337253,88.36333333333334,0.3021405118299947
58,59,0.12905267360069647,0.0030493946746011674,86.83333333333333,0.39651257511234556,88.14666666666666,0.197540431867052
59,60,0.12964177365681653,0.003109313325247275,86.43333333333332,0.6236095644623235,88.25,0.24262453846770765
60,61,0.1302346981420699,0.003177501195234947,86.5,0.1779513042005224,88.13333333333333,0.07586537784493518
61,62,0.13084829727067868,0.003255708339169641,86.45,0.22730302828309612,88.37,0.22553639765383499
62,63,0.13145058612289007,0.003307596524687692,86.01666666666667,0.6835365551469973,88.25666666666666,0.20417857108151413
63,64,0.13207351257462313,0.003362596791526857,86.48333333333335,0.12472191289246395,88.3,0.15895492023421845
64,65,0.13268882522376416,0.0034198804901313397,86.2,0.5930148958219076,88.17,0.09201449161228506
65,66,0.13330686100248113,0.003485562478178498,85.86666666666667,0.08498365855988142,88.31333333333333,0.08055363982396503
66,67,0.13394688350191353,0.0035187412668850893,86.03333333333335,0.2867441755680889,88.18666666666668,0.14007934259633884
67,68,0.13459036983202377,0.003545692473282299,86.68333333333334,0.2054804667656324,88.36000000000001,0.016329931618557073
68,69,0.13524814359796425,0.003584588624311549,86.46666666666665,0.15456030825826214,88.29333333333334,0.2080598204576989
69,70,0.13591128326341495,0.0036366038720410505,85.91666666666667,0.5512611802847052,88.31666666666666,0.18696404883173448
70,71,0.1365496693365908,0.0036622812146582836,86.13333333333333,0.29533408577782577,88.21999999999998,0.21969676071045252
71,72,0.1372118175738536,0.003685724973302017,86.48333333333335,0.4189935029992181,88.30333333333334,0.047842333648024794
72,73,0.13789018717167548,0.003715602852990632,86.28333333333335,0.24944382578493296,88.27666666666669,0.1939644870130107
73,74,0.13858280997816097,0.0037617560848779504,86.2,0.33416562759605717,88.24666666666667,0.0664997911442034
74,75,0.13926323795708503,0.003796180383164353,86.30000000000001,0.47081489639418694,88.25999999999999,0.13490737563231606
75,76,0.13997418809135617,0.003843228947916783,85.85000000000001,0.8336666000266543,88.34666666666665,0.18354533197248304
76,77,0.14068838525711316,0.003892429133862779,85.73333333333333,0.33993463423952386,88.45666666666666,0.15107025591499554
77,78,0.1413785315023921,0.003948290705635815,86.26666666666667,0.20949675149960983,88.41000000000001,0.21275964529643795
78,79,0.14207963076631921,0.004025779464694009,86.43333333333334,0.2718251071716641,88.31333333333335,0.250377492776183
79,80,0.14279277746726027,0.004128566679354539,86.46666666666665,0.5265189666310445,88.48333333333335,0.2088593359709436
80,81,0.1435164095957923,0.0041999186714461794,85.96666666666665,0.3171049598406738,88.55666666666667,0.08993825042154906
81,82,0.14424043285860785,0.004285320223529671,86.06666666666668,0.3472111109333252,88.52333333333333,0.0837987005998446
82,83,0.14502001929149042,0.004357177863830317,86.05,0.6570134448142386,88.61333333333334,0.12364824660661135
83,84,0.14580767321105037,0.004446815671564836,86.46666666666665,0.7408703590297641,88.66333333333334,0.07542472332657016
84,85,0.14658918857655467,0.004544503552304483,86.60000000000001,0.449073119510247,88.67,0.07788880963698586
85,86,0.1473639969109668,0.004653606510362629,86.33333333333333,0.8249579113843055,88.74333333333334,0.1536952251119776
86,87,0.14815429027429844,0.004750309704818251,86.18333333333334,0.5265189666310445,88.67,0.22553639765382347
87,88,0.14889953791900523,0.004831798609528478,86.51666666666667,0.3566822426505424,88.61333333333333,0.19344824171395375
88,89,0.1496725261518137,0.004919769761918033,86.08333333333333,0.5328122454381866,88.54333333333334,0.15797327481430776
89,90,0.15044143823243203,0.0049928872367529,85.96666666666665,0.572033410057686,88.61000000000001,0.1235583532856682
90,91,0.15120063852228907,0.0050604441744303815,85.78333333333335,0.31180478223116176,88.60333333333334,0.15282524515130136
91,92,0.1519826641441331,0.0051719039858084395,86.31666666666666,0.1433720877840417,88.62,0.21275964529643795
92,93,0.1527594473388902,0.005262985127517994,86.2,0.4708148963941884,88.64666666666666,0.21638443156155862
93,94,0.15357877209115753,0.005346597541310801,86.0,0.5400617248673217,88.73333333333333,0.3109483701338416
94,95,0.15438498026714506,0.0054388445083862124,86.35000000000001,0.5016638981097515,88.71999999999998,0.2515286597321813
95,96,0.155203883862609,0.005516646177960036,86.0166666666667,0.12472191289246394,88.64,0.25781130050226025
96,97,0.15601284779008542,0.005574762613336412,86.2,0.21602468994692955,88.81333333333333,0.20286832072936564
97,98,0.1568566942600007,0.005643640283013792,86.26666666666667,0.06236095644623514,88.57666666666667,0.2315647257727787
98,99,0.15770692716911672,0.005735408555166314,86.5,0.36285901761795103,88.68333333333334,0.1575506973079546
99,100,0.15855667742814744,0.005802404325147761,86.28333333333335,0.27788886667555296,88.72333333333334,0.22171052197754795
100,101,0.15864142384772592,0.005809349284619921,86.33333333333333,0.12472191289246395,89.00999999999999,0.17720045146668686
101,102,0.1587278079204929,0.005816249024326598,86.35000000000001,0.17795130420052505,89.03333333333335,0.19601587237318802
102,103,0.15881204022753834,0.005822698673559847,86.60000000000001,0.18708286933869783,88.93333333333334,0.20981473309141638
103,104,0.15889601472061196,0.0058283032877179215,86.58333333333333,0.16996731711975635,88.95666666666666,0.18624953392932145
104,105,0.15897982926883333,0.005834003237079259,86.43333333333334,0.2896357866163744,88.88999999999999,0.21354156504062502
105,106,0.159062965295836,0.005840892445234591,86.33333333333333,0.19293061504649933,88.90000000000002,0.2592296279363067
106,107,0.15914723263749708,0.0058467201341188615,86.45,0.28284271247461634,88.92333333333333,0.21699974398346425
107,108,0.15923099191335122,0.00585319466973789,86.33333333333333,0.023570226039556944,88.87333333333333,0.18785337071473587
108,109,0.1593160101557967,0.005859409434310625,86.58333333333333,0.08498365855987956,88.90666666666665,0.22661764175711202
109,110,0.15940068842170416,0.005865358169368853,86.60000000000001,0.32403703492039215,88.96333333333332,0.2666249967442849
110,111,0.1594864577743108,0.005870019143029629,86.33333333333333,0.3519785346990456,88.99333333333333,0.2811089152307748
111,112,0.15957170101801663,0.0058744030801616935,86.46666666666668,0.35197853469905194,88.99333333333334,0.21202725191719216
112,113,0.1596560010321082,0.005879097018290456,86.58333333333333,0.2624669291337253,88.92999999999999,0.26089589239132427
113,114,0.1597399349161589,0.005884804634754254,86.60000000000001,0.18708286933869275,89.05,0.25573423705088755
114,115,0.15982509696382685,0.0058911562130212975,86.5,0.3535533905932738,88.97333333333334,0.1948218559493646
115,116,0.1599097921296899,0.005897502324652559,86.39999999999999,0.21602468994692955,88.90666666666668,0.22171052197754182
116,117,0.1599946019404966,0.005904790925988337,86.51666666666667,0.18408935028645546,88.96,0.23846732830027081
117,118,0.16007890197429905,0.005911600608099607,86.38333333333334,0.38801489089409497,89.00999999999999,0.21181753153756397
118,119,0.1601633714506139,0.0059177984682065084,86.3,0.1471960144387955,89.04,0.19815818596936208
119,120,0.16024798043793595,0.005924029902506844,86.46666666666665,0.16996731711976099,89.05999999999999,0.21602468994692955
120,121,0.16033084810665363,0.005929548909773464,86.31666666666666,0.3064129385141733,89.0,0.20542638584174247
121,122,0.1604139975272837,0.005935773678250342,86.35000000000001,0.3341656275960557,88.98,0.2631856125753586
122,123,0.16049716408420492,0.00594218967333067,86.38333333333334,0.3472111109333277,88.93666666666667,0.22454893057465022
123,124,0.16058147132257553,0.0059476111385156636,86.41666666666667,0.3064129385141648,88.95,0.19646882704388643
124,125,0.16066584258266506,0.005953245336392427,86.76666666666667,0.3472111109333254,89.03000000000002,0.23846732830027004
125,126,0.1607498327473297,0.005959974728221373,86.76666666666667,0.4988876515698609,88.96999999999998,0.1768238294650008
126,127,0.1608338846220471,0.00596478327073915,86.7,0.1779513042005224,88.92999999999999,0.2616613587571993
127,128,0.1609207652355272,0.00597113620134854,86.76666666666667,0.23921166824011506,88.90666666666668,0.27402351886086185
128,129,0.16100799352519482,0.005977163513078311,86.63333333333333,0.12472191289246395,89.02666666666669,0.23442601296690233
129,130,0.16109549017802363,0.005980645348177413,86.58333333333333,0.2094967514996098,89.06666666666666,0.27378012264508156
130,131,0.1611819520464776,0.0059841659149009255,86.55,0.3341656275960557,88.95,0.2952964612046676
131,132,0.16126766628546596,0.005991844508799041,86.45,0.17795130420052238,88.93666666666667,0.2898658693641321
132,133,0.16135442141431944,0.005998361459818165,86.56666666666666,0.3299831645537211,88.93,0.23537204591879282
133,134,0.16143900617474274,0.00600412688398081,86.56666666666668,0.30092450142113025,88.95,0.2580697580112825
134,135,0.1615246065228452,0.006010947939054322,86.48333333333333,0.2896357866163818,89.00999999999999,0.24535688292770327
135,136,0.16160905494731884,0.006018288721723348,86.35000000000001,0.22730302828309093,88.99000000000001,0.2808320969310051
136,137,0.16169479567263167,0.006025327878101678,86.39999999999999,0.21602468994692955,88.98666666666666,0.22514193054357606
137,138,0.1617802518012141,0.006032898847243379,86.38333333333333,0.2054804667656324,88.89333333333333,0.14704496666742417
138,139,0.1618677075642142,0.006043262033601331,86.41666666666667,0.31180478223116176,89.06666666666668,0.18553226733434441
139,140,0.16195296763503145,0.006052150074515215,86.35000000000001,0.2121320343559589,89.02,0.2817800560721065
140,141,0.1620397605903312,0.006061691365505948,86.40000000000002,0.362859017617953,89.10666666666668,0.216692306175273
141,142,0.16212734602322368,0.0060678766324377895,86.46666666666665,0.3681787005729109,89.01333333333334,0.1973716179078347
142,143,0.16221398500825807,0.006075741029258394,86.46666666666665,0.18408935028645546,88.98666666666668,0.21514852750806315
143,144,0.16230160384438638,0.006084048333036184,86.61666666666667,0.31710495984068027,89.01666666666667,0.2280838052607405
144,145,0.16238975453999807,0.006091937497608351,86.7,0.07071067811865743,89.00999999999999,0.20049937655763686
145,146,0.16247656722752443,0.006100847186332337,86.90000000000002,0.10801234497346916,89.04333333333334,0.18909139471577133
146,147,0.16256375900184464,0.006109201269615322,86.58333333333333,0.18408935028644946,88.98666666666668,0.25328946988684004
147,148,0.1626513347752954,0.006118311532198019,86.76666666666667,0.19293061504650588,89.03666666666668,0.26637484032008846
148,149,0.16273982196821132,0.006128152223261961,86.60000000000001,0.10801234497346478,89.05333333333333,0.2532894698868403
149,150,0.16282728244944425,0.0061401074284895595,86.63333333333334,0.06236095644622881,89.05333333333333,0.2776488589727867


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_6_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.9288840007692029,0.17831070597899176,79.26666666666667,2.4229229363633444,73.53666666666668,0.5292972279877883
1,2,0.971271628688202,0.1821739155853292,77.55,3.779770716150204,81.29333333333334,0.11585431464655271
2,3,1.0101207715394,0.17769179839343083,78.06666666666666,4.953169580065768,82.85666666666667,0.10143416036468772
3,4,1.051747772638382,0.17819906957499984,74.56666666666668,12.686891747871982,84.75,0.4952440475832799
4,5,1.087623679608685,0.18089030233376194,77.64999999999999,4.546610459085613,84.97666666666667,0.5084180257316678
5,6,1.1297275359942702,0.1766064630690391,80.41666666666667,1.875425877560135,85.99000000000001,0.7712759990215406
6,7,1.1661219797909619,0.17697095720100933,72.08333333333333,9.455274835890403,86.73333333333333,0.6920661496963662
7,8,1.2108341351283431,0.17818882488397148,81.03333333333335,0.6485025486114575,86.43,0.6174679478860925
8,9,1.2548368984444667,0.17500304241266018,83.2,2.0522345544958225,86.78666666666668,0.5096621974951169
9,10,1.3075375754542466,0.17951681101358144,79.51666666666667,5.009712788396384,87.26333333333334,0.7934033582541021
10,11,1.3552271618550567,0.18399411327863233,85.01666666666667,0.6712343521867458,87.58666666666666,0.11897712198383306
11,12,1.40750890958907,0.18332926086802898,83.75,1.2576432986608996,87.64333333333333,0.6808001827914665
12,13,1.4639785279365354,0.18881764598469125,83.7,0.7968688725254625,87.93666666666667,0.5265189666310445
13,14,1.519935591913167,0.2025300078367566,70.43333333333334,10.9776540703781,88.12333333333333,0.4481319250201066
14,15,1.5757585017622338,0.2044009364787166,77.81666666666668,7.168720635898396,88.20666666666666,0.2876726534718831
15,16,1.6350629004751387,0.20555590784998806,83.46666666666665,1.0474837574980445,88.68,0.6083310502240241
16,17,1.6965332123743915,0.210178033630209,74.93333333333334,13.886704272632715,88.56,0.30735430152621507
17,18,1.7565710569910635,0.2115784635616356,74.91666666666667,6.750967008922171,88.75666666666666,0.36572606627851184
18,19,1.823654956860772,0.21667485829784963,84.45,1.2389511693363868,88.63333333333333,0.34969828265075487
19,20,1.8868449986273834,0.21525409665695838,82.33333333333333,2.373581447704905,89.06666666666666,0.1558489297008136
20,21,1.9496027775923384,0.2176452897164904,82.25,0.7257180352359085,88.87666666666667,0.11841546445554091
21,22,2.013665412598695,0.2201040483340558,84.7,2.013703056560235,88.81333333333333,0.27329267990359457
22,23,2.0889882278681142,0.22638332011568943,77.3,8.745379732559739,89.29333333333334,0.4953337819648048
23,24,2.164733006716322,0.2215643061397147,76.36666666666667,5.373442926922076,88.87,0.4035674251803104
24,25,2.2338349284481036,0.22719603212097292,80.73333333333333,4.123577195699011,88.96333333333332,0.06944222218665944
25,26,2.309641135028542,0.22900242857006167,82.55000000000001,2.417988144442953,89.66000000000001,0.3082207001484551
26,27,2.392038371884641,0.24215455311872022,81.88333333333333,2.2107062722628292,89.53333333333335,0.27438820836342726
27,28,2.4718444080103135,0.24912353814581362,82.6,1.667832925285583,89.44,0.3080043289739084
28,29,2.5525049352967817,0.24556740907275496,80.91666666666664,3.873055067457157,89.87333333333333,0.06649979114419675
29,30,2.636286058047998,0.24376828513229026,79.58333333333333,3.6134778568883243,89.84666666666668,0.3231442746239254
30,31,2.709087870068114,0.24164125205673354,81.26666666666665,4.954683530649447,89.45333333333333,0.3544322533605301
31,32,2.804399151007768,0.25391871990472825,82.25,3.5030938706615666,89.68,0.04320493798938372
32,33,2.893674449370573,0.26636381189978864,84.6,0.32659863237108927,89.84333333333332,0.22291004663067274
33,34,2.986735914326898,0.2702415236392263,84.01666666666667,2.4516434397268214,90.18333333333334,0.5994627224069534
34,35,3.0833731335838017,0.27550657527909667,84.75,1.2192894105447973,90.01666666666667,0.7350888079378997
35,36,3.1727653963257034,0.28718270001041996,82.7,3.867169507533905,90.25999999999999,0.7072953178599951
36,37,3.2706514618720135,0.2944893325069098,78.48333333333333,8.26199464751434,90.44,0.4166533331199914
37,38,3.3689030479660254,0.30821935912214676,81.51666666666667,3.8262978916382835,90.00999999999999,0.572771042098558
38,39,3.467720176756258,0.31848868622830845,84.26666666666667,2.112002735688469,90.63666666666666,0.433769011751135
39,40,3.5698735778471136,0.3131862747553366,83.55000000000001,2.8879058156387316,90.76,0.45745673748089816
40,41,3.665790170639582,0.3185325480930556,80.68333333333334,3.7403951068778176,90.12,0.3586084215408243
41,42,3.7754739844078684,0.32242502211008334,82.63333333333333,1.4573568159132768,90.81333333333333,0.29352266617001815
42,43,3.8916832415750515,0.3178104152704743,83.10000000000001,2.207940216581962,90.67333333333333,0.24997777679003946
43,44,3.9996537083775627,0.3146905452390698,84.26666666666667,0.7306770072260977,90.29,0.27276363393971603
44,45,4.116993893004124,0.31761163496925676,82.60000000000001,0.7756717518813439,91.18333333333334,0.3021405118299911
45,46,4.21604565015079,0.3124789442018494,77.8,5.6552335642895155,91.18666666666667,0.09030811456096591
46,47,4.344630472961899,0.3225912159041787,84.45,0.9228578799938065,90.67,0.32135131346653606
47,48,4.4689683766449475,0.33083570676828056,82.55,3.4105229315556125,91.28666666666668,0.5692294987280808
48,49,4.581458692256405,0.32866825895430224,80.8,2.0396078054371123,91.20666666666666,0.4490978611493179
49,50,4.7063011940959925,0.34020533182624974,79.91666666666667,4.552349820574965,90.95333333333333,0.3408160142299008
50,51,4.719084563746072,0.34148890865269443,86.2,0.6284902544988328,93.69,0.4532107677449902
51,52,4.730518859601556,0.34137306477473073,85.71666666666665,0.8566731517264305,95.03333333333335,0.16819301082056998
52,53,4.739567953412674,0.34186739704311375,86.10000000000001,0.04082482904638398,95.50333333333333,0.3029117950089706
53,54,4.748860726435239,0.34101997086187164,86.10000000000001,0.22730302828310237,95.86333333333333,0.210449254902197
54,55,4.757148125884967,0.3413825368534216,85.86666666666667,0.4027681991198201,96.02666666666666,0.2451303508113346
55,56,4.766881728071606,0.3421687897129352,85.8,0.1870828693386991,96.06666666666666,0.3287687468250112
56,57,4.77450050942928,0.3426365886694531,85.83333333333333,0.418993502999223,96.07666666666667,0.19905331502445137
57,58,4.7833281553752185,0.3423820434922588,85.68333333333332,0.2094967514996147,96.24666666666667,0.27402351886085624
58,59,4.791551492569133,0.34296924242483817,85.68333333333334,0.47842333648024765,96.28333333333332,0.31930480039541703
59,60,4.801062844867105,0.3448937175598149,85.35000000000001,0.49497474683058434,96.41333333333334,0.20072092289766086
60,61,4.809497015470039,0.34587891408477056,85.3,0.6570134448142375,96.37333333333333,0.27084230754362176
61,62,4.818344871229708,0.346805784028342,85.35000000000001,0.1471960144387955,96.40333333333335,0.028674417556805804
62,63,4.828303559468785,0.34696812344755135,85.60000000000001,0.35355339059326707,96.49000000000001,0.22686266036231276
63,64,4.838366168701595,0.3465866768822387,85.45,0.5212165257037354,96.42999999999999,0.3101612483854151
64,65,4.84892026071675,0.3437743090692884,84.93333333333334,0.3965125751123505,96.58999999999999,0.38262252939418095
65,66,4.860835056279433,0.3408049501868145,85.33333333333333,0.4109609335312648,96.42666666666666,0.2389328124994306
66,67,4.8734311267457295,0.3382791760897236,85.25,0.48131763593979005,96.43,0.3374413529291698
67,68,4.884675246721777,0.33810820235795847,85.48333333333333,0.33249895572100113,96.52333333333335,0.26549743668986536
68,69,4.8960158432996375,0.3393229384310395,85.25,0.17795130420052105,96.58333333333333,0.14659088951530944
69,70,4.904904486025699,0.34033005542155176,85.11666666666666,0.4496912521077383,96.53333333333332,0.32065904356843283
70,71,4.9156713439180955,0.33987919671937467,85.21666666666665,0.3299831645537235,96.56,0.27856776554368
71,72,4.926980133242448,0.34035803040002605,85.2,0.393700393700588,96.58999999999999,0.24385788210895806
72,73,4.939224732941433,0.34286956977900535,85.36666666666667,0.5249338582674549,96.48666666666668,0.22647050335283714
73,74,4.950275535713357,0.34170826897794665,85.28333333333332,0.551261180284711,96.60666666666667,0.27390184778898746
74,75,4.961800918298393,0.34191794278833887,85.2,0.5930148958219076,96.65333333333335,0.2710883414846341
75,76,4.972024997750869,0.34253142686238813,85.48333333333335,0.49888765156985965,96.56666666666666,0.2663748403200963
76,77,4.984206810893597,0.34189122421799856,85.06666666666668,0.6548960901462869,96.58666666666666,0.16819301082056548
77,78,4.99460853031455,0.3432254574785368,85.05,0.8841191473249898,96.69000000000001,0.13441230102437482
78,79,5.005446167933255,0.3458538550368804,84.98333333333333,0.663743591724662,96.58333333333333,0.20805982045769225
79,80,5.016288484381776,0.3479966106360528,85.10000000000001,1.0271319292087124,96.69999999999999,0.22759613353482283
80,81,5.02621869682305,0.3488876091065353,84.85000000000001,1.030372101071583,96.76333333333334,0.25629843715655165
81,82,5.037514687306709,0.35085475606172095,85.33333333333333,0.9186342519680407,96.77333333333333,0.3000370347510851
82,83,5.049865109783192,0.3508200551165779,84.93333333333334,1.047483757498046,96.76333333333334,0.1649915822768632
83,84,5.061437764386554,0.35113423146790196,85.28333333333333,0.9800793618659412,96.72666666666667,0.22514193054357606
84,85,5.071849449391923,0.35276471981437735,85.23333333333333,1.0118739491107098,96.67666666666666,0.20853989759489047
85,86,5.0823001607699725,0.3541974305555745,85.18333333333334,1.2651306476232271,96.82666666666667,0.13224556283251662
86,87,5.095243054046691,0.35295655126216835,85.06666666666666,1.184154644555443,96.71,0.2794041278626121
87,88,5.106009287195284,0.3536664493940012,85.08333333333333,1.2398476608931595,96.75666666666666,0.17613126418163436
88,89,5.1183277520935295,0.3557825724635797,85.36666666666667,1.0077477638554004,96.61666666666666,0.3231442746239254
89,90,5.131112275070868,0.3557483179175737,85.16666666666667,1.0118739491107065,96.76666666666665,0.33993463423951914
90,91,5.141535522967647,0.35670648202190275,85.23333333333333,1.0530379332620872,96.76,0.33655113529249303
91,92,5.152126175024734,0.3577385891723424,85.15,0.8897565210026159,96.85000000000001,0.28855964143772267
92,93,5.162350193751318,0.357556276321403,85.28333333333335,1.3356230339766118,96.68333333333332,0.32714251057027344
93,94,5.173016459600878,0.358380156821105,85.68333333333334,1.1606990230986813,96.66333333333334,0.35928942217784526
94,95,5.184587831837156,0.3584778881940626,85.73333333333333,0.8586164581594148,96.78000000000002,0.2963106478005792
95,96,5.195560728964435,0.3602601151934128,85.43333333333334,1.0217088082662733,96.80333333333334,0.2735365098523826
96,97,5.2089733989781015,0.3617484694617242,85.53333333333335,1.2452130562901944,96.77666666666669,0.2866279043560771
97,98,5.220571567956736,0.36154478893876457,85.66666666666667,0.9577171932372428,96.79,0.2871701005791989
98,99,5.23502600784357,0.365846658727639,85.13333333333334,0.7586537784494063,96.87333333333333,0.281108915230777
99,100,5.2478185338514916,0.3674011522081023,85.13333333333334,1.0036046144883017,96.84666666666665,0.154344492037203
100,101,5.248972745858045,0.3674309221227947,85.43333333333334,0.6737127643802614,97.31333333333333,0.31846855766656534
101,102,5.250072849658333,0.3674274442289541,85.35000000000001,0.9797958971132735,97.33666666666666,0.2288133640230763
102,103,5.251161484098188,0.3674442155376138,85.2,0.7756717518813423,97.31333333333333,0.21929178937864732
103,104,5.252151585052769,0.3673896586190844,85.11666666666666,0.8106924338010226,97.34666666666665,0.2577250904010335
104,105,5.253299726073538,0.3672922272650081,85.34999999999998,0.8784455968736313,97.37333333333333,0.19362047641943383
105,106,5.254413757023496,0.3672910923002437,85.21666666666667,0.6637435917246602,97.28333333333335,0.247835070605879
106,107,5.255498594674218,0.3672654922848441,85.14999999999999,0.9246621004453522,97.23,0.17454703282114648
107,108,5.256811092974883,0.36740969006387486,85.15,0.8286535263104097,97.31,0.24589970855344162
108,109,5.258170419303439,0.36759358016400706,84.99999999999999,0.9416297927883678,97.34666666666665,0.2304102621171388
109,110,5.259421983201672,0.36768061909873945,85.2,0.9246621004453469,97.26666666666667,0.3002591473303603
110,111,5.260624632035877,0.3677629502390386,85.39999999999999,1.0352133435513007,97.19666666666667,0.2548637980482037
111,112,5.261814961581728,0.367885066341281,85.35000000000001,1.0885770528538596,97.28666666666668,0.2347102232304519
112,113,5.262994287477561,0.36792522476898776,85.45,1.0255080041943458,97.22666666666667,0.16438437341250253
113,114,5.2643053463530505,0.368213086552419,85.51666666666667,0.8624899355290452,97.26333333333334,0.16977108770995697
114,115,5.2654083313463795,0.3683593763986645,85.45,0.8553751613570939,97.19,0.19200694431886178
115,116,5.266730879609224,0.3685840420469157,85.25,0.7947746011710874,97.31666666666666,0.2735365098523834
116,117,5.26789908144124,0.3688088596838209,85.46666666666665,0.572033410057686,97.36000000000001,0.26166135875720475
117,118,5.269012998692669,0.3690061697565474,85.40000000000002,0.764852927038916,97.30333333333333,0.2242518425540595
118,119,5.270298269329824,0.3693397763864169,85.65000000000002,0.7560864148142538,97.35666666666667,0.2289589968143281
119,120,5.271482590557333,0.3695773413936765,85.35000000000001,0.46368092477478284,97.42666666666666,0.18732028424302957
120,121,5.27271335317353,0.3698132844514551,85.43333333333334,0.7306770072261045,97.37,0.24589970855344162
121,122,5.273867209906182,0.37004261832034124,85.66666666666667,0.6182412330330491,97.33,0.26280537792569436
122,123,5.275042924320528,0.3702567826660114,85.56666666666668,0.6249444419750909,97.24666666666667,0.26029897340473246
123,124,5.276328120104967,0.3704714675491263,85.81666666666666,0.6510674994874939,97.30000000000001,0.22992752481307235
124,125,5.277576608407316,0.3707141012380195,85.76666666666667,0.8663460945578031,97.26666666666667,0.311697859401625
125,126,5.278792844145708,0.37094170678700117,85.89999999999999,0.8286535263104032,97.27333333333333,0.34296096311712093
126,127,5.279924085457184,0.3710963047821003,85.93333333333334,0.8956685895029576,97.27666666666666,0.27010286106510967
127,128,5.281064421465528,0.37127132876054914,85.91666666666667,1.0085743513604908,97.33,0.24179881444429657
128,129,5.28226186667345,0.3714411993980849,85.88333333333334,0.840965054102862,97.30666666666666,0.25901522906749685
129,130,5.2833844486458785,0.3716009486215034,85.80000000000001,1.0416333327999876,97.31666666666668,0.32785498149165115
130,131,5.284470113915291,0.3715368877220107,85.8,1.030372101071582,97.22333333333331,0.31201851796897706
131,132,5.2854541871583836,0.3715806338887692,85.61666666666667,1.1806307165616596,97.31,0.2041241452319315
132,133,5.28659653976354,0.37176601694120476,85.38333333333333,1.0926522268722547,97.31333333333333,0.07845734863960352
133,134,5.287842464987995,0.3720038321291077,85.55,1.1775681155103785,97.23,0.1766352173265588
134,135,5.289078410133408,0.37235359170806914,85.71666666666665,1.2518874638809294,97.17333333333335,0.19396448701301353
135,136,5.290309857984206,0.3727448724637302,85.51666666666667,1.194664062497166,97.19333333333333,0.16519348924485214
136,137,5.291688234612134,0.3729777193637543,85.33333333333333,1.2119772641798532,97.13999999999999,0.20704266871026114
137,138,5.292994062785447,0.37318800266970814,85.41666666666667,0.9800793618659451,97.17999999999999,0.15748015748023797
138,139,5.294166059970749,0.3734070340129978,85.51666666666667,0.9672412085697925,97.24666666666667,0.03858612300930085
139,140,5.295372962937756,0.37358484359721794,85.53333333333335,0.5906681715556448,97.32333333333334,0.16110727964792615
140,141,5.29653601330691,0.37372168011170137,85.48333333333335,0.7408703590297641,97.21333333333332,0.24850665092820853
141,142,5.297542941747874,0.37382726851446896,85.36666666666667,0.7214953607304415,97.24666666666667,0.21545816814923047
142,143,5.298571439777058,0.3739795890480915,85.61666666666667,0.6847546194724724,97.31666666666668,0.12970050972229086
143,144,5.299521119405209,0.37408168307505457,85.56666666666668,0.6141841924229449,97.25333333333333,0.21171259344267276
144,145,5.300583799569871,0.3742797638862517,85.78333333333335,0.8249579113843054,97.31,0.17048949136725838
145,146,5.301543731678131,0.3743348242407309,85.78333333333335,0.627605679458762,97.26666666666667,0.09741092797468458
146,147,5.302612998571991,0.3744514575291869,85.85000000000001,0.8485281374238557,97.26333333333334,0.1887385022252268
147,148,5.303739297728041,0.37458894102828744,85.7,0.8727351641057416,97.12666666666667,0.16519348924485214
148,149,5.3047849674457135,0.3746287062804197,85.66666666666667,0.8965985104208573,97.15333333333332,0.1371941041817105
149,150,5.306011442173909,0.37475451447170527,85.53333333333332,0.8730533902472538,97.09333333333332,0.14007934259633975


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_6_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.4088145750096314e-05,1.9113888698505102e-06,70.76666666666667,1.8926759422104455,63.96333333333333,1.504245842791515
1,2,9.450655657012933e-05,1.037278358600602e-05,78.88333333333333,0.3171049598406738,75.47,0.44158804331639784
2,3,0.00022046588406180001,3.805304239188832e-05,80.55,0.0,78.56666666666666,0.3402286812653443
3,4,0.000432006412116,6.0836481762546345e-05,80.5,0.22730302828309612,79.32333333333334,0.4654985380094061
4,5,0.000742753370849,0.00010179814927241439,81.18333333333334,0.46963342678684217,80.11333333333333,0.22866763848190091
5,6,0.0011719947969481333,0.0001286181992783437,82.0,0.4813176359397915,80.72666666666667,0.05557777333510797
6,7,0.0017529977334359668,0.0001509063163213692,82.56666666666668,0.5137011669140875,81.26666666666667,0.35975300168618607
7,8,0.002427462147601467,0.00020917318151039357,81.11666666666667,0.9392668535736903,81.65000000000002,0.19798989873223555
8,9,0.0032579884400392666,0.00023649648697121215,81.7,0.7222649560006823,81.95,0.24913182588073085
9,10,0.004202653420652566,0.00031523788351093054,82.48333333333333,0.6956212251569742,82.35000000000001,0.3073543015262126
10,11,0.0053529095026,0.0002965244144360493,83.03333333333333,2.0183876953868123,82.65666666666667,0.012472191289246521
11,12,0.0066623382599108666,0.00026236249783169284,79.88333333333333,3.50007936417955,82.64666666666666,0.20981473309141638
12,13,0.0081084120042489,0.00029860912016223604,81.71666666666668,2.593046256604163,82.85666666666667,0.09030811456095436
13,14,0.009706052134640299,0.0002870752161482496,83.60000000000001,1.2851718432438042,83.01666666666667,0.05792715732327636
14,15,0.0113618919632495,0.0002530020808334437,84.06666666666666,0.9969397619158833,83.38333333333333,0.127104506432918
15,16,0.013157853456862767,0.00031810048970412695,83.08333333333333,2.3966411681536477,83.64,0.17682382946500078
16,17,0.015239349044273398,0.000306290799540659,84.35000000000001,0.3559026084010408,83.47,0.22375581929117705
17,18,0.017397129626579768,0.00034000976339799147,77.10000000000001,8.438700531874956,83.48333333333333,0.05436502143433473
18,19,0.0195626992161745,0.00035852431558117137,77.76666666666667,6.338287535990214,83.67666666666666,0.18372685039360426
19,20,0.021879742207233068,0.00033680111822614753,84.35000000000001,1.1575836902790246,83.86666666666666,0.14383632673593744
20,21,0.0243750367335782,0.0002516045104268268,82.55,1.9304576314093687,84.21666666666667,0.25170529504870437
21,22,0.027072616107771133,0.00012066249807520615,84.68333333333334,0.2953340857778191,84.39,0.15895492023421606
22,23,0.029760944949673965,0.00010637888791394264,84.21666666666665,1.0956986609262458,84.25333333333333,0.16819301082057
23,24,0.03253486344545237,0.0002980976358513718,83.51666666666667,1.9955506062794397,84.52666666666667,0.210449254902197
24,25,0.0354362429359621,0.0004381698447174222,83.93333333333334,2.0745816177940313,84.21333333333332,0.07717224601859925
25,26,0.03857231383927926,0.00030851069324134146,80.31666666666666,2.5302612952464436,84.46333333333332,0.2559079695689237
26,27,0.04158005307346383,0.00038939026670354893,84.58333333333333,1.5450638246435746,84.88666666666667,0.0524933858267482
27,28,0.04485048823235447,0.0005554939329213774,78.46666666666665,2.0225121892229874,84.97000000000001,0.2333809475228559
28,29,0.048450497968179566,0.0006625364779083435,77.75,8.071348503606242,84.96,0.2906314963431651
29,30,0.0522925114741957,0.0006590392151669739,85.06666666666666,0.881602077029215,84.91000000000001,0.41880783182743714
30,31,0.056281399641778605,0.0007291273335057885,82.51666666666667,5.350597059103675,85.19333333333333,0.0974109279746781
31,32,0.06011732846959487,0.0008414485349914146,82.53333333333335,4.191327024013069,85.14999999999999,0.3395094500402961
32,33,0.06397341950655853,0.0008653690443233974,78.61666666666666,5.289034778566778,85.14,0.14236104336041977
33,34,0.068049943510272,0.0009412125758238143,82.68333333333332,2.627525240390449,85.27,0.35109352979892156
34,35,0.07218979425867207,0.0008419872401129604,83.91666666666667,4.538416268063367,85.58333333333333,0.20237478982214405
35,36,0.0765754445278692,0.0009266053936905151,79.60000000000001,3.6083237105337447,85.43666666666667,0.24850665092820848
36,37,0.08077492650542431,0.0010120025667292305,80.76666666666667,2.4087802353519505,85.61666666666667,0.36298148100909255
37,38,0.08509227407411674,0.001066949281361577,80.71666666666665,6.435880324831681,85.95,0.41044691089916396
38,39,0.08960835142152933,0.0012737689357539502,81.14999999999999,4.396779124161988,85.71666666666665,0.23471022323045587
39,40,0.09422414283375535,0.0015559339202418758,84.11666666666666,1.1806307165616534,86.12333333333333,0.2995923155816133
40,41,0.09910366857145751,0.0017376838107863199,82.8,1.7354154161660102,85.94,0.3889301565405608
41,42,0.1040180323778292,0.002041547463501453,83.06666666666666,3.0480412653957902,85.98333333333333,0.2876726534718854
42,43,0.1089724238519811,0.002525914847758332,84.68333333333334,1.1108055135301096,86.08,0.38323187063012504
43,44,0.11395460331728192,0.002601794645133205,86.61666666666667,0.4129837231121291,85.94333333333333,0.47225228662466834
44,45,0.11920595441992166,0.0029131833087051792,83.0,5.51784982277215,86.08333333333333,0.4353032148846251
45,46,0.12449703726498935,0.0033057269127829626,86.46666666666668,0.43652669512363085,86.61,0.35014282800022883
46,47,0.13013875467137023,0.003096126826354981,85.55000000000001,2.4010414407085916,86.40666666666665,0.2494438257849279
47,48,0.13591173406776166,0.003024246533658986,87.06666666666666,0.8249579113842992,86.63666666666666,0.4008601862107106
48,49,0.14180007572051082,0.002884916209512749,84.16666666666667,0.6328945848682498,86.65999999999998,0.7072953178599916
49,50,0.14745188941451717,0.003452303724216949,83.76666666666667,4.272066895023479,86.80333333333333,0.48251655124173515
50,51,0.14807826966343787,0.0034786453184370483,87.11666666666667,0.4642796092394684,88.54666666666667,0.22514193054357606
51,52,0.14870208507821503,0.003466980587236496,87.06666666666666,0.3472111109333254,88.76333333333334,0.20677416559027378
52,53,0.14932989524008494,0.003488122476574959,87.14999999999999,0.47081489639418084,88.82333333333334,0.24567367696917444
53,54,0.1499747223291772,0.0035053318221918797,87.06666666666666,0.3681787005729109,88.94666666666667,0.30879694874715863
54,55,0.15062515885109765,0.003501704499197928,86.95,0.4708148963941819,88.85666666666668,0.2569478978746877
55,56,0.15127242942483832,0.0034990691150878325,87.2,0.6531972647421785,88.83999999999999,0.18239152027072275
56,57,0.15191759585710343,0.0034931337447556723,87.35000000000001,0.6570134448142338,88.73333333333333,0.16819301082057206
57,58,0.15255671163205045,0.003499050335797521,87.66666666666667,0.4938510796676312,88.86333333333334,0.181536650722537
58,59,0.153204216618985,0.003508548921948595,87.43333333333332,0.6859705209085524,88.84666666666665,0.14267289706021372
59,60,0.1538607912529439,0.00351466449534961,87.18333333333334,0.6342099196813429,89.05,0.15297058540778283
60,61,0.15454363590178052,0.003519493832515008,87.3,0.7427426651719043,89.02,0.06683312551921512
61,62,0.1552219196969836,0.0035332596709472695,87.25,0.3341656275960557,88.94666666666667,0.15412837362262816
62,63,0.15590346941143773,0.0035634548549520087,87.21666666666665,0.611464544261472,88.98333333333333,0.08730533902472312
63,64,0.1566127309143195,0.0036203761447219165,86.95,0.5671566509057864,88.92666666666668,0.15173075568988098
64,65,0.1573294928952801,0.003655958191888274,87.01666666666667,0.47316898555260917,88.78333333333335,0.04988876515698102
65,66,0.15802392193512707,0.0036880222904245668,87.39999999999999,0.4708148963941819,88.79,0.20848661028149218
66,67,0.15873929179942659,0.0036942910609183105,87.15000000000002,0.4966554808583736,88.85666666666667,0.25460208605237394
67,68,0.15945354643076448,0.0037204250283171206,87.08333333333333,0.4403281604540959,88.84666666666668,0.09741092797468458
68,69,0.16018241267934544,0.0037503204335799308,87.14999999999999,0.267706306736814,88.90666666666668,0.17913371790058708
69,70,0.1609051551120103,0.003797587835306754,87.2,0.25495097567963587,88.96333333333332,0.1604853748961439
70,71,0.16163108291997297,0.0038209181408683803,86.88333333333334,0.3858612300930052,88.95333333333333,0.12036980056845212
71,72,0.16239863034394456,0.003841086558336948,86.76666666666667,0.4836206042848962,88.92666666666666,0.16579773487260885
72,73,0.16316205416063298,0.0038707752696434602,86.85000000000001,0.7082843120291927,88.86666666666667,0.13912424503139642
73,74,0.16394386667128805,0.0039209808641374935,87.0,0.6745368781615985,88.90333333333335,0.21483844059096316
74,75,0.16472442578172167,0.003955459198852533,86.85000000000001,0.35355339059328045,88.94,0.04546060565661986
75,76,0.16552798742798222,0.004002123976255974,86.7,0.6164414002968972,88.92666666666666,0.07133644853010852
76,77,0.16632741186966296,0.004033637577382295,86.76666666666667,0.5892556509887829,88.89999999999999,0.04242640687118776
77,78,0.1671012989443317,0.004061718920313923,86.8,0.5887840577551869,88.90666666666668,0.05185449728701322
78,79,0.16787927315099357,0.0040861815573599155,86.88333333333334,0.35197853469905194,88.84666666666668,0.02867441755681131
79,80,0.16868033973106988,0.004122654791835982,86.88333333333333,0.5920773222777158,89.05666666666667,0.018856180831644215
80,81,0.16949707426073854,0.004172317045630347,86.98333333333333,0.6328945848682497,89.07,0.10677078252031051
81,82,0.17032127881181156,0.0042338644988258725,86.88333333333333,0.40892813821284413,89.04666666666668,0.08730533902472312
82,83,0.1711654180674542,0.004273592109254336,86.88333333333333,0.6883958809354442,89.21,0.0496655480858365
83,84,0.17200749032539767,0.004329640939461484,86.55000000000001,0.37416573867739694,89.19666666666667,0.16937794687883245
84,85,0.1728460119659562,0.004401344089269523,86.78333333333335,0.27182510717167047,89.18666666666667,0.11897712198383412
85,86,0.17371506408196657,0.004408323414780911,86.8,0.5715476066494105,89.00333333333333,0.3216968897718583
86,87,0.17457454061134525,0.004478318558322065,87.15000000000002,0.21602468994692736,89.02333333333333,0.26599916457680434
87,88,0.175467519144653,0.004520112829630052,87.06666666666666,0.4169998667732205,89.2,0.13366625103842528
88,89,0.176344224831503,0.004592431482586252,86.73333333333335,0.22484562605387073,89.18,0.06480740698407447
89,90,0.17721467929839343,0.004639114659620753,86.95,0.42622372841814316,89.24,0.13490737563231886
90,91,0.1780907071983374,0.004694044342689484,86.90000000000002,0.28577380332470775,89.23666666666666,0.13474255287605452
91,92,0.17895820783631092,0.004734302887311154,87.3,0.408248290463863,89.13666666666666,0.19618585292749685
92,93,0.17982077140158279,0.004774623577970563,87.10000000000001,0.2549509756796424,89.21999999999998,0.38401388863772923
93,94,0.18068646928975354,0.004811757593594282,87.31666666666666,0.27182510717166986,89.25999999999999,0.2268626603623157
94,95,0.1815752251873972,0.004818742898966144,87.36666666666667,0.31180478223116176,89.25333333333333,0.15107025591499917
95,96,0.1824480134381029,0.004842913811086206,87.5,0.6284902544988216,89.29,0.14514360704717688
96,97,0.18331298368505333,0.004863317901697252,87.55,0.1471960144387939,89.31666666666666,0.10656244908763822
97,98,0.1842013992298294,0.004883663133614061,87.39999999999999,0.10801234497346478,89.30333333333334,0.12283683848458696
98,99,0.18508726638712988,0.004897118158777368,87.13333333333333,0.2624669291337253,89.46,0.16329931618554752
99,100,0.185981650500483,0.004944329379480822,87.16666666666667,0.5038738819276947,89.41000000000001,0.15937377450509238
100,101,0.18607364168303095,0.004949262647643113,87.3,0.1471960144387955,89.66666666666667,0.06128258770283068
101,102,0.18616422575055827,0.0049526405224864685,87.16666666666667,0.23213980461973335,89.56,0.043204937989388105
102,103,0.1862543235774342,0.004956182967115524,87.45,0.04082482904638398,89.55,0.07257180352358615
103,104,0.18634478937920132,0.004959801607946755,87.48333333333333,0.10274023338281042,89.59666666666665,0.04496912521076979
104,105,0.18643682943439208,0.004965971128079381,87.53333333333332,0.10274023338281044,89.53000000000002,0.05887840577551853
105,106,0.18652656173824322,0.004971114171645875,87.31666666666668,0.24608038433722154,89.58999999999999,0.037416573867742095
106,107,0.18661732652644614,0.004976575210044447,87.28333333333335,0.18856180831640865,89.55666666666667,0.07542472332656346
107,108,0.18670851438347,0.004981760222052555,87.38333333333333,0.20548046676562626,89.56666666666666,0.15369522511198142
108,109,0.18679867942651648,0.004984950843821607,87.25,0.35590260840104077,89.52,0.035590260840105276
109,110,0.1868893023599547,0.004987070282166359,87.33333333333333,0.5864204028586345,89.51666666666665,0.1033870827951323
110,111,0.18697927849631557,0.004989323937657751,87.39999999999999,0.6480740698407865,89.53333333333335,0.1357284871433484
111,112,0.18706961686934478,0.004992128780682445,87.38333333333333,0.4326918328582321,89.53333333333335,0.07039570693981016
112,113,0.18715994204905026,0.0049957904484086105,87.45,0.5715476066494064,89.58999999999999,0.12247448713915775
113,114,0.1872506113592982,0.004999178048842137,87.28333333333335,0.49046463231874,89.53666666666668,0.10274023338281657
114,115,0.18734264196462366,0.00500309241155635,87.14999999999999,0.5887840577551805,89.57666666666667,0.11440668201153581
115,116,0.18743470886183342,0.005004571015835684,87.28333333333335,0.6328945848682497,89.5,0.10033277962195022
116,117,0.18752641271861972,0.0050099990950128025,87.35000000000001,0.7382411530116688,89.55666666666667,0.10780641085864351
117,118,0.1876194503625848,0.005013637273538902,87.45,0.6013872850889521,89.60000000000001,0.11224972160321617
118,119,0.187711988267399,0.005016766271083109,87.48333333333333,0.5312459150169673,89.55,0.014142135623731487
119,120,0.18780431515761686,0.005019370828920143,87.34999999999998,0.4708148963941809,89.57000000000001,0.04966554808583937
120,121,0.18789815295657672,0.005022717282434191,87.38333333333334,0.3472111109333254,89.54,0.07788880963698525
121,122,0.1879908936228436,0.005026299146979373,87.38333333333333,0.24944382578492158,89.52999999999999,0.057154760664939394
122,123,0.18808460338349722,0.005029833736019438,87.41666666666667,0.36817870057290536,89.46666666666665,0.12498888839502037
123,124,0.18817681882171888,0.005032944823507953,87.40000000000002,0.408248290463863,89.59333333333332,0.0492160768674413
124,125,0.18826887019855584,0.005036664239850296,87.26666666666667,0.5632248416238588,89.56666666666666,0.012472191289247788
125,126,0.18836163944593645,0.005039442272292181,87.23333333333335,0.49046463231873405,89.55,0.0898146239020494
126,127,0.18845517578685103,0.005044697914216134,87.38333333333333,0.5169354139756888,89.55333333333333,0.08178562764256415
127,128,0.1885486500378546,0.0050502965862419084,87.41666666666667,0.4870546398734116,89.56666666666668,0.14613540144521733
128,129,0.18864343366535422,0.005056733286782718,87.45,0.4600724580614062,89.54333333333334,0.1014341603646846
129,130,0.18873839479506452,0.005059919031058626,87.28333333333335,0.43652669512362846,89.49666666666667,0.10498677165349399
130,131,0.1888336215520113,0.00506267705455525,87.28333333333335,0.5169354139756932,89.50666666666666,0.09030811456095979
131,132,0.18893120490390225,0.005066945892016158,87.60000000000001,0.4546060565661985,89.49666666666667,0.08806563209082051
132,133,0.18902680051202572,0.005070678872225981,87.33333333333333,0.6141841924229411,89.44,0.15748015748023556
133,134,0.18912085068479198,0.005074566060561492,87.41666666666667,0.5906681715556419,89.44333333333334,0.14007934259634502
134,135,0.18921429782647123,0.005079099007331667,87.26666666666665,0.46427960923947487,89.44333333333333,0.15282524515129897
135,136,0.18930922918899729,0.0050835247446435515,87.35000000000001,0.489897948556631,89.46,0.2121320343559656
136,137,0.18940557987322104,0.005087879305504421,87.33333333333333,0.5436502143433408,89.41666666666667,0.19014614262602492
137,138,0.18950007293944307,0.005094165752176024,87.31666666666666,0.57927157323275,89.43,0.22015146301277638
138,139,0.1895931900653767,0.005098694819745306,87.43333333333334,0.5948856099191591,89.42999999999999,0.11518101695447383
139,140,0.18968565907042648,0.005104275766920364,87.3,0.530722777603015,89.46666666666665,0.14055445761538163
140,141,0.18977918493029441,0.005111118103809874,87.3,0.530722777603015,89.42999999999999,0.07257180352359073
141,142,0.1898737830157183,0.0051174757512076645,87.23333333333335,0.5328122454381855,89.42333333333333,0.1271045064329241
142,143,0.1899681587911981,0.005123805285665302,87.33333333333333,0.47316898555260917,89.46666666666665,0.12256517540567297
143,144,0.19006469231889414,0.005129811257167828,87.25,0.5887840577551869,89.44,0.16309506430300041
144,145,0.1901597545283751,0.005136059172055946,87.28333333333335,0.5976807025680331,89.48333333333333,0.16937794687883767
145,146,0.19025340305321695,0.0051416554405752275,87.26666666666667,0.7191816336797137,89.57000000000001,0.14514360704718798
146,147,0.19034992409645615,0.005147263351914841,87.26666666666665,0.6737127643802544,89.56333333333333,0.1319932658214894
147,148,0.19044458012277068,0.005150789944987936,87.3,0.5354126134736324,89.51333333333334,0.12229290885229732
148,149,0.19053828618535118,0.0051552163676284474,87.25,0.5492419017761337,89.55666666666666,0.18445113776343242
149,150,0.19063435481447566,0.0051602028038239545,87.25,0.5522680508593604,89.51666666666667,0.25302612952464365


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_8_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0010916853170026,0.00018577214612997003,82.03333333333335,0.7419943096517352,76.45666666666666,0.25315783394730046
1,2,0.0028626863473078003,0.00033339310687385045,82.33333333333333,0.532812245438193,81.02,0.21771541057077412
2,3,0.005185080797767,0.0005719843330975916,81.68333333333334,2.641127705272042,81.59666666666666,0.17613126418164102
3,4,0.0078900078484731,0.0007629133475479968,82.08333333333333,1.429063407348407,82.00333333333334,0.14817407180595366
4,5,0.010781317480963733,0.000801417890181169,76.8,6.014981296729023,82.52333333333333,0.2644911256650295
5,6,0.013993900460033534,0.0008637834659178296,79.66666666666667,1.8149074050454694,82.92333333333333,0.2980305726300981
6,7,0.017471819369110034,0.0009433898777103687,70.5,12.648320046551634,82.82000000000001,0.4543860326491876
7,8,0.021083259383105197,0.001052074566104421,80.61666666666667,2.892615118231636,83.39666666666666,0.3566822426505424
8,9,0.024799692449171934,0.0010464359653974558,82.86666666666666,1.8377220198447377,83.62666666666668,0.3227313984655944
9,10,0.028975656093256797,0.001146978067766375,84.08333333333333,2.3217569975248344,84.14999999999999,0.1687206764645814
10,11,0.0333080522123153,0.0010968742717520866,75.2,8.606489799370397,84.2,0.2970970660687605
11,12,0.0375349827517818,0.0011821194627193727,82.03333333333335,4.004650074878232,84.11999999999999,0.04966554808583937
12,13,0.04243825455652853,0.0018866030843998876,75.6,6.751419603806795,84.64666666666666,0.09177266598624151
13,14,0.047412297743889296,0.002369391729566645,78.36666666666666,4.796931889818276,84.38666666666667,0.1307244770075145
14,15,0.052748406657598425,0.0023219206868673853,84.43333333333334,2.295406040091573,84.90666666666667,0.28170118131728705
15,16,0.05841887044456747,0.0024030223784123855,81.39999999999999,1.8898853580751016,84.76333333333334,0.046427960923946666
16,17,0.06453959995798754,0.002635507280322485,83.93333333333334,1.9580318916935153,85.09000000000002,0.6211816696157936
17,18,0.0704351665097806,0.002913802511686993,85.43333333333334,0.5390320542932073,84.90333333333332,0.1987181141438482
18,19,0.0763782765199826,0.0027297902326395263,83.88333333333334,0.7352248333370912,85.19666666666667,0.32065904356843283
19,20,0.08339173418394545,0.003263311804441923,83.89999999999999,3.8203402989786137,85.56666666666666,0.06128258770283198
20,21,0.09025221233885106,0.0034169853198914336,85.53333333333335,0.7586537784494035,85.62333333333333,0.07133644853011006
21,22,0.09729004956911692,0.00417856927415711,83.14999999999999,5.444875266401128,85.50666666666666,0.3912657522565622
22,23,0.10451297666635219,0.0049431686145331175,78.10000000000001,6.602650982749277,85.54333333333334,0.4246043910381594
23,24,0.1120146861049383,0.005421360030179409,85.3,0.34880749227427577,86.05333333333334,0.5007549855523682
24,25,0.11970013271044283,0.0059625887932085566,85.13333333333333,1.5369522511198008,85.83,0.2728858125052761
25,26,0.12799619826597694,0.0062830068541405186,83.81666666666668,1.2256517540566882,86.16333333333334,0.4431202495435687
26,27,0.13603688084579904,0.006685557720366579,81.71666666666665,4.079692254188896,86.60333333333334,0.12119772641798313
27,28,0.14410577653148338,0.00731290703553883,78.46666666666668,8.23653783792411,86.87666666666667,0.049216076867446105
28,29,0.1526742952119474,0.007491150806638208,83.43333333333334,2.5167218536995466,86.36666666666667,0.22305953365762132
29,30,0.16108611569544135,0.007778434734487907,84.03333333333333,3.271425105702744,86.57666666666665,0.2811089152307748
30,31,0.17051340084912456,0.007502656688455224,81.36666666666666,6.202329311548115,86.64666666666666,0.10402991022884424
31,32,0.18103248011274697,0.0078313522854178,79.64999999999999,2.2642143596988977,86.77999999999999,0.4216633728461586
32,33,0.19146525951777882,0.008834383409211801,82.65000000000002,3.0580494872821555,86.45666666666666,0.3492213560989053
33,34,0.202031371443906,0.009495859127949256,82.51666666666667,3.0200257541212356,86.75666666666667,0.3466346139028165
34,35,0.212970144795695,0.0099602386243155,83.61666666666667,2.573691684893294,86.58999999999999,0.674536878161601
35,36,0.22403001303910455,0.01002920518130976,83.63333333333334,2.0949675149960827,87.11333333333334,0.28405789707186535
36,37,0.23546088019872777,0.0114083274594379,80.60000000000001,7.747365143496635,87.22666666666667,0.29101355447622784
37,38,0.2458213038772058,0.011520067363532609,81.58333333333333,4.869006286935991,87.33333333333333,0.20997354330698376
38,39,0.2576712230374933,0.01162607569465442,83.13333333333334,1.8983911316925381,87.62333333333333,0.2577250904010335
39,40,0.26993478526589315,0.012934138871001472,82.36666666666667,6.144690571723057,87.24666666666667,0.16579773487261276
40,41,0.28361905214410865,0.014971539315592513,85.75,0.3894440481849317,87.42666666666666,0.5275309364282681
41,42,0.2970278106284183,0.014808804055713226,84.85000000000001,0.32403703492039215,87.56,0.11518101695447383
42,43,0.3108671609049103,0.013869032710486338,81.88333333333334,4.022091771979128,87.52333333333333,0.17594190960528658
43,44,0.3250385959299449,0.013018806179155412,82.23333333333333,3.407426529737007,87.43,0.3668787265568855
44,45,0.33942348355609453,0.012773283399279158,83.78333333333333,2.1017188732611745,87.78333333333335,0.1371941041817105
45,46,0.35458194982296587,0.011028211840013975,78.88333333333334,4.973317694345388,87.58666666666666,0.203360653902262
46,47,0.3716143000139885,0.011946213793142785,85.68333333333334,0.3659083066683388,87.51666666666667,0.40144184579532294
47,48,0.38734604526269617,0.011757805783880092,86.68333333333332,0.6847546194724657,88.05333333333333,0.12283683848458748
48,49,0.40366807762689816,0.01103904342328985,83.56666666666666,2.1603754817675163,87.93,0.44452221541785125
49,50,0.41952215541512167,0.01170004539951734,81.91666666666667,1.7099382704907478,87.66333333333334,0.23471022323044968
50,51,0.42111610993422594,0.011652068229984072,86.76666666666667,0.4588633299312048,90.60666666666667,0.23471022323045648
51,52,0.42280361989057386,0.011662147647819676,86.53333333333335,0.47316898555261283,91.03000000000002,0.08831760866328181
52,53,0.4244111618497029,0.01160960814854106,87.08333333333333,0.5436502143433296,91.19999999999999,0.05354126134736687
53,54,0.4261054526599868,0.011584406074095655,87.10000000000001,0.4262237284181498,91.17,0.1157583690279001
54,55,0.42772475189461306,0.01172989220020298,87.18333333333334,0.10274023338281042,91.22333333333331,0.18354533197248166
55,56,0.4295882840586467,0.011937545380296679,86.90000000000002,0.362859017617953,91.20666666666666,0.20499322482029028
56,57,0.43131613602403346,0.012095339297497183,87.0,0.2121320343559656,91.34333333333335,0.2176133165859923
57,58,0.43303087627850245,0.01223376968704578,86.26666666666667,0.16499158227685695,91.30666666666666,0.127104506432918
58,59,0.4347759135559078,0.012325058674680103,86.68333333333334,0.5734883511361772,91.36666666666666,0.09533566430716918
59,60,0.4365183445976961,0.012319480561587454,86.83333333333333,0.3171049598406738,91.48666666666668,0.16336734339790113
60,61,0.4383102776953613,0.012433293399675796,87.01666666666667,0.28963578661638073,91.29666666666667,0.22573337271115718
61,62,0.4400245783823163,0.012505141421284017,86.66666666666667,0.2494438257849279,91.30666666666667,0.1189771219838312
62,63,0.4418909170573468,0.012593787173344308,86.58333333333333,0.5312459150169728,91.33666666666666,0.1763204154058452
63,64,0.4437413889212498,0.012528668698393704,86.83333333333333,0.2248456260538679,91.29,0.12192894105447788
64,65,0.44565252379406056,0.012541787910657036,86.66666666666667,0.29533408577782577,91.35666666666667,0.03399346342395164
65,66,0.4473843600135048,0.01257417579447456,86.83333333333333,0.6182412330330491,91.47333333333334,0.11614167593456054
66,67,0.4492341970746277,0.012597907917155269,86.95,0.45460605656619335,91.37,0.1344123010243681
67,68,0.4512062640379146,0.01270419529352049,86.88333333333334,0.39228674319799567,91.30666666666666,0.13912424503139542
68,69,0.45310776696468585,0.012806623533486732,86.85000000000001,0.18708286933869278,91.24333333333333,0.061824123303305674
69,70,0.45508031310413505,0.012903243527321489,86.71666666666665,0.23921166824012827,91.42,0.1630950643030007
70,71,0.45702557641124125,0.01300456393861502,86.93333333333334,0.08498365855988142,91.33333333333333,0.1545603082582596
71,72,0.45910165804446135,0.01306362251750586,86.75,0.3488074922742703,91.57666666666667,0.05734883511361821
72,73,0.46109615344071114,0.013287027149930186,86.61666666666667,0.13123346456686028,91.49000000000001,0.1471960144387955
73,74,0.46317976302487973,0.013334373370064071,86.86666666666667,0.4714045207910317,91.42666666666666,0.22065558884580155
74,75,0.46534702941425915,0.013148161198059448,86.53333333333335,0.062360956446230076,91.56666666666666,0.23907228102721412
75,76,0.4674549149752298,0.01318421635424704,86.5,0.42622372841814316,91.65333333333332,0.1586050300449365
76,77,0.4696331798291009,0.013193963991243455,86.31666666666666,0.694422221866653,91.49333333333334,0.3214895885647829
77,78,0.4718848412136793,0.013207305506294294,86.91666666666667,0.5137011669140814,91.57666666666667,0.2948822740612857
78,79,0.47422116777531415,0.013071976012327069,86.95,0.43011626335213,91.69666666666667,0.23976840677806077
79,80,0.4765937251666164,0.013011856529926159,86.86666666666667,0.2592724864350728,91.68666666666667,0.13912424503139892
80,81,0.47874155585548656,0.013045314670128375,87.15000000000002,0.17795130420052238,91.65000000000002,0.11575836902790214
81,82,0.48098919363112275,0.013007487437267675,86.68333333333334,0.5436502143433359,91.88333333333333,0.06018490028422606
82,83,0.4833497196449439,0.012947766665365333,86.86666666666667,0.047140452079107185,91.78000000000002,0.17795130420052238
83,84,0.4857419950269561,0.012945244245886911,86.48333333333335,0.5137011669140814,91.83,0.10198039027185957
84,85,0.4881424702860217,0.013038571577567479,86.2,0.3188521078284851,91.81,0.12027745701779272
85,86,0.49068437459587216,0.013232340862189907,86.21666666666665,0.3423773097362362,91.83999999999999,0.09933109617167586
86,87,0.4931240471930059,0.013362996345071423,86.23333333333335,0.6510674994874872,91.96999999999998,0.2099206199177881
87,88,0.49548023524396473,0.01350588074190062,86.16666666666667,0.41699986677322715,91.91333333333334,0.159652400197708
88,89,0.49783685561846064,0.013568446691786348,85.71666666666665,0.6276056794587526,91.78000000000002,0.2649528259898342
89,90,0.5001125182758664,0.013630394449101916,85.96666666666665,0.3704351795148831,91.83999999999999,0.2039607805437126
90,91,0.5026347150770981,0.01372208573724868,86.23333333333333,0.532812245438193,91.83666666666666,0.18354533197248166
91,92,0.5051942295712851,0.013951187620901436,86.39999999999999,0.49665548085837646,91.69666666666667,0.14817407180595216
92,93,0.5077687517182575,0.014093518282271235,86.31666666666666,0.16499158227686414,91.74666666666667,0.17556258776351288
93,94,0.5102492625570021,0.014336699758390239,85.88333333333333,0.3423773097362399,91.76333333333334,0.20499322482029414
94,95,0.5128529052421352,0.014482057973890182,86.5,0.2449489742783155,92.00666666666666,0.08178562764256878
95,96,0.5155078888805481,0.01462470312038449,85.93333333333332,0.651067499487487,91.88,0.17146428199482233
96,97,0.518335464677253,0.014637363656132538,86.33333333333333,0.3091206165165192,92.05,0.12832251036613618
97,98,0.5211476396684719,0.014644585544378424,86.78333333333335,0.47316898555261533,92.17333333333333,0.16027753706895237
98,99,0.5240876678478984,0.01469543930591457,86.63333333333333,0.41096093353126556,92.08999999999999,0.22449944320643866
99,100,0.5271103486759671,0.014788116209508066,86.48333333333333,0.6536223850375835,92.12,0.24993332444207284
100,101,0.5274063180805015,0.014801032302703968,86.48333333333333,0.5104464277037793,92.39666666666666,0.25315783394730046
101,102,0.5276974666947577,0.014793598147075175,86.65000000000002,0.5930148958219079,92.43333333333334,0.2688659310676762
102,103,0.5279962724118743,0.014796069907852424,86.71666666666665,0.7039570693980902,92.55666666666667,0.23626726862225778
103,104,0.5282977183383042,0.014800509931730925,86.61666666666667,0.6536223850375895,92.53666666666668,0.19754043186705647
104,105,0.528600524554541,0.014798152058978751,86.51666666666667,0.6548960901462869,92.40666666666668,0.19223827807061591
105,106,0.5289068689466618,0.01480594864729457,86.55,0.5930148958219019,92.39333333333333,0.24526629518862697
106,107,0.5292105378199627,0.01479613863448288,86.43333333333334,0.7771028817916533,92.48666666666668,0.21545816814923321
107,108,0.5295152004759954,0.014791531970069714,86.33333333333333,0.6956212251569711,92.43666666666667,0.2013840995599114
108,109,0.5298200323832263,0.014792628743045495,86.36666666666667,0.5104464277037827,92.51333333333332,0.21822516404443598
109,110,0.530128140998322,0.014795590150825306,86.31666666666668,0.4326918328582383,92.49666666666667,0.17987650084309534
110,111,0.5304415896369508,0.014779928783192476,86.06666666666668,0.6182412330330449,92.49333333333334,0.17632041540583973
111,112,0.5307635857869796,0.01477698946453618,86.35000000000001,0.7874007874011845,92.46333333333332,0.2028683207293723
112,113,0.5310878142997729,0.01479132567647251,86.10000000000001,0.7176350047203693,92.52333333333333,0.2283759084394758
113,114,0.5314140661728363,0.014800597074040434,86.19999999999999,0.48989794855663676,92.42333333333333,0.19770910168449474
114,115,0.5317503109670464,0.014814425776249257,86.03333333333335,0.4938510796676312,92.42,0.1930457631409364
115,116,0.5320601727655202,0.014825821645749295,86.26666666666667,0.35197853469905194,92.31333333333333,0.1819035153285591
116,117,0.5323703705653205,0.014845137266186411,86.35000000000001,0.5115336417740937,92.36666666666666,0.17745108872274587
117,118,0.5326712599679062,0.014876526124902367,86.25,0.5354126134736324,92.42999999999999,0.18832595855767706
118,119,0.5329715298488653,0.014879780470472765,86.35000000000001,0.4143267631552022,92.37333333333333,0.23669013968102345
119,120,0.5332766363398481,0.014880853702026353,86.38333333333334,0.6182412330330425,92.36666666666667,0.18803073034894255
120,121,0.533580177032365,0.014877563732074613,86.38333333333333,0.6128258770283399,92.46333333333332,0.21746008573733133
121,122,0.5338769420841847,0.014870631192673643,86.63333333333333,0.47842333648024105,92.44666666666666,0.27133415233291763
122,123,0.534179744698587,0.014877268091463848,86.40000000000002,0.42622372841814316,92.56333333333333,0.2239543604298749
123,124,0.5344951149972234,0.0149005939502134,86.46666666666668,0.30912061651652584,92.54,0.2572936066053703
124,125,0.5348027044515933,0.014916070423371586,86.34999999999998,0.5759050847723691,92.47333333333331,0.22065558884580747
125,126,0.535117254956071,0.01492025509868971,86.41666666666667,0.6944222218666565,92.46333333333332,0.19703355608175477
126,127,0.5354194251535835,0.01492315915006936,86.51666666666667,0.5265189666310492,92.46333333333332,0.21746008573733133
127,128,0.5357255379690752,0.014925356065698685,86.34999999999998,0.5338539126015684,92.58333333333333,0.1819035153285658
128,129,0.5360203099208506,0.014928210378567206,86.36666666666667,0.2718251071716704,92.42666666666666,0.07586537784494204
129,130,0.5363259040892409,0.014934555299037217,86.46666666666665,0.3299831645537264,92.40666666666668,0.15062831370259985
130,131,0.5366242855863278,0.014945027672557487,86.33333333333333,0.5720334100576884,92.41000000000001,0.1430617582258306
131,132,0.5369300448180745,0.014937014005623637,86.25,0.25495097567963776,92.33333333333333,0.16499158227685792
132,133,0.5372197779961024,0.014940414113327525,86.64999999999999,0.36742346141747323,92.28000000000002,0.18457157599876553
133,134,0.5375125348181298,0.014958050086179054,86.46666666666665,0.1649915822768632,92.27999999999999,0.12832251036613213
134,135,0.5377980147910869,0.014962115655350496,86.7,0.14719601443880034,92.24333333333334,0.27390184778898746
135,136,0.5381050185082193,0.014950235823168928,86.64999999999999,0.10801234497346478,92.27666666666666,0.14704496666741826
136,137,0.5383992088061554,0.014954471059395336,86.75,0.2677063067368131,92.30333333333334,0.2082199691565543
137,138,0.5386953916477778,0.014983582009637309,86.43333333333334,0.22484562605386793,92.23333333333333,0.20853989759489608
138,139,0.5389978538613697,0.014995691134274104,86.48333333333333,0.023570226039550245,92.27333333333333,0.1862495339293203
139,140,0.5392940068174403,0.01500242035810939,86.53333333333335,0.20949675149960834,92.24,0.14764823060233415
140,141,0.5395891693603169,0.015019148002167108,86.51666666666667,0.2094967514996083,92.22666666666667,0.19396448701301736
141,142,0.5398903496398169,0.015039328825441237,86.40000000000002,0.21213203435597228,92.19666666666667,0.2163844315615611
142,143,0.5401941577864059,0.015053926905257566,86.33333333333333,0.06236095644623514,92.21,0.22090722034374202
143,144,0.5405052022907664,0.015080891822539286,86.38333333333334,0.3091206165165258,92.21999999999998,0.20049937655763045
144,145,0.5408137435541588,0.01510777291727961,86.33333333333333,0.08498365855988142,92.31333333333333,0.17969109295924635
145,146,0.5411163089106698,0.015124438220432261,86.25,0.28284271247461634,92.25666666666666,0.2041785710815141
146,147,0.5414225079614742,0.015145625694131297,86.21666666666668,0.24944382578493296,92.29666666666667,0.12498888839501596
147,148,0.541722453601139,0.015167505193891182,86.25000000000001,0.4320493798938569,92.22666666666667,0.19871811414384707
148,149,0.5420269374366607,0.01517193427773115,86.26666666666667,0.3472111109333277,92.26666666666667,0.06649979114420079
149,150,0.5423202399171075,0.015185089861868312,86.38333333333333,0.3704351795148799,92.29666666666667,0.09463379711052414


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_8_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.117022559302253e-06,2.84198899488637e-07,50.23333333333333,0.3299831645537235,50.79999999999999,1.1032074449833371
1,2,8.964548421270608e-06,1.271433246248386e-07,51.449999999999996,1.2496666222103654,50.199999999999996,0.16329931618554464
2,3,2.0421281244075395e-05,1.3229255327184692e-06,59.85,3.8446933124329514,53.19,1.2941663983687248
3,4,3.863308578792042e-05,5.454086828762737e-06,69.78333333333335,1.3523641850067243,64.27,2.3763838073846606
4,5,7.613919192733748e-05,1.2650813915106713e-05,78.33333333333333,0.2718251071716704,73.41333333333334,1.4447221955179526
5,6,0.0001583451933283667,3.5593258855104665e-05,79.2,0.6570134448142314,77.02,0.5650368719532161
6,7,0.00034224960974810003,9.5082689905204e-05,79.16666666666667,0.7408703590297608,78.99666666666666,0.6247310532452269
7,8,0.0007050801646684667,0.00013440445469466982,80.41666666666667,1.204390117675973,79.86,0.3963163719387144
8,9,0.0012408466359561,0.00022190205825620574,81.91666666666667,0.7813805446487324,80.58333333333333,0.3216968897718583
9,10,0.0019625369334216,0.00024578910399639033,81.5,0.6683312551921066,81.08333333333333,0.2067741655902803
10,11,0.0028828163797305333,0.0002578361675351371,80.46666666666665,0.5201495511442421,81.57333333333334,0.1800617178142621
11,12,0.003946475900489067,0.0002819602026311427,81.9,1.5921683328090623,81.65666666666667,0.024944382578493043
12,13,0.005276048993185567,0.000328667533345946,79.91666666666667,1.9280099123765424,82.09,0.14514360704717688
13,14,0.006735184300036633,0.0003154941545659876,83.48333333333333,0.7586537784494015,82.31333333333333,0.19362047641943383
14,15,0.008486952128271767,0.0003442175856192628,80.11666666666667,1.3097921802925676,82.66666666666666,0.22573337271116123
15,16,0.010508928754848467,0.0002512173799357882,83.35000000000001,1.0157099323461733,82.91666666666667,0.2082199691565543
16,17,0.012983708929897633,0.00016513744424564688,81.18333333333334,2.2061781936693636,82.81333333333333,0.3350953429829871
17,18,0.015301341675543834,3.526085965820222e-05,83.65,1.9685019685029486,83.24,0.3755884272267547
18,19,0.017865505543462033,0.00031796814232424236,81.38333333333333,2.9104218861799964,83.13,0.21228911104120668
19,20,0.0205699656390045,0.0006006475127227133,82.25,1.3952299690970922,83.37666666666668,0.09104333522498712
20,21,0.023415582741783198,0.0006188517277254129,75.38333333333333,4.708561941352745,83.58,0.29337120967584257
21,22,0.026376147210823698,0.0005715355557143615,84.60000000000001,0.6096447052723988,83.61666666666666,0.48582118338152086
22,23,0.029443927071440334,0.0005655335637173529,85.23333333333333,0.23921166824012827,83.61666666666666,0.282881993457028
23,24,0.03271747365848993,0.000601224056137868,81.55000000000001,2.9549393676802658,83.88333333333333,0.28662790435607044
24,25,0.0359265220442769,0.0004679173170438032,81.56666666666666,2.098544469123517,83.77666666666666,0.2106075866524191
25,26,0.03949193827816876,0.0004081004593402888,83.51666666666667,1.6534475766981263,84.26666666666667,0.3307902994681409
26,27,0.04322021588987527,0.0003204278849735855,73.3,13.830582055719852,84.25,0.1525341491819693
27,28,0.04697316865382214,0.00020991573736060454,84.1,1.4142135623730951,84.06,0.39757598854391496
28,29,0.050571743468597934,6.097818785546218e-05,83.5,2.47790233867277,84.05333333333334,0.2206555888458072
29,30,0.05471341528496687,0.00041670783864720614,82.28333333333335,1.9682197257646008,84.62666666666667,0.46449494674921304
30,31,0.05907230398349897,0.0005351462536643007,84.68333333333334,1.0217088082662793,84.88333333333334,0.240878023535197
31,32,0.0634397238353049,0.0006824267158759846,77.71666666666665,9.330356668185603,84.57333333333334,0.2666249967442795
32,33,0.06787045703765474,0.0008563369330966158,82.25,2.638497046931581,84.70666666666666,0.3419876540981459
33,34,0.07217489012800189,0.0007429790596913908,86.23333333333335,0.22484562605387073,84.85666666666667,0.3278549814916448
34,35,0.07657597095754037,0.0006939071373371687,84.35000000000001,3.2529473814783203,84.93666666666668,0.33767176699010687
35,36,0.08156568973291227,0.0007082489909533528,85.51666666666667,1.286036114924029,84.70333333333333,0.6656492236072195
36,37,0.08657472763655799,0.0009182204050898852,81.16666666666667,6.731806757641088,85.16666666666667,0.27353650985238437
37,38,0.09194113091734753,0.0010246804734388008,85.51666666666667,0.9312476696465999,85.16333333333334,0.17326921891156113
38,39,0.09703083020117,0.0013234555471415487,81.18333333333334,4.935641351998293,85.25,0.6382789358893153
39,40,0.10228280518024561,0.0011232113161710998,81.36666666666667,4.053256578220636,85.33666666666666,0.09428090415820768
40,41,0.10759054456347923,0.001018840734858043,80.56666666666668,4.563867755411945,85.38333333333333,0.42460439103816927
41,42,0.11349390675180086,0.0011266064134928609,85.75,0.6123724356957945,85.74000000000001,0.3552463933666341
42,43,0.1197546039335279,0.001397878051016103,85.64999999999999,0.9565563234854524,86.11333333333334,0.4168399639616554
43,44,0.12545240434021207,0.0011591020199668365,83.7,1.088577052853868,86.34333333333332,0.42129430198957585
44,45,0.13156294324481377,0.0011996231233150632,78.85000000000001,4.731278896873437,86.18333333333334,0.49100803342602206
45,46,0.13873693530521,0.001650553830933309,82.66666666666667,4.5133751844440715,86.23666666666668,0.05185449728701322
46,47,0.14609326125776825,0.0008265659283205008,84.55,1.8389308487995584,86.29,0.46733285782192124
47,48,0.15298439446108777,0.0003835374444246972,84.64999999999999,1.8225440095280752,86.21666666666665,0.1033870827951413
48,49,0.15955180739944838,0.0005300476338707426,86.18333333333334,0.8055363982396428,86.09666666666665,0.4505058884804403
49,50,0.1673540990915282,0.0008295800653991894,85.53333333333335,1.582368126855723,86.54333333333334,0.25302612952464365
50,51,0.16813476296295563,0.0008070466600849529,86.81666666666668,0.3399346342395173,88.43333333333334,0.14429907214608564
51,52,0.16893936838351212,0.0007695677056855104,86.93333333333334,0.6612278141625816,88.73333333333335,0.11841546445554665
52,53,0.16972572558228038,0.0007291462852254093,86.88333333333333,0.2592724864350661,88.83333333333333,0.0984321537348874
53,54,0.17056087018625662,0.0006905504444252347,87.06666666666668,0.2953340857778191,88.78666666666668,0.026246692913372893
54,55,0.1714029844723081,0.000715167917891678,86.93333333333334,0.3324989557210011,88.83333333333333,0.17556258776352207
55,56,0.172275333199864,0.0007095491843736365,87.10000000000001,0.48989794855663676,88.85000000000001,0.06531972647421089
56,57,0.17319215624718973,0.0007005623470879779,86.93333333333334,0.3064129385141648,88.76333333333332,0.12119772641798808
57,58,0.17410854614793383,0.0006832053327848806,87.08333333333333,0.3519785346990456,88.83999999999999,0.11518101695447383
58,59,0.17505870151010897,0.0007164628501319918,86.8,0.3488074922742703,88.82,0.18384776310850262
59,60,0.1760395728927676,0.0007809878501454135,86.68333333333334,0.24944382578492663,88.71,0.20607442021431796
60,61,0.1769995487158297,0.0007892169640419024,86.58333333333333,0.30641293851416657,88.92666666666666,0.31372316175606474
61,62,0.1779739152024832,0.0008004588189582036,86.44999999999999,0.28577380332470526,88.90000000000002,0.41287609117829566
62,63,0.17899065358013252,0.0007448650110593369,86.95,0.37416573867739056,88.96999999999998,0.21648710508172497
63,64,0.18000207911061594,0.000704874917399034,87.31666666666666,0.3519785346990456,89.03666666666665,0.4135483311805585
64,65,0.18103035713148485,0.0007066911334073978,87.05000000000001,0.12247448713915775,88.99,0.36986484017813565
65,66,0.18209495975353254,0.0007007587179225303,87.06666666666668,0.26562295750848924,89.15333333333335,0.28193773938386796
66,67,0.1831883257977339,0.0006430659536148141,86.68333333333334,0.6510674994874833,88.94333333333334,0.11145502331533368
67,68,0.18430024815066906,0.0006131129696712618,86.88333333333334,0.503873881927701,89.01999999999998,0.24124676163629433
68,69,0.18544532522970678,0.0005427768892080648,86.88333333333333,0.09428090415820767,89.12666666666667,0.1724979871058088
69,70,0.18653414868821408,0.0005691575072980273,86.31666666666666,0.2094967514996083,89.03000000000002,0.2099206199177881
70,71,0.1876246483822942,0.0005516284627623431,86.83333333333333,0.3324989557209944,89.27333333333333,0.2503774927761833
71,72,0.1887916822060852,0.0006245026662817257,86.86666666666667,0.20548046676563317,89.14333333333333,0.15691469727919558
72,73,0.1899760505056983,0.0007353458953254465,87.0,0.07071067811865074,89.22333333333334,0.1819035153285658
73,74,0.19107813467793866,0.0007604110946723809,86.71666666666665,0.532812245438193,89.12,0.17204650534085356
74,75,0.19222882153469775,0.000785374815781392,86.83333333333333,0.4169998667732296,89.15999999999998,0.3402939905434736
75,76,0.1933719576899904,0.0008350228873319456,87.14999999999999,0.14142135623730814,89.23666666666668,0.2562984371565471
76,77,0.19449548128020325,0.0009056805780890461,86.85000000000001,0.28577380332470526,89.27000000000002,0.24124676163629905
77,78,0.19565479668755936,0.0009474055801443714,86.66666666666667,0.5542763049438607,89.22666666666669,0.11440668201153581
78,79,0.19694897380273346,0.0009931185207730953,87.0,0.3240370349203877,89.13,0.1336662510384203
79,80,0.1983067052112665,0.0010072855567442762,86.89999999999999,0.3240370349203943,89.19666666666667,0.18553226733433914
80,81,0.19964101380750657,0.0010572878048793442,86.88333333333333,0.4089281382128432,89.07666666666667,0.07408703590297917
81,82,0.20094551064062996,0.0010883296680471,87.05,0.6164414002968979,89.30333333333333,0.02054804667656224
82,83,0.2023143599982534,0.0011507829676087155,86.65000000000002,0.22730302828309615,89.24,0.10677078252031448
83,84,0.20361856503872797,0.0012252718851216053,86.91666666666667,0.22484562605386615,89.20666666666666,0.12256517540567063
84,85,0.20498895359639646,0.0013098689253458714,86.60000000000001,0.5115336417740932,89.39,0.21924111536540616
85,86,0.2064541671863637,0.0013400863116966614,87.31666666666666,0.22484562605386055,89.30333333333333,0.1307244770075145
86,87,0.2078378255804775,0.0013898002083445212,86.75,0.3341656275960557,89.38666666666667,0.07363574011458425
87,88,0.20923684513033688,0.001438729948575805,86.68333333333334,0.47316898555261666,89.43,0.09273618495496055
88,89,0.21062112748062958,0.0014562146892214958,87.14999999999999,0.6745368781615988,89.31333333333335,0.13695092389449373
89,90,0.2121484546185736,0.001529108365546722,87.13333333333333,0.638139657302554,89.39,0.058878405775518526
90,91,0.21367428534730518,0.0016073447425184082,87.23333333333335,0.5436502143433359,89.39,0.1157583690279001
91,92,0.21523064409313428,0.0016236337200421158,87.10000000000001,0.26770630673681844,89.52,0.12027745701779587
92,93,0.21675627901333452,0.0016276532424107856,87.31666666666666,0.2718251071716655,89.58999999999999,0.13140268896284413
93,94,0.21831360942411662,0.001736639756910989,86.85000000000001,0.07071067811865743,89.59333333333332,0.05557777333511252
94,95,0.21991673155456573,0.0017633945123299024,87.10000000000001,0.3894440481849257,89.65333333333332,0.03399346342395164
95,96,0.22146633228870952,0.0017962170654248644,87.16666666666667,0.2867441755680889,89.68333333333334,0.1087300428686648
96,97,0.22304577140664508,0.0017031124142844532,87.18333333333334,0.4089281382128432,89.70666666666666,0.09104333522498712
97,98,0.22461012106439596,0.0016928690140708144,86.66666666666667,0.26562295750848364,89.65333333333332,0.1144066820115405
98,99,0.22618447290311475,0.001698953286504559,87.13333333333333,0.13123346456686266,89.59333333333332,0.05185449728701322
99,100,0.22779029675373597,0.001752960407821811,86.25,0.5354126134736324,89.82666666666667,0.046427960923946666
100,101,0.22795216895632517,0.0017597251461602308,87.25,0.22730302828309615,89.79,0.07788880963699073
101,102,0.22811550174299364,0.0017659297185305869,87.26666666666667,0.08498365855987956,89.86333333333334,0.05557777333510797
102,103,0.2282777483804911,0.001769214436091991,87.23333333333335,0.15456030825826367,89.85000000000001,0.08286535263104217
103,104,0.22843850635252674,0.0017790662708595706,87.11666666666667,0.04714045207910049,89.85000000000001,0.09626352718796018
104,105,0.22859899769666234,0.0017843443269464636,87.18333333333334,0.09428090415820098,89.85333333333334,0.08956685895029494
105,106,0.22875573840244814,0.0017853225000331238,87.2,0.07071067811865743,89.91333333333334,0.06847546194724871
106,107,0.228916857402274,0.0017800554908179126,87.10000000000001,0.17795130420051838,89.85000000000001,0.008164965809275636
107,108,0.22908070756403742,0.0017773542240357662,87.16666666666667,0.1433720877840472,89.91666666666667,0.040276819911982516
108,109,0.22924506481181148,0.001780045584036644,87.25,0.18708286933869783,89.90666666666668,0.057348835113617665
109,110,0.2294121454755184,0.0017836066826661516,87.11666666666667,0.10274023338281657,89.96333333333332,0.0524933858267482
110,111,0.22957164148644407,0.001774819623571045,87.26666666666667,0.16499158227685695,89.95666666666666,0.08219218670625435
111,112,0.2297289865650489,0.0017695038561001822,87.01666666666667,0.06236095644622881,89.96333333333332,0.09392668535737078
112,113,0.22988579458272274,0.0017662006751672519,87.35000000000001,0.07071067811865743,90.0,0.11860297916438367
113,114,0.230043951174275,0.0017597393562571136,87.23333333333335,0.1649915822768651,90.01666666666667,0.012472191289246521
114,115,0.23020571372195395,0.001750414176855274,87.05,0.22730302828309612,89.99000000000001,0.014142135623731487
115,116,0.23037154111855984,0.0017477149086161422,87.08333333333333,0.09428090415820767,90.02999999999999,0.06531972647421669
116,117,0.23053504324356777,0.0017480243232488044,87.01666666666667,0.24608038433722154,90.04666666666667,0.03299831645537235
117,118,0.23069763433926838,0.001749091118125321,87.05,0.2121320343559656,90.01999999999998,0.03559026084010262
118,119,0.23086419462319327,0.0017521599360993596,87.06666666666668,0.18408935028644946,90.01,0.13638181696985746
119,120,0.23103767005800568,0.0017566975886549167,87.18333333333334,0.2592724864350661,89.99333333333334,0.15195028426722143
120,121,0.23120755370592463,0.0017603066745659071,87.38333333333334,0.47316898555260994,90.09333333333332,0.17307673314329036
121,122,0.23137862758423175,0.001768713960144191,87.21666666666665,0.31710495984066905,90.01,0.21740898478827095
122,123,0.23154937741561388,0.0017762804129470193,87.08333333333333,0.2953340857778191,89.97000000000001,0.20928449536455987
123,124,0.2317199916341213,0.0017845931751063518,87.01666666666667,0.16499158227686414,89.95666666666666,0.14290634073483777
124,125,0.23189386209587312,0.0017904905778563399,87.08333333333333,0.30641293851417045,89.96666666666665,0.11556623882239343
125,126,0.2320665935383818,0.0017900682917359296,86.85000000000001,0.38944404818493233,90.05333333333333,0.07930251502246755
126,127,0.23223377956907135,0.0017863798427067731,86.93333333333334,0.13123346456686688,90.08666666666666,0.11897712198382866
127,128,0.2324023274446516,0.0017828427263226608,86.85000000000001,0.38944404818493233,90.12666666666667,0.14522013940527945
128,129,0.23257174248994816,0.0017832563381575824,86.95,0.35590260840104343,90.04666666666667,0.04496912521076734
129,130,0.2327424671135966,0.0017787661676325914,87.08333333333333,0.45521667612492034,90.09000000000002,0.1219289410544802
130,131,0.23291153168010015,0.0017778060408554747,86.98333333333335,0.45521667612492034,89.99333333333334,0.15173075568988095
131,132,0.23307871573814007,0.0017766432867754825,86.85000000000001,0.21602468994692955,90.01,0.11343133018115785
132,133,0.23325328159220746,0.0017788649517576712,86.88333333333334,0.16499158227685695,90.00333333333333,0.17441967269267716
133,134,0.23342597917450444,0.0017736635510824136,86.81666666666666,0.4089281382128436,90.07666666666665,0.12498888839502037
134,135,0.23360005340416387,0.0017712602097195408,87.09999999999998,0.24494897427832127,90.11666666666667,0.1990533150244448
135,136,0.2337773461167237,0.0017690462202852566,87.01666666666667,0.3299831645537211,90.09999999999998,0.08041558721209811
136,137,0.23395185900082438,0.0017698047701424913,86.86666666666667,0.22484562605386513,90.06,0.10708252269472843
137,138,0.23412373258574717,0.0017709207557965768,87.11666666666667,0.16996731711976099,90.01666666666667,0.10873004286866945
138,139,0.23429862766337828,0.001775321898098617,86.98333333333335,0.23570226039551584,90.07666666666667,0.2075786330258724
139,140,0.23447637973966798,0.0017816205824470396,87.03333333333335,0.09428090415820098,90.05333333333334,0.1426728970602186
140,141,0.23464944225569448,0.001786492214076075,87.08333333333333,0.12472191289246269,90.01666666666667,0.11145502331533425
141,142,0.23482268144745425,0.0017839141081552553,87.25,0.2677063067368131,90.10000000000001,0.07348469228349233
142,143,0.23500173220676054,0.0017829561540742588,87.08333333333333,0.2248456260538679,90.17666666666666,0.16006942938057334
143,144,0.23517939947952946,0.0017888950730618903,87.23333333333335,0.22484562605386404,90.01666666666667,0.17745108872274531
144,145,0.2353546461050222,0.0017938838337453653,87.23333333333333,0.16996731711976099,90.05666666666667,0.1381625451737497
145,146,0.23552886583222357,0.001799841981087535,87.25,0.2857738033246995,90.02999999999999,0.10424330514074609
146,147,0.23569867491668062,0.0018063642511704954,87.14999999999999,0.267706306736814,90.04333333333334,0.12552113589175184
147,148,0.2358714497137203,0.0018182486749012024,87.11666666666667,0.2054804667656324,90.10666666666667,0.0418993502999255
148,149,0.236043648055648,0.0018292051573114395,87.03333333333335,0.12472191289246395,90.10333333333334,0.023570226039556944
149,150,0.23621833949313345,0.0018350262791470631,87.06666666666666,0.27788886667555296,89.96333333333332,0.08730533902472312


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_8_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.7646398436003412,0.8043264922416516,76.45,5.422637734534736,73.04333333333334,0.194307888557195
1,2,1.799776774945597,0.799541136502988,73.15,8.899812732112212,79.71666666666665,0.5213017893270212
2,3,1.8353110958744292,0.7953542145814423,71.86666666666666,8.53320312400657,81.86666666666667,0.07318166133366447
3,4,1.8756602253729568,0.7930726550135986,80.14999999999999,0.6377042156569672,82.32666666666667,0.34451253807211135
4,5,1.9183831819472223,0.7883586562139375,80.81666666666668,2.3658449277630647,83.21,0.10984838035522865
5,6,1.9577225244202865,0.784783559836675,78.3,3.836013555763331,83.56,0.48380436817650246
6,7,2.0035935037263983,0.7801383294137716,80.61666666666667,4.398168810867636,83.94,0.3009983388658488
7,8,2.045732920732527,0.7787580875069742,81.66666666666667,1.7556258776351577,84.68333333333334,0.38861577711439
8,9,2.093480311497888,0.7776622547416256,81.43333333333334,0.754247233265648,84.51333333333334,0.6711846905948385
9,10,2.1373130914305265,0.7754933275201642,78.95,5.364854766595892,84.81333333333333,0.16213848676020157
10,11,2.1920632581675283,0.7732972978571432,75.05,4.211294337849115,85.05,0.5318521097698756
11,12,2.244904662348022,0.7719463362461558,80.55,1.082435525408631,84.99666666666667,0.06128258770283635
12,13,2.2953635113906303,0.7696638020895341,81.46666666666668,4.714221981291178,84.48666666666666,0.31094837013383014
13,14,2.354654252716084,0.7619581505099163,81.14999999999999,2.3391593931723964,85.37333333333333,0.28075295585660703
14,15,2.41011499735968,0.7577368501212647,79.4,0.6377042156569702,85.56,0.2127596452964375
15,16,2.4722008692379247,0.7522291237830437,77.64999999999999,4.348754610996882,85.20666666666666,0.49841972495300085
16,17,2.5319074259368892,0.7491254072353363,81.93333333333332,1.5739193823770696,85.25333333333334,0.28522895287041733
17,18,2.5933152810770466,0.7490772221593355,83.63333333333333,0.1649915822768651,85.48,0.3203123475609382
18,19,2.66196776329537,0.7489172052565336,82.43333333333334,2.922708028904398,85.85666666666667,0.34373762603990726
19,20,2.7291255832856898,0.7389897363525562,77.89999999999999,3.18773691929975,86.02333333333333,0.30444849956747666
20,21,2.804106006455225,0.734645718160137,83.25,1.6837458240482728,86.08333333333333,0.08498365855987956
21,22,2.876615309992296,0.7282889976006806,82.48333333333333,1.0118739491106972,85.68,0.18547236990991448
22,23,2.95906405942147,0.7312694762759346,83.05,0.3628590176179576,86.24666666666667,0.5275309364282723
23,24,3.0334885848257627,0.7241143636030316,84.24999999999999,0.8841191473249862,86.13666666666666,0.6166756756098734
24,25,3.113698482807804,0.7268217179600714,78.66666666666667,3.716255582647073,86.02999999999999,0.584009132348688
25,26,3.1892966481569474,0.7259336588894851,79.0,3.3409080601936076,86.41666666666667,0.4259368758656851
26,27,3.2689751428033755,0.7234882494925396,75.75,9.797023357462542,86.09666666666668,0.3104119127152772
27,28,3.3566394555093333,0.7136755399443601,83.71666666666665,0.37043517951487753,86.16333333333334,0.11614167593456176
28,29,3.4497880022155627,0.6952397886154605,81.31666666666668,2.02991515969401,86.39666666666666,0.23753362335093636
29,30,3.5539514430771404,0.6868270677205208,83.91666666666667,0.23570226039551584,85.94333333333333,0.1184154644555465
30,31,3.636439524029359,0.6850839290813419,83.98333333333333,1.1946640624971643,86.42,0.10708252269472843
31,32,3.746341683902031,0.6958798151469133,82.43333333333332,0.4784233364802433,86.63333333333333,0.9494325790819573
32,33,3.8602679726323803,0.6787351058831865,81.41666666666667,2.372176684444526,86.47333333333334,0.7188107462252403
33,34,3.969855587942952,0.6966422649203441,82.8,1.8605554726120537,86.41666666666667,0.47723742053149165
34,35,4.05708365363773,0.688905737162482,81.83333333333333,3.8966509837152334,86.82666666666667,0.4902607016226692
35,36,4.148821828031838,0.6851898165939845,78.71666666666667,1.3480438502594119,86.62,0.31591137997863344
36,37,4.2553589568260675,0.6859431077239682,78.06666666666666,6.453982405374911,86.85333333333334,0.5336873824836251
37,38,4.363344249696784,0.6819135444217584,82.75,2.2475913032993025,86.74000000000001,0.4200793575821907
38,39,4.4845795246100195,0.6843872306872673,82.16666666666667,1.708963298481145,87.33666666666666,0.3402286812653382
39,40,4.592636726927675,0.6846346775153036,81.66666666666667,3.2045107097478827,86.66000000000001,0.2899425230397717
40,41,4.716859916445732,0.6833690910247218,79.5,2.7652606869274843,86.86,0.18832595855767154
41,42,4.869504460176938,0.709312883949497,84.13333333333333,0.2778888666755484,86.83666666666666,0.2594010194445849
42,43,4.993953789397185,0.7060625019284166,81.98333333333333,2.4631732018317796,87.13333333333333,0.39516522564056533
43,44,5.125776803242424,0.7131350920519517,83.10000000000001,1.6309506430300003,86.77333333333333,0.15434449203720096
44,45,5.262660063652314,0.7552988626794455,76.58333333333333,5.543815372907803,87.33999999999999,0.25468935326524045
45,46,5.37979233474801,0.7496530331292257,82.78333333333332,0.8624899355290379,87.25666666666666,0.2174600857373331
46,47,5.49904102115454,0.760053592268228,78.10000000000001,8.167108831567429,87.55666666666667,0.2932954520994465
47,48,5.63187486135072,0.7747079300176857,81.0,3.549882627167648,86.89333333333333,0.40077702307171764
48,49,5.771653981657313,0.7600546023756691,77.06666666666666,8.71649139403133,86.87333333333333,0.5832285620196892
49,50,5.900261003324462,0.7516592490664163,80.98333333333333,3.4651438963226657,87.38333333333333,0.3171049598406738
50,51,5.912082028999802,0.751210327778201,84.6,0.43011626335213604,90.81666666666666,0.6013503323539635
51,52,5.9217904809486654,0.7501030276799971,85.06666666666666,0.16996731711976099,91.84333333333332,0.4269530289023471
52,53,5.932955491078931,0.7505237791535356,84.61666666666666,0.6141841924229424,92.49333333333334,0.29578520735305347
53,54,5.943762871859373,0.7505057726337792,84.71666666666665,0.7961713941664137,92.97666666666667,0.33159546974522164
54,55,5.955203405048928,0.7517575113527554,84.89999999999999,0.29439202887759586,93.29333333333334,0.2503774927761865
55,56,5.965692276830249,0.7532579825482071,85.08333333333333,0.4938510796676377,93.45333333333333,0.2859292841867667
56,57,5.974844690718758,0.7544292553885842,84.73333333333333,0.4921607686744479,93.62,0.33296646477785696
57,58,5.984265918726046,0.7563568996651047,85.05,0.4320493798938569,93.78000000000002,0.2572936066053762
58,59,5.994521565472617,0.7595494088410438,85.31666666666666,0.586420402858641,93.96666666666668,0.34567164895155605
59,60,6.0045135059701975,0.7601323144352105,85.45,0.32659863237109504,94.03000000000002,0.24166091947189394
60,61,6.013797916974209,0.7595467389063734,85.73333333333333,0.13123346456686688,94.01333333333332,0.20154955277108139
61,62,6.023416217732375,0.7597370637617955,85.31666666666666,0.2094967514996083,94.12,0.34535006394478085
62,63,6.033415165247976,0.7600336279529438,85.11666666666667,0.5976807025680383,94.13999999999999,0.41214884042863315
63,64,6.04485247911499,0.7595033146607575,85.16666666666667,0.5436502143433409,94.21333333333332,0.36233808644536547
64,65,6.055294570921622,0.7594761749192445,85.38333333333333,0.3299831645537211,94.24666666666667,0.41667999978667103
65,66,6.064600206764439,0.7592750074478218,84.93333333333334,0.2592724864350661,94.16000000000001,0.43734044709661435
66,67,6.0754772449059145,0.7584762504952013,85.21666666666665,0.20138409955991143,94.46,0.33136083051561277
67,68,6.084876142136873,0.7596075653002508,85.33333333333333,0.3659083066683418,94.40333333333335,0.44093335349259033
68,69,6.096705065591158,0.7606487412916364,85.58333333333333,0.246080384337227,94.59666666666665,0.30944394574067513
69,70,6.108125016589205,0.759760424877298,85.31666666666666,0.5542763049438661,94.55,0.4390899680019995
70,71,6.120947776828554,0.7612495578946388,85.31666666666666,0.4496912521077358,94.57333333333334,0.3320977098519191
71,72,6.136222939999108,0.7629076111557738,84.75,0.7483314773547874,94.48333333333333,0.43122564343456893
72,73,6.1474629409956725,0.7628463778385318,85.46666666666668,0.6612278141625816,94.5,0.3179098404684345
73,74,6.158100785451304,0.7644512569786414,85.38333333333333,0.6956212251569748,94.73333333333333,0.22484562605386618
74,75,6.173298469178998,0.7614153323970245,85.36666666666666,0.49046463231873966,94.60000000000001,0.2531139400875973
75,76,6.183972455639815,0.7606855890527682,85.33333333333333,0.04714045207910049,94.5,0.1564182427553331
76,77,6.196277218881789,0.758904844893488,85.14999999999999,0.08164965809277376,94.59333333333332,0.22291004663067274
77,78,6.207548745770089,0.7612671470081793,84.96666666666665,0.31180478223116176,94.56666666666666,0.32561053764002096
78,79,6.222275715152115,0.7623853927728091,85.33333333333333,0.5482294734466129,94.73333333333333,0.06128258770283198
79,80,6.234334758653442,0.7604384800316855,85.75,0.4708148963941809,94.81666666666666,0.028674417556805804
80,81,6.249630573704788,0.7586321556351864,85.33333333333333,0.7706418681131292,94.83666666666666,0.1815366507225338
81,82,6.262940923731537,0.7597242502270273,84.88333333333334,0.3171049598406738,94.73666666666668,0.183545331972488
82,83,6.273638454576942,0.7606393631562599,84.75,0.21602468994692955,94.90999999999998,0.2099206199177881
83,84,6.286929307323139,0.7596463759976787,85.33333333333333,0.44783429475148334,94.89999999999999,0.24832774042918823
84,85,6.301760825102288,0.7615858447618592,84.81666666666666,0.3472111109333311,94.93333333333334,0.1053037933262079
85,86,6.314726664135795,0.7622416582041986,85.06666666666666,0.5906681715556485,94.96666666666665,0.12256517540567297
86,87,6.32864206828,0.7616827187514098,85.31666666666666,0.4870546398734182,94.81666666666666,0.10780641085863721
87,88,6.346021328679188,0.7586170518951186,85.06666666666666,0.2054804667656324,95.05,0.10424330514074609
88,89,6.363782562477817,0.7572438261109887,85.05000000000001,0.6570134448142321,95.06666666666666,0.23098821518760984
89,90,6.377537499446377,0.7568962444489801,84.88333333333333,0.3880148908941007,94.96,0.12328828005937882
90,91,6.398570823253934,0.7633568424686393,85.11666666666667,0.3091206165165192,94.91666666666667,0.31584102892998916
91,92,6.412074790332942,0.7614333290249929,85.09999999999998,0.5715476066494064,95.13,0.13490737563232555
92,93,6.430845318400657,0.757402391495541,85.11666666666666,0.5542763049438668,95.09333333333332,0.28003967972810784
93,94,6.443751182687321,0.7578257451064364,84.86666666666666,0.6249444419750907,95.05,0.2736177382164159
94,95,6.46045899404642,0.7573079214104899,84.96666666666665,0.8339997335464543,95.21,0.0496655480858365
95,96,6.475326121875066,0.7570814514936667,85.06666666666666,0.7641262257565105,95.04333333333334,0.1621384867602081
96,97,6.4936332299801665,0.7586476016989431,84.96666666666665,0.38801489089409497,95.12666666666667,0.13960261060914034
97,98,6.510601025977347,0.7595349174666767,85.45,0.6480740698407865,95.02,0.09201449161228197
98,99,6.5296185886883515,0.7640654008967577,85.40000000000002,0.31885210782848217,95.16666666666667,0.12762793146051168
99,100,6.543568984666817,0.7646382967142581,85.64999999999999,0.10801234497346478,95.20666666666666,0.06236095644623514
100,101,6.54527395000417,0.764673263615373,85.45,0.38944404818493533,95.89666666666666,0.27776888874666483
101,102,6.546801025786704,0.7647740797481627,85.58333333333333,0.31180478223116176,95.82000000000001,0.28577380332470115
102,103,6.54808617516133,0.7650003593588176,85.60000000000001,0.3937003937005946,95.91333333333334,0.23299976156401364
103,104,6.549261836101994,0.7652267288627351,85.5,0.3188521078284851,95.88666666666667,0.16739839372652818
104,105,6.550454633277461,0.765429533012335,85.58333333333333,0.23213980461973505,95.92666666666666,0.13767917618709177
105,106,6.5519444615571985,0.7655834701676645,85.48333333333333,0.19293061504650588,95.94666666666667,0.15326085243430435
106,107,6.5534854466751895,0.7658109652498881,85.60000000000001,0.10801234497346478,95.91000000000001,0.22375581929117705
107,108,6.5548768499576395,0.7658186050898638,85.5,0.18708286933869783,95.89666666666666,0.10656244908763468
108,109,6.556326060695862,0.7659091291419369,85.61666666666667,0.2054804667656324,95.92666666666666,0.07039570693981016
109,110,6.55769820325779,0.7659052226705064,85.45,0.24832774042918823,95.88666666666666,0.06944222218666626
110,111,6.559004279573077,0.7658786454021366,85.60000000000001,0.40207793606049524,95.87666666666667,0.1643843734125087
111,112,6.560110466312826,0.7659999565374775,85.61666666666667,0.06236095644623514,95.87,0.008164965809275636
112,113,6.561224359097802,0.7660910192562076,85.38333333333333,0.11785113019775792,95.85000000000001,0.08602325267042953
113,114,6.562376463593608,0.7661939927400853,85.71666666666665,0.06236095644622881,95.81,0.06480740698408105
114,115,6.563575046384475,0.7663817469287009,85.64999999999999,0.24832774042918823,95.80333333333333,0.08055363982396503
115,116,6.564748625225934,0.766510715508541,85.60000000000001,0.38944404818493783,95.81,0.05099019513592978
116,117,6.565959744320473,0.7665479331471305,85.60000000000001,0.3937003937005946,95.79666666666667,0.032998316455369006
117,118,6.567245600587754,0.7664493153969282,85.55,0.26770630673681933,95.87666666666667,0.03299831645537139
118,119,6.568456480787682,0.7664998593674625,85.5,0.3240370349203943,95.81666666666668,0.0974109279746823
119,120,6.5695995100260225,0.766497183740666,85.34999999999998,0.22730302828310237,95.79333333333334,0.08055363982396112
120,121,6.570845578212765,0.7665633516231367,85.66666666666667,0.23921166824012166,95.85666666666668,0.0984321537348874
121,122,6.572079228098205,0.7667028688368638,85.35000000000001,0.26770630673681844,95.8,0.09201449161228506
122,123,6.5733613200907515,0.7670189956616063,85.43333333333334,0.3566822426505424,95.82333333333334,0.026246692913372893
123,124,6.574664621812411,0.7673656329450254,85.48333333333333,0.23213980461973505,95.82666666666667,0.1643843734125087
124,125,6.576078504462292,0.7675636577499851,85.41666666666667,0.2013840995599114,95.85000000000001,0.10614455552060513
125,126,6.577446348884387,0.767749609115103,85.5,0.29439202887759747,95.8,0.07071067811865074
126,127,6.578821016109605,0.7679089846058266,85.51666666666667,0.33249895572100113,95.82333333333334,0.06944222218666377
127,128,6.579920976448332,0.7679988400558544,85.98333333333333,0.2054804667656324,95.76333333333332,0.17782638224465605
128,129,6.58112001406698,0.7680058664411786,85.75,0.16329931618554752,95.74666666666667,0.13299958228839753
129,130,6.582456491822145,0.7679997131734806,85.45,0.1471960144387955,95.75666666666666,0.04988876515698735
130,131,6.583717766654139,0.7679916621313984,85.33333333333333,0.04714045207910049,95.79333333333334,0.09392668535736491
131,132,6.584860992163944,0.7680022761279705,85.2,0.4262237284181498,95.8,0.08602325267042346
132,133,6.586073563403159,0.7679638322120768,85.39999999999999,0.29439202887759586,95.8,0.18832595855767104
133,134,6.5874117541220265,0.7678766879618666,85.46666666666668,0.3274480450731462,95.84666666666665,0.11841546445554078
134,135,6.588651955158177,0.7678567693055639,85.5,0.4708148963941819,95.94,0.09416297927883878
135,136,6.589984098704694,0.7679191483114748,85.25,0.5338539126015659,95.92,0.0989949493661142
136,137,6.591300620966218,0.7679691624365189,85.3,0.29439202887759586,95.96333333333332,0.0449691252107733
137,138,6.592521416094719,0.7680256706768481,85.26666666666667,0.06236095644623514,95.92333333333333,0.2107657994604965
138,139,6.593707707086427,0.7681245303471947,85.45,0.3341656275960607,95.94333333333334,0.2517052950487063
139,140,6.594904552778368,0.768187176499607,85.60000000000001,0.10801234497346478,95.95333333333333,0.20499322482029414
140,141,6.596020038811098,0.768212477400264,85.65000000000002,0.32659863237109504,95.88666666666666,0.08379870059984461
141,142,6.597173718089473,0.7682740004853903,85.7,0.42622372841815376,95.88999999999999,0.12832251036613213
142,143,6.598304820987856,0.768360727963661,85.66666666666667,0.08498365855988142,95.93333333333334,0.0543650214343324
143,144,6.599651953917598,0.7682821283537483,85.83333333333333,0.13123346456686266,95.92666666666666,0.11813363431112556
144,145,6.600876672130234,0.7683195641761847,85.81666666666666,0.3324989557209944,95.93333333333334,0.15542057635832826
145,146,6.602265127101038,0.7683639801354207,85.73333333333333,0.49385107966763775,95.91333333333334,0.16679994670928822
146,147,6.603597235198585,0.7684211364837219,85.63333333333334,0.3118047822311681,95.97666666666667,0.18408935028644988
147,148,6.604960221210422,0.7685350596572573,85.91666666666667,0.10274023338282197,95.94333333333333,0.1887385022252268
148,149,6.6064121069913,0.7684787216936464,85.7,0.28577380332470775,95.90000000000002,0.12832251036613543
149,150,6.607938922901357,0.7684150079872788,85.60000000000001,0.38944404818493783,95.89666666666666,0.18909139471577133


==> data/DNN_larger_epochs/privacy_accuracy_dynamics_width_1024_depth_8_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.002842809306006e-05,1.099492249322426e-06,52.68333333333334,2.7240696678968326,51.830000000000005,2.4608535104715203
1,2,3.180739180695688e-05,7.123056378684456e-06,66.98333333333333,4.597342227369585,58.32,2.5793151545839996
2,3,7.049132378338816e-05,1.388282297397798e-05,77.0,2.1821243472054155,72.20333333333333,0.2745096638655098
3,4,0.00016808741036816667,3.227121851766803e-05,79.60000000000001,0.7968688725254568,77.85000000000001,0.04320493798938372
4,5,0.00035145497683126666,3.453884054354951e-05,80.43333333333332,0.6249444419750906,79.22666666666667,0.2819377393838725
5,6,0.0007113926886379334,3.227472613914946e-05,81.36666666666666,0.7961713941664078,79.58333333333333,0.2168460795638716
6,7,0.0012224367837836668,2.489326125375823e-05,81.66666666666667,1.1897712198383126,80.62333333333333,0.13424687043734915
7,8,0.0019040329390944668,5.6203915877839956e-05,80.86666666666666,1.5456030825826106,80.89333333333333,0.04109609335312448
8,9,0.0029523024266110997,0.00014660650337890087,82.11666666666667,1.258526475243527,81.60666666666667,0.062360956446230076
9,10,0.004183490672304466,0.00025043799971237457,80.5,3.240627511249434,81.71333333333332,0.06944222218666604
10,11,0.005598173558385066,0.00017007504995004128,82.25,1.4719601443879744,82.16,0.17663521732655718
11,12,0.0072593536899014,0.00022013824777382613,84.45,0.4320493798938569,82.71666666666665,0.11785113019775792
12,13,0.009064637677411634,0.0003317061105385617,82.11666666666667,2.974428049595791,82.79666666666667,0.28335294049804444
13,14,0.010981941272120732,0.0003752882646712584,83.03333333333332,1.5107025591499499,83.00666666666667,0.21638443156156933
14,15,0.013024558540464234,0.00028894836893817897,80.96666666666667,3.3116796678154445,83.02666666666666,0.1381625451737497
15,16,0.015327513376756932,0.0003485094339883238,84.81666666666666,0.41298372311212556,83.3,0.259358182185688
16,17,0.017804883494517233,0.0003694386461751097,84.1,0.7071067811865476,83.23666666666666,0.2288133640230687
17,18,0.02038652082830693,0.0003525484857261726,81.66666666666667,4.731689855526129,83.47333333333334,0.28193773938387273
18,19,0.023374368065247102,0.0005094079258221927,81.98333333333333,3.141213495167463,83.83999999999999,0.13952299690971043
19,20,0.0265186828514218,0.0007893432615242981,81.96666666666665,3.8640077064565435,83.64,0.13638181696985746
20,21,0.030214265070103732,0.000987902842063445,80.23333333333333,3.3252401751185228,83.60333333333334,0.3262241901242469
21,22,0.03379531416808426,0.0009868708055494225,79.13333333333333,5.123529599363653,83.79666666666667,0.3536790761253598
22,23,0.0373046387968821,0.0012165090907226075,82.13333333333333,2.496775698553816,83.85666666666667,0.2574662868977028
23,24,0.040549996201320375,0.0013384930028531076,82.93333333333334,3.807084040166292,84.02333333333333,0.22528993664954966
24,25,0.044394433778159596,0.0015133754939288017,83.83333333333333,2.45673676969177,84.40333333333334,0.5309948733797295
25,26,0.048535031241880876,0.0016292579726737424,83.81666666666666,2.6268908533769646,84.32,0.21648710508172497
26,27,0.052686160815768435,0.0018943584243557709,81.96666666666667,3.357661223067166,84.23666666666666,0.40925406398579317
27,28,0.056927498371807696,0.001711887720887514,79.89999999999999,5.818934610390458,84.73666666666666,0.06944222218666057
28,29,0.06091700470181657,0.0019393629589061136,85.28333333333333,2.0368821489936253,84.7,0.16309506430300333
29,30,0.06530328374868323,0.002266271666689525,83.05,2.8296053906272314,84.74333333333334,0.3786232369461159
30,31,0.06972361201329241,0.002236855973429417,81.93333333333334,3.2255059895912264,84.75999999999999,0.49826365176146337
31,32,0.07457359180353478,0.0027092360336742525,84.68333333333334,1.1664285471281812,85.23333333333333,0.13960261060914417
32,33,0.07984025752201918,0.003277675224194589,86.10000000000001,1.0303721010715807,85.22999999999999,0.3860915262818721
33,34,0.08513553190793954,0.0038380824464718053,78.41666666666667,9.894892060497119,85.14666666666666,0.21171259344266868
34,35,0.089998092079337,0.004203738754356186,83.63333333333334,2.580805214570747,84.91000000000001,0.3721110945224152
35,36,0.09536544631736714,0.0047390539226392185,78.73333333333333,6.850952893981651,85.30333333333333,0.4521307578811921
36,37,0.10081256958657082,0.0054496300989109745,82.60000000000001,1.245659129403653,85.54333333333334,0.19601587237318505
37,38,0.10641850386765288,0.005530492586408501,81.18333333333334,7.029738417766497,85.63666666666667,0.2948822740612863
38,39,0.1122411944553952,0.0061686157959795675,81.39999999999999,6.336008207065393,85.76666666666667,0.040276819911985264
39,40,0.1180416055448056,0.006498568947428626,82.36666666666667,1.667999467092907,85.46,0.2647010892812242
40,41,0.12380809569271206,0.006988882130808927,82.51666666666667,1.59652400197707,85.98333333333333,0.39203174474637836
41,42,0.130251881575722,0.007157524222906032,86.23333333333335,0.9834745661287938,86.10666666666667,0.3087969487471524
42,43,0.13659682676667848,0.006976123718198087,85.2,1.0962055768270254,85.72333333333334,0.344125300177456
43,44,0.14388897035530715,0.007202874734959532,81.41666666666667,3.961761673240275,85.93666666666667,0.4409333534925961
44,45,0.15089384816055773,0.007873543492029254,85.48333333333335,0.5169354139756991,86.51333333333334,0.6916807227487447
45,46,0.15816840987271266,0.008526067766706731,82.0,3.9751310250942278,86.60000000000001,0.38323187063012504
46,47,0.16593821522272637,0.008273361127646477,84.61666666666666,1.7060350393692287,86.64666666666666,0.5232165474787178
47,48,0.17412393024969838,0.008339005978048238,86.48333333333335,0.47316898555261666,86.81,0.3149603149604711
48,49,0.18273220966566703,0.0087868769552411,84.89999999999999,1.525341491819675,86.60333333333334,0.4282003684673288
49,50,0.1916780995753499,0.008515457974825617,86.66666666666667,0.7214953607304416,86.88333333333334,0.18445113776342695
50,51,0.19255754149722693,0.00843403852162332,86.76666666666667,0.24944382578492666,88.95666666666666,0.15173075568988095
51,52,0.19338779781857354,0.008438440502192977,87.03333333333335,0.23921166824012166,89.23000000000002,0.14966629547095828
52,53,0.1942435099026912,0.008445555669248591,86.81666666666666,0.3324989557209944,89.16333333333334,0.18979521127315524
53,54,0.19514965334899378,0.008447028537425396,86.56666666666668,0.37043517951488397,89.20333333333333,0.1798765008430981
54,55,0.196065917333502,0.008457601631099682,87.05,0.3341656275960557,89.3,0.23036203390895385
55,56,0.1970234360766422,0.008499797333444806,87.15000000000002,0.3535533905932738,89.34333333333332,0.08993825042154625
56,57,0.1979671962685596,0.008534601653669151,87.06666666666666,0.3566822426505424,89.24666666666667,0.32785498149164993
57,58,0.19897092253593282,0.008575408059358112,86.86666666666667,0.1433720877840472,89.21,0.23508863576673455
58,59,0.1999419034885027,0.008657117282166798,86.83333333333333,0.49046463231874,89.26333333333334,0.2584999462712151
59,60,0.20095590809018482,0.00879672348156696,87.06666666666666,0.5436502143433388,89.31666666666668,0.2451303508113413
60,61,0.20199455099249344,0.008908856053710529,87.2,0.28284271247461634,89.26333333333334,0.28546258754675713
61,62,0.20303281082768718,0.008955102103952835,87.33333333333333,0.20949675149960342,89.32000000000001,0.4584757354539035
62,63,0.20415642535548248,0.008995233685200776,87.2,0.10801234497346916,89.30666666666667,0.25302612952464487
63,64,0.2052362810892545,0.009035111294063062,87.3,0.21602468994692736,89.33333333333333,0.30728199137310624
64,65,0.20632729535542668,0.009082438283496107,86.98333333333333,0.5312459150169673,89.29,0.25468935326524283
65,66,0.20741934486550637,0.009049965765399752,87.10000000000001,0.4490731195102412,89.38999999999999,0.2051016008388698
66,67,0.2085594731038776,0.009105393392028847,87.13333333333333,0.3091206165165233,89.53333333333335,0.3408160142298992
67,68,0.2097788145251854,0.009172861456464794,87.08333333333333,0.5169354139756932,89.37666666666667,0.2782484900627924
68,69,0.21096447062243298,0.009223342677950058,87.0,0.24832774042919203,89.59333333333332,0.33717782977071525
69,70,0.21218121835569426,0.009243607235279882,87.21666666666665,0.5169354139756949,89.48666666666668,0.492905219647302
70,71,0.21345723610202635,0.009291168112408245,86.63333333333334,0.5734883511361717,89.60333333333334,0.40957973040124357
71,72,0.21473133132396582,0.009383230763717448,87.19999999999999,0.36742346141747323,89.55333333333333,0.3781827894315458
72,73,0.21601726392986406,0.009508458856242937,86.46666666666665,0.44969125210773236,89.65999999999998,0.5746303159423434
73,74,0.21732956962118133,0.009674620282503434,86.55,0.5492419017761337,89.66666666666667,0.4892397730720096
74,75,0.21870924151579688,0.009735753258079556,86.75,0.6013872850889533,89.77333333333333,0.41266074309157263
75,76,0.22021424713662896,0.00982585571569706,86.83333333333333,0.27182510717166986,89.76999999999998,0.4114203041497413
76,77,0.22160335461726255,0.00996209968603826,86.66666666666667,0.06236095644623388,89.62,0.3559026084010408
77,78,0.22312399798462934,0.010119825226860963,86.96666666666668,0.2953340857778191,89.8,0.36914315199752057
78,79,0.22455134056347226,0.010303834235562623,87.16666666666667,0.023570226039550245,89.70666666666666,0.3805551500403355
79,80,0.2260260806876344,0.010541943637107842,86.78333333333335,0.06236095644623388,89.79666666666667,0.383173879879911
80,81,0.2274469484115178,0.01070580417823586,86.96666666666665,0.6249444419750909,89.81,0.3860915262818728
81,82,0.22896283562450812,0.010935568043584419,86.81666666666666,0.22484562605386055,89.79666666666667,0.26737406173541123
82,83,0.230456511181273,0.011101581553784384,87.13333333333333,0.20548046676563317,89.91333333333334,0.37597281225582646
83,84,0.23195710087578766,0.011249179639577283,86.90000000000002,0.04082482904638398,89.80333333333334,0.37985377303495127
84,85,0.23351233631461688,0.011493177909571092,86.81666666666666,0.3566822426505424,89.94333333333333,0.41507696742759265
85,86,0.23521668683276972,0.011734362311557882,87.16666666666667,0.13123346456686508,90.04,0.37532208390483063
86,87,0.2368902500450664,0.011909245598370559,86.81666666666666,0.3171049598406738,89.86000000000001,0.32403703492039215
87,88,0.23850787139942367,0.012251604386742693,86.51666666666667,0.3299831645537211,89.91666666666667,0.27194770739162055
88,89,0.2402111196229644,0.012513502507221334,86.88333333333334,0.06236095644623514,89.93333333333334,0.3120185179689763
89,90,0.2418904273346594,0.012769329081288376,86.96666666666665,0.27182510717167274,89.92,0.22759613353481617
90,91,0.24360167821365622,0.01300360459029591,86.86666666666667,0.18408935028644946,90.00666666666666,0.18372685039360845
91,92,0.24536276825450618,0.013310714122201223,86.58333333333333,0.4403281604540959,89.97666666666667,0.23976840677806077
92,93,0.24723306307727808,0.013524629344421259,86.86666666666667,0.5572751165766752,90.14666666666666,0.2653718564999376
93,94,0.24906772441161204,0.01377135085721168,86.68333333333334,0.23570226039551584,90.21,0.29337120967584257
94,95,0.2509072625441186,0.014066934088555983,86.64999999999999,0.28577380332470526,90.05666666666666,0.2283759084394758
95,96,0.25281051524065706,0.014309392370371847,86.80000000000001,0.28577380332470526,90.10000000000001,0.17682382946499461
96,97,0.2545770160101339,0.014572486434633148,86.7,0.07071067811865743,90.01333333333332,0.15923427883328264
97,98,0.25629859560318347,0.014763372420544046,86.8,0.28577380332470526,90.20666666666666,0.06342099196813192
98,99,0.2580406161639371,0.014988592198482401,86.76666666666667,0.06236095644623514,90.20666666666666,0.10873004286866335
99,100,0.2598763396855736,0.01523728502818738,86.48333333333335,0.6599663291074475,90.17,0.09933109617167586
100,101,0.2600488068033073,0.015260473977435098,86.86666666666667,0.4403281604540959,90.13666666666667,0.20821996915654847
101,102,0.2602206363614546,0.01527702235309104,86.8,0.4262237284181498,90.22333333333331,0.1755625877635157
102,103,0.2603993543811663,0.01529515820099155,86.81666666666666,0.5169354139756975,90.31666666666666,0.2185304453744505
103,104,0.2605731312318627,0.01531272112889036,86.93333333333332,0.38586123009300316,90.37,0.15895492023421398
104,105,0.2607488403580747,0.015329497649751712,86.95,0.4020779360604935,90.36000000000001,0.227596133534823
105,106,0.2609283451344968,0.015350364259262079,86.85000000000001,0.5887840577551869,90.36333333333333,0.21139746660944195
106,107,0.2611088929950461,0.01537275594562706,87.09999999999998,0.5307227776030208,90.42333333333333,0.17441967269267888
107,108,0.261285623920761,0.015397002364320324,86.90000000000002,0.4262237284181498,90.35666666666668,0.09877021593352928
108,109,0.26146624608726937,0.01542015497394465,87.2,0.4708148963941809,90.22333333333334,0.17594190960529113
109,110,0.2616458191625061,0.015444598164801742,87.06666666666668,0.23213980461973505,90.26666666666667,0.24143091949642598
110,111,0.2618248556150056,0.015469045172147094,87.10000000000001,0.4415880433163914,90.23,0.2201514630127764
111,112,0.26200454156274466,0.015495400695658188,87.0,0.38944404818493233,90.30333333333334,0.2510422717835037
112,113,0.26218498006693414,0.015515853918688684,87.03333333333335,0.3858612300930097,90.27999999999999,0.22627416997969707
113,114,0.26236890493475534,0.015535675775888156,87.10000000000001,0.26770630673681844,90.32666666666667,0.30269162892656964
114,115,0.26255538476974,0.015554394184614965,87.21666666666665,0.42882267767561905,90.35666666666667,0.1381625451737512
115,116,0.26273293160681543,0.015575918566027643,87.03333333333335,0.2867441755680889,90.31666666666666,0.19905331502445137
116,117,0.2629097481207179,0.015595092215614,87.06666666666668,0.45521667612492034,90.3,0.29131884021921306
117,118,0.2630877764810171,0.01561586044165991,86.93333333333334,0.3299831645537211,90.28333333333335,0.31372316175606146
118,119,0.26326902446190875,0.015637681031237017,86.91666666666667,0.35668224265054393,90.27666666666666,0.3704351795148842
119,120,0.2634495957216673,0.01566299016275798,87.26666666666667,0.3519785346990468,90.35333333333334,0.33329999833316615
120,121,0.2636319621884751,0.015684458894298287,87.01666666666667,0.4515405728047996,90.34666666666668,0.3936439451529176
121,122,0.2638183986876251,0.015700213908503995,86.95,0.37416573867739694,90.36000000000001,0.41085277168348494
122,123,0.26400229380005125,0.01571296045114563,86.89999999999999,0.4708148963941869,90.41000000000001,0.3062678566222694
123,124,0.2641869447604384,0.015727868555925898,87.03333333333335,0.16996731711976099,90.43666666666667,0.3087969487471595
124,125,0.2643714915910575,0.015750307947277914,86.88333333333333,0.24608038433722634,90.44,0.22627416997969038
125,126,0.26455376969464295,0.015763212699586308,86.75,0.2857738033246995,90.42666666666668,0.24225789747475612
126,127,0.264732053359168,0.015784742246174314,86.88333333333333,0.28963578661638073,90.31333333333333,0.17782638224465605
127,128,0.2649085534773641,0.015804070461232163,86.96666666666668,0.2953340857778191,90.47333333333334,0.26284765338288196
128,129,0.2650882669691614,0.01581612323591281,87.0,0.1779513042005224,90.41000000000001,0.23720595832876215
129,130,0.26526772403317644,0.01582662342863241,86.83333333333333,0.3472111109333254,90.37,0.2727636339397212
130,131,0.2654498926572261,0.015847998339868788,86.81666666666666,0.2624669291337296,90.39,0.31379398762033256
131,132,0.2656322640575786,0.015865714865578355,86.80000000000001,0.308220700148449,90.39,0.2624245923435274
132,133,0.2658141162361147,0.01588115723390495,86.71666666666668,0.33993463423952386,90.48333333333335,0.23697163449568306
133,134,0.26599280416635995,0.01589649051346059,86.68333333333334,0.37043517951487775,90.49333333333334,0.17326921891156113
134,135,0.2661732190738297,0.015906129171545005,86.96666666666665,0.1433720877840472,90.46666666666668,0.22647050335284358
135,136,0.2663563185169329,0.015925128985575104,86.81666666666666,0.4588633299312048,90.45666666666666,0.1887385022252268
136,137,0.26653849391606294,0.015938686610473565,86.96666666666668,0.4365266951236245,90.46666666666665,0.245266295188627
137,138,0.26672585053373804,0.01595951038630984,86.98333333333333,0.1649915822768632,90.40333333333332,0.22171052197754126
138,139,0.26691246173877076,0.015981517040924563,86.90000000000002,0.07071067811865073,90.44333333333333,0.12498888839502037
139,140,0.2670951997218147,0.015993060769477256,87.01666666666667,0.4515405728047996,90.41000000000001,0.15641824275533703
140,141,0.2672719089284252,0.016010511338476596,87.05,0.17795130420051838,90.39333333333333,0.19344824171395733
141,142,0.26745241083595617,0.016025668450528215,86.94999999999999,0.28577380332470526,90.49000000000001,0.25703436864875956
142,143,0.26763607480913637,0.01603544985673091,86.78333333333335,0.2592724864350728,90.49333333333334,0.20154955277108139
143,144,0.26781468763513655,0.01605057289976671,87.08333333333333,0.2718251071716704,90.45,0.19612920911140588
144,145,0.2680033516043416,0.016060462408210862,86.86666666666667,0.23213980461972858,90.44333333333333,0.1657977348726155
145,146,0.2681983401642509,0.016075818182187326,87.06666666666668,0.2718251071716661,90.39999999999999,0.17146428199482233
146,147,0.2683913659987586,0.016084183657701763,87.14999999999999,0.16329931618554752,90.41000000000001,0.18832595855767154
147,148,0.2685799311214001,0.016096040211301024,87.14999999999999,0.3488074922742703,90.47333333333331,0.12684198393626858
148,149,0.2687636301567348,0.016105045085077797,87.0,0.18708286933869783,90.45333333333333,0.14290634073483777
149,150,0.2689534811777253,0.01611309619504836,86.96666666666665,0.2953340857778191,90.49333333333334,0.14055445761538407


==> data/DNN_larger_epochs_10/last_privacy_accuracy_vs_depth_init=He_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 4, 0.010396993815604034, 0.0004729143748920792, 83.60000000000001, 0.15577761927396808, 85.10000000000001, 0.17795130420052505
3, 2, 0.003643939416028266, 5.520403186520364e-05, 81.76666666666667, 0.12283683848459301, 82.95, 0.6570134448142375
3, 6, 0.021375374935798497, 0.0004483368934642395, 83.77333333333333, 0.2666249967442886, 85.0, 0.6745368781615985
3, 12, 0.047183080988809634, 7.894433831887259e-05, 83.17333333333333, 0.33068951533962754, 84.68333333333334, 0.23570226039551584
3, 8, 0.028975656093256797, 0.001146978067766375, 84.16, 0.1557776192739699, 85.28333333333332, 0.6249444419750938
3, 10, 0.040094923924431695, 0.0018822334232998636, 83.83333333333333, 0.1973716179078347, 85.11666666666666, 0.36817870057290536


==> data/DNN_larger_epochs_10/last_privacy_accuracy_vs_depth_init=LeCun_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 8, 0.0019625369334216, 0.00024578910399639033, 81.08333333333333, 0.2067741655902803, 82.25, 0.39370039370059223
3, 12, 0.000103673976867367, 1.912674707788206e-05, 71.21333333333332, 1.70763644322268, 76.8, 2.5495097567963922
3, 2, 0.0022308209784796, 7.890392049023426e-05, 80.81333333333335, 0.24689178916188625, 81.48333333333333, 0.26562295750848364
3, 10, 0.0009862854841134999, 0.00027736677553297933, 79.85333333333334, 0.5648205221326642, 81.96666666666665, 1.0426994879744658
3, 6, 0.0021687722212847334, 0.00032355386719370673, 81.09, 0.2906314963431675, 82.58333333333333, 1.0873004286866748
3, 4, 0.0022852748536939665, 0.0001256230735925534, 81.04666666666667, 0.12283683848458748, 82.3, 0.22730302828309612


==> data/DNN_larger_epochs_10/last_privacy_accuracy_vs_depth_init=NTK_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 10, 3.935107896271371, 1.8929683465182514, 83.61, 0.3592584956081976, 83.21666666666665, 0.5482294734466171
3, 2, 0.37889696360837877, 0.024782282811221804, 84.36, 0.1235583532856682, 86.13333333333333, 0.5948856099191597
3, 4, 0.6745502942337963, 0.018553433654808712, 89.33999999999999, 0.17720045146669353, 85.0, 0.7082843120291925
3, 12, 10.175998140251986, 4.746353996325696, 82.06666666666666, 0.5360555526767301, 83.11666666666667, 0.8498365855987975
3, 6, 1.3075375754542466, 0.17951681101358144, 87.26666666666667, 0.7936973954572066, 84.96666666666668, 1.0442966798547046
3, 8, 2.1373130914305265, 0.7754933275201642, 85.09666666666668, 0.1717232916318842, 83.86666666666667, 0.24608038433722634


==> data/DNN_larger_epochs_10/last_privacy_accuracy_vs_depth_init=Xavier_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 2, 0.0037472922022941334, 0.00020212265020661365, 81.58666666666667, 0.38767110917488784, 83.16666666666667, 0.37043517951488397
3, 6, 0.004202653420652566, 0.00031523788351093054, 82.35000000000001, 0.3073543015262126, 83.03333333333333, 0.08498365855988142
3, 12, 0.0014893181150746001, 0.0005093493839405334, 80.45, 0.24657656011876225, 82.41666666666667, 0.42882267767562493
3, 8, 0.004183490672304466, 0.00025043799971237457, 81.71333333333332, 0.06944222218666604, 83.13333333333334, 0.6381396573025593
3, 10, 0.0026538130732680332, 0.00032552612935163804, 81.14666666666666, 0.05249338582674158, 82.88333333333334, 0.24944382578493296
3, 4, 0.0041685449225972665, 0.00041899952558244603, 82.45666666666666, 0.2641127705272119, 83.44999999999999, 0.5612486080160948


==> data/DNN_larger_epochs_10/last_privacy_accuracy_vs_width_init=He_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 0.040094923924431695, 0.0018822334232998636, 83.83333333333333, 0.1973716179078347, 85.11666666666666, 0.36817870057290536


==> data/DNN_larger_epochs_10/last_privacy_accuracy_vs_width_init=LeCun_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 0.0009862854841134999, 0.00027736677553297933, 79.85333333333334, 0.5648205221326642, 81.96666666666665, 1.0426994879744658


==> data/DNN_larger_epochs_10/last_privacy_accuracy_vs_width_init=NTK_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 3.935107896271371, 1.8929683465182514, 83.61, 0.3592584956081976, 83.21666666666665, 0.5482294734466171


==> data/DNN_larger_epochs_10/last_privacy_accuracy_vs_width_init=Xavier_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 0.0026538130732680332, 0.00032552612935163804, 81.14666666666666, 0.05249338582674158, 82.88333333333334, 0.24944382578493296


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0023330852230618996,0.0002656496947447394,76.76666666666667,3.697146046464605,77.22,0.6981881312845951
1,2,0.0053890140499664,0.00041634057476837316,81.55,2.9094673051952267,80.35000000000001,0.12754084313139463
2,3,0.008634812866743702,0.0005489637590298635,80.56666666666668,1.4744113703064314,81.21,0.33674916480965483
3,4,0.012166262354170933,0.0008076184543585024,80.63333333333334,3.204770749297923,81.89,0.44452221541785675
4,5,0.0161623223722501,0.0005208460347078017,83.31666666666666,1.3894443333777602,82.14,0.38218669085496426
5,6,0.02002515841973923,0.000702730865440132,82.45,1.8060084901978346,82.49333333333334,0.16213848676019846
6,7,0.024783099338314737,0.0008529634563329263,81.71666666666665,4.565875843934241,82.84666666666668,0.1388844443733341
7,8,0.029397638122634833,0.001140151960752849,83.60000000000001,1.9248376554920141,83.2,0.27856776554368
8,9,0.034536854899045795,0.0014673990828076202,84.3,0.7082843120291878,83.31666666666666,0.34586445643087277
9,10,0.040094923924431695,0.0018822334232998636,80.06666666666668,4.064958657709682,83.70666666666666,0.2819377393838744
10,11,0.045570973510593804,0.0023111635206300974,78.21666666666667,5.835285387670044,83.66666666666667,0.10208928554075869
11,12,0.0521696493823094,0.0029295413350934915,79.73333333333333,7.348507029019947,83.99,0.5479051012721098
12,13,0.058248994793705905,0.00267999791834571,83.86666666666666,0.9258629608220788,84.15333333333334,0.07408703590297683
13,14,0.06505214109727049,0.0029344179519184745,78.43333333333334,5.104954020905141,84.37333333333333,0.15326085243430324
14,15,0.07201776288637124,0.0025953891941965204,83.71666666666667,1.5627610892974735,84.43,0.13366625103842528
15,16,0.07890054391380757,0.0027492225469846663,81.0,5.248491846870557,84.10666666666667,0.4623370583844148
16,17,0.08668680244945597,0.0029541251280637546,85.88333333333333,1.0490736654570851,84.74000000000001,0.6762149559619816
17,18,0.09413097809950416,0.0032658080511704228,79.41666666666667,3.991310004942682,84.83333333333333,0.2309882151876031
18,19,0.1028301939319924,0.0032603731557839196,83.93333333333334,3.711543554312082,85.31666666666666,0.4240545038343779
19,20,0.11110398005480947,0.0028451211567188184,85.38333333333333,1.058562967213365,85.07000000000001,0.46626172907499075
20,21,0.12029567058935726,0.0041706962185381275,84.0,2.48327740429189,84.78,0.08831760866328181
21,22,0.12985179550060952,0.00449059811643004,82.63333333333333,3.0914757353442437,85.53333333333335,0.3893869826049998
22,23,0.1404962509716482,0.004487705394312173,82.23333333333333,1.5035144015125237,85.53333333333335,0.40827550610940266
23,24,0.15088581129396753,0.004438689163280843,84.91666666666667,1.1477030200457905,85.66666666666667,0.2248456260538718
24,25,0.16429381751252903,0.0058975004056913685,79.2,6.470059247539135,86.10666666666667,0.18571184369578667
25,26,0.17680410312043457,0.007313261867416109,81.68333333333334,4.919575410766893,85.99333333333334,0.22050447211388557
26,27,0.18951084769683813,0.007472678581590846,85.48333333333333,1.5558134706819942,85.49666666666667,0.15520595635763576
27,28,0.20240731521339062,0.008051470732721472,85.08333333333333,1.4085059065864352,86.25666666666666,0.21483844059095866
28,29,0.2153891890675288,0.007617520295833256,79.39999999999999,4.648297179254646,85.88333333333333,0.10656244908763822
29,30,0.2298092641598304,0.00772258571028809,84.41666666666667,1.1301425672109786,86.09666666666668,0.21913973218525046
30,31,0.2456383288423906,0.0077793111284218935,82.75,2.086863675470918,86.05333333333333,0.03299831645537762
31,32,0.2603947400619793,0.008010520740955492,74.58333333333333,7.881870900293212,86.04666666666667,0.12036980056845212
32,33,0.27562549095284145,0.007714827599702524,86.01666666666667,0.7408703590297641,86.17,0.10614455552060068
33,34,0.292664455908193,0.010018819907328886,81.13333333333334,1.4296464209338253,86.31666666666666,0.1510702559149973
34,35,0.3099754887399166,0.01185799750109426,76.38333333333333,8.005865905002963,86.36333333333333,0.21234144411510494
35,36,0.3274732497245249,0.013009458404290065,81.08333333333333,6.9198185589572345,86.23333333333335,0.5095313751107177
36,37,0.34501951943165604,0.013147239037549463,80.1,3.570947586659132,86.25666666666666,0.3493167935015727
37,38,0.3632037921875612,0.013124638426759738,81.63333333333334,2.146444087839747,86.60666666666667,0.5623956693368957
38,39,0.38146972242341065,0.013939078964132571,85.26666666666667,0.6195876765147027,85.99333333333334,0.32427697352040513
39,40,0.4016370142157642,0.014018649607580478,79.48333333333333,7.307226255943873,86.65666666666668,0.3392475333571234
40,41,0.4211639128307348,0.01382455694826805,82.85000000000001,2.621386401633052,86.33333333333333,0.6454627969311798
41,42,0.4419119607009811,0.014364262960905918,79.68333333333334,3.012566274052002,86.85666666666667,0.23612614331233422
42,43,0.4637333188381296,0.015441534535832142,83.3,0.8841191473249898,86.69,0.18991226044325726
43,44,0.48702586514373564,0.015512526289674287,81.60000000000001,6.434801214230838,87.04333333333334,0.3390509630653762
44,45,0.5103962811318441,0.01659496758376222,85.31666666666666,0.6059886320899291,86.88,0.06480740698407447
45,46,0.536426871803595,0.017058501798482686,69.43333333333334,8.964404919209953,87.10000000000001,0.08041558721209634
46,47,0.5634209080514875,0.01779395528452124,78.75,6.320733079846569,86.65333333333332,0.20368821489935712
47,48,0.5904199992677834,0.01663265564650867,84.66666666666667,0.8106924338010228,87.07333333333332,0.7305401350294815
48,49,0.6189341990293734,0.018270977894220056,83.7,1.4124446891825522,87.04666666666667,0.48306889317731366
49,50,0.649228677817816,0.015982040750321166,81.66666666666667,3.1438652784254124,87.41333333333334,0.07318166133366749
50,51,0.6519898869543903,0.015973637914518966,85.61666666666667,0.38801489089408925,90.00999999999999,0.27904599381942086
51,52,0.6547458063387618,0.015836068209747756,85.76666666666667,0.28963578661638073,90.56333333333333,0.34883934538536776
52,53,0.6577690275594558,0.015831525614533853,86.16666666666667,0.1649915822768632,90.80333333333334,0.21139746660943753
53,54,0.660887204885592,0.015617469420305419,85.93333333333334,0.5512611802847053,90.83666666666666,0.3274480450731406
54,55,0.6639961400363563,0.015650320163033922,85.66666666666667,0.16996731711976285,90.94666666666667,0.3347967874530564
55,56,0.6670449638107909,0.015532463361574616,85.63333333333334,0.39228674319799567,91.02,0.36037018004639254
56,57,0.6700615600999077,0.015456837614177843,85.5,0.2449489742783155,91.05333333333334,0.2185304453744505
57,58,0.673164488624583,0.015324105961588485,85.43333333333332,0.24944382578493296,91.06333333333333,0.29101355447622784
58,59,0.6763473227206908,0.015558502728138126,85.85000000000001,0.24832774042918823,91.18,0.31026870075253365
59,60,0.6794097927603323,0.015622082233598355,85.76666666666667,0.6128258770283411,91.47000000000001,0.29405214956988285
60,61,0.682551059285346,0.01547761267236189,85.91666666666667,0.37932688922470564,91.18,0.23790754506740405
61,62,0.6857725732609331,0.015496089564997553,86.18333333333334,0.3704351795148799,91.39,0.2649528259898342
62,63,0.68917121710858,0.01588161512637793,86.10000000000001,0.5787918451395135,91.42666666666666,0.11323525167641857
63,64,0.692788950724123,0.015850313350942016,85.8,0.9228578799938066,91.63,0.09899494936612041
64,65,0.6962009952541998,0.015781923306766272,86.13333333333333,0.2896357866163807,91.54,0.264952825989839
65,66,0.6997814672226313,0.015560487444978831,85.73333333333333,0.4784233364802476,91.56333333333333,0.14290634073483777
66,67,0.7032043839019634,0.01543121848561839,85.71666666666665,0.3299831645537235,91.56666666666668,0.28778850258865746
67,68,0.706700144652921,0.015131596362219833,86.41666666666667,0.3793268892247038,91.61333333333334,0.28778850258865746
68,69,0.7103154298388875,0.015211727385048585,86.13333333333333,0.047140452079107185,91.56,0.2647010892812253
69,70,0.7140188127562,0.015377233524666032,86.5,0.30822070014845515,91.67,0.21771541057077415
70,71,0.7176533450085878,0.01562524887660158,86.64999999999999,0.5338539126015659,91.85333333333334,0.20038851153585902
71,72,0.721168743741239,0.015684305757317604,86.61666666666667,0.3681787005729109,91.65333333333332,0.25249862485874675
72,73,0.7250142258891347,0.016051186328545856,86.33333333333333,0.2656229575084896,91.77,0.25781130050225604
73,74,0.728730494021195,0.015963462747433425,85.98333333333333,0.7845734863959903,91.63,0.09797958971132503
74,75,0.7326492661845521,0.016300848616039514,86.05,0.8134289561274994,91.84666666666665,0.07717224601860374
75,76,0.7364264183661531,0.016967211284235797,86.7,0.12247448713915775,91.95333333333332,0.09809292646374562
76,77,0.7403214463652414,0.0169575441415625,85.98333333333333,0.5632248416238588,91.86,0.057154760664939394
77,78,0.7445219108377469,0.017231280050655093,86.41666666666667,0.5720334100576804,91.81,0.03741657386774083
78,79,0.7486615956377194,0.017694478770262416,86.38333333333334,0.3091206165165258,91.95333333333333,0.1732692189115589
79,80,0.752635532180525,0.018286624300198357,86.06666666666668,0.7442371187255414,91.83333333333333,0.0659966329107447
80,81,0.7563285628678743,0.018751080384686876,86.45,0.5307227776030221,91.83,0.22226110770893093
81,82,0.7601124047904406,0.018678896030670952,86.25,0.6013872850889584,92.02333333333333,0.1677961726487115
82,83,0.764011165910594,0.019002652449649906,86.38333333333333,0.40892813821284413,91.94333333333333,0.20336065390226485
83,84,0.7680547902940268,0.019068563787342833,85.66666666666667,0.23213980461973335,92.14333333333333,0.10624918300339124
84,85,0.7719717516547653,0.01912624009577511,85.64999999999999,0.4415880433163914,92.05333333333333,0.13299958228839753
85,86,0.7762983564183421,0.019499376980620937,86.16666666666667,0.43652669512362846,92.19333333333333,0.15282524515129897
86,87,0.7810571378249692,0.01958802560491985,86.14999999999999,0.5016638981097492,92.18333333333334,0.1791337179005936
87,88,0.7852255609740885,0.0194853639385084,85.93333333333334,0.5137011669140752,92.34333333333335,0.20072092289766086
88,89,0.7895316600009981,0.019444768351432006,85.90000000000002,0.5115336417740992,92.36000000000001,0.1131370849898452
89,90,0.7934717577598344,0.019595011634962977,85.26666666666667,1.0249661241014527,92.20666666666666,0.19482185594936915
90,91,0.7981058606861566,0.019988609479177823,85.65000000000002,0.816496580927726,92.29333333333334,0.25460208605237833
91,92,0.8023616529255834,0.020435433451389887,86.05,0.4320493798938569,92.37,0.1608311744241962
92,93,0.8070391294285194,0.02037566117302308,85.93333333333334,0.12472191289246269,92.22333333333334,0.11841546445554665
93,94,0.8114672029513083,0.020672582933415572,85.86666666666667,0.20548046676563317,92.15666666666665,0.2209575122556861
94,95,0.8157309265926483,0.021001358454203423,86.10000000000001,0.5930148958219019,91.98666666666668,0.18926759422104475
95,96,0.8205042017802165,0.021098643768344718,86.06666666666666,0.7214953607304483,92.28666666666668,0.18624953392931795
96,97,0.8249459326991341,0.021883853345526724,85.36666666666667,0.5390320542932061,92.24666666666667,0.11440668201153581
97,98,0.8291043028862038,0.022117910144755854,85.73333333333333,0.5976807025680383,92.23,0.23366642891095393
98,99,0.8337042882331881,0.02239308343469015,85.75,0.6013872850889632,92.41000000000001,0.26419689627245485
99,100,0.8384014210341868,0.023009029302849284,85.23333333333333,1.573919382377074,92.32666666666667,0.3105192783422954
100,101,0.8388673258977488,0.0230478593392583,85.71666666666665,0.7982620009885374,92.97333333333334,0.1675974011996892
101,102,0.8393510951612666,0.023089338325788147,85.61666666666667,0.840965054102858,93.0,0.3447704550373568
102,103,0.8398172412544685,0.023151265550558103,85.78333333333335,0.6141841924229429,92.96333333333332,0.23683092891108742
103,104,0.8402941587765742,0.023174661946232175,85.86666666666667,0.8168367169895231,92.94333333333333,0.2049932248202892
104,105,0.840757560808702,0.023229270701913367,85.81666666666666,0.42491829279940335,92.87333333333333,0.18926759422104825
105,106,0.8412202235859371,0.0232736368680776,85.83333333333333,0.4129837231121291,92.85000000000001,0.29877527787062225
106,107,0.8416986842339541,0.023309515241452396,85.63333333333333,0.39228674319799567,92.92,0.2513961017995338
107,108,0.8421872363110752,0.02340962497933846,85.63333333333334,0.6328945848682497,92.82000000000001,0.25703436864875956
108,109,0.8426539706400828,0.023478512525132222,85.78333333333335,0.4784233364802433,92.89333333333333,0.26195843605851354
109,110,0.843133089710057,0.023533119680616676,85.8,0.48131763593978516,92.92999999999999,0.22553639765382888
110,111,0.8436235558674131,0.023607861771227322,85.68333333333334,0.5038738819277011,92.97666666666667,0.23471022323044968
111,112,0.8441206283684787,0.023681569360741207,85.83333333333333,0.3472111109333254,92.92999999999999,0.2817800560721065
112,113,0.8446007185588648,0.02374160338691385,85.78333333333335,0.43269183285824353,92.98333333333333,0.2763250903475009
113,114,0.845123051210928,0.02383134635332023,85.98333333333335,0.5948856099191551,92.98666666666666,0.33169597860423733
114,115,0.8456223277459886,0.023913583544795503,86.05000000000001,0.7483314773547926,92.99333333333334,0.28394052585396296
115,116,0.8461119712916272,0.02397285626734054,85.98333333333333,0.43652669512363085,92.98666666666668,0.16779617264870839
116,117,0.8465950534228468,0.023992930495273086,86.06666666666666,0.38586123009300316,93.00333333333333,0.1236482466066088
117,118,0.8470806985546874,0.024013078422260473,86.2,0.4708148963941809,92.92666666666666,0.1007747763855367
118,119,0.8475703761689575,0.02404414393325125,86.13333333333333,0.49385107966763325,93.06666666666666,0.21746008573733133
119,120,0.8480781574773583,0.024075510635253386,86.21666666666668,0.3064129385141648,93.07333333333334,0.2107657994604965
120,121,0.848557293484887,0.02410841582734377,86.11666666666667,0.4642796092394684,93.04666666666667,0.046427960923946666
121,122,0.8490339093566709,0.02415987720380881,86.10000000000001,0.3488074922742703,93.09333333333332,0.03299831645537139
122,123,0.849504883576171,0.02420694540067274,85.93333333333334,0.5542763049438661,93.03666666666668,0.07408703590297876
123,124,0.849988766359422,0.024238296338898856,85.91666666666667,0.47316898555261533,93.12,0.14719601443879554
124,125,0.8504494135676666,0.024321317260316205,86.01666666666667,0.49046463231874027,93.03666666666668,0.03681787005729255
125,126,0.8509262386843539,0.024400433461062243,85.84999999999998,0.5338539126015659,93.17666666666666,0.04714045207910049
126,127,0.8514267225839162,0.02439799196405908,85.7,0.6867799259345553,93.12666666666667,0.030912061651654877
127,128,0.8519247390337025,0.024419171540834127,85.63333333333333,0.5169354139756939,93.04,0.07118052168020789
128,129,0.8524344821071992,0.02442324988705049,85.58333333333333,0.44969125210773836,93.08333333333333,0.10208928554075698
129,130,0.8529250973455227,0.024474001515505824,85.41666666666667,0.3858612300930097,93.10666666666667,0.0664997911442034
130,131,0.8534109950449461,0.024518308835761726,85.75,0.28284271247462306,93.07333333333334,0.046427960923946666
131,132,0.853913960364126,0.024533353641374676,85.73333333333335,0.5390320542932073,93.11000000000001,0.1430617582258306
132,133,0.8544165714216613,0.024560310147637644,85.58333333333333,0.3880148908941007,93.13,0.0496655480858365
133,134,0.8549295195150916,0.0245731461998883,85.73333333333335,0.5572751165766867,93.00333333333333,0.10964589468932488
134,135,0.855460334570942,0.024596534886447963,85.66666666666667,0.6236095644623235,93.08999999999999,0.04082482904638398
135,136,0.8559971578354016,0.024586116645920093,85.53333333333335,0.4988876515698609,93.15333333333332,0.06847546194724873
136,137,0.8565245578036857,0.024567296044890153,85.7,0.4415880433163914,93.07333333333334,0.1172840805717308
137,138,0.8570432344804867,0.02455784741516569,85.61666666666667,0.5572751165766845,93.14,0.021602468994692956
138,139,0.8575498322636949,0.024570099870922672,85.66666666666667,0.35197853469905077,93.21999999999998,0.014142135623731487
139,140,0.858070803646339,0.024597739988582862,85.78333333333335,0.33249895572100113,93.06666666666666,0.12119772641798808
140,141,0.8585993971585587,0.024630999298056854,85.44999999999999,0.04082482904638978,93.08333333333333,0.06236095644623388
141,142,0.859101479940942,0.024674696754468078,85.56666666666668,0.3274480450731402,93.13999999999999,0.16062378404209
142,143,0.8596333142849776,0.024728485801583037,85.85000000000001,0.3894440481849378,93.14666666666666,0.0329983164553757
143,144,0.8601142451679055,0.02476821142051739,85.93333333333334,0.3472111109333311,93.19,0.06480740698408105
144,145,0.8605990451744949,0.024817333401373525,85.63333333333333,0.5328122454381996,93.10000000000001,0.028284271247462973
145,146,0.8610887333553275,0.02488549225563174,85.43333333333334,0.43652669512362446,93.03333333333335,0.06018490028422606
146,147,0.8616105577231105,0.024917352485368062,85.51666666666665,0.31180478223116687,93.06333333333333,0.01699673171197164
147,148,0.8621024046294726,0.024962205187832806,85.55000000000001,0.5016638981097427,93.08333333333333,0.16679994670929482
148,149,0.8625868323440548,0.025006624600617068,85.41666666666667,0.5104464277037868,93.13333333333334,0.1438363267359392
149,150,0.863092957559875,0.025042969775105638,85.75,0.5338539126015684,93.08333333333333,0.08055363982396503


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,8.446093874225701e-07,3.697950299757408e-08,53.25,4.351053512273396,52.74333333333334,1.7871641098554865
1,2,2.248847290270647e-06,2.242311350458302e-07,50.083333333333336,0.08498365855988142,52.02333333333333,2.762864857755844
2,3,4.72841898416621e-06,5.425501927213766e-07,50.199999999999996,0.2828427124746197,50.06333333333333,0.06182412330330108
3,4,8.881674441625425e-06,1.3203295033425345e-06,50.56666666666666,0.39228674319799467,50.21666666666666,0.19362047641943328
4,5,1.7114796109004375e-05,4.222890505310028e-06,55.35,3.6512554918365625,53.26000000000001,2.1838650751973345
5,6,3.103848121516874e-05,7.600458573345267e-06,71.18333333333334,3.5740577623884175,61.00666666666667,2.9709070818335737
6,7,6.470982359294908e-05,2.1271714157919213e-05,75.03333333333335,2.095365255881548,71.32333333333334,1.5675529408036677
7,8,0.00015211168116803332,5.145904180157057e-05,79.78333333333333,1.3014948670236446,76.51666666666667,1.126834307054748
8,9,0.00044892127547543334,0.00019576843875531303,80.73333333333333,0.8269757486703466,78.74333333333333,0.9023056885310884
9,10,0.0009862854841134999,0.00027736677553297933,81.96666666666665,1.0426994879744658,79.85333333333334,0.5648205221326642
10,11,0.0018069897992524335,0.0003383481406752846,81.96666666666667,0.6786424357167412,80.73666666666666,0.48320688000989026
11,12,0.002984203893204833,0.000495618097671199,81.41666666666667,1.3205638526360188,81.16,0.4597825573029057
12,13,0.0044639735647120996,0.0006041315573386439,82.2,1.909624744986999,81.57666666666665,0.37508517551202686
13,14,0.006164435893811567,0.0006662422733500165,78.45,2.298912786514523,81.85000000000001,0.43204937989385694
14,15,0.0079927602222174,0.0008473155945393137,83.91666666666667,0.4766783215358385,82.25666666666667,0.23299976156401364
15,16,0.010095547786188666,0.0006975346464554212,80.5,1.5508062419270863,82.42333333333333,0.35910382280833414
16,17,0.012585893760825334,0.0007676770775722837,79.01666666666667,7.5800542361003025,82.63333333333333,0.04496912521077295
17,18,0.015157043133612,0.0008276634617486691,78.91666666666667,2.1448905695991933,82.72333333333334,0.22216110270601433
18,19,0.017851382900460133,0.0006855024684520673,74.93333333333334,10.419719552634591,83.08333333333333,0.2559079695689237
19,20,0.0205251146684407,0.0006827866324192157,83.0,1.0637982264821961,82.74333333333333,0.06548960901463266
20,21,0.023867525934269832,0.0005267449345520186,84.48333333333333,0.3064129385141733,83.23666666666666,0.06944222218666377
21,22,0.02729299535111197,0.0006434825555005588,83.28333333333335,1.0506611674982995,83.15666666666665,0.2764456948882033
22,23,0.030554228922643967,0.0006990185566737114,83.05,1.4439529078193667,83.12333333333333,0.1751824445796112
23,24,0.03402953379974563,0.0007289799869572513,82.21666666666665,3.4473016823145723,83.16333333333334,0.22171052197754795
24,25,0.037546360621153706,0.0006161821664121414,78.16666666666667,5.563921478797328,83.53333333333335,0.35311313893550406
25,26,0.041562607724838364,0.0007393088989543368,84.85000000000001,0.408248290463863,83.53333333333333,0.4043375927228233
26,27,0.04557998685298197,0.001023640587488925,82.28333333333335,2.800396797281102,83.82666666666667,0.22065558884580155
27,28,0.049690934228354765,0.0016144032438258362,85.18333333333334,0.7641262257565105,84.08999999999999,0.2922327839240473
28,29,0.05434590751390253,0.0016564194877772282,84.33333333333333,2.088593359709408,84.13999999999999,0.1608311744242027
29,30,0.058608927243093724,0.0015431458158533748,78.73333333333333,5.965502679759876,84.29,0.1557776192739705
30,31,0.06375410518601614,0.0017012991813217216,79.8,1.550806241927084,84.30666666666666,0.2129684379328475
31,32,0.06887208081800153,0.0019277463151303662,85.31666666666666,0.676182092503356,84.82333333333334,0.10338708279513689
32,33,0.07419199359372766,0.002061124087428697,85.86666666666667,0.39651257511234556,84.53333333333335,0.33529423231279154
33,34,0.07949172913111086,0.002181918987696724,83.35000000000001,1.9056932246997822,84.47666666666666,0.5039400317057144
34,35,0.0851292168684699,0.002114851183906068,85.16666666666667,0.3472111109333252,84.80666666666667,0.19154343864745454
35,36,0.09141291503137428,0.002696762292503927,83.89999999999999,2.500999800079958,85.04666666666667,0.1732692189115585
36,37,0.09741421300125643,0.002599339423476253,83.08333333333333,2.4499433100017307,84.86333333333333,0.40499657063019706
37,38,0.10360295292757438,0.003164297291387829,80.2,3.4426249674727396,84.91666666666667,0.27860764925289416
38,39,0.1106170815638277,0.004148618373501381,84.06666666666668,2.8096065363123137,85.04666666666667,0.31255221785949827
39,40,0.11708443576112804,0.004278699162851474,80.38333333333334,3.694665824611956,85.06,0.27856776554368
40,41,0.12405639291882549,0.0041422157920281985,81.56666666666668,2.21710521977545,85.50999999999999,0.18493242008907015
41,42,0.13101856253300403,0.004214136212583151,84.1,1.6170961628796248,85.33999999999999,0.3275159029217752
42,43,0.13853104067154412,0.004245778414381577,84.43333333333334,1.3978157564174523,85.08,0.5826376804384261
43,44,0.1463650725902923,0.004796102837833508,84.06666666666666,2.482046646530954,85.64333333333333,0.15627610892975
44,45,0.15514091569059932,0.004801489467702093,85.05,2.5485289874749304,85.76,0.2649528259898406
45,46,0.16479223324403103,0.005083938213301787,86.53333333333335,0.3858612300930097,85.70333333333333,0.040276819911982516
46,47,0.17468504843573943,0.005538492667814301,82.76666666666667,3.532311172903973,85.40000000000002,0.6011655346075647
47,48,0.18467107042044098,0.006138772258317551,85.64999999999999,0.9092121131323918,85.78666666666668,0.09104333522498712
48,49,0.19524406191853683,0.006413644134433532,82.4,4.108730541988204,85.92666666666668,0.1302134998974973
49,50,0.2061929748867202,0.005706254784983134,83.86666666666666,3.547847547770654,86.00333333333333,0.07586537784493726
50,51,0.2071479469149394,0.0057325111124900225,86.88333333333333,0.4089281382128432,88.11333333333334,0.1880307303489406
51,52,0.20816266358742644,0.005811082733339945,86.98333333333335,0.4921607686744424,88.55,0.10984838035522865
52,53,0.2092681100704855,0.005925824701534662,87.11666666666667,0.3399346342395173,88.69333333333334,0.1497405163014455
53,54,0.2103576772317013,0.006010237504445108,86.76666666666667,0.7168604389202133,88.66666666666667,0.19618585292749718
54,55,0.21143862179030817,0.006050694207581246,86.68333333333334,0.08498365855987956,88.78666666666668,0.1488474237451012
55,56,0.2125569038529281,0.006069709164915064,87.01666666666667,0.42491829279939686,88.77999999999999,0.12083045973593973
56,57,0.21375934522150333,0.006046936032127393,87.40000000000002,0.3535533905932738,88.81666666666666,0.1798765008430981
57,58,0.2150920306641848,0.006078376028829465,87.31666666666668,0.3519785346990456,88.81666666666666,0.11469767022722982
58,59,0.2165124953085477,0.005872852529741956,87.13333333333333,0.47316898555261444,88.85666666666667,0.28051539866624936
59,60,0.21796681535106197,0.005755879930400074,86.60000000000001,0.5787918451395091,88.86666666666667,0.19154343864744341
60,61,0.21924196066935028,0.00577721453958392,86.68333333333334,0.27788886667555296,88.84666666666668,0.19567546828585525
61,62,0.2206185207002197,0.005706264154128101,87.11666666666667,0.43652669512362846,89.02,0.0725718035235953
62,63,0.22195782032416078,0.0055775474714197994,86.33333333333333,0.37043517951487775,89.01333333333332,0.29780679792255854
63,64,0.223399057735717,0.00560978835356416,86.71666666666668,0.19293061504650383,89.04,0.21924111536540422
64,65,0.22499109042945906,0.005502181524374158,86.68333333333334,0.19293061504650588,89.12666666666667,0.1724979871058088
65,66,0.22660657021561917,0.0054683731232270105,86.93333333333334,0.15456030825826367,89.09333333333332,0.09977753031397597
66,67,0.2283651381430387,0.005559726211617422,86.68333333333334,0.3793268892247023,89.21666666666668,0.13299958228840014
67,68,0.22995932483904777,0.005594811526858349,85.91666666666667,0.4478342947514881,89.25,0.06683312551921157
68,69,0.2316297363674865,0.005660120422370832,86.85000000000001,0.6720615051218639,89.44333333333333,0.11671427600008386
69,70,0.23313760511423817,0.005727200943771387,86.66666666666667,0.35197853469905077,89.46666666666665,0.20757863302587004
70,71,0.2347127600672929,0.0057656293037170216,86.96666666666668,0.6510674994874833,89.53000000000002,0.18239152027072922
71,72,0.2364053450982152,0.005742170053634669,86.88333333333333,0.3423773097362332,89.48666666666668,0.012472191289247788
72,73,0.2381244804856161,0.005694134126090642,86.98333333333333,0.31710495984066733,89.58666666666666,0.2815828277592355
73,74,0.23979489981671578,0.005702526035388206,86.85000000000001,1.111305538544644,89.58333333333333,0.10402991022885091
74,75,0.24157863749569897,0.005755873558848333,86.25,0.6177917664283613,89.52,0.2393045479439627
75,76,0.24332838695629788,0.00581087218309657,87.11666666666667,0.8013876853447484,89.5,0.09092121131323763
76,77,0.24509696717413018,0.005882970815229387,86.68333333333334,0.5436502143433359,89.35000000000001,0.19200694431886178
77,78,0.24695628750683327,0.005814916076096406,86.5,1.1343133018115696,89.53666666666668,0.13474255287604808
78,79,0.24885552384912013,0.005728766740074136,86.78333333333335,0.3423773097362399,89.46,0.16872067646458308
79,80,0.250786987163843,0.005800206193919866,86.71666666666665,0.5835713800003876,89.41333333333334,0.07408703590297876
80,81,0.25277442715245707,0.005615261535685159,86.75,0.813428956127496,89.53666666666668,0.18553226733434441
81,82,0.25473025091296525,0.005522941160409046,86.63333333333333,0.8219218670625303,89.72000000000001,0.11343133018115785
82,83,0.25670710566366456,0.005465088432503577,86.58333333333333,0.9204467514322718,89.81,0.08602325267042402
83,84,0.25872682269096975,0.005594968505851671,86.5,0.5115336417740881,89.80333333333333,0.17441967269267888
84,85,0.2608367512055268,0.005677977674375114,86.5,0.2121320343559589,89.67333333333333,0.05792715732327636
85,86,0.2631227947024219,0.005828936600309478,86.68333333333334,0.6182412330330425,89.92666666666666,0.31084115271665647
86,87,0.26516875630892667,0.005963986781301249,86.61666666666667,0.5542763049438649,89.94,0.08640987597877182
87,88,0.26743061128941065,0.0060631011955006985,86.8,0.43011626335213604,89.89666666666666,0.07133644853011006
88,89,0.2697774356202112,0.006222364954313315,86.98333333333335,0.3399346342395173,89.92666666666668,0.19362047641943472
89,90,0.2720656734100288,0.006271385700847147,86.73333333333333,0.943692511126131,89.78666666666668,0.22305953365762132
90,91,0.2743803143605736,0.006486157163891283,85.95,0.08164965809277376,89.74000000000001,0.13140268896284413
91,92,0.2767364798326944,0.006648790094894961,86.58333333333333,0.5807083796728157,89.77333333333333,0.2753583523741782
92,93,0.2790693583557821,0.006882826160264786,87.10000000000001,0.6284902544988265,89.81333333333333,0.2868603996526738
93,94,0.2815390561468198,0.007092326874471711,86.48333333333333,1.4664772604972627,89.96999999999998,0.24589970855344026
94,95,0.28390361556072047,0.007254711050794807,86.68333333333334,0.9076832536126789,89.89999999999999,0.32567877834864184
95,96,0.2863491416389157,0.007327006696358083,86.36666666666667,0.732954447576534,89.90666666666668,0.22005049925465456
96,97,0.2890429457492368,0.007503438807480267,86.98333333333335,1.0274023338281573,89.92,0.1818424226264763
97,98,0.29159211053502276,0.007521830461153411,86.60000000000001,0.49665548085837646,89.96999999999998,0.19304576314093444
98,99,0.2941630262426474,0.007739560917969478,85.8,1.030372101071583,90.01666666666665,0.1532608524343032
99,100,0.2967011566118232,0.00786156554408201,86.71666666666665,0.7961713941664136,90.03666666666668,0.18061622912191957
100,101,0.29696230945122665,0.00787367828733656,86.86666666666667,1.0085743513604866,90.26666666666667,0.1510702559149973
101,102,0.29723427235824623,0.007870667324916548,86.96666666666665,0.8730533902472566,90.33333333333333,0.1291854825005089
102,103,0.2974932520675026,0.007870012700300553,87.14999999999999,0.8640987597877094,90.39666666666666,0.2495774206311317
103,104,0.29775163562191953,0.00786511601038089,86.84999999999998,0.8860022573334706,90.42999999999999,0.15641824275533703
104,105,0.29801503366580234,0.007868147264283771,86.80000000000001,0.5522680508593668,90.37,0.16970562748477114
105,106,0.2982841286531091,0.007859474307675904,87.0,0.5354126134736324,90.31,0.226862660362309
106,107,0.29855164971674625,0.007851922142682407,87.03333333333335,0.6536223850375835,90.33,0.3137939876203263
107,108,0.29882513433471786,0.007847341483801357,87.16666666666667,0.7168604389202189,90.40333333333332,0.29825417944356875
108,109,0.29908359745314933,0.007847461632804038,86.95,0.8640987597877072,90.43,0.18832595855767353
109,110,0.2993658518257087,0.007852268928404925,87.06666666666666,0.6798692684790365,90.42999999999999,0.12675435561221124
110,111,0.2996383991152745,0.007863244892227495,86.86666666666667,0.6737127643802544,90.37666666666667,0.2129684379328401
111,112,0.29990880602932185,0.00787172946757184,86.96666666666665,0.6956212251569688,90.40000000000002,0.33136083051561877
112,113,0.30017434285493905,0.00788082147867759,87.06666666666668,0.5720334100576802,90.37333333333333,0.27475241379992965
113,114,0.30043221685219096,0.007882368527265073,87.08333333333333,0.5720334100576819,90.42999999999999,0.19798989873222742
114,115,0.30069126442896166,0.007887112058088902,87.05,0.5759050847723691,90.30666666666667,0.19362047641943472
115,116,0.3009440060895844,0.007892790150418496,87.01666666666667,0.6407460928913704,90.34000000000002,0.23508863576673858
116,117,0.3012192723615954,0.007896823861402757,87.03333333333335,0.4731689855526128,90.50666666666666,0.18445113776342695
117,118,0.3014909159322663,0.007915613654584337,87.08333333333333,0.8259674462242547,90.45666666666666,0.21234144411510483
118,119,0.3017654634927037,0.007929870157366473,87.21666666666665,0.4870546398734182,90.43666666666667,0.18408935028645546
119,120,0.3020427234173364,0.007948522099598166,87.13333333333334,0.6561673228343133,90.51,0.31843366656181366
120,121,0.30230711888777795,0.007960394780884509,87.05,0.49497474683058434,90.42,0.21228911104121295
121,122,0.30257877910574454,0.007980920065906382,87.03333333333335,0.7813805446487335,90.41000000000001,0.20215505600075107
122,123,0.30285688973503555,0.008005605788175309,87.06666666666666,0.988545508422453,90.36333333333333,0.28335294049805054
123,124,0.30313310990438536,0.008030197140387801,86.98333333333335,0.8797095480264434,90.52999999999999,0.24993332444207342
124,125,0.3033987665457834,0.008048834277425409,87.0,0.864098759787716,90.40333333333335,0.20821996915654847
125,126,0.30367534807742963,0.008064448907494817,87.01666666666667,0.7039570693980901,90.45,0.10198039027185957
126,127,0.3039375697379972,0.008080233643820456,86.83333333333333,0.6786424357167412,90.50333333333333,0.0449691252107733
127,128,0.3042109309538173,0.008093501808629918,86.76666666666667,0.6737127643802544,90.52333333333333,0.11897712198382866
128,129,0.304475670239668,0.008100477708402883,86.78333333333335,0.862489935529044,90.58333333333333,0.11145502331534049
129,130,0.3047454015343169,0.008111952456175459,86.68333333333334,0.7214953607304483,90.48,0.17454703282114648
130,131,0.30501904944062636,0.008128859594084735,86.71666666666665,0.7684761255599004,90.56333333333333,0.1643843734125087
131,132,0.3053024940183425,0.00814246216337102,86.71666666666665,0.6956212251569742,90.47666666666667,0.07930251502246756
132,133,0.3055795644077529,0.008151915084548626,86.93333333333332,0.8498365855987975,90.49666666666667,0.1724979871058058
133,134,0.305851950188015,0.008168072786088547,87.01666666666667,0.8806563209081918,90.45,0.24041630560342858
134,135,0.30613513731773234,0.008173016447157816,86.8,0.8436033823229114,90.46333333333332,0.20499322482028776
135,136,0.3064174691880625,0.008180564291563032,86.93333333333334,0.9489760563657804,90.48666666666666,0.25746628689770157
136,137,0.30668768736456115,0.008186866031657265,86.90000000000002,0.8727351641057286,90.49000000000001,0.22759613353481656
137,138,0.30696194241732805,0.008192095525399484,86.75,0.8727351641057286,90.46666666666665,0.1925847576753899
138,139,0.3072408175775799,0.00819461521460625,86.85000000000001,0.6337717780610501,90.44,0.15748015748023556
139,140,0.30751090160588357,0.008201630242724292,86.89999999999999,0.7648529270389114,90.45,0.18055470085267816
140,141,0.30779492091513033,0.00821387323589385,87.03333333333335,0.8339997335464567,90.44666666666667,0.11440668201153732
141,142,0.30807892200364595,0.00824169915749449,86.76666666666667,1.013519719700714,90.48,0.28248893783650986
142,143,0.3083759096539722,0.00827334584877183,86.75,0.672061505121867,90.35000000000001,0.17204650534085356
143,144,0.30866468418827153,0.00829990642142422,86.78333333333335,0.6847546194724695,90.46999999999998,0.17795130420052238
144,145,0.3089431402820683,0.008321183154343733,86.81666666666668,0.49385107966763325,90.49666666666667,0.03771236166328173
145,146,0.3092166239184026,0.008360311031751314,86.65000000000002,0.8573214099741076,90.52666666666666,0.07717224601859925
146,147,0.30948390450217295,0.008395557223893842,86.69999999999999,0.6377042156569634,90.5,0.058878405775518526
147,148,0.30974645734738143,0.008408960729020833,86.75,0.5212165257037304,90.51666666666665,0.018856180831644215
148,149,0.31000780223250735,0.00841990868116732,86.64999999999999,0.6377042156569636,90.53666666666668,0.14817407180595216
149,150,0.3102666034672929,0.008442013055236215,86.76666666666667,0.8369919686326405,90.56333333333333,0.1717232916318842


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.581606903133031,1.9489136979879222,77.45,2.869668970456347,72.51333333333334,0.59106307240053
1,2,3.614303821796748,1.9399190724398059,76.41666666666667,3.837823457233137,78.65333333333332,0.5382275437850501
2,3,3.649763164344884,1.9298808916982897,78.45,3.747888294315432,80.82000000000001,0.8584093817443237
3,4,3.6849756977431842,1.9233638556444814,70.9,11.064884394636334,81.33666666666666,0.7194596737984807
4,5,3.7181738890225033,1.9174965160062818,77.18333333333332,7.5228909927559675,82.07,0.8904306074403896
5,6,3.7590561899468664,1.9118856085934304,69.83333333333333,6.31220158810608,82.05333333333334,0.5990177144477606
6,7,3.799018373013715,1.9042654867096382,82.23333333333333,0.6908127258687594,82.39333333333333,0.25940101944458843
7,8,3.8398732338843184,1.9015691507875032,82.8,0.672061505121867,83.04666666666667,0.9638925712385652
8,9,3.887883642105732,1.8998169936978038,81.13333333333333,2.9665730322302113,82.98,0.5694441734416751
9,10,3.935107896271371,1.8929683465182514,81.45,1.9013153341831563,83.23,0.6464260720814605
10,11,3.984365142442845,1.884394214370662,79.05,3.473470886591684,82.81,1.138624901654037
11,12,4.038825961056112,1.877705715675407,76.16666666666666,9.375262959275089,83.1,0.6582299496883036
12,13,4.094097544333388,1.8684794877029847,82.23333333333333,0.6249444419750844,83.01,0.9381897462667135
13,14,4.153297841967487,1.864166275020523,80.43333333333332,3.626139667592639,83.41666666666667,0.4747162895409784
14,15,4.223392782384871,1.8617800389397188,77.89999999999999,3.937003937005899,82.88000000000001,0.17795130420051838
15,16,4.29629942524898,1.8470865557518006,75.8,6.582679292405686,83.50333333333333,0.26157641755750977
16,17,4.362977274188987,1.8406579552468514,79.10000000000001,3.995205459881464,83.64333333333333,0.2946561084081275
17,18,4.435073202071236,1.8358750607331606,76.28333333333333,9.757589638612373,83.44,0.982886904311312
18,19,4.50252359652928,1.827046849042239,79.69999999999999,2.0764553129472016,83.35000000000001,0.3765634076752489
19,20,4.578111643874401,1.8215982403449926,80.8,2.5945455607228514,83.06333333333333,0.836912314536127
20,21,4.644135626671051,1.8236659820044931,76.36666666666667,9.911469226215765,83.69666666666667,0.4902607016226692
21,22,4.717380190876775,1.8152711828419208,81.25,2.2642143596988946,83.41666666666667,1.0814907407011038
22,23,4.785175689135209,1.8137253193320115,77.53333333333333,6.064285246882404,83.67,0.48006943942169916
23,24,4.854809975262389,1.8132131752541212,81.18333333333334,2.3156472577277905,83.55333333333333,0.8303145321034798
24,25,4.934612379456962,1.8093265512167147,78.36666666666666,5.238691524501983,83.79333333333334,0.6128258770283399
25,26,5.023789384732418,1.8026962048632122,82.61666666666666,1.014341603646862,83.44,0.9922701245124705
26,27,5.107168905708295,1.7888570562085566,82.03333333333332,2.592403432252699,83.85666666666667,0.3030218180630251
27,28,5.187285569648121,1.7803793114859148,82.11666666666667,1.251887463880927,83.51333333333334,0.2400462918318532
28,29,5.27545388483463,1.7726506698197755,71.16666666666667,7.416235942548997,83.65000000000002,0.41817061908587727
29,30,5.36325114087645,1.7654155595872227,76.63333333333334,4.534558657931572,83.96666666666665,0.2976948474902149
30,31,5.458300143107112,1.763884979718628,71.08333333333333,9.109732280491137,84.11666666666666,0.5448139335793709
31,32,5.5634343091155385,1.7677941805214494,82.68333333333334,1.8530755216366366,84.22333333333333,0.49236391238820465
32,33,5.6766689282110745,1.7761046485854284,82.08333333333333,0.4515405728048003,83.66000000000001,0.24262453846770102
33,34,5.764702437907094,1.7748659069682335,82.60000000000001,1.8792729090439886,84.11999999999999,0.4060377650744602
34,35,5.897328216954906,1.771204549390018,82.35,0.7756717518813374,84.6,0.35953673896649957
35,36,6.0033132595080785,1.773567020576923,80.73333333333333,4.9733176943453845,84.25666666666666,0.3231442746239254
36,37,6.096909223922876,1.7801578998099268,78.26666666666667,5.539604879612105,83.67666666666668,0.697630911649486
37,38,6.202379826420415,1.769290371068727,75.91666666666667,10.1279591011988,83.87333333333333,0.34470599388786766
38,39,6.315551273499526,1.7557265350543423,78.01666666666667,4.913303934783146,83.80666666666667,0.5243620462576914
39,40,6.427113084052977,1.7453501620421263,72.05,8.860116628276778,83.86,0.21181753153756397
40,41,6.543754370885533,1.7739133069874864,81.8,0.8897565210026093,83.96666666666668,0.4083571421630281
41,42,6.665566954411531,1.7832434055231323,81.45,2.4913182588073037,83.74333333333334,0.7670433857061508
42,43,6.7667373364863295,1.77863979853008,80.23333333333333,5.370961014774003,83.97333333333334,0.5524088662897778
43,44,6.869054104770615,1.774703138456656,83.48333333333333,1.8006171781426046,84.16333333333334,0.5155148451359627
44,45,6.988298937568711,1.7723308002235647,78.38333333333334,7.129788839011212,84.49666666666667,0.5640527950073031
45,46,7.117094369654868,1.7558715724385647,84.11666666666667,0.9629237883769562,84.07000000000001,0.19612920911141238
46,47,7.235180931747945,1.7469863751740067,82.41666666666667,1.5134581446328634,84.67333333333333,0.6650480350237015
47,48,7.363613531195057,1.7523599045787919,81.48333333333333,1.5965240019770772,84.20333333333333,0.30070288030250597
48,49,7.52371566534588,1.7339789315513656,77.26666666666667,7.783779430470925,83.87,0.42197946237544154
49,50,7.636075388370472,1.7407037264301237,80.63333333333333,2.5074333933770294,84.34333333333332,0.18803073034894255
50,51,7.64841083226658,1.7407381847535102,84.08333333333333,0.5572751165766818,87.93666666666667,0.44850368510811006
51,52,7.660485530751956,1.7402137559491713,83.8,0.6416125518306709,89.11,0.4003331945600663
52,53,7.671518323464203,1.7410903538800304,84.03333333333332,0.10274023338282197,89.87,0.3925132694147645
53,54,7.68232680328101,1.7410641539242144,84.31666666666666,0.5328122454381916,90.27666666666666,0.18553226733434441
54,55,7.6914888647358195,1.740806571270909,84.43333333333332,0.4365266951236254,90.52666666666669,0.18660713336371693
55,56,7.700393121814628,1.742090107599737,84.46666666666668,0.39651257511234417,91.06,0.2122891110412067
56,57,7.711985877784542,1.7416335696881027,84.61666666666666,0.6761820925033566,91.14666666666666,0.19154343864744994
57,58,7.7262216872511535,1.7393518570941604,84.39999999999999,0.10801234497346258,90.98333333333333,0.29769484749021385
58,59,7.736068424257266,1.7398171237496545,84.66666666666667,0.6798692684790365,91.54,0.317909840468439
59,60,7.7473981207879845,1.7391866195346872,84.41666666666666,0.9851677804087802,91.48000000000002,0.07788880963698586
60,61,7.760811526375737,1.7402992642585735,84.36666666666666,0.44969125210773586,91.58333333333333,0.2828819934570277
61,62,7.772615990162621,1.7400274699603113,84.58333333333333,0.1649915822768632,91.61333333333333,0.09877021593352928
62,63,7.784018879475121,1.7424511137420537,84.60000000000001,0.24832774042919203,91.71666666666665,0.11953614051360395
63,64,7.796113650579083,1.7442058826665479,85.3,0.1870828693386991,91.79666666666667,0.17969109295924635
64,65,7.8071218933777855,1.7443583840574588,84.83333333333333,0.44969125210773236,91.85333333333334,0.20997354330698137
65,66,7.820618199589703,1.7456448072024944,84.46666666666667,0.7442371187255363,91.95333333333333,0.3242769735204096
66,67,7.832583688429821,1.7460284004547473,84.58333333333333,0.2718251071716704,92.01666666666667,0.1388844443733323
67,68,7.846185675599578,1.7469935104922998,85.14999999999999,0.22730302828309093,92.08666666666666,0.2701028610651031
68,69,7.859572729822877,1.747653443423429,85.14999999999999,0.6819090848492947,92.34666666666665,0.15520595635764145
69,70,7.87662630188296,1.7455387512136262,84.71666666666667,0.5169354139756954,92.18666666666667,0.27108834148463085
70,71,7.888293926514419,1.7464026330746127,84.63333333333333,0.5661762583820977,92.22666666666667,0.15326085243430435
71,72,7.902632690503512,1.7440480870328303,84.75,0.7494442385305693,92.20333333333333,0.22171052197754182
72,73,7.916577479161789,1.7425625351120004,85.08333333333333,0.7214953607304415,92.39666666666666,0.1322455628325196
73,74,7.931489317553072,1.742089333141615,84.73333333333333,0.6182412330330449,92.36333333333334,0.16858891488535563
74,75,7.9457434605039845,1.7432340735235197,84.23333333333333,0.2054804667656324,92.46333333333332,0.10656244908763468
75,76,7.958901544419846,1.7425613217130056,84.8,0.5354126134736324,92.48333333333333,0.16048537489614112
76,77,7.970753792259392,1.742718734757694,84.81666666666668,0.7760297817881844,92.2,0.1557776192739705
77,78,7.983449047389887,1.7406336263416127,84.94999999999999,0.4949747468305834,92.24666666666667,0.19154343864744994
78,79,7.99764898285989,1.7404497190514834,84.88333333333334,0.4109609335312648,92.41000000000001,0.30626785662227113
79,80,8.012641065446898,1.7409943061212088,84.4,0.5016638981097427,92.35666666666667,0.1922382780706155
80,81,8.02827015475968,1.7379237317163223,85.3,0.3188521078284851,92.63666666666666,0.10338708279513856
81,82,8.040531177983839,1.7340475915234073,84.96666666666667,0.5265189666310445,92.58333333333333,0.197540431867052
82,83,8.053813335112778,1.7324319530956842,84.58333333333333,0.4403281604540959,92.54333333333334,0.23921166824012596
83,84,8.06776176148586,1.7320464202383723,83.73333333333333,0.8624899355290423,92.64333333333333,0.08956685895029494
84,85,8.084419092898168,1.734886565648055,84.11666666666667,0.7663042621715133,92.61333333333333,0.10338708279513689
85,86,8.097935824299197,1.7360381283331114,84.21666666666665,0.23921166824012166,92.89,0.10801234497346478
86,87,8.111623781111598,1.7352227277636234,83.81666666666666,0.3118047822311668,92.94,0.07788880963698586
87,88,8.124524477388038,1.734500341399337,84.56666666666668,0.45521667612492034,92.87333333333333,0.23113247764479708
88,89,8.13875624032132,1.7320604862770006,84.63333333333334,0.18408935028646148,93.00333333333333,0.09977753031396965
89,90,8.153428200748426,1.7296932430646674,84.48333333333333,0.4766783215358322,93.13,0.1208304597359503
90,91,8.166373136048426,1.7297953889194206,84.46666666666665,0.5104464277037828,93.14666666666666,0.04921607686744065
91,92,8.179796497818097,1.7301402687612601,84.35000000000001,0.4708148963941819,93.18333333333334,0.05734883511361766
92,93,8.19974148892551,1.7342825170722624,85.01666666666667,0.23570226039551584,93.2,0.11860297916437808
93,94,8.214927136033642,1.7368707077774195,84.88333333333333,0.5835713800003888,93.08333333333333,0.19258475767538993
94,95,8.231875390725932,1.7382031748785305,83.73333333333333,0.6182412330330449,93.45666666666666,0.23976840677805678
95,96,8.24990316689063,1.7389463827266505,84.63333333333334,0.4552166761249226,93.36666666666667,0.3231442746239254
96,97,8.26495467200619,1.7408368029805987,84.41666666666667,1.001942557679276,93.21666666666665,0.1621384867602048
97,98,8.280444251583054,1.7410772258102512,84.63333333333334,0.3704351795148842,93.45,0.21416504538945774
98,99,8.295846953238112,1.7368170242821495,84.31666666666666,0.19293061504650386,93.56,0.315911379978627
99,100,8.314293448237423,1.7379500939316455,83.96666666666665,0.27182510717167047,93.44666666666666,0.06599663291074279
100,101,8.31619240860453,1.7379951202378745,84.11666666666666,0.38801489089408925,94.32666666666667,0.09533566430716801
101,102,8.3180682048279,1.737937415741137,84.41666666666667,0.4189935029992166,94.30666666666667,0.08219218670625357
102,103,8.32020091268654,1.7380463043722076,84.11666666666667,0.2248456260538679,94.25333333333333,0.0974109279746823
103,104,8.321599841416843,1.7382929465222359,83.93333333333334,0.20548046676563317,94.29666666666667,0.12684198393626855
104,105,8.323097092922561,1.73845817509284,83.91666666666667,0.28963578661637956,94.39666666666666,0.11785113019775792
105,106,8.32471847530086,1.7383177889358687,84.05,0.34880749227427577,94.42666666666666,0.07133644853011006
106,107,8.32635707715649,1.7380750215513203,83.95,0.10801234497346039,94.44,0.04082482904638398
107,108,8.327968135257438,1.7378993525819537,84.08333333333333,0.2013840995599114,94.39,0.18457157599876553
108,109,8.329374971055097,1.7375862987661617,84.0,0.28284271247462306,94.47000000000001,0.22553639765382888
109,110,8.330880627313944,1.7374911745342152,84.1,0.08164965809277376,94.29666666666667,0.20417857108151397
110,111,8.332324971439403,1.7372776479531011,83.85000000000001,0.3741657386773906,94.33333333333333,0.12283683848459122
111,112,8.333825895309184,1.7370330061114634,84.0,0.36742346141747906,94.26,0.07257180352359073
112,113,8.335289627675024,1.7369057228610474,83.98333333333333,0.20138409955990866,94.27666666666669,0.2067741655902803
113,114,8.33666050590085,1.7369904003697583,83.93333333333334,0.39228674319799467,94.39333333333333,0.15326085243430435
114,115,8.338032406879904,1.736923150055305,83.8,0.2449489742783155,94.42333333333333,0.20741798914805287
115,116,8.339284469942397,1.7368882400058738,83.83333333333333,0.19293061504649933,94.33999999999999,0.008164965809275636
116,117,8.340705431575644,1.7369038182938736,83.98333333333333,0.3009245014211237,94.30333333333334,0.05436502143433095
117,118,8.342244139740336,1.7368128718811682,83.85000000000001,0.616441400296898,94.24666666666667,0.06944222218666626
118,119,8.343899962251847,1.7366257080652598,84.06666666666668,0.1545603082582596,94.21666666666665,0.08339997335465073
119,120,8.34569185966942,1.7365890485786926,83.96666666666665,0.31710495984066733,94.22666666666667,0.10077477638553826
120,121,8.347523845512287,1.736736152110462,83.86666666666666,0.33249895572100513,94.36,0.09797958971133083
121,122,8.348792692449322,1.7367763617890102,84.23333333333333,0.2094967514996083,94.21333333333332,0.1649915822768632
122,123,8.35038944236936,1.7366917414414125,84.03333333333333,0.12472191289246902,94.30333333333334,0.0418993502999191
123,124,8.35180586527091,1.7366210281016488,83.95,0.16329931618554752,94.37333333333333,0.18979521127315524
124,125,8.353239633061492,1.736626510857549,84.0,0.1471960144387955,94.30666666666667,0.1438363267359439
125,126,8.354685871680337,1.7367444922651578,83.93333333333334,0.13123346456686266,94.34999999999998,0.1498888477061162
126,127,8.35599920299694,1.7366374267455256,84.11666666666666,0.15456030825826622,94.22333333333331,0.25590796956892214
127,128,8.357562962733313,1.7365709204802433,84.10000000000001,0.18708286933869275,94.38666666666666,0.16048537489614478
128,129,8.359058721978519,1.7364758606475683,84.10000000000001,0.21602468994692955,94.44333333333333,0.05557777333510797
129,130,8.360698887284913,1.7362866701229693,83.98333333333333,0.3118047822311567,94.39666666666666,0.08993825042154906
130,131,8.362228964116209,1.7361910717734625,83.81666666666666,0.5104464277037867,94.34666666666665,0.023570226039550245
131,132,8.363724725919084,1.736181351096559,83.71666666666667,0.4988876515698609,94.36666666666666,0.11085526098877577
132,133,8.365100737381107,1.7362323109600084,83.66666666666666,0.3299831645537211,94.32666666666667,0.1352364185006712
133,134,8.366709281207926,1.7362940474274122,83.86666666666666,0.2054804667656324,94.33,0.10677078252031715
134,135,8.368252084668422,1.7363379161765207,83.73333333333333,0.33993463423952386,94.50666666666666,0.06128258770283069
135,136,8.369655587907202,1.7364528344555192,83.85000000000001,0.28577380332470526,94.44,0.14165686240584044
136,137,8.371174099712809,1.7365889951287088,83.81666666666666,0.3423773097362362,94.64999999999999,0.05099019513592978
137,138,8.37262914977977,1.7367714082653207,84.03333333333332,0.271825107171664,94.58666666666666,0.08219218670625357
138,139,8.374268725733312,1.7370337611602311,83.81666666666666,0.44783429475148145,94.59999999999998,0.04082482904638978
139,140,8.37573035367584,1.7370943484730788,83.98333333333333,0.06236095644623514,94.56,0.08286535263104101
140,141,8.377371364977089,1.7373558756108216,84.06666666666666,0.3423773097362332,94.54333333333334,0.06548960901463266
141,142,8.379106511166889,1.737680152078598,84.06666666666666,0.2054804667656324,94.50333333333333,0.047842333648022484
142,143,8.380857945004577,1.7379091085749119,84.06666666666666,0.4109609335312648,94.47333333333331,0.11813363431112929
143,144,8.382452402110529,1.738130560566098,84.01666666666667,0.3324989557210011,94.51333333333334,0.10842303978193917
144,145,8.384041358406252,1.7382225023899862,83.93333333333332,0.3858612300930097,94.56333333333335,0.14884742374510745
145,146,8.385931417730818,1.7385360377844146,84.10000000000001,0.4546060565661985,94.52333333333333,0.08498365855988142
146,147,8.387653860541759,1.738866327753748,83.94999999999999,0.47081489639418694,94.49333333333334,0.10208928554075714
147,148,8.389744226823987,1.7392182844478532,83.91666666666667,0.5169354139756887,94.42333333333333,0.07586537784494371
148,149,8.391664921724429,1.739644852949634,84.05,0.37416573867739694,94.46,0.2779688231918589
149,150,8.393607503901038,1.7402143258413818,84.08333333333333,0.5137011669140814,94.47666666666667,0.07133644853011006


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2259224067213607e-06,8.85243965378826e-08,51.88333333333333,2.558102595457992,54.38333333333333,4.674144009572471
1,2,5.996266250303453e-06,6.409670662921203e-08,50.15,0.17795130420052171,50.95666666666667,1.2621234311887075
2,3,1.2661759357581173e-05,8.540038144133971e-07,54.06666666666666,2.9679772386069403,51.68000000000001,1.4535473848485296
3,4,2.6222065995565855e-05,2.893632835922617e-06,61.83333333333332,3.89665098371523,56.843333333333334,4.670826717212083
4,5,5.598523750304543e-05,1.0156246610814002e-05,74.73333333333333,3.118047822311623,65.68333333333334,3.848639009081292
5,6,0.00013866749204283335,2.592766559701876e-05,77.81666666666666,1.511254078204222,75.17666666666666,1.5004295681200386
6,7,0.00034857824945233335,5.779202874394888e-05,81.41666666666666,0.828988674363056,78.26666666666667,0.41411216945278123
7,8,0.0008001563265495667,0.00015453756512832416,81.71666666666665,0.6737127643802502,79.60000000000001,0.1699019324983287
8,9,0.0015394985056541334,0.00018340071349605237,81.36666666666667,1.9631324175635412,80.7,0.2127596452964404
9,10,0.0026538130732680332,0.00032552612935163804,79.86666666666666,2.3289244060056777,81.14666666666666,0.05249338582674158
10,11,0.003918000398712834,0.00045327051360992567,82.03333333333333,1.7011434063267263,81.58333333333333,0.3162629004834785
11,12,0.0057843756301303,0.0006597623509913436,83.51666666666667,0.7641262257565081,82.07000000000001,0.2545584412271534
12,13,0.007757038382502433,0.0009354160661229175,81.58333333333333,3.806646234621171,82.22000000000001,0.247116706571341
13,14,0.009948674505258734,0.0011376574114260653,73.63333333333333,10.07450026331607,82.33666666666666,0.1586050300449365
14,15,0.012203139244089133,0.0012588109838091552,83.31666666666668,0.9681023820971735,82.78333333333333,0.07039570693981016
15,16,0.014484280409784132,0.0015241806048597825,83.85000000000001,1.7795130420052252,83.03333333333335,0.09741092797468232
16,17,0.017514968698795833,0.0019159214123684045,82.95,1.0198039027185604,83.14666666666666,0.1862495339293266
17,18,0.020454163282398134,0.002277392676203576,83.58333333333333,1.224971655000864,82.91333333333334,0.16357125528513544
18,19,0.023646685920214766,0.002436816307982677,83.5,1.3880441875771365,83.12666666666667,0.21139746660943753
19,20,0.026658813286382366,0.00247387869460281,84.69999999999999,0.7874007874011802,83.46666666666667,0.18803073034894058
20,21,0.030083142404491364,0.002421408743600683,83.63333333333334,0.10274023338281658,83.63666666666667,0.127104506432918
21,22,0.03323915761285046,0.0023907405528139545,83.45,0.8041558721209905,83.95,0.35505868059613327
22,23,0.03673895860340523,0.002430864266911245,82.41666666666667,3.4414951531113447,83.60000000000001,0.23508863576674122
23,24,0.04058983055086127,0.0025376817737611697,77.28333333333335,6.860798463411931,83.59666666666666,0.17556258776351866
24,25,0.04452513409879603,0.002511487231769719,78.21666666666665,6.021673816768514,84.06,0.3721110945224082
25,26,0.048881709248319666,0.002125266361820862,71.23333333333333,8.653740360227026,84.25,0.2458997085534416
26,27,0.053176180461042104,0.0024095581856324925,84.03333333333335,0.5436502143433359,84.04333333333334,0.508745734352851
27,28,0.05759536666817743,0.002807796147292427,85.05,0.5930148958219076,84.38333333333334,0.08498365855987956
28,29,0.06229452800077443,0.0030449656009139503,85.96666666666665,0.5312459150169732,84.52999999999999,0.540555270069586
29,30,0.06691028785718336,0.00334000193219171,79.23333333333333,7.94778096214423,84.52,0.3688721549082645
30,31,0.07211629049578143,0.003670266998483561,83.15,4.455520919787798,84.96666666666665,0.42397589029985616
31,32,0.0774497710337929,0.004484985465419073,85.3,0.9933109617167596,84.52,0.053541261347361556
32,33,0.08281327805380917,0.0049033704039069,73.73333333333333,14.45829250714697,84.75666666666666,0.6764778061564354
33,34,0.0883297534034736,0.004827071512818828,80.05,2.365375234502975,84.76333333333334,0.23612614331233128
34,35,0.09421125047182022,0.004763676104624281,81.76666666666667,5.138795794952566,85.52666666666666,0.4778656249988661
35,36,0.10027386788515293,0.004384426522910298,84.95,1.435270009440732,85.44333333333333,0.30136725472788756
36,37,0.10693834498650485,0.003920260064459033,85.36666666666667,1.4890339896128064,85.38333333333333,0.20417857108151738
37,38,0.11367290855609247,0.0032648574307508516,81.81666666666668,6.481812160876686,85.19,0.17107503227142176
38,39,0.12050538687593255,0.0034112764587919397,83.26666666666667,1.8803073034893947,85.40333333333332,0.1697710877099593
39,40,0.12747957608846233,0.0031300279696955227,75.33333333333333,11.973953213352537,85.72333333333331,0.5933146064460436
40,41,0.1345807870033976,0.0030367802627746347,85.35000000000001,0.408248290463863,86.00666666666666,0.3917765803221089
41,42,0.1429848001513581,0.0033691686091342245,81.10000000000001,1.7781076082922207,85.46999999999998,0.2264214359698846
42,43,0.15060855872447035,0.003319672600417576,80.51666666666667,3.487437773240151,86.11,0.4315089802078324
43,44,0.1593048827045142,0.0032961065349653355,78.95,7.624412545676329,86.02333333333333,0.32663265129024066
44,45,0.16925086369388484,0.0031522652525212014,85.64999999999999,0.6177917664283566,85.75333333333333,0.40450243784460116
45,46,0.17868525485743017,0.0030132351867735744,81.21666666666668,3.6520161859200777,86.19666666666666,0.4937160677510477
46,47,0.18948374121602518,0.0015536237953537916,80.96666666666665,6.53124966772992,86.10666666666667,0.14817407180594686
47,48,0.19995956816922078,0.0023066501248679453,85.2,1.2048513047951899,85.95,0.24262453846770357
48,49,0.21061916722614282,0.0022683530691396695,79.2,5.63427013906859,86.45666666666666,0.2286676384818996
49,50,0.22165373639186692,0.0022018700997193707,82.8,4.534497399565549,86.30666666666666,0.3805551500403338
50,51,0.2228471415386023,0.002191338003358798,86.7,0.5400617248673217,88.87,0.23366642891096123
51,52,0.22407530123096686,0.0020917493662415657,86.53333333333335,0.611464544261472,88.99666666666667,0.20531818125912848
52,53,0.22544049031432237,0.002160343340178991,86.46666666666665,0.6141841924229424,89.01666666666667,0.11841546445554078
53,54,0.22678826743089342,0.002155696249377607,86.63333333333333,0.43269183285823737,89.06,0.21400934559032225
54,55,0.22809553852481268,0.00219818980919862,86.36666666666667,0.6637435917246602,89.27,0.13441230102437482
55,56,0.22948008549413235,0.002122541790285177,86.88333333333333,0.5976807025680383,89.25333333333333,0.23098821518760948
56,57,0.23105484641423532,0.002242608441088863,86.63333333333334,0.271825107171664,89.33333333333333,0.17441967269268316
57,58,0.23265032437756625,0.0023378232837552152,86.48333333333335,0.43652669512362446,89.26666666666665,0.1558489297008136
58,59,0.23416223015522078,0.002466074943572056,86.45,0.294392028877591,89.23333333333333,0.19938795238317647
59,60,0.23572993493645392,0.0025662333049231816,86.91666666666667,0.26562295750848924,89.33666666666666,0.12657891697365106
60,61,0.237304481750141,0.0027699057233092047,86.73333333333335,0.12472191289246902,89.54666666666667,0.3000370347510814
61,62,0.2387819565147451,0.0028899186497506404,85.98333333333335,0.9741092797468299,89.55666666666667,0.20434176165325493
62,63,0.24026224648179592,0.003023761763887861,86.73333333333335,0.3009245014211324,89.45333333333333,0.16336734339790113
63,64,0.2419630016400823,0.003135490403732514,86.51666666666667,0.1433720877840417,89.54,0.13140268896284413
64,65,0.24358155084838903,0.003199965146410881,86.81666666666668,0.22484562605386055,89.58,0.17048949136725838
65,66,0.24534705203705845,0.0033744635068192227,86.80000000000001,0.04082482904638978,89.52333333333333,0.20677416559027817
66,67,0.2469357474141757,0.003356314300535635,86.41666666666667,0.36590830666833507,89.65666666666665,0.03091206165165488
67,68,0.24866379347215095,0.00347988681624208,86.61666666666667,0.44969125210773303,89.79666666666667,0.18624953392932145
68,69,0.25038554092281534,0.003722086747253508,86.35000000000001,0.6013872850889584,89.89,0.12832251036612952
69,70,0.2522464232000459,0.004005397135385439,86.91666666666667,0.22484562605387073,89.82333333333334,0.0821921867062482
70,71,0.2540835920427056,0.004294175859443254,86.59999999999998,0.16329931618554172,89.75,0.09092121131324388
71,72,0.2558828447613415,0.004556422247304823,86.26666666666667,0.13123346456686266,89.7,0.07483314773547534
72,73,0.2577605066739266,0.004882887585437259,86.10000000000001,0.21602468994692955,89.75333333333333,0.1685889148853623
73,74,0.25976625476492404,0.005146311753209786,86.7,0.7082843120291878,89.65999999999998,0.07483314773547534
74,75,0.2618023117052299,0.005339880942758135,86.68333333333334,0.548229473446617,89.79333333333334,0.08339997335464411
75,76,0.26372985934751636,0.005490253731088575,86.46666666666668,0.6355225321645864,89.89333333333333,0.11115554667022247
76,77,0.2656190120219291,0.005584927137441423,86.41666666666667,0.7771028817916533,89.77666666666666,0.07845734863960452
77,78,0.26747480665295514,0.005689323362487767,86.28333333333335,0.6883958809354442,89.86,0.10984838035523035
78,79,0.2693375522006447,0.0058558473193970955,86.81666666666668,0.5038738819276994,89.92666666666668,0.14383632673593919
79,80,0.27135016559796815,0.006050766939961573,86.38333333333333,0.10274023338281657,90.08333333333333,0.04027681991198252
80,81,0.27331719221191497,0.006242700718038587,86.5,0.9652288157046821,90.03333333333335,0.12256517540566679
81,82,0.27516991098367144,0.0064592650767080345,86.05,0.7222649560006813,90.17333333333333,0.03771236166328173
82,83,0.2770279675194843,0.0066550245868077645,86.13333333333333,0.5632248416238588,90.2,0.15513435037626364
83,84,0.27910609217905163,0.00662455409115225,86.64999999999999,0.8286535263104035,90.02999999999999,0.1358921140709316
84,85,0.28123825347695564,0.006934759541412886,86.14999999999999,0.30822070014844893,90.13666666666667,0.14839886193034588
85,86,0.28319563817650256,0.0069503515806038,86.15000000000002,0.6123724356958004,90.27999999999999,0.30474032661705197
86,87,0.2854073380421014,0.0069568364064694355,85.43333333333334,0.15456030825826367,90.24000000000001,0.18402898322456032
87,88,0.287562478767507,0.007088550628865174,86.26666666666667,0.6649979114419995,90.17333333333333,0.08653836657164518
88,89,0.28974793084204586,0.007166346079428381,85.83333333333333,0.7133644853010912,90.22333333333331,0.1510702559149973
89,90,0.291974739238274,0.0070606251446821006,86.13333333333333,0.7553512795749808,90.24333333333334,0.18803073034894255
90,91,0.29448953057572985,0.007064531765854071,86.25,0.6177917664283502,90.32666666666667,0.09533566430716801
91,92,0.29691592205279077,0.006774761629663309,86.41666666666667,0.9868580895391664,90.39999999999999,0.23678400846903985
92,93,0.2995608120663691,0.006892498680074004,86.45,0.4636809247747788,90.32666666666667,0.19669491322575855
93,94,0.30199359338153964,0.00713767739947857,86.03333333333335,0.3274480450731407,90.39666666666666,0.25037749277618176
94,95,0.3045584285130266,0.007379295318529825,86.06666666666666,0.7363574011458162,90.38999999999999,0.32893768406796975
95,96,0.30716931849178347,0.007604961318128242,85.48333333333333,0.26562295750848364,90.47000000000001,0.2135415650406237
96,97,0.30986716260997804,0.007638873880585625,85.96666666666668,0.06236095644623514,90.50333333333333,0.31255221785949827
97,98,0.31279268458841253,0.008154235468596038,86.16666666666667,0.2494438257849279,90.55,0.24041630560342858
98,99,0.31553380340809806,0.008248020687166598,85.63333333333333,0.2656229575084896,90.36333333333333,0.2613214283002637
99,100,0.3185558431030991,0.008412223372478413,86.03333333333335,0.605988632089934,90.44666666666666,0.27157974069425206
100,101,0.3188573511795311,0.008424630512628675,86.26666666666667,0.24944382578492666,90.73,0.17907168024751355
101,102,0.3191526515720829,0.008445601559333021,86.33333333333333,0.40892813821284413,90.85000000000001,0.20542638584174247
102,103,0.3194478258147098,0.008466290018853288,86.41666666666667,0.3274480450731406,90.90666666666668,0.09977753031397597
103,104,0.31974095406540753,0.008496799140645687,86.48333333333333,0.31710495984066733,90.85666666666667,0.1558489297008136
104,105,0.32004216467750396,0.008528895662733802,86.63333333333334,0.2094967514996083,90.88666666666666,0.1600694293805672
105,106,0.32034523523250186,0.008569954428591209,86.58333333333333,0.37043517951488397,91.0,0.14165686240584044
106,107,0.32064427666882034,0.00859940861091317,86.60000000000001,0.21602468994692955,90.86333333333333,0.21312489817527838
107,108,0.32094697399665334,0.008627161652986185,86.5,0.33416562759605434,90.87333333333333,0.09428090415820768
108,109,0.3212480033335147,0.008646730735984723,86.46666666666668,0.30912061651652584,90.86000000000001,0.1909624744986973
109,110,0.3215440845340412,0.008663723103875549,86.35000000000001,0.3894440481849263,90.86666666666667,0.13912424503139598
110,111,0.32182996715471796,0.008682755851713282,86.31666666666666,0.4403281604540984,90.85666666666667,0.15520595635763576
111,112,0.32212060826715955,0.00871357391399189,86.58333333333333,0.47316898555261,90.79,0.20848661028149082
112,113,0.32241260821331313,0.008731773500734596,86.46666666666665,0.3793268892247023,90.80333333333334,0.1376791761870891
113,114,0.32270179065992216,0.008754704079698984,86.66666666666667,0.4089281382128432,90.77333333333333,0.1820866704499699
114,115,0.32298588219555735,0.008792924443982143,86.75,0.3188521078284851,90.85666666666667,0.19154343864745157
115,116,0.3232671494830868,0.008824515861201771,86.63333333333333,0.3472111109333254,90.81,0.19200694431885934
116,117,0.3235556077566515,0.008859892076268534,86.68333333333334,0.49385107966763775,90.88666666666666,0.19737161790783467
117,118,0.32384801085350606,0.008906929801361426,86.51666666666667,0.5265189666310492,90.81666666666666,0.21669230617526739
118,119,0.324148690669756,0.00894979674639075,86.58333333333333,0.6637435917246602,90.87333333333333,0.12710450643291862
119,120,0.3244464408754924,0.009007072343097196,86.43333333333332,0.5906681715556485,90.79666666666667,0.1558489297008136
120,121,0.32473593577031984,0.00906363552428991,86.63333333333333,0.6276056794587592,90.89666666666666,0.16499158227685792
121,122,0.32501887202797214,0.009109771179860013,86.46666666666665,0.663743591724662,90.86333333333333,0.20038851153585302
122,123,0.3253094704546729,0.009150799357130314,86.45,0.778888096369861,91.02666666666669,0.10338708279513689
123,124,0.32558675858524944,0.009181498880281452,86.45,0.6867799259345487,90.95333333333333,0.16006942938057264
124,125,0.32587147081634865,0.009208733627593084,86.53333333333335,0.5720334100576819,90.96333333333332,0.2101322334996633
125,126,0.3261548522968895,0.009239733889367437,86.23333333333333,0.6612278141625816,91.00666666666666,0.17249798710580577
126,127,0.32644361051377213,0.009278111005252903,86.18333333333334,0.6249444419750906,90.96999999999998,0.18708286933869783
127,128,0.326728615264787,0.009311345158353593,86.03333333333335,0.5892556509887895,90.96,0.19252705437591247
128,129,0.32700366381940255,0.00933831172534232,86.03333333333335,0.7306770072261045,91.01333333333332,0.13199326582148654
129,130,0.32728606449896697,0.009366740925466101,86.03333333333335,0.7306770072261045,90.99666666666667,0.1751824445796112
130,131,0.3275703943943798,0.009402400387370887,86.35000000000001,1.0271319292087124,90.95333333333333,0.1388844443733323
131,132,0.32785144573369307,0.00943494812760214,86.28333333333332,1.0036046144883106,90.86333333333333,0.18926759422104475
132,133,0.3281293370063246,0.009458227417659526,86.13333333333334,0.9076832536126688,90.82666666666667,0.15627610892975
133,134,0.3284021076507991,0.009470075028597827,86.23333333333333,0.9885455084224555,90.99333333333334,0.23697163449568798
134,135,0.32867389443052364,0.009489398790703854,86.2,0.8485281374238557,91.05,0.11430952132987879
135,136,0.3289558390891912,0.009505438770307942,86.44999999999999,0.9652288157046813,90.97000000000001,0.08640987597877182
136,137,0.32922883679019116,0.009519480325165301,86.55,1.0559356040971422,91.05333333333334,0.02867441755681186
137,138,0.3295028346316247,0.00952858262493364,86.78333333333335,0.9577171932372428,91.04,0.13952299690971043
138,139,0.329781542688448,0.00955736314226925,86.63333333333334,1.0118739491107045,91.09333333333332,0.16977108770995697
139,140,0.3300631686061001,0.009568414729676672,86.53333333333332,0.9977753031397142,91.0,0.15513435037626608
140,141,0.33034451104859314,0.009582894926264384,86.39999999999999,1.0637982264822028,91.04,0.12832251036613432
141,142,0.33062234706181653,0.009593080691084164,86.30000000000001,1.2655697004379778,91.13666666666667,0.197540431867052
142,143,0.3308944916574858,0.009615332007207296,86.36666666666667,1.1197718021493928,90.97333333333334,0.27353650985238126
143,144,0.3311788647630672,0.009636320787220922,86.31666666666666,1.2598500792642868,90.96666666666665,0.29780679792255954
144,145,0.33146489760820064,0.009658464310981546,86.40000000000002,0.8841191473249898,91.00666666666666,0.2762044331448889
145,146,0.33175520350549265,0.00968536578265538,86.64999999999999,0.9721111047611786,91.03000000000002,0.2987752778706219
146,147,0.3320349124792179,0.009696805485204041,86.5,0.9228578799938094,91.01666666666665,0.2940899333348424
147,148,0.33233454776607524,0.009719247235815564,86.43333333333334,0.9095175766428156,90.96333333333332,0.2638602323621764
148,149,0.33263549138513904,0.009735180615184668,86.55,1.3095800853708788,91.05666666666666,0.19686430746978026
149,150,0.3329326368723194,0.0097392685991036,86.2,1.1321071798494524,91.01666666666667,0.2644911256650325


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_12_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0024762770034795997,0.00020578266321076767,78.71666666666668,2.0101133190831657,75.59,0.7301141463269067
1,2,0.005914652665800533,0.00021267822951677782,80.89999999999999,4.36596686504452,79.74,0.12675435561221124
2,3,0.009554512371934802,0.00010242157111717336,81.83333333333333,1.4884742374510715,80.67666666666666,0.687329776906419
3,4,0.0138275992740041,0.00038092408685585046,77.1,9.346657156438337,81.22,0.22553639765383499
4,5,0.018410223042614166,0.0007925890763438085,82.91666666666667,1.6357125528513787,81.72333333333334,0.21249836600678784
5,6,0.023379209037072097,0.0012729104126885614,80.31666666666666,2.5420901286583506,82.2,0.2673325020768456
6,7,0.028219199006895502,0.0013283118732580227,76.11666666666667,9.851001077160747,82.19999999999999,0.21228911104120715
7,8,0.034544690950757996,0.0005543546147696708,81.48333333333333,2.976948474902149,82.66666666666667,0.13021349989749806
8,9,0.0405507001864742,0.0005014243048709418,78.2,2.52289516230857,82.97333333333333,0.2613214283002637
9,10,0.047183080988809634,7.894433831887259e-05,83.60000000000001,1.1321071798494489,83.05333333333333,0.46963342678684794
10,11,0.054026116774242294,0.0006623974597096394,79.48333333333333,6.011701552435513,83.52,0.15513435037626608
11,12,0.06093775625298017,0.0007748727986181057,85.03333333333335,0.913175168786847,83.48666666666666,0.40474957964427766
12,13,0.06850163136302634,0.00162605495411701,76.75,8.864912107103303,84.06666666666666,0.11025223605693978
13,14,0.07695917718465746,0.0018229056215833934,80.45,7.886380665425682,84.09666666666668,0.18838494867926162
14,15,0.08606047912465287,0.002028404422450799,81.78333333333333,2.93295452099453,84.12666666666667,0.23098821518760462
15,16,0.0948892609893419,0.0020317656308113385,79.91666666666666,7.2422755785426745,84.35666666666667,0.41827688862230106
16,17,0.10383440128971294,0.002549278058748906,83.45,3.6071687882141927,84.41333333333334,0.44100894422777126
17,18,0.11373259357549396,0.0034712279306842626,78.4,3.9587455925667467,84.36333333333333,0.07845734863959727
18,19,0.12556080327953498,0.004439060339376734,82.60000000000001,1.8792729090439948,84.34,0.5418486873657655
19,20,0.1378070041977613,0.0055237289525336426,83.38333333333333,3.2826141344293824,85.14666666666666,0.20417857108151397
20,21,0.15176000319504454,0.005651434469524637,82.56666666666666,4.1933147853325865,84.77,0.23423634787681408
21,22,0.16424759321429905,0.006841905177252802,83.53333333333335,2.4712794706836005,84.93333333333334,0.23809428571237873
22,23,0.17928075640089278,0.007400158023683942,77.64999999999999,12.11906211992771,84.78333333333333,0.4579179936286465
23,24,0.19556633759537026,0.005952054831859511,80.10000000000001,4.315282918496379,85.11333333333333,0.19067132861433206
24,25,0.21314664564014618,0.005865886013988943,82.51666666666667,4.857010969264489,84.88,0.09416297927883475
25,26,0.23011509409809214,0.005812615195068606,81.93333333333332,2.083399998933365,85.33333333333333,0.46835409206662404
26,27,0.24738294193488541,0.005780895141261288,83.64999999999999,1.756891193747257,84.89666666666666,0.2904402788105612
27,28,0.26906535410717325,0.006754841729026891,81.53333333333332,3.33474969908621,85.37666666666667,0.27980151695244554
28,29,0.2886641055718225,0.00640122117841302,84.16666666666667,0.5835713800003888,84.84666666666666,0.09843215373489285
29,30,0.311132411589842,0.00704853623762736,85.91666666666667,0.4588633299312112,85.09666666666666,0.24526629518863013
30,31,0.33279844588299573,0.007783082938969271,83.86666666666667,2.1699974398346376,84.99666666666667,0.13021349989749964
31,32,0.354642209766618,0.007055676737393691,75.60000000000001,7.354363783949415,85.26666666666667,0.27353650985238437
32,33,0.3844467651360573,0.008387463676932334,81.38333333333334,5.437575031410805,85.00999999999999,0.19026297590440522
33,34,0.4117572396063463,0.009488199714120672,83.35000000000001,3.758545818087988,85.27333333333334,0.17441967269267716
34,35,0.44250640754418247,0.011018182491232213,81.83333333333333,1.899268865174763,85.44333333333334,0.2129684379328475
35,36,0.47082349904923043,0.01180675809616169,76.18333333333332,1.1345581616745022,85.26666666666667,0.41298372311213216
36,37,0.500453186956642,0.01682179775602304,84.16666666666667,1.2860361149240327,85.58,0.37744756810273633
37,38,0.5312191217770915,0.015700914591574792,84.61666666666666,0.7641262257565106,84.92666666666668,0.4439469437769373
38,39,0.5639506991215103,0.017233003991757652,81.7,2.4498299260697003,84.86666666666667,0.17556258776351075
39,40,0.5978033794555236,0.019983908762844955,84.66666666666667,1.8992688651747622,84.60333333333334,0.43222936298014264
40,41,0.6368639831095931,0.023692340304599532,80.36666666666667,5.165645060289077,85.21,0.3802630668366277
41,42,0.6706509665710193,0.026029638416454115,83.88333333333334,1.8372685039360892,85.18666666666667,0.42593687586568657
42,43,0.7105623267882756,0.026042855879314333,76.19999999999999,4.825107943524855,84.93,0.3001110905425959
43,44,0.7457887344880079,0.02544962832829211,83.11666666666666,3.661587391039875,85.05000000000001,0.6523802572119979
44,45,0.7826079595574517,0.0255715097533285,82.30000000000001,3.5357696003369186,84.64333333333333,0.2839405258539564
45,46,0.8233295902929288,0.027575651326818548,81.8,2.735263546107883,84.7,0.617467947886098
46,47,0.8661281445133131,0.03462229399629503,82.44999999999999,1.4323640133243556,85.17333333333333,0.3363860216411441
47,48,0.9133319252637687,0.033411218124696725,83.53333333333335,1.8130698337963187,85.01333333333334,0.682658203072535
48,49,0.9597525449413848,0.03772881446429842,72.08333333333333,15.136343312996333,85.33333333333333,0.29691001255524485
49,50,1.0019384313072752,0.03694326776474162,81.01666666666667,2.804856898706637,84.91666666666667,0.5126618985473989
50,51,1.006091304962952,0.03750974423588144,85.46666666666665,0.24608038433722093,87.99333333333334,0.1381625451737576
51,52,1.0102760062845764,0.037953972564202264,85.60000000000001,0.4546060565661985,88.91333333333334,0.11841546445553505
52,53,1.0144419405866654,0.03828400872248084,85.75,0.24832774042918823,89.30666666666667,0.1815366507225338
53,54,1.0183079075733625,0.03859096545057658,85.48333333333335,0.8508166012066797,89.51333333333334,0.09463379711052046
54,55,1.0227646562735213,0.03850594370753386,85.7,0.2041241452319315,89.58,0.0962635271879587
55,56,1.027243135862235,0.039106162938145596,85.75,0.1779513042005224,89.97333333333334,0.13274871834493585
56,57,1.031235489954623,0.03899982841544706,85.31666666666668,0.12472191289246395,90.18666666666667,0.11556623882239697
57,58,1.0359807952576288,0.03898238824780929,85.53333333333335,0.11785113019775792,90.04,0.33970575502926215
58,59,1.040484096552448,0.03886391211284654,85.48333333333333,0.06236095644623514,90.52333333333333,0.35188381921057715
59,60,1.0448203416871087,0.03888497393207118,85.43333333333334,0.5542763049438618,90.46,0.2515286597321802
60,61,1.0489724803677902,0.03849335555865308,85.16666666666667,0.1433720877840472,90.66333333333334,0.18803073034894255
61,62,1.0535430836584412,0.038636847643009224,85.60000000000001,0.2041241452319315,90.46666666666665,0.2239543604298749
62,63,1.0579115130915804,0.03886167219037169,85.45,0.5787918451395091,90.52666666666669,0.3021405118299947
63,64,1.0629252703078127,0.039167863215825126,85.36666666666667,0.30092450142113025,90.66333333333334,0.15173075568988098
64,65,1.0680111363363898,0.039419488265865596,85.38333333333334,0.5436502143433345,90.73666666666668,0.13695092389449742
65,66,1.0733832899820104,0.039429116894011594,84.81666666666666,0.9611913903530842,90.78333333333335,0.10208928554075698
66,67,1.0786959837247225,0.03968486117470653,85.56666666666668,0.31180478223116176,90.98333333333333,0.0825967446224212
67,68,1.0840551830324932,0.0402798838745723,85.38333333333333,0.1545603082582596,90.85000000000001,0.10677078252031051
68,69,1.0892133721805755,0.04018528668840349,85.10000000000001,0.39370039370059223,90.86333333333333,0.29009576962712924
69,70,1.09442307812438,0.03981819778976444,85.30000000000001,0.3937003937005946,90.98666666666668,0.3184685576665629
70,71,1.099586201184943,0.039564046011725404,85.66666666666667,0.2013840995599114,91.06666666666668,0.20171487027209484
71,72,1.1051649287424359,0.03866579564769984,85.56666666666666,0.28963578661638073,90.96,0.4042276586281572
72,73,1.111069018857365,0.038846886963735776,85.26666666666667,0.37043517951487775,91.04333333333334,0.2671246067953245
73,74,1.116372040412853,0.03898419940060307,85.51666666666665,0.11785113019775123,91.23666666666668,0.37526287082819865
74,75,1.122221612939846,0.0387891900301116,85.28333333333335,0.7982620009885318,91.48,0.32537158245100034
75,76,1.128510311012981,0.039482626224459604,85.03333333333335,0.532812245438193,91.35000000000001,0.10614455552060514
76,77,1.134448187344895,0.039849950187490046,84.96666666666665,0.5137011669140814,91.44,0.1235583532856728
77,78,1.1410482375358246,0.04042998411075938,85.45,0.49497474683058434,91.46333333333332,0.09177266598624013
78,79,1.1475677401696531,0.040949096279758,85.56666666666666,0.13123346456686266,91.61666666666667,0.07760297817881798
79,80,1.1533751440895252,0.041118369980592394,85.2,0.3937003937005856,91.60666666666667,0.23456816114345297
80,81,1.1593799930759219,0.0412993886726992,85.31666666666668,0.709851314634892,91.61666666666667,0.23697163449568645
81,82,1.1650756740810468,0.041390209974473575,85.43333333333334,0.23213980461973335,91.67999999999999,0.1944222209522366
82,83,1.1716934485502621,0.04144804655620323,86.01666666666667,0.23570226039551584,91.71666666666665,0.05906681715556131
83,84,1.178042734740641,0.04147289218904505,85.55,0.4600724580614093,91.58,0.20928449536455987
84,85,1.184695708953137,0.04180419667232295,85.68333333333332,0.3472111109333254,91.33333333333333,0.11115554667021595
85,86,1.191920840456678,0.04150084764218461,85.13333333333333,0.4403281604540984,91.41000000000001,0.0787400787401211
86,87,1.1987079532209164,0.041211856491533645,85.3,0.42426406871192446,91.55666666666667,0.17461067804944932
87,88,1.2052912724904932,0.041592896393164276,85.23333333333333,0.726100697026399,91.57000000000001,0.19646882704388088
88,89,1.2118527193573274,0.042804452832538635,85.45,0.6683312551921179,91.55,0.08041558721209811
89,90,1.2185014630845592,0.04313957498844357,85.10000000000001,0.3341656275960557,91.54666666666667,0.2538153309440217
90,91,1.226636446564287,0.0446236517431525,85.06666666666666,0.30912061651652584,91.58333333333333,0.10338708279514132
91,92,1.2334200639156079,0.04522673002844143,85.18333333333334,0.605988632089929,91.80666666666667,0.04496912521077646
92,93,1.241243102995001,0.04591318799576233,84.55,0.9228578799938092,91.82333333333334,0.09030811456095979
93,94,1.2479094961438615,0.046596928650603116,85.13333333333333,0.2494438257849279,92.00999999999999,0.24494897427832127
94,95,1.2546951789061376,0.04649810913098105,85.38333333333333,0.2718251071716704,92.04666666666667,0.24390344173236025
95,96,1.2617721131713895,0.046798601830331944,84.93333333333334,0.16499158227685842,92.02666666666666,0.3660904563386249
96,97,1.269024706788279,0.04706344364186386,85.26666666666667,0.3118047822311567,92.06333333333333,0.2397684067780579
97,98,1.2769405603060446,0.04690378728782579,85.01666666666667,0.8013876853447552,92.05333333333333,0.1307244770075145
98,99,1.2861711443365316,0.04789172969989456,84.85000000000001,0.4320493798938569,92.19,0.22226110770893093
99,100,1.294474130712544,0.048754353780337364,84.96666666666667,0.4766783215358322,92.09333333333332,0.04714045207910049
100,101,1.295291139862595,0.04890443725137354,85.28333333333335,0.36817870057290536,92.94666666666667,0.07760297817882368
101,102,1.2960534152100818,0.04898558767686628,85.26666666666667,0.4403281604540959,93.02333333333333,0.1438363267359459
102,103,1.2968317279068493,0.049069751234675094,84.88333333333333,0.2248456260538679,93.05000000000001,0.15937377450509238
103,104,1.2976557290483444,0.049119930671166656,85.03333333333333,0.5169354139756954,93.08999999999999,0.18832595855767706
104,105,1.298453195954425,0.049199051386097606,85.43333333333334,0.43269183285823737,93.04,0.07874007874011447
105,106,1.2992405776716895,0.049296156025993736,85.33333333333333,0.44783429475148334,93.15666666666668,0.08013876853447618
106,107,1.3000690396663936,0.04936904798196017,85.13333333333333,0.3091206165165192,93.15666666666668,0.12684198393626858
107,108,1.3010001987375652,0.04944896585448079,85.13333333333334,0.16499158227686414,93.12333333333333,0.13474255287605452
108,109,1.3019576425650865,0.04962609948668016,85.15,0.08164965809277376,93.19666666666667,0.046427960923946666
109,110,1.302898929323126,0.04976642073322921,85.55,0.4242640687119312,93.12666666666667,0.07586537784494371
110,111,1.3037726213723402,0.04986247587900867,85.48333333333333,0.3299831645537235,93.10333333333334,0.030912061651650793
111,112,1.3046610595419192,0.04998981948403462,85.26666666666667,0.2718251071716728,93.10000000000001,0.12328828005937882
112,113,1.3055318986077726,0.050024120162407815,85.53333333333335,0.23213980461973982,93.08333333333333,0.13021349989749806
113,114,1.3063529352551706,0.050146414270522924,85.31666666666666,0.3472111109333311,93.08333333333333,0.05249338582674158
114,115,1.3072029115699606,0.05024820587243082,85.25,0.672061505121867,92.99666666666667,0.1309792180292598
115,116,1.3080117189432632,0.05031208129122877,85.31666666666668,0.7982620009885394,93.00666666666666,0.012472191289247788
116,117,1.3088090052583965,0.0503478923401921,85.16666666666667,0.41298372311212855,93.06333333333333,0.10274023338281581
117,118,1.3095875136895245,0.050435361847517304,85.15,0.6720615051218604,93.07666666666667,0.1053037933262079
118,119,1.310428233246889,0.05049002022385405,85.2,0.5307227776030221,92.97333333333334,0.05185449728701322
119,120,1.3112727112088243,0.050498885949113705,84.96666666666668,0.6328945848682564,92.94,0.11313708498984519
120,121,1.3120886774729719,0.05050401387737787,84.98333333333333,0.47842333648024765,93.03333333333335,0.04109609335312448
121,122,1.3129284041367748,0.050575084503889936,84.93333333333334,0.5778311941119911,92.99,0.04242640687118776
122,123,1.313751007405763,0.05065790730666684,85.3,0.5887840577551869,92.98333333333335,0.03399346342395164
123,124,1.3146232849963768,0.05070541061198862,85.46666666666665,0.6018490028422605,92.99,0.12083045973594364
124,125,1.3154634720991838,0.050769942537588514,85.5,0.6041522986797315,92.95,0.23036203390894766
125,126,1.3163154166736313,0.05084226418285687,85.5,0.36285901761795103,92.99666666666667,0.2131248981752754
126,127,1.3171412222452734,0.05085555677561031,85.46666666666665,0.3858612300930097,92.97666666666667,0.3065217048686076
127,128,1.3179523299117781,0.05090407361820089,85.68333333333334,0.6459274125025418,93.01666666666667,0.22543784558547517
128,129,1.318783428241953,0.05097751986335589,85.48333333333335,0.5792715732327551,92.92666666666666,0.11897712198383306
129,130,1.3195972084207768,0.05106670341056268,85.36666666666667,0.5328122454381866,92.92666666666666,0.2604269997949961
130,131,1.3204502517413719,0.051091779202452635,85.36666666666667,0.676182092503362,93.06333333333333,0.302140511829988
131,132,1.3212923734418525,0.05119609821700742,85.46666666666668,0.6510674994874919,92.99,0.2779688231918556
132,133,1.3221229933112626,0.05129001656309102,85.21666666666665,0.7306770072260994,92.98666666666666,0.1236482466066088
133,134,1.3229912053612667,0.05134625456056169,85.10000000000001,0.778888096369864,93.12333333333333,0.10624918300339689
134,135,1.3238439894237535,0.051357304732451495,85.3,0.4708148963941819,92.99333333333334,0.223656482629553
135,136,1.3246984019801316,0.05135337711676137,85.15,0.5099019513592802,92.97999999999998,0.28855964143772267
136,137,1.3255632357026017,0.05135257437665527,85.2,0.34880749227427577,92.92333333333335,0.181536650722537
137,138,1.3264905666944062,0.05137310954822221,85.06666666666666,0.22484562605386793,93.0,0.155777619273976
138,139,1.3273515185354332,0.051345659511630774,85.18333333333334,0.37932688922470403,93.06333333333332,0.18263503375736861
139,140,1.3282631616958165,0.05133497274582994,85.11666666666666,0.23921166824012596,92.99333333333334,0.18624953392931515
140,141,1.329093467123327,0.051381485816130536,84.93333333333334,0.40892813821284413,92.90000000000002,0.1687206764645797
141,142,1.330032449147099,0.05131006001039003,84.85000000000001,0.28577380332470526,92.94666666666666,0.154344492037203
142,143,1.3308623168500082,0.05127828453388871,85.05000000000001,0.4262237284181498,93.03666666666668,0.23012074125457765
143,144,1.331662542398455,0.0512961649932391,84.83333333333333,0.5390320542932061,92.95666666666666,0.23584363935078634
144,145,1.332471642759314,0.051295716920727895,84.85000000000001,0.7222649560006876,92.95333333333333,0.12498888839501482
145,146,1.3333572355931398,0.05130622661693894,85.03333333333333,0.8576453553512381,92.87666666666667,0.24280765135299104
146,147,1.3342627823326378,0.051351887132961155,84.88333333333334,0.7191816336797137,92.99,0.10984838035522865
147,148,1.3351272524622868,0.05134797047790227,84.69999999999999,0.6531972647421843,92.91333333333334,0.12657891697364532
148,149,1.3359624564466195,0.051408574210637124,85.0,0.6745368781615985,92.93666666666667,0.1302134998974932
149,150,1.336781644889964,0.05144040240350018,84.93333333333334,0.39228674319799467,92.95,0.2434474618201352


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_12_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2853525310963128e-07,2.710670306781129e-08,55.25,5.563422208197638,51.12,1.5558277539625012
1,2,5.660183807946908e-07,5.7545511068875575e-08,51.300000000000004,1.2294985427672003,55.74,3.9295377166616783
2,3,1.104869125787704e-06,4.586222692646466e-08,50.71666666666667,0.9783773414292793,51.39333333333334,1.143104933454883
3,4,1.9656967678795555e-06,1.7689143529188436e-07,50.1,0.14142135623730814,50.156666666666666,0.21452790546272535
4,5,3.4282308447807824e-06,3.7938418713053667e-07,50.03333333333333,0.04714045207910384,50.09,0.12727922061358005
5,6,6.297264302407452e-06,1.0406425234738828e-06,50.0,0.0,50.04666666666666,0.06599663291074136
6,7,1.1591471606754947e-05,1.872636771650306e-06,50.01666666666667,0.023570226039550245,50.02,0.028284271247462973
7,8,2.099534026709922e-05,2.9507803415623243e-06,51.916666666666664,0.6956212251569759,50.92666666666667,0.6141299174894145
8,9,4.239309340561509e-05,7.3038585163012646e-06,68.46666666666665,4.247025102612679,58.54,1.7652384163808243
9,10,0.000103673976867367,1.912674707788206e-05,76.8,2.5495097567963922,71.21333333333332,1.70763644322268
10,11,0.0003035338789064333,5.226960223066111e-05,79.31666666666666,1.7613126418163885,77.58333333333333,0.3256105376400219
11,12,0.0008479452005653999,0.00011856006062995112,80.19999999999999,2.5109759058979453,79.67333333333333,0.14817407180594705
12,13,0.0018711535062778666,0.00029363472249000795,80.25,1.49666295470958,80.45666666666666,0.2939765674713241
13,14,0.0032730171210329667,0.00022411452056809701,78.85000000000001,3.963163719387159,81.42666666666668,0.21913973218525046
14,15,0.005157992295472833,0.00020343031336093797,81.31666666666666,1.4698828373566204,81.35666666666667,0.2309882151876007
15,16,0.007131884081536567,0.00015370763643246074,80.18333333333334,3.240970362235495,81.75666666666666,0.4208193066969352
16,17,0.009366802089627767,0.00013167302960682335,82.0,2.021550560007502,81.80000000000001,0.2417988144442911
17,18,0.011789670971691568,0.0002496256664120343,83.28333333333332,0.551261180284711,81.93,0.0787400787401211
18,19,0.014252014656498266,0.0006104494437618457,71.2,5.45542543406714,82.02333333333333,0.29959231558162003
19,20,0.016885451997071633,0.00056817659997632,83.05,1.0303721010715883,82.45666666666666,0.47918912990825
20,21,0.019887648739070268,0.0008455445679262835,83.48333333333333,1.2808417371227294,82.45333333333333,0.3029117950089706
21,22,0.02290265813053577,0.0009908802855072897,82.61666666666667,1.0085743513604857,82.70666666666666,0.12762793146050636
22,23,0.026340639447562705,0.0008887862718935802,82.5,1.697547250201496,82.91,0.44549597828338244
23,24,0.029772981261229667,0.0010330455561487165,84.55,1.046422476822817,82.75333333333333,0.10208928554075605
24,25,0.03369062284582983,0.0017178679720252937,81.81666666666668,2.866279043560757,83.3,0.18184242262647732
25,26,0.03799127125306117,0.0018656141640627502,82.66666666666667,1.9027757502016742,83.39333333333333,0.3162629004834785
26,27,0.0422004474775391,0.0020581425680073133,79.63333333333333,5.961590019076751,83.52999999999999,0.08286535263104217
27,28,0.0467877734638403,0.0019410855832968765,79.81666666666666,2.563309492736985,83.78666666666666,0.04988876515698735
28,29,0.05141330270572214,0.002381635070433003,74.85,8.05015527800551,84.17,0.24041630560342858
29,30,0.0565651541470568,0.0029246513593876753,84.61666666666667,0.968102382097171,83.76333333333332,0.06548960901463266
30,31,0.0611470696052595,0.0032400075778874857,81.93333333333334,1.4007934259633752,84.30666666666667,0.5490193277310196
31,32,0.06638638139652957,0.0032065979474394596,78.96666666666668,8.074892500144436,83.92333333333333,0.35863940416834267
32,33,0.071316058158929,0.003275435033043421,83.10000000000001,2.4627220712049485,84.03,0.2204540768504828
33,34,0.07679849787052888,0.0030950060180171533,85.76666666666667,0.9969397619158833,84.47333333333334,0.17987650084309287
34,35,0.08341497196633844,0.0032149928831069117,82.01666666666667,5.31825994935269,84.06333333333333,0.34988887124660106
35,36,0.08935753913258927,0.0030798699923824226,74.75,7.405853540724845,84.56666666666666,0.24729649321322014
36,37,0.0963019023735285,0.0035382317807728927,84.78333333333335,1.5282524515130185,84.23333333333333,0.24635114955868992
37,38,0.10299041374052798,0.003301421583071077,79.63333333333334,3.111894742578695,84.29,0.20848661028149354
38,39,0.11096190041143321,0.002864862427762169,82.5,5.091332504037299,84.68333333333332,0.2361261433123247
39,40,0.11902719989788474,0.0035903167609887977,78.98333333333333,6.8655338871464044,84.66333333333334,0.13072447700751447
40,41,0.12801456718275675,0.004073727497080956,85.18333333333334,0.24608038433722637,84.68333333333334,0.07845734863959827
41,42,0.13650246765085783,0.004416178189546146,82.45,3.07489837230436,84.48666666666666,0.36754440396894983
42,43,0.14538945230584463,0.004321017137972864,84.88333333333334,0.9952665751222415,84.61666666666666,0.39330508373130196
43,44,0.1545443655071739,0.0044910428540787,85.08333333333333,2.4997777679003588,85.05,0.21969676071045252
44,45,0.16494696204388912,0.006076372748489927,82.38333333333333,0.9800793618659451,85.23333333333333,0.20885933597094278
45,46,0.1759002777194221,0.0071830995435986315,81.83333333333333,5.362265275878179,85.33333333333333,0.22647050335284202
46,47,0.18678286757187598,0.00765296667390555,74.43333333333334,13.236397630103978,85.23,0.32403703492039215
47,48,0.1982853770136692,0.007635585891111648,85.1,1.3898441159592905,85.08999999999999,0.3624913792078376
48,49,0.21145537841321385,0.00602875428398741,83.96666666666668,1.6352030115214733,84.99666666666667,0.3355923452974163
49,50,0.22444855660530663,0.006543758558656413,85.88333333333333,1.0679679562400513,85.41333333333334,0.14055445761538823
50,51,0.22586402527638919,0.006707310605228341,86.61666666666667,0.5328122454381977,88.03333333333335,0.07586537784494371
51,52,0.22718222726079818,0.006909014201322229,86.61666666666667,0.7027722880769312,88.41000000000001,0.19131126469709048
52,53,0.22863158276963794,0.006915286341295846,86.48333333333335,0.7261006970263973,88.48666666666666,0.12657891697365117
53,54,0.23003702770564904,0.006982752136507651,86.83333333333333,0.5436502143433322,88.50666666666666,0.21545816814923047
54,55,0.2315733628071932,0.0072479573839516484,86.68333333333334,0.6737127643802544,88.67333333333333,0.12814921857827158
55,56,0.23308733069512533,0.0075336495482951895,86.63333333333333,0.6510674994874872,88.63999999999999,0.20049937655763048
56,57,0.23483530386432072,0.00773180776010548,86.41666666666667,0.42491829279939874,88.82333333333332,0.15839472494022294
57,58,0.2365234035741057,0.007790324225938368,86.51666666666667,0.4870546398734182,88.74666666666667,0.0956846672960496
58,59,0.23816395277961763,0.007868020305987194,86.43333333333334,0.7168604389202244,88.79666666666667,0.07542472332656346
59,60,0.23978349615355635,0.007815895002261873,86.83333333333333,0.4696334267868481,88.85000000000001,0.14142135623730817
60,61,0.24153414163485057,0.00795253550385751,86.83333333333333,0.3519785346990456,88.68333333333334,0.08219218670625435
61,62,0.24321755288421446,0.007993293491983517,86.53333333333335,0.246080384337227,88.90333333333332,0.13199326582148557
62,63,0.24497221825280371,0.008106434774775975,86.81666666666666,0.3472111109333254,88.89333333333336,0.10656244908763467
63,64,0.24675394021008193,0.008206977855771899,86.91666666666667,0.15456030825826367,88.90000000000002,0.11518101695446765
64,65,0.24883376178619923,0.00840310518588986,86.65000000000002,0.5656854249492393,89.03000000000002,0.032659863237108344
65,66,0.2506500040978122,0.008579737205962949,86.86666666666667,0.2718251071716661,89.11333333333334,0.2926127512980608
66,67,0.25263473579250295,0.008618017307218756,86.80000000000001,0.35355339059326707,89.15666666666668,0.17211107524567867
67,68,0.2545997593943106,0.008804518473463864,86.55,0.8897565210026066,89.14999999999999,0.23366642891095576
68,69,0.2567501855777219,0.008912732865930523,86.5,0.6096447052723987,89.14999999999999,0.3611094017053498
69,70,0.2587014442368348,0.009050268018239247,86.80000000000001,0.22730302828310237,89.02,0.09416297927883475
70,71,0.26098767722380867,0.009322490307038932,87.05,0.7483314773547862,89.26333333333334,0.1746106780494513
71,72,0.2632040086300022,0.009355000423195212,86.91666666666669,0.41899350299921817,89.26333333333334,0.14704496666741848
72,73,0.2652764872023579,0.009501659876183437,86.73333333333335,0.33249895572099847,89.33666666666666,0.2548637980482023
73,74,0.2673660863607524,0.009519775626197057,86.71666666666665,0.5632248416238588,89.42666666666666,0.15412837362262682
74,75,0.2695827780444288,0.009630621339534115,86.61666666666667,0.34721111093333135,89.65333333333332,0.12970050972229086
75,76,0.2718318795176158,0.009569079631167089,86.75,0.5099019513592783,89.49666666666667,0.16539514973406486
76,77,0.27419368852907106,0.009773698859324642,86.86666666666667,0.41298372311212855,89.37333333333333,0.17987650084309884
77,78,0.27665593336565003,0.009710727115555663,86.75,0.5671566509057835,89.57666666666667,0.20741798914805956
78,79,0.2791304722291073,0.009830003482079117,86.71666666666665,0.5948856099191551,89.54333333333334,0.2819377393838698
79,80,0.2815730554308766,0.009989163855060428,86.35000000000001,0.8436033823229164,89.58666666666666,0.1826350337573686
80,81,0.2842120299996307,0.01015386497150624,86.23333333333333,0.7813805446487335,89.53333333333335,0.292270802890441
81,82,0.28688370142643793,0.010310913886978168,86.51666666666667,0.6249444419750902,89.63666666666667,0.07318166133366447
82,83,0.28979109395159536,0.010485654872731334,86.66666666666667,0.5542763049438607,89.5,0.1801850900231935
83,84,0.292594374657265,0.010676918328198953,86.38333333333334,0.40276819911981615,89.7,0.13140268896284954
84,85,0.29561103668949457,0.010999944103607304,85.91666666666667,1.2518874638809323,89.66666666666667,0.03299831645537762
85,86,0.2984249568117237,0.011416773394774336,86.73333333333333,0.39651257511234556,89.73000000000002,0.04082482904638398
86,87,0.301340851284144,0.011543575683768665,86.66666666666667,0.5482294734466171,89.70333333333333,0.0740870359029745
87,88,0.3041815831695427,0.01155934049646745,87.13333333333333,0.6328945848682522,89.63333333333333,0.11813363431112929
88,89,0.3070231283356531,0.011793219389179512,87.11666666666667,0.4089281382128435,89.83333333333333,0.12762793146051168
89,90,0.30987568509629737,0.011962019639893594,86.45,0.7874007874011802,89.95666666666666,0.1586050300449365
90,91,0.31277255052115766,0.012094020843029726,87.0,0.6377042156569702,90.04666666666667,0.06236095644622881
91,92,0.31561102203354297,0.012396258636305432,86.75,0.42622372841814316,89.96,0.0898146239020494
92,93,0.31853740468111186,0.012480944264955208,86.53333333333335,0.4089281382128436,89.95,0.1336662510384203
93,94,0.32173553655529535,0.01236671659705571,86.23333333333335,0.43652669512362574,89.90333333333332,0.19014614262602492
94,95,0.3248634602661124,0.012402497341864157,86.60000000000001,0.44158804331639623,89.98666666666668,0.1488474237451064
95,96,0.3282662482836638,0.01216579087111736,86.73333333333333,0.5249338582674549,89.82666666666667,0.1167142760000775
96,97,0.3315897779412394,0.011963823236493787,86.85000000000001,0.4708148963941869,89.78000000000002,0.1756891193747227
97,98,0.334780511754677,0.011851002303003266,86.83333333333333,0.4642796092394684,90.04,0.2817800560721065
98,99,0.3381710412951751,0.012104187068915391,86.53333333333335,0.23921166824012166,90.02,0.043204937989388105
99,100,0.341609001098448,0.012261370595238264,86.76666666666667,0.6956212251569688,90.12,0.1471960144387955
100,101,0.3419557341225896,0.012267158095633258,86.66666666666667,0.490464632318734,90.52,0.17663521732655718
101,102,0.3423086323308974,0.012259627242991022,86.56666666666668,0.4515405728048003,90.48,0.20607442021431657
102,103,0.3426564460121702,0.012261932490363166,86.66666666666667,0.6786424357167403,90.48,0.14236104336041577
103,104,0.3430335515782521,0.012251794541720698,86.7,0.6976149845485407,90.58,0.13952299690970432
104,105,0.34340006250602967,0.012245052605099475,86.36666666666667,0.6761820925033621,90.59666666666665,0.10077477638554312
105,106,0.34376009565257554,0.012230063968470343,86.58333333333333,0.7363574011458163,90.67,0.11224972160321617
106,107,0.34410142355068213,0.012238264121285519,86.51666666666667,0.7145317036742006,90.63,0.02449489742783271
107,108,0.34445290258141564,0.012219333956894951,86.43333333333334,0.8816020770292158,90.59333333333332,0.08055363982396112
108,109,0.3447855577976407,0.012206274604106986,86.5,0.849509662491649,90.62333333333333,0.08993825042154625
109,110,0.3451222693052844,0.012210755125915178,86.34999999999998,0.9755340417774626,90.50666666666666,0.12229290885229087
110,111,0.3454726921254343,0.012227479337975926,86.58333333333333,1.0085743513604857,90.64333333333333,0.07408703590297257
111,112,0.34583845101561117,0.012224685219844825,86.46666666666665,0.810692433801016,90.72000000000001,0.03741657386774083
112,113,0.3462078013653534,0.012222132532331538,86.40000000000002,0.8553751613570875,90.61666666666667,0.14817407180595218
113,114,0.3465754758469555,0.012231000275890814,86.71666666666665,0.9715394427859759,90.60333333333334,0.19601587237318505
114,115,0.3469389105546574,0.012211487824345805,86.68333333333334,0.9594558643082813,90.77,0.19200694431886597
115,116,0.34729313114159827,0.012212694502181782,86.75,0.9600347215943087,90.70666666666666,0.1960158723731877
116,117,0.3476429196754716,0.01221109047417859,86.58333333333333,0.8106924338010228,90.66666666666667,0.2509094568874501
117,118,0.34798839651275304,0.012221034160280031,86.51666666666667,1.0338708279513822,90.62666666666667,0.293976567471324
118,119,0.3483388359380884,0.012224764033039003,86.64999999999999,0.9192388155425119,90.73666666666668,0.274388208363421
119,120,0.34868551611252546,0.012215843690231633,86.45,1.109804787639096,90.60333333333334,0.20072092289766666
120,121,0.34903743541950094,0.012200168748372132,86.60000000000001,0.9416297927883739,90.62,0.17720045146669353
121,122,0.3493866444344111,0.012182154527019847,86.51666666666665,0.8389808632435466,90.60333333333334,0.27402351886086224
122,123,0.34972804788063444,0.012185223727242981,86.63333333333333,0.7363574011458163,90.59666666666668,0.1677961726487115
123,124,0.3500901619184745,0.012192603331384572,86.36666666666667,0.7531415685129977,90.52,0.2286190426597642
124,125,0.3504596704123166,0.012194375632868052,86.43333333333334,0.6114645442614784,90.66000000000001,0.1801850900231935
125,126,0.3508307761491795,0.012177384072211356,86.31666666666668,0.5542763049438668,90.67666666666666,0.17594190960528863
126,127,0.3511977571955425,0.012170325367302656,86.66666666666667,0.40276819911982287,90.56,0.07788880963698586
127,128,0.3515823429121552,0.012152883298652014,86.66666666666667,0.5436502143433409,90.46666666666665,0.1352364185006712
128,129,0.35197195001782505,0.01211365026153423,86.5,0.36285901761795103,90.71333333333335,0.10842303978193917
129,130,0.3523227277960062,0.012084929781830378,86.38333333333334,0.47316898555260994,90.60000000000001,0.20832666655999788
130,131,0.35268498745219956,0.012066540793777558,86.48333333333335,0.6548960901462814,90.65666666666665,0.11556623882239697
131,132,0.3530420477544564,0.012057736690992525,86.40000000000002,0.5492419017761336,90.58,0.12961481396815555
132,133,0.35341256566766965,0.012048545553753544,86.51666666666665,0.5390320542932073,90.65333333333335,0.08379870059983971
133,134,0.35378294602930144,0.012058191712700929,86.61666666666667,0.4403281604540984,90.48666666666666,0.15627610892974828
134,135,0.35415732750461104,0.012067132666476502,86.61666666666667,0.5265189666310428,90.51333333333334,0.17016332024133468
135,136,0.354514268605913,0.012075469790246231,86.7,0.49665548085837646,90.49666666666667,0.18571184369578667
136,137,0.35489556349353957,0.012074137325520214,86.5,0.5115336417740881,90.55666666666666,0.10873004286866567
137,138,0.35524567459519235,0.012070966351096718,86.5,0.815475321515002,90.49000000000001,0.17663521732655718
138,139,0.3555984172912241,0.012079696656889117,86.39999999999999,0.60138728508896,90.51666666666665,0.07408703590297343
139,140,0.3559739112406415,0.012089300948308776,86.51666666666667,0.5436502143433388,90.48666666666666,0.24362995619495156
140,141,0.35635699704944906,0.012077153731489683,86.73333333333335,0.6407460928913683,90.54333333333334,0.06182412330330312
141,142,0.3567599991521533,0.012062126845274966,86.56666666666666,0.3009245014211303,90.49000000000001,0.02160246899469734
142,143,0.35714365038889523,0.012039731187666648,86.76666666666667,0.24944382578492666,90.47666666666667,0.11728408057172648
143,144,0.35750753199799407,0.012033607904226053,86.86666666666667,0.3519785346990456,90.55,0.08524474568362642
144,145,0.3578803548901039,0.012041423170798872,86.7,0.39370039370059223,90.55,0.07483314773547534
145,146,0.35828285082416916,0.012062565969771673,86.64999999999999,0.32403703492039215,90.55,0.09416297927883678
146,147,0.35866888006490827,0.01206619770985637,86.58333333333333,0.2718251071716661,90.56333333333335,0.11728408057172648
147,148,0.3590806916962365,0.012065973787869642,86.7,0.42622372841815376,90.47333333333331,0.018856180831644215
148,149,0.35947116620990965,0.012075610405769027,86.45,0.5016638981097492,90.53666666666668,0.08013876853447618
149,150,0.359843678916294,0.012072207828731241,86.86666666666667,0.5436502143433388,90.55333333333333,0.02867441755681186


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_12_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.865283581588569,4.8238562707044785,65.46666666666668,2.80247906127573,71.84333333333335,0.548776416726847
1,2,9.891004481757541,4.817395165860608,82.5,0.43011626335213,78.41666666666667,0.3646307112073192
2,3,9.915043609355356,4.811614294842416,75.10000000000001,8.747666355472568,80.27,0.36778616975990897
3,4,9.943146634512148,4.802889050306638,75.16666666666667,9.275086103224178,80.90333333333334,0.501818913774901
4,5,9.97393079411666,4.794274277280189,75.10000000000001,3.4729910259985797,81.24333333333334,1.1001919024525768
5,6,10.013949811999174,4.787360532057121,75.26666666666667,5.91894322399606,81.45333333333333,0.35122009560325285
6,7,10.05153717187516,4.7773763399394,74.85000000000001,10.328923790340728,81.40333333333334,0.5864204028586367
7,8,10.088995337205974,4.770884268726775,75.51666666666667,6.265957406671567,81.54666666666667,0.29408993333483574
8,9,10.130250070569419,4.762359387065755,73.7,6.643417795081082,81.46333333333334,0.7641262257565105
9,10,10.175998140251986,4.746353996325696,72.33333333333333,9.057808172449274,81.5,0.35052341814301735
10,11,10.219584754767808,4.738083645869463,81.48333333333333,1.2043901176759708,81.92,0.9560683378643346
11,12,10.2723797108172,4.726799144110874,82.36666666666667,1.110805513530103,82.49333333333333,0.9582739112012261
12,13,10.3213557438974,4.718326774759972,81.41666666666667,0.490464632318734,81.73333333333333,0.7473211417382023
13,14,10.385079380378825,4.709327121730004,75.78333333333332,7.820521437574068,82.19999999999999,0.8524474568362902
14,15,10.436651569503582,4.6994227487382165,79.08333333333333,2.1410018423366397,81.73666666666666,0.32169688977186467
15,16,10.49072240667718,4.691122210817802,83.13333333333334,0.9348202441586788,81.81,0.7826024959496748
16,17,10.548412363976313,4.684186431299241,80.1,3.2911497484415215,81.99333333333334,1.0696209089620925
17,18,10.60635653858875,4.678688477755021,80.38333333333334,1.4383632673594275,82.25333333333333,0.8757599874141061
18,19,10.67024595430371,4.666750294053321,75.63333333333334,6.236095644623229,82.07000000000001,1.022056749892102
19,20,10.748207630371093,4.660061992043475,79.14999999999999,5.938153472811784,81.72333333333334,0.3843898484033623
20,21,10.81096687119202,4.653737486289441,83.15,0.5715476066494105,82.19666666666667,0.6567258856546546
21,22,10.886433978427968,4.644631307966647,78.43333333333334,6.317348248188387,81.97,0.12027745701778839
22,23,10.979308052675544,4.649252750304272,77.89999999999999,5.742096016844955,81.94,0.27904599381942086
23,24,11.054864561622756,4.641584648099251,81.93333333333334,1.084998719917318,82.11666666666667,0.7081117300413959
24,25,11.139323154568464,4.6348866469472885,82.61666666666667,0.8993825042154706,82.17,0.4654030511288022
25,26,11.225231350915431,4.627035755730517,73.98333333333333,4.644949467492142,81.96333333333335,0.9145612184114386
26,27,11.303880996466864,4.6203273569737355,76.31666666666666,6.0079576858992265,81.88000000000001,1.0294658809304986
27,28,11.39657374833727,4.607249808487093,80.45,1.8087749076838315,81.79,1.1329018786579323
28,29,11.486275957885004,4.595644191752891,79.08333333333334,5.912886116121489,81.96,1.0504284840006952
29,30,11.566329903568908,4.596179036262421,82.53333333333333,0.7771028817916533,82.26333333333332,0.5682917873377745
30,31,11.66518349243075,4.592438522589938,77.23333333333333,7.660758593130459,81.95666666666666,0.1970335560817563
31,32,11.76974345179392,4.587507851668205,81.64999999999999,1.6837458240482717,82.40666666666667,0.5634615238761959
32,33,11.879479697990002,4.578376076759691,80.33333333333333,4.191327024013063,82.61333333333334,0.5426068763130661
33,34,12.00274555298001,4.562078966125202,77.66666666666667,4.309936838928796,82.30666666666666,0.9644457245255201
34,35,12.11931279780306,4.534925158392305,75.3,6.437779120162481,81.35666666666667,0.7158367287463072
35,36,12.243931494668445,4.528416552726863,82.13333333333333,1.10855260988773,81.65666666666667,0.6247310532452262
36,37,12.353798549037977,4.5262520739693235,76.16666666666667,5.969552374806305,81.74,0.3295451410656829
37,38,12.465577714280647,4.508257045567469,76.7,2.619160170741761,82.18666666666667,0.44902363214225566
38,39,12.588515642326868,4.479785512395611,80.39999999999999,2.157544901039136,81.75333333333333,1.2828700462461313
39,40,12.698112158977063,4.47993659743212,80.05,3.220507206429862,82.24,0.5027922035990628
40,41,12.827232571131681,4.466536952715176,78.75,4.622949996124406,82.43666666666667,0.10530379332620955
41,42,12.977086970475233,4.4757824841057845,81.84999999999998,0.04082482904638398,81.97333333333334,0.6701906859659846
42,43,13.10789233104875,4.475377589945341,81.11666666666667,0.7191816336797083,82.04,0.4551922670696413
43,44,13.256913658244827,4.448376864689194,81.75,0.6794605703546424,82.42,0.8541662601625106
44,45,13.402207832595552,4.459219645352456,81.53333333333333,1.455067772381144,82.16333333333334,0.2688659310676762
45,46,13.537384675684208,4.465823687163077,81.28333333333333,1.3014948670236446,81.93666666666667,0.47415421776276634
46,47,13.674963066002396,4.458193877948077,82.08333333333333,0.8065702421708595,82.19333333333334,0.32601976763516566
47,48,13.79781603970043,4.4552409897004415,74.96666666666665,4.430450190318013,82.52999999999999,0.1098483803552239
48,49,13.942626471080152,4.455323374711261,75.18333333333334,7.021672798478213,82.41666666666667,0.3975200903378565
49,50,14.101537743227206,4.400152982407265,79.19999999999999,4.791137651956998,82.74,0.19612920911141238
50,51,14.11230767850195,4.400747129104756,83.55,0.7788880963698641,85.84333333333332,0.1558489297008136
51,52,14.121015833847409,4.401353955711035,83.11666666666667,0.19293061504650588,87.21999999999998,0.05099019513592792
52,53,14.130553965516427,4.401428109151197,82.91666666666667,0.43652669512362846,87.99666666666667,0.3249957264676284
53,54,14.14166093049272,4.400527648032579,83.2,0.44158804331639784,88.17333333333333,0.07363574011458467
54,55,14.151472166959584,4.400579934219224,83.75,0.5715476066494064,88.55333333333334,0.3386574801903666
55,56,14.160776604797315,4.401386035123409,83.8,0.7348469228349581,89.06333333333333,0.07039570693981016
56,57,14.169835324871158,4.401625837630299,83.13333333333334,0.41096093353126556,89.08333333333333,0.046427960923946666
57,58,14.180499592333026,4.402817743753552,83.66666666666667,0.3472111109333252,89.43333333333334,0.06342099196813192
58,59,14.189816388191758,4.402483194972946,84.14999999999999,0.3488074922742703,89.42,0.07483314773548166
59,60,14.199772401388616,4.402329656424599,83.93333333333334,0.10274023338281658,89.66333333333334,0.11145502331532971
60,61,14.21113908066137,4.402186241770584,84.25,0.25495097567964425,89.55333333333334,0.22895899681432338
61,62,14.224648853752031,4.404868833424809,84.33333333333333,0.6908127258687594,89.76,0.16872067646458616
62,63,14.236118015688954,4.404049750243597,83.93333333333334,0.5104464277037868,89.93,0.08524474568362642
63,64,14.247137470543215,4.405017975767642,83.78333333333332,0.08498365855987491,89.72000000000001,0.13490737563231955
64,65,14.258635571356516,4.4035130691344015,84.21666666666665,0.3064129385141648,89.86666666666667,0.11145502331534048
65,66,14.270249302842105,4.404630486762204,84.10000000000001,0.3741657386773906,90.16333333333334,0.1357284871433484
66,67,14.282095052343562,4.404063299081097,83.53333333333333,0.30092450142113236,90.31,0.2255363976538314
67,68,14.29643020106967,4.403421978260544,83.86666666666667,0.2592724864350661,90.29333333333334,0.21139746660943753
68,69,14.306447120448055,4.40320610159505,83.85000000000001,0.08164965809277376,90.37,0.1131370849898452
69,70,14.322028085554726,4.399867358504236,83.89999999999999,0.4242640687119312,90.47333333333334,0.3306895153396261
70,71,14.335096457244612,4.397819593127102,83.98333333333333,0.40892813821284413,90.57333333333332,0.18116904322267868
71,72,14.347383979816568,4.397668124097335,83.98333333333333,0.22484562605386618,90.75,0.13589211407092916
72,73,14.362042221559113,4.397827865233877,83.78333333333335,0.11785113019775792,90.68666666666667,0.1167142760000775
73,74,14.37437250880022,4.399632840106402,83.85000000000001,0.6177917664283548,90.79333333333334,0.09428090415820768
74,75,14.386095837992457,4.4010392041679856,84.03333333333333,0.49046463231874,90.54,0.13366625103842528
75,76,14.399261094077092,4.403087526182746,83.68333333333334,0.28674417556808285,90.57666666666667,0.05185449728701322
76,77,14.411364315728568,4.40199556763706,83.7,0.308220700148449,90.80333333333333,0.05436502143433095
77,78,14.424192853039136,4.4008048696323705,83.78333333333335,0.9040034414880403,90.84333333333335,0.13474255287605091
78,79,14.435974904557833,4.399898167963032,83.64999999999999,0.48989794855663676,90.79333333333334,0.15965240019771174
79,80,14.45022449598701,4.401576487354787,83.83333333333333,0.7003967129816906,91.04666666666667,0.08653836657164518
80,81,14.465829683734706,4.403498058878185,83.35000000000001,0.9389710680668896,91.09333333333332,0.194307888557195
81,82,14.480392131264068,4.405291130962774,83.76666666666667,0.9463379711052307,91.19999999999999,0.04546060565661881
82,83,14.497429902661926,4.40734203886427,83.76666666666667,1.1735511161522576,91.13,0.10677078252031051
83,84,14.509653214816623,4.406411934214651,83.4,0.4708148963941864,91.09666666666668,0.09741092797468458
84,85,14.522435334668081,4.406319159242118,83.21666666666668,0.16996731711976099,91.22333333333334,0.047842333648024794
85,86,14.54288619955304,4.40600603634631,83.63333333333333,0.5482294734466104,91.33666666666666,0.09104333522498712
86,87,14.562030800967468,4.408741682319186,83.01666666666667,0.2013840995599114,91.16000000000001,0.11343133018115492
87,88,14.576993806056153,4.408665660857764,84.14999999999999,0.4949747468305843,91.32333333333334,0.09104333522498712
88,89,14.594685287849927,4.411981507272905,83.61666666666666,0.13123346456686266,91.35666666666667,0.07408703590297257
89,90,14.611555001224815,4.414021766994826,84.06666666666666,0.8219218670625303,91.54,0.06976149845485488
90,91,14.624013764566499,4.412357951718935,83.60000000000001,0.17795130420052505,91.73333333333333,0.23414145771780945
91,92,14.639850694652239,4.411276370813766,83.61666666666666,0.6908127258687594,91.72000000000001,0.2127596452964375
92,93,14.654262475610901,4.411132617379174,83.33333333333333,0.9672412085697991,91.67999999999999,0.12328828005937882
93,94,14.66908988151866,4.412548639242205,83.58333333333333,0.9104333522498472,91.47333333333334,0.36527006751474383
94,95,14.689601084925462,4.409889043657742,83.5,0.5671566509057835,91.59333333333332,0.2859292841867657
95,96,14.70814571252331,4.411024892981306,83.86666666666667,0.6956212251569773,91.56666666666668,0.331092467782369
96,97,14.725856770409258,4.411095856566513,83.71666666666667,1.0249661241014496,91.83999999999999,0.16673332000533045
97,98,14.742143013735292,4.40984995083473,83.58333333333333,0.5792715732327615,91.88,0.2969848480983545
98,99,14.758945038293726,4.409104755436156,83.41666666666667,0.6355225321645919,91.97333333333334,0.1371941041817105
99,100,14.774627673036534,4.407097925160749,84.25,0.8031189202104465,91.91000000000001,0.13140268896284807
100,101,14.776414321670055,4.40690332420399,84.13333333333333,1.0426994879744749,92.96,0.1444529912001394
101,102,14.778186635519821,4.406883153348226,84.06666666666666,0.7845734863959851,93.07333333333334,0.08993825042154906
102,103,14.77970198899198,4.406936559383456,83.95,0.8195527235429494,93.07666666666667,0.1302134998974932
103,104,14.781417897092508,4.407252237821022,83.93333333333334,1.0378931651293515,93.13,0.028284271247462973
104,105,14.783054933889028,4.407608219474383,83.71666666666668,0.9611913903530842,93.14666666666666,0.02054804667656224
105,106,14.784445512143435,4.407671517577296,83.78333333333332,0.5976807025680374,93.03666666666668,0.13072447700752018
106,107,14.785820635636098,4.407689808779364,83.68333333333334,0.865383665716482,93.05666666666667,0.1438363267359439
107,108,14.787097398263063,4.407802887394327,83.56666666666666,0.8468897343941655,93.11666666666667,0.08576453553512153
108,109,14.788384091644696,4.407772978970363,83.39999999999999,0.815475321515002,93.03000000000002,0.16673332000533245
109,110,14.790166485010007,4.407717746332717,83.5,0.8831760866327828,93.0,0.08640987597877402
110,111,14.79182908732553,4.407649842703943,83.5,0.7874007874011845,93.21,0.08286535263104215
111,112,14.79342027544675,4.407634119521263,83.51666666666667,0.7419943096517352,93.17333333333333,0.11897712198383412
112,113,14.79539702521206,4.407737844762368,83.35000000000001,0.6720615051218706,93.21333333333332,0.15326085243429807
113,114,14.797199001226545,4.408152033158073,83.33333333333333,0.9131751687868497,93.17666666666666,0.08730533902472312
114,115,14.798742825674575,4.408438058621471,83.39999999999999,0.8841191473249862,93.05,0.09933109617167586
115,116,14.800676504992254,4.408687253526983,83.5,0.6794605703546515,93.13,0.23151673805580222
116,117,14.802443816486452,4.408915723744655,83.43333333333334,0.45521667612492694,93.15333333333335,0.2131248981752815
117,118,14.804138646447404,4.409088365123809,83.46666666666667,0.9366014212151385,93.17,0.1630950643030033
118,119,14.805625889308502,4.409087130405296,83.48333333333333,0.6956212251569742,93.15333333333335,0.15691469727919558
119,120,14.807141599369116,4.409061867638027,83.21666666666665,0.6182412330330491,93.06333333333333,0.03399346342395164
120,121,14.808447997634907,4.408974546700476,83.39999999999999,0.4415880433163962,93.12666666666667,0.04988876515698735
121,122,14.8100426521405,4.409424328644188,83.51666666666667,0.49046463231874,93.09000000000002,0.0898146239020494
122,123,14.811324462681917,4.4094817203088645,83.31666666666666,0.605988632089929,93.05666666666666,0.12256517540567063
123,124,14.812859284075122,4.409666337757681,83.43333333333334,0.3274480450731467,93.08999999999999,0.1657307052620769
124,125,14.814572547311647,4.409963497366495,83.53333333333332,0.6342099196813475,93.07333333333332,0.10498677165348978
125,126,14.81592919751288,4.409961876120664,83.33333333333333,0.4478342947514881,93.12333333333333,0.1388844443733323
126,127,14.817296900922853,4.409919555844855,83.33333333333333,0.7728015412913087,93.19333333333333,0.18517259216441798
127,128,14.818691017370796,4.409904624155772,82.94999999999999,0.7968688725254627,93.06666666666666,0.13021349989749806
128,129,14.82023196589393,4.409893834006431,83.26666666666667,0.8605553762283736,93.08333333333333,0.20885933597093959
129,130,14.821829717727262,4.410079416592935,83.2,0.777817459305205,93.06,0.10708252269472843
130,131,14.823282712562408,4.409930994790243,83.10000000000001,0.7820912137766706,92.98,0.19200694431886597
131,132,14.824784605217118,4.40969883668107,83.23333333333333,0.8566731517264261,93.15000000000002,0.11575836902790214
132,133,14.826357903547025,4.409467750303064,83.35000000000001,1.1098047876391022,93.08999999999999,0.12832251036613546
133,134,14.828022304427037,4.409256408880892,83.33333333333333,0.5512611802847053,93.09333333333335,0.08993825042154625
134,135,14.829638093548397,4.408941748874072,83.46666666666667,0.5265189666310445,93.12333333333333,0.18263503375736936
135,136,14.8312213519769,4.408707212180869,82.98333333333333,0.7003967129816906,93.08333333333333,0.12762793146051168
136,137,14.83277818669727,4.408665988142384,83.03333333333333,0.3681787005729109,93.00333333333333,0.18624953392932145
137,138,14.834308502098002,4.408623887357943,83.06666666666666,0.6798692684790412,93.02666666666666,0.16438437341250253
138,139,14.83578786221877,4.408565436541522,83.2,0.6284902544988265,93.18666666666667,0.16759740119968922
139,140,14.83721384559246,4.408628633403726,83.10000000000001,0.7560864148142481,93.16666666666667,0.25952948879762205
140,141,14.838685962095044,4.408529882214691,83.14999999999999,0.3188521078284881,93.02333333333333,0.2456736769691805
141,142,14.840007536393015,4.408438659888988,83.01666666666667,0.9401536517446967,93.14999999999999,0.2333809475228559
142,143,14.841581633676965,4.408523234725658,83.03333333333335,0.7098513146348986,93.03333333333335,0.2135935912480092
143,144,14.84312209127687,4.408571357171039,83.45,0.679460570354649,92.95333333333333,0.22305953365762132
144,145,14.844574388213154,4.408581970930157,83.28333333333333,0.6381396573025532,93.21,0.25311394008759114
145,146,14.845914004217308,4.408623095365815,83.3,0.5759050847723683,93.23,0.14966629547096333
146,147,14.847312992724701,4.408568074777457,83.25,0.7222649560006813,93.15333333333332,0.308688984074406
147,148,14.848755539975642,4.408722414081112,83.28333333333335,0.5169354139756991,93.22666666666667,0.25849994627121775
148,149,14.85018168425863,4.408951277774896,83.08333333333333,0.5482294734466238,93.17999999999999,0.3024345659256948
149,150,14.85148364837651,4.408831408198923,83.16666666666667,0.49046463231874,93.21333333333332,0.31752515210959364


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_12_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.099016274459113e-07,7.052399837397665e-08,63.04999999999999,8.982575725629406,58.24,1.8793083834219435
1,2,1.8155558512026942e-06,3.31068489541222e-07,55.25,6.5304415368845214,57.65333333333333,7.0392818446833685
2,3,3.7208596476589786e-06,8.172445678856049e-07,50.98333333333333,0.6276056794587572,52.330000000000005,2.4840424043616216
3,4,7.048161002124056e-06,1.9935982915472846e-06,50.75,0.37416573867739694,50.43,0.16391054470858799
4,5,1.3165871165633826e-05,4.115105812314194e-06,55.38333333333333,1.8674105660572415,52.080000000000005,0.8054812226240905
5,6,2.7002979081845648e-05,9.781598256764957e-06,65.15,5.266086465931479,60.50333333333333,2.6405092101503636
6,7,8.143244179958307e-05,4.245516626213948e-05,73.36666666666666,3.115106561401855,71.18666666666667,3.5212907986829087
7,8,0.00023607657818924146,0.00012553821555627995,80.68333333333334,0.4027681991198201,76.72333333333334,1.8579797869968544
8,9,0.0006204201183543,0.0002702042214891689,81.93333333333332,0.36817870057290536,79.45666666666666,0.6115190557583257
9,10,0.0014893181150746001,0.0005093493839405334,80.91666666666667,2.237682332732292,80.45,0.24657656011876225
10,11,0.0028468613863292997,0.0006179512624721737,82.95,0.813428956127496,81.28666666666668,0.2613214283002637
11,12,0.0045595395229522,0.000749890277438233,80.21666666666665,2.2008836609164244,81.74666666666667,0.3132978703335739
12,13,0.006447292939802167,0.0008213064800802286,82.23333333333333,1.9984716382498164,82.09666666666665,0.10402991022884422
13,14,0.008710803368095233,0.0009804720769518089,84.45,0.10801234497346478,81.64999999999999,0.5614861233073075
14,15,0.010881192745661699,0.0010450258894192633,75.78333333333335,4.830516420517466,82.24333333333333,0.16659998666132594
15,16,0.013466590756982933,0.0014395647744732485,80.10000000000001,3.727599763923161,82.14333333333333,0.07930251502246756
16,17,0.016319735732857533,0.0017162581731255456,82.86666666666666,0.4496912521077323,82.41666666666667,0.02054804667656224
17,18,0.01920332632115407,0.002041970577331493,81.23333333333333,3.9383442657486842,82.88666666666667,0.3350953429829882
18,19,0.022317406377203735,0.0020565542480251867,81.51666666666667,3.6982728701682133,82.74666666666667,0.21746008573733458
19,20,0.025876642509962595,0.0019365359801716928,84.33333333333333,0.7168604389202189,82.91000000000001,0.45372532072462557
20,21,0.0296764539200766,0.001858266599697685,81.01666666666667,2.8155323159612675,82.88333333333333,0.1433720877840472
21,22,0.033396137892914936,0.0014078110750839039,82.33333333333333,1.6913176979963178,83.42333333333333,0.14522013940527806
22,23,0.0371771785681562,0.001644101873776746,81.28333333333335,2.3152873591749987,83.19,0.289942523039766
23,24,0.04085913994658207,0.0016943271721123149,84.83333333333333,0.8508166012066797,83.42333333333333,0.454043561297328
24,25,0.044627059856971796,0.0018708943255085985,82.43333333333334,2.960949547395602,83.86,0.3261901286060037
25,26,0.049002413653456804,0.001929113328552335,82.71666666666665,2.4900914753389145,84.05,0.267332502076847
26,27,0.05314886177754557,0.002092037761356844,75.23333333333333,10.086652346321623,83.95666666666666,0.23976840677805678
27,28,0.057569411057749736,0.0023963487369204725,84.35000000000001,1.8986837546047606,83.92,0.2572936066053762
28,29,0.062419589992952995,0.002340730476749445,81.83333333333333,1.8084677369407367,84.17333333333335,0.21545816814923047
29,30,0.06832822214855346,0.0021774541342318697,85.43333333333334,0.6612278141625816,84.29333333333334,0.11025223605694578
30,31,0.07408974613506024,0.002271060682700194,82.31666666666666,5.109848877956722,84.14333333333333,0.30922843048824683
31,32,0.08019846653502886,0.0022684366836210387,85.11666666666667,0.7641262257565105,84.41333333333334,0.39516522564056533
32,33,0.0860731853913594,0.0024307663196868824,83.14999999999999,3.5216000151446294,84.65666666666667,0.16858891488535563
33,34,0.09209027397703755,0.0026852472421656556,85.25,0.5930148958219076,84.57,0.42434262885864604
34,35,0.09909815395605581,0.0024660950034061063,77.93333333333332,1.0741922029547986,85.04,0.257293606605376
35,36,0.1070066041393005,0.0014599132882437864,81.16666666666667,6.162971866090436,84.58,0.23930454794396272
36,37,0.11454425635072081,0.0016458281545809028,84.5,0.9246621004453462,85.14,0.1525341491819693
37,38,0.12262156873876597,0.0019176131549291104,80.61666666666666,2.332857094256366,85.05,0.1157583690279001
38,39,0.13159332432879822,0.0030965955389860474,85.23333333333333,1.2263314759431474,84.92,0.12675435561221124
39,40,0.14178067119057747,0.003895531749524812,85.91666666666667,0.4109609335312648,85.14333333333333,0.21359359124801455
40,41,0.151299231382028,0.00497542022164457,83.64999999999999,1.4427982071886067,84.92333333333333,0.18624953392932145
41,42,0.16279375508996938,0.005760536831987616,70.13333333333333,3.0128428804407044,85.36,0.22992752481307235
42,43,0.17301190295113847,0.006130341697428748,85.35000000000001,0.4636809247747854,84.88,0.48006943942169916
43,44,0.1847295391258514,0.00693064754456384,82.63333333333333,1.0895972752454122,85.47666666666667,0.2298308556791761
44,45,0.19626802968096935,0.006799511568740845,80.28333333333333,4.515221170908701,85.16666666666667,0.09104333522498052
45,46,0.20874242608327478,0.00802261582291962,85.75,1.0008329864001628,85.86666666666667,0.25381533094401565
46,47,0.222189211030034,0.00735923673911639,84.95,2.3759208741033504,85.35333333333334,0.06944222218666604
47,48,0.23743382420200396,0.007005442780940412,76.51666666666667,2.5315783394730023,85.44,0.37956115010188557
48,49,0.2511378158966837,0.006888117404079248,83.61666666666667,2.4526629518862855,85.19,0.10033277962195022
49,50,0.2665101745500035,0.007957523377672767,79.51666666666667,7.1276846793954665,85.45666666666666,0.5225790742929622
50,51,0.26793301603542763,0.008057677898215964,86.85000000000001,0.6363961030678902,88.16333333333334,0.5888029287366763
51,52,0.2694659743606079,0.008265038655901183,86.48333333333333,0.4089281382128432,88.55333333333333,0.3225247621845746
52,53,0.27090169156822586,0.008388642836440948,86.5,0.7788880963698634,88.67999999999999,0.3685105154537691
53,54,0.27237546910281035,0.008746513261258181,87.10000000000001,0.6964194138592017,88.81666666666666,0.29679772386069464
54,55,0.2738872108534565,0.008780591613350994,87.05,0.8573214099741141,89.00333333333333,0.11671427600007249
55,56,0.2756478221891799,0.008923409020894906,87.11666666666667,0.2656229575084896,88.97666666666667,0.15062831370260624
56,57,0.27730187183581695,0.00901564301786527,87.21666666666665,0.2094967514996083,89.07,0.20607442021431405
57,58,0.27907471623986174,0.009215236179525308,86.61666666666666,0.1433720877840417,89.08666666666666,0.21013223349965665
58,59,0.280936044339754,0.009386143960882611,87.03333333333335,0.13123346456686028,89.21999999999998,0.4176920715870346
59,60,0.2828667202737704,0.009469396967589324,86.63333333333334,0.11785113019775123,89.23,0.31208973068654317
60,61,0.2847384818087022,0.009591966559641521,86.16666666666667,0.12472191289246395,89.33,0.2127596452964375
61,62,0.28661460341999057,0.009846584777855187,86.51666666666667,0.3064129385141733,89.20666666666666,0.20072092289766738
62,63,0.28854740596733947,0.010120231298717756,85.96666666666665,0.10274023338281044,89.12666666666667,0.30922843048824683
63,64,0.290725529239311,0.010372947478356154,86.41666666666667,0.14337208778404112,89.25,0.36368484525294836
64,65,0.2928396126850847,0.010557278007473907,86.46666666666665,0.5436502143433359,89.32,0.20607442021431796
65,66,0.2949091610097951,0.010743817336864194,86.85000000000001,0.28284271247462306,89.32,0.3001110905425988
66,67,0.2970212805038664,0.010888584921467387,86.91666666666667,0.16996731711976099,89.43666666666667,0.3105192783422954
67,68,0.2993845479414938,0.011218817359830472,86.65000000000002,0.32659863237109504,89.28000000000002,0.21648710508173133
68,69,0.301804040258286,0.011559857215347642,85.48333333333333,0.08498365855987956,89.33666666666666,0.1268419839362733
69,70,0.3043101790840867,0.011669899607996843,86.08333333333333,0.16996731711975635,89.43333333333334,0.12256517540566704
70,71,0.3067184483376848,0.011696720577250547,85.90000000000002,0.12247448713916355,89.52666666666669,0.14079141387962033
71,72,0.3093340570985427,0.01148885924459641,86.36666666666667,0.32998316455371685,89.52666666666666,0.29329545209945446
72,73,0.3119732671017248,0.011372572152670197,86.13333333333334,0.5920773222777275,89.46666666666668,0.10873004286866567
73,74,0.3146266559153452,0.011406269276319016,86.58333333333333,0.6459274125025355,89.58666666666666,0.21929178937864732
74,75,0.31737874892723655,0.01128823724105476,86.60000000000001,0.5612486080160948,89.52666666666666,0.14429907214609233
75,76,0.32014605984429984,0.011229983190256443,86.48333333333335,0.19293061504650383,89.63333333333333,0.09463379711051795
76,77,0.3233710710387859,0.010960276106137772,86.66666666666667,0.18856180831640867,89.73666666666668,0.18873850222523042
77,78,0.3264833834257263,0.011144035669112722,86.56666666666666,0.3299831645537211,89.79333333333334,0.04988876515698735
78,79,0.3296093534663928,0.011283996907509957,86.73333333333335,0.2592724864350594,89.67666666666666,0.046427960923946666
79,80,0.3325894396876898,0.011422599048881446,86.55,0.4143267631552011,89.70333333333333,0.05557777333511252
80,81,0.3354218029513556,0.0116583838753908,85.48333333333335,0.7352248333370908,89.87,0.11045361017187678
81,82,0.3385125508265115,0.011674113002131932,86.41666666666667,0.6599663291074485,89.80000000000001,0.09626352718795231
82,83,0.3416332927254739,0.011666703866660745,86.06666666666666,0.4189935029992181,89.75,0.014142135623738184
83,84,0.34510016955521555,0.011459578594718132,85.94999999999999,0.8376554582086089,89.78333333333332,0.23228335186912502
84,85,0.34888325635446815,0.011210415866777809,86.8,0.3894440481849317,90.06,0.2817800560721063
85,86,0.35268182988813795,0.011276596495339975,85.86666666666667,0.6249444419750909,90.00333333333333,0.22543784558547517
86,87,0.3567964045677717,0.011419650463714327,86.2,0.4813176359397915,89.96333333333332,0.11897712198383306
87,88,0.36075702763391604,0.011534737639010305,85.63333333333333,0.8329999333066541,89.97333333333334,0.2075786330258657
88,89,0.36476287078116343,0.01173585695908312,86.03333333333335,0.7597514213361024,90.14,0.20848661028149218
89,90,0.36858051639050227,0.012127412161135555,86.23333333333333,0.7191816336797149,90.21333333333332,0.18732028424302688
90,91,0.3724981159186382,0.012445573120365453,86.15000000000002,0.6164414002968972,90.33999999999999,0.17146428199482233
91,92,0.37630364234696545,0.01270892802213249,86.36666666666667,0.8797095480264414,90.33333333333333,0.012472191289246521
92,93,0.38044087662133524,0.012568416445961949,85.83333333333333,0.40069384267238095,90.36,0.2772483844257114
93,94,0.3846857432045972,0.012383752189008538,86.05000000000001,0.37416573867739694,90.52333333333333,0.20997354330697715
94,95,0.38890554561042473,0.012215451922404344,85.86666666666667,0.7641262257565147,90.45,0.11430952132988294
95,96,0.3933230086811929,0.012310280481123816,86.31666666666668,0.16996731711976285,90.58999999999999,0.22553639765382888
96,97,0.39738061266054386,0.012384905630999065,86.25,0.26770630673681844,90.46,0.19646882704388088
97,98,0.40173359433366906,0.012766808885433379,85.63333333333333,0.6786424357167465,90.57333333333332,0.2710883414846341
98,99,0.40584984810724234,0.012817535991659792,86.03333333333335,0.31180478223116176,90.53666666666668,0.13912424503139598
99,100,0.4101623114126068,0.012900516281675753,86.06666666666666,0.7133644853010912,90.58666666666666,0.285929284186763
100,101,0.4105981445354112,0.01287724643833904,85.89999999999999,0.3341656275960557,91.03666666666668,0.0449691252107733
101,102,0.41103405228594125,0.012858370862066523,86.13333333333334,0.3704351795148831,91.14333333333333,0.06599663291074902
102,103,0.4114927759809521,0.01284520674686484,85.96666666666665,0.45886332993120343,91.10333333333334,0.02054804667656224
103,104,0.4119576881774995,0.012851502734358977,86.13333333333333,0.4836206042848963,91.15666666666668,0.09463379711052712
104,105,0.4124308222704381,0.012871682513131451,86.13333333333333,0.7663042621715133,91.26,0.057154760664939394
105,106,0.4128865051081734,0.012858753134569877,86.05,0.6164414002968979,91.14666666666666,0.09533566430716918
106,107,0.41334466232606965,0.01283568645157584,85.96666666666668,0.41298372311213216,91.10666666666667,0.07408703590297343
107,108,0.41383505732039244,0.012792858273114176,86.06666666666668,0.4027681991198201,91.14999999999999,0.014142135623731487
108,109,0.41430774344895216,0.012788208431034348,86.16666666666667,0.2494438257849279,91.13333333333333,0.07542472332656346
109,110,0.41473963447417517,0.012808268811024422,86.25,0.26770630673681844,90.96333333333332,0.10530379332620955
110,111,0.4151865300451209,0.012851875930205127,86.28333333333335,0.37932688922469987,91.09333333333332,0.028674417556805804
111,112,0.415636522413732,0.012912997457399716,86.25,0.40207793606049524,91.05,0.2174089847882716
112,113,0.41606910339744485,0.012929250997967465,86.11666666666667,0.5436502143433359,91.02999999999999,0.19442222095223222
113,114,0.4165299582105289,0.012945522868729912,85.96666666666665,0.36590830666833507,91.04666666666667,0.09877021593352928
114,115,0.41699279679049206,0.01298260294132244,85.95,0.49497474683058196,91.16333333333334,0.15412837362262685
115,116,0.41743579651308754,0.012998958106830867,86.2,0.36742346141747906,91.13,0.11224972160321743
116,117,0.417886020861625,0.013025101083957814,86.08333333333333,0.41699986677322715,91.14333333333333,0.06128258770283635
117,118,0.4183426382825693,0.013048337921037706,86.03333333333335,0.46963342678684233,91.07666666666667,0.10402991022884424
118,119,0.4188326046733455,0.01303601682113861,85.95,0.3894440481849317,91.03333333333332,0.18624953392932145
119,120,0.4193089941944876,0.01303449869963527,86.03333333333335,0.43269183285823737,91.09333333333332,0.19223827807061591
120,121,0.41977132800960976,0.013056277091500864,86.13333333333334,0.15456030825826367,91.11,0.13952299690970435
121,122,0.42022533787914235,0.01309638393139735,85.93333333333334,0.2460803843372209,91.28333333333335,0.17461067804944932
122,123,0.42068085726779475,0.01313271342704077,86.0,0.5715476066494064,91.15333333333335,0.09977753031397597
123,124,0.42115582624625064,0.013184780167262159,86.10000000000001,0.6363961030678968,91.16000000000001,0.0941629792788383
124,125,0.4216078510728531,0.013228577777561696,86.05,0.5338539126015684,91.21666666666665,0.08498365855988142
125,126,0.42208700548456995,0.013260708107862373,85.81666666666668,0.7408703590297608,91.16000000000001,0.08041558721209811
126,127,0.422554546580012,0.013295770551916858,85.85000000000001,0.49497474683058434,91.24000000000001,0.12192894105447787
127,128,0.42305261691305135,0.013308738571851744,86.03333333333335,0.5169354139756954,91.27333333333333,0.08498365855988142
128,129,0.42354533549491497,0.013361194020858355,85.88333333333333,0.4714045207910384,91.32333333333334,0.1007747763855367
129,130,0.42400357556851226,0.013411865002406003,86.08333333333333,0.49046463231873966,91.19,0.14165686240583375
130,131,0.4244686533484563,0.013473786908000199,85.71666666666665,0.3091206165165258,91.23666666666666,0.1167142760000775
131,132,0.4249462400144602,0.01353331171921631,85.83333333333333,0.3399346342395173,91.21,0.1219289410544736
132,133,0.4253905818972484,0.013561012790733289,85.90000000000002,0.4020779360604906,91.19,0.23551362310207571
133,134,0.4258487518364804,0.013602322431933985,85.86666666666667,0.3793268892247038,91.19,0.26166135875720803
134,135,0.4263082028230538,0.013609625045598796,85.75,0.4600724580614129,91.14333333333333,0.2531578339472981
135,136,0.4267474375241223,0.013607998278562957,85.88333333333333,0.4731689855526195,91.12666666666667,0.14055445761538407
136,137,0.4271781049761358,0.01361037933089608,85.91666666666667,0.18856180831641536,91.13666666666667,0.26662499674428186
137,138,0.4276042541965357,0.013615380814837385,85.71666666666668,0.3399346342395238,91.12333333333333,0.19754043186705647
138,139,0.42805228820098495,0.013608532855950664,85.88333333333333,0.3091206165165258,91.25333333333333,0.26081070189357813
139,140,0.42851446128781223,0.013632308446780768,85.75,0.5492419017761354,91.09666666666665,0.23213980461973505
140,141,0.4289625015852025,0.013678063276335356,85.96666666666668,0.45154057280480575,91.14333333333333,0.1800617178142572
141,142,0.42940571154809914,0.013710040696887542,85.76666666666667,0.5572751165766804,91.11666666666667,0.22895899681432472
142,143,0.4298796741016262,0.013738739288129595,85.96666666666668,0.7168604389202194,91.15666666666665,0.2694851057521017
143,144,0.43033925629748043,0.013754102677811218,86.14999999999999,0.7082843120291927,91.14333333333333,0.32273139846559273
144,145,0.43081396231959607,0.013807745176981035,86.15000000000002,0.7483314773547874,91.3,0.4089824772122429
145,146,0.431281839815062,0.013891261065714876,85.91666666666667,0.8249579113843055,91.15333333333335,0.28767265347188675
146,147,0.431749071176621,0.013954203882573776,86.0,0.86023252670426,91.22666666666667,0.316473625371142
147,148,0.4322237370921118,0.014060869197333238,86.38333333333334,0.9030811456096,91.16333333333334,0.24944382578493296
148,149,0.4327008817609001,0.014134653547042821,86.06666666666666,0.8178562764256864,91.02,0.24055491403558188
149,150,0.4331935797817568,0.01424431262287508,86.25,0.8727351641057397,91.13333333333333,0.2538153309440177


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_2_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00023913338968413334,1.5050696336169657e-05,75.9,2.6770630673681746,68.88000000000001,3.215161996955463
1,2,0.0005551345438016333,3.5760519557183295e-06,78.96666666666665,0.978377341429276,77.70333333333333,0.17987650084309145
2,3,0.0008773127808495001,2.1569397687378772e-05,80.06666666666668,1.0077477638554004,79.14999999999999,0.220907220343748
3,4,0.0012310707236422667,3.9876225050014624e-05,81.36666666666667,0.2718251071716661,79.81333333333333,0.37061510432732575
4,5,0.001603849118793333,4.322400621862388e-05,80.25,1.6391054470859054,80.45666666666666,0.3226280968683434
5,6,0.0019851892716701,2.9544675188053915e-05,81.14999999999999,0.3488074922742703,80.78666666666668,0.2503774927761854
6,7,0.0023763326939528332,2.1734107026237084e-05,81.83333333333333,0.5720334100576804,81.22,0.10677078252031715
7,8,0.0027823937923509667,4.185852636199518e-05,81.71666666666665,0.9800793618659428,81.46000000000001,0.05354126134736687
8,9,0.0032020547695154997,4.5127748553864276e-05,82.88333333333333,0.6328945848682553,81.65,0.18384776310850262
9,10,0.003643939416028266,5.520403186520364e-05,82.93333333333334,0.6786424357167465,81.72333333333333,0.08013876853447618
10,11,0.004099312430441233,6.458917235631658e-05,82.68333333333332,0.7982620009885394,82.08,0.2535087112244165
11,12,0.004562395109630333,6.53042977464103e-05,81.55,0.7082843120291891,82.19666666666667,0.16819301082057206
12,13,0.005041292541558767,5.8806787370429157e-05,83.38333333333334,0.2054804667656324,82.12,0.035590260840109265
13,14,0.00553191251567,5.5080394293570404e-05,83.1,0.43011626335213055,82.39666666666666,0.11264496832476824
14,15,0.006030777336554933,4.3185345742252205e-05,82.86666666666666,0.7039570693980975,82.46666666666667,0.07760297817881777
15,16,0.006559261815344267,4.3101641521339034e-05,83.33333333333333,1.01351971970072,82.61666666666667,0.1892675942210476
16,17,0.0070893183855066004,5.440473957821668e-05,82.66666666666667,1.1242281302693369,82.79,0.152534149181964
17,18,0.0076249697316665005,6.528046449875809e-05,83.64999999999999,0.6570134448142375,82.92,0.30342489460601113
18,19,0.008194053475461,6.881289516234547e-05,83.26666666666667,0.15456030825826214,82.91000000000001,0.3203123475609382
19,20,0.008764700911190334,7.699952964323637e-05,83.56666666666666,1.0819221578078344,83.05666666666667,0.2080598204576989
20,21,0.0093583235560111,8.186295639226757e-05,82.86666666666666,0.8576453553512381,83.13333333333334,0.29101355447622784
21,22,0.009957437836768368,8.337364639172724e-05,84.0,0.6013872850889533,83.36,0.1564182427553331
22,23,0.010558459731359798,8.710840912039115e-05,84.0,0.38944404818492867,83.41,0.16970562748477783
23,24,0.011165130964988433,8.85032933191065e-05,84.43333333333332,0.3793268892247065,83.51333333333334,0.09463379711052414
24,25,0.011787903056477499,9.765291322584621e-05,82.8,2.311925604339377,83.66,0.23252240035460503
25,26,0.012426102183771466,0.00011457994752587738,83.98333333333333,0.27788886667555296,83.55,0.10801234497346478
26,27,0.0130810094650621,0.00011261339354210929,84.7,0.3937003937005856,83.72000000000001,0.19200694431885934
27,28,0.013742184321434966,0.00011655688068892455,84.63333333333334,0.7191816336797137,83.64333333333333,0.08730533902472819
28,29,0.014399632948018668,0.0001081316139788387,84.73333333333333,0.3681787005729109,83.69666666666667,0.113235251676425
29,30,0.0150686853561375,0.00010288374132886846,84.10000000000001,0.6819090848492895,83.80333333333334,0.20853989759489008
30,31,0.015754752548785268,0.00010193700885305412,83.53333333333332,0.8488554385497918,83.91666666666667,0.2786076492528899
31,32,0.016455546637666334,9.756170794579638e-05,85.2,0.34880749227427577,83.91333333333334,0.2610661899893484
32,33,0.0171618823699721,9.378024658498823e-05,83.81666666666668,0.16996731711975635,84.05333333333334,0.30444849956748243
33,34,0.017866020588411802,7.992306121720382e-05,83.10000000000001,0.8553751613570889,83.96,0.07483314773548166
34,35,0.018581209299366064,9.782968084992383e-05,84.11666666666666,1.1286668635558006,84.08999999999999,0.08164965809277376
35,36,0.019312700916926998,9.70635014208784e-05,85.06666666666666,0.4403281604540959,84.29666666666667,0.35122009560325285
36,37,0.020051271766628267,0.00010313185480350416,85.5,0.21602468994692955,84.37666666666668,0.17613126418163436
37,38,0.0208238059348871,0.0001018057296802633,83.95,1.435270009440732,84.30666666666666,0.11728408057172648
38,39,0.021573230487106368,6.908982556641276e-05,84.9,0.5492419017761337,84.45666666666666,0.2753583523741809
39,40,0.022353583612202733,5.435556415351389e-05,84.31666666666666,0.6908127258687594,84.58999999999999,0.32893768406796975
40,41,0.023135154264110964,4.860894664405271e-05,84.11666666666667,1.581314502417388,84.49333333333334,0.1677961726487115
41,42,0.02392590013979867,4.616264308559027e-05,85.31666666666668,0.6536223850375839,84.64999999999999,0.3432200460346117
42,43,0.02471870059425507,4.244396534199409e-05,83.28333333333335,1.0842303978193715,84.73,0.26695817400234845
43,44,0.0255338537579609,3.897543879789202e-05,84.48333333333333,1.1897712198383215,84.71,0.2099206199177881
44,45,0.026361707157971332,5.086429830383478e-05,84.75,0.954812372493503,84.74333333333334,0.25420901286583725
45,46,0.027180311688616333,5.603838728059884e-05,84.33333333333333,0.6510674994874854,84.97000000000001,0.13441230102437482
46,47,0.02801390327890507,4.8364116684119316e-05,84.85000000000001,0.6570134448142375,84.99333333333334,0.05436502143433473
47,48,0.02884895603593843,5.833643880999293e-05,85.31666666666668,0.4365266951236254,84.80333333333334,0.1751824445796112
48,49,0.02969308515437193,8.773340042914355e-05,84.98333333333333,0.9646530752325168,84.91666666666667,0.0736357401145731
49,50,0.030531815644533,0.00011314920603871453,84.08333333333333,0.732954447576534,85.16,0.04898979485566542
50,51,0.030617682101371068,0.00011394005303765983,85.58333333333333,0.3880148908941007,85.09333333333335,0.15173075568987932
51,52,0.03070291910193777,0.00011444154099164407,85.36666666666667,0.06236095644623388,85.17999999999999,0.11430952132988542
52,53,0.030788457779443435,0.00011553503047898012,85.26666666666667,0.1433720877840472,85.13333333333334,0.13695092389449745
53,54,0.0308739772656895,0.00011642346580866377,85.38333333333333,0.3091206165165233,85.18333333333332,0.09177266598624013
54,55,0.030959286129780467,0.00011706696406798005,85.41666666666667,0.28674417556808884,85.24666666666667,0.06944222218666626
55,56,0.031044340767595668,0.0001176724918252009,85.68333333333334,0.3681787005729109,85.20333333333333,0.12472191289246395
56,57,0.031129133554689065,0.0001181610254457043,85.36666666666667,0.3423773097362399,85.17666666666666,0.19955506062794434
57,58,0.031214557511990603,0.00011872893284002474,85.13333333333334,0.3472111109333254,85.18333333333334,0.21234144411510483
58,59,0.031299100225542394,0.00011943222443247909,85.16666666666667,0.1312334645668693,85.23,0.13589211407092916
59,60,0.031384443383608164,0.00012052778969821191,85.39999999999999,0.17795130420051838,85.23666666666666,0.22425184255405417
60,61,0.03146978224970787,0.00012180474784608886,85.38333333333333,0.2867441755680883,85.25999999999999,0.2192411153654053
61,62,0.0315550858514949,0.00012329880889400138,85.45,0.21602468994692736,85.33,0.12192894105448021
62,63,0.0316400064134324,0.00012420021811935148,85.36666666666666,0.08498365855987956,85.31333333333333,0.19396448701301067
63,64,0.03172543131143463,0.00012472842199821058,85.18333333333334,0.41298372311213216,85.34333333333332,0.2269116323349
64,65,0.031810955906851034,0.00012542532517989413,85.58333333333333,0.08498365855988142,85.27333333333334,0.14727148022916892
65,66,0.03189689187850873,0.00012785794626232,85.56666666666668,0.30092450142113025,85.23,0.2127596452964375
66,67,0.031982300433514695,0.0001296710861366086,85.65000000000002,0.28577380332470526,85.27333333333334,0.2295406040091577
67,68,0.03206865251139274,0.0001314312690665836,85.51666666666667,0.44969125210773586,85.28333333333332,0.1883849486792658
68,69,0.0321546275399171,0.0001323950304910473,85.51666666666667,0.5792715732327613,85.35000000000001,0.19200694431886203
69,70,0.03224077277904413,0.0001339416698916376,85.61666666666667,0.34721111093333135,85.41333333333334,0.16659998666133363
70,71,0.03232538075619143,0.0001363325164829687,85.51666666666667,0.39228674319799467,85.33666666666666,0.25420901286583725
71,72,0.03241066080780327,0.00013921024238017332,85.51666666666667,0.3771236166328307,85.29333333333334,0.2671246067953206
72,73,0.03249568904403513,0.00014265620755493733,85.41666666666667,0.377123616632824,85.30666666666666,0.2745096638655098
73,74,0.032580518861516694,0.00014581926055357497,85.33333333333333,0.38801489089408925,85.34333333333332,0.2425329301810866
74,75,0.0326661008799223,0.00014888431846896323,85.46666666666665,0.36590830666833507,85.29333333333334,0.26836956277160356
75,76,0.03275171457019407,0.00015185830601394874,85.38333333333333,0.6355225321645864,85.29333333333334,0.2445858177045865
76,77,0.032837587743290535,0.00015474869685581444,85.48333333333335,0.29533408577782577,85.33666666666666,0.28581268146968136
77,78,0.032923766617438566,0.00015807849711567496,85.39999999999999,0.38944404818493233,85.28333333333333,0.27776888874665917
78,79,0.03300990415616507,0.0001609767782075018,85.39999999999999,0.24832774042918823,85.33333333333333,0.2085398975948905
79,80,0.03309626739212157,0.0001632061108976948,85.45,0.17795130420051838,85.41666666666667,0.18696404883173448
80,81,0.03318219100919613,0.00016588812606311293,85.60000000000001,0.575905084772363,85.41666666666667,0.22305953365762132
81,82,0.033269659543628094,0.00016872989192006128,85.46666666666665,0.18408935028645546,85.38333333333333,0.26948510575210183
82,83,0.0333568022940668,0.00017154102050406537,85.23333333333333,0.2624669291337254,85.36666666666667,0.18061622912191957
83,84,0.03344465913698374,0.00017449610862626516,85.45,0.34880749227427577,85.40666666666665,0.11556623882240367
84,85,0.03353281101021604,0.00017793512800902845,85.5,0.6284902544988265,85.57,0.16309506430300708
85,86,0.033621155108678934,0.0001817031756993518,85.76666666666667,0.39228674319799567,85.46333333333332,0.17556258776351713
86,87,0.03370965494670173,0.000185111809428537,85.53333333333335,0.5038738819276994,85.45,0.1606237840420847
87,88,0.033799168085749336,0.00018852222807162386,85.44999999999999,0.6819090848492947,85.42333333333333,0.3022508156408421
88,89,0.03388751460151337,0.00019191625002806483,85.39999999999999,0.6013872850889584,85.34333333333332,0.19154343864744655
89,90,0.033977005761290736,0.00019492366644092052,85.31666666666666,0.2624669291337254,85.30333333333333,0.15412837362262047
90,91,0.03406678907820457,0.00019817159500576945,85.5,0.5759050847723683,85.31666666666666,0.17249798710580871
91,92,0.03415670174621957,0.00020119731043839712,85.46666666666665,0.3965125751123441,85.32333333333334,0.1677961726487115
92,93,0.0342464713348333,0.00020492835815192476,85.41666666666667,0.16499158227685792,85.37666666666667,0.12970050972229402
93,94,0.034336450306985594,0.00020851681294866076,85.28333333333335,0.16996731711976285,85.39,0.27796882319186006
94,95,0.03442616472565916,0.00021154095367948713,85.58333333333333,0.4731689855526128,85.33999999999999,0.2021550560007445
95,96,0.03451593429073364,0.00021415262389985255,85.51666666666667,0.4109609335312709,85.39333333333333,0.12498888839502151
96,97,0.03460542124562407,0.0002175507219443752,85.45,0.6819090848492957,85.33999999999999,0.23036203390894766
97,98,0.0346953275129731,0.00022002077504433405,85.59999999999998,0.3937003937005946,85.33333333333333,0.2379542439676624
98,99,0.0347850303648841,0.00022236988085211888,85.43333333333334,0.5436502143433388,85.35333333333334,0.1774510887227521
99,100,0.034874798903780764,0.00022446604012068077,85.61666666666667,0.5038738819276994,85.39333333333333,0.20757863302587004
100,101,0.03488371278920074,0.00022471499724807325,85.5,0.40207793606049996,85.39666666666665,0.18838494867926578
101,102,0.0348926752888741,0.0002249338365921504,85.41666666666667,0.31710495984068027,85.42999999999999,0.16268579122549842
102,103,0.0349016327264314,0.0002251640129610685,85.38333333333333,0.2624669291337253,85.41000000000001,0.1564182427553331
103,104,0.034910562014097334,0.00022535444632190528,85.43333333333334,0.37932688922470403,85.48333333333333,0.15326085243430324
104,105,0.0349194465826563,0.00022555140701860428,85.40000000000002,0.3559026084010474,85.41666666666667,0.17987650084309287
105,106,0.034928365115558434,0.00022576646045767383,85.48333333333335,0.3118047822311631,85.42666666666666,0.16519348924485217
106,107,0.0349372881650226,0.00022599528697706724,85.48333333333335,0.4714045207910317,85.44,0.18184242262647837
107,108,0.0349461711507572,0.0002262381932433115,85.45,0.4949747468305834,85.49000000000001,0.2177154105707761
108,109,0.03495505885869946,0.00022647812956138173,85.41666666666667,0.3793268892247038,85.42999999999999,0.20314198646923842
109,110,0.034963958654515334,0.000226690560457682,85.45,0.4966554808583803,85.52,0.1981581859693554
110,111,0.03497285829856697,0.00022692297565001578,85.48333333333335,0.47842333648024765,85.48666666666668,0.2075786330258693
111,112,0.034981782198952996,0.00022713634601317912,85.41666666666667,0.44783429475148817,85.46666666666665,0.24553795814270574
112,113,0.03499068119083087,0.00022734324885082297,85.46666666666668,0.41298372311213216,85.46666666666665,0.17931970208416825
113,114,0.03499963498111593,0.00022756483840186915,85.41666666666667,0.3793268892247038,85.46999999999998,0.17720045146669353
114,115,0.0350085818814849,0.00022778195199272305,85.39999999999999,0.4262237284181471,85.42666666666666,0.1948218559493672
115,116,0.035017518711426665,0.00022797637760194834,85.40000000000002,0.3559026084010474,85.42333333333333,0.13912424503139223
116,117,0.03502645186878984,0.00022816629321243661,85.45,0.3188521078284851,85.41333333333334,0.1819035153285658
117,118,0.03503540186178136,0.00022836345575286327,85.39999999999999,0.3240370349203987,85.41000000000001,0.1471960144387955
118,119,0.03504440536309727,0.00022852114086213468,85.40000000000002,0.3188521078284851,85.43333333333334,0.23213980461973335
119,120,0.03505342794360086,0.00022863089233699624,85.38333333333333,0.2248456260538679,85.41000000000001,0.20116328359485983
120,121,0.035062441578767,0.0002287224203896257,85.43333333333334,0.29533408577782577,85.37666666666667,0.2023747898221388
121,122,0.035071440845920634,0.00022886744215937845,85.35000000000001,0.21602468994692955,85.39666666666666,0.2040152499746561
122,123,0.035080474353442366,0.00022898519067446134,85.35000000000001,0.1471960144387955,85.44333333333333,0.19136933459209457
123,124,0.03508948378935459,0.00022910417816868664,85.56666666666668,0.37932688922469715,85.48,0.13735598518690795
124,125,0.035098491957124105,0.0002292076837066204,85.58333333333333,0.4027681991198201,85.44,0.19200694431885934
125,126,0.03510750203597263,0.00022927098685530606,85.48333333333335,0.30092450142113025,85.44666666666666,0.16659998666133363
126,127,0.035116528637450864,0.00022934773904613288,85.45,0.28577380332470775,85.42666666666666,0.15923427883328678
127,128,0.0351255660269997,0.0002294021734741221,85.44999999999999,0.1870828693386991,85.44333333333334,0.15326085243430004
128,129,0.0351345904474019,0.00022944382313042747,85.45,0.2121320343559656,85.44333333333334,0.1545603082582596
129,130,0.035143618237941494,0.00022951850657973262,85.39999999999999,0.21602468994692955,85.41666666666667,0.1433720877840417
130,131,0.035152653786094834,0.00022961048640707927,85.38333333333333,0.06236095644623388,85.39666666666666,0.15542057635832826
131,132,0.0351617080446906,0.00022969033097907632,85.38333333333333,0.2094967514996098,85.41000000000001,0.15121728296285195
132,133,0.035170716813027365,0.00022973592646405655,85.36666666666667,0.23921166824012166,85.44,0.12328828005937806
133,134,0.0351797227586777,0.00022981009919470106,85.46666666666665,0.37932688922469987,85.48666666666666,0.16438437341250792
134,135,0.03518876633411703,0.00022988944417134838,85.43333333333332,0.1433720877840417,85.44999999999999,0.1256980508997637
135,136,0.035197799224430636,0.0002299453252878207,85.51666666666667,0.16996731711975635,85.39999999999999,0.1314026889628463
136,137,0.03520686502919796,0.00023000039654486021,85.43333333333334,0.20548046676563317,85.40333333333335,0.18926759422104825
137,138,0.035215925417170835,0.00023007460471057424,85.46666666666665,0.20138409955990869,85.42666666666666,0.154344492037203
138,139,0.0352250338927758,0.00023017007049001123,85.34999999999998,0.17795130420051838,85.39999999999999,0.19304576314093028
139,140,0.03523416793400603,0.00023023327816570967,85.39999999999999,0.04082482904638398,85.42999999999999,0.17568911937472864
140,141,0.03524319794187016,0.00023031040208818307,85.41666666666667,0.13123346456686028,85.40666666666668,0.1510702559149973
141,142,0.035252251476194665,0.0002303713037523942,85.41666666666667,0.04714045207910049,85.39666666666666,0.17133463034528743
142,143,0.035261370008103664,0.00023043439946989172,85.51666666666667,0.1433720877840417,85.39333333333333,0.15326085243430324
143,144,0.035270470508522396,0.0002304826684112254,85.44999999999999,0.04082482904638978,85.39333333333333,0.1936204764194338
144,145,0.035279523273857666,0.0002305437294842017,85.43333333333332,0.16499158227686414,85.40666666666668,0.20005554784165247
145,146,0.0352885862638348,0.00023058853551356575,85.43333333333334,0.06236095644622881,85.42999999999999,0.2192411153654053
146,147,0.035297650826012,0.00023063185625570804,85.28333333333332,0.08498365855987491,85.39,0.15513435037626608
147,148,0.03530670463538643,0.0002306633284498646,85.43333333333332,0.20138409955990474,85.40666666666665,0.17745108872275112
148,149,0.03531575764256744,0.00023070230949773823,85.56666666666666,0.12472191289246903,85.43666666666667,0.19154343864744994
149,150,0.0353248368484524,0.00023076470719415754,85.45,0.17795130420051838,85.38999999999999,0.18991226044325202


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_2_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0001110056334688101,9.282385798380749e-06,75.46666666666668,0.5835713800003839,68.60000000000001,1.6444654653311088
1,2,0.0002450711331189,1.1551589753981058e-05,79.7,0.1080123449734582,76.52,0.295296461204667
2,3,0.0004335551356585,2.1938564671422436e-05,79.78333333333335,0.3423773097362362,77.97333333333334,0.2739018477889912
3,4,0.0006413701391979,1.7788907126960397e-05,79.93333333333334,0.2953340857778191,78.80333333333334,0.3141478774222239
4,5,0.0008735168538071667,3.300575503238271e-05,80.13333333333333,0.5104464277037827,79.11333333333334,0.3103045099396562
5,6,0.0011076317584229,4.2817389203068584e-05,80.56666666666668,0.4731689855526153,79.56666666666666,0.20885933597094278
6,7,0.0013733027087602667,5.146131491230602e-05,81.06666666666666,0.455216676124916,79.83666666666666,0.09030811456095979
7,8,0.0016498772126996334,5.961583794185694e-05,80.68333333333334,1.0926522268722485,80.32666666666667,0.2524986248587401
8,9,0.0019320727731249332,6.646940804974172e-05,81.11666666666666,0.6141841924229412,80.49666666666667,0.247835070605879
9,10,0.0022308209784796,7.890392049023426e-05,81.38333333333334,0.16499158227685842,80.81333333333335,0.24689178916188625
10,11,0.0025460255649859,8.878373757134568e-05,82.01666666666667,0.39228674319799467,80.89333333333335,0.1433720877840417
11,12,0.0028683907319354,9.293217820457539e-05,82.46666666666667,0.28674417556808884,81.24,0.2940521495698828
12,13,0.0032082842220661333,0.0001008905227049138,82.53333333333333,0.023570226039550245,81.51666666666667,0.247835070605879
13,14,0.0035591239214454,0.0001077299423789631,81.06666666666666,1.5200511687293796,81.52666666666666,0.33089105289942083
14,15,0.003925428308014799,0.00012601947219681493,82.3,0.5612486080160934,81.96333333333334,0.20072092289766666
15,16,0.0043104428843384335,0.0001445321469197732,82.35000000000001,0.21602468994692955,82.03333333333333,0.2651205176686435
16,17,0.0046916930905437,0.0001604363166749028,81.99999999999999,0.5522680508593604,82.03666666666668,0.15326085243430004
17,18,0.005083139566082366,0.000166431374364689,82.83333333333333,0.3922867431980009,82.35000000000001,0.1657307052620769
18,19,0.005496780428254733,0.00018216095624210292,83.41666666666667,0.3704351795148769,82.40333333333334,0.3727674282385166
19,20,0.0059129973780656,0.0001958675146945998,82.81666666666666,0.48705463987341174,82.67,0.13735598518690795
20,21,0.006344237644705032,0.00022620672139433946,83.5,0.33416562759605717,82.77333333333333,0.29032548783888656
21,22,0.006804185190302334,0.00023637307551164572,83.28333333333332,0.7575545451575707,82.91,0.2449489742783155
22,23,0.0072692283921812,0.0002535271991103999,83.3,0.10801234497346039,83.06666666666666,0.316473625371142
23,24,0.0077390621131423675,0.00028045764003913027,83.18333333333332,1.2886254520051816,83.26333333333334,0.25824191930995904
24,25,0.008222892284784468,0.00029493656150536606,84.21666666666665,0.22484562605386618,83.29666666666667,0.22171052197754795
25,26,0.0087257772287406,0.0003170022887972841,82.86666666666666,1.4584999904772749,83.48333333333333,0.3156298817004182
26,27,0.009234100546672766,0.0003386708015045684,83.61666666666667,0.6599663291074475,83.61,0.32659863237108927
27,28,0.0097518481395925,0.0003591770668586305,83.76666666666667,0.7214953607304483,83.58999999999999,0.15641824275533037
28,29,0.010283858425441767,0.0003771807241076313,83.31666666666668,1.4704496666741855,83.49666666666667,0.1732692189115589
29,30,0.010834400410359935,0.0003949786927057168,83.26666666666667,0.5169354139756953,83.62333333333333,0.21638443156156525
30,31,0.011391752375292434,0.0004183768615666261,82.85000000000001,1.4838014242703315,83.75333333333333,0.27884683171152586
31,32,0.011956317301350633,0.00043648137695188264,83.01666666666667,1.1440668201153665,83.77999999999999,0.20607442021431796
32,33,0.012518333214115933,0.0004558403977139634,84.86666666666666,0.5557777333511014,83.86333333333333,0.20072092289765997
33,34,0.013098207129203766,0.0004813711794002642,84.11666666666666,0.4089281382128435,83.76333333333334,0.10656244908763822
34,35,0.0136938474764572,0.0004978027515728999,84.66666666666667,0.5201495511442354,83.84,0.18457157599876117
35,36,0.014302275645036765,0.0005196353509654353,83.8,0.7449832212875647,83.96,0.10198039027185957
36,37,0.014908693939260233,0.0005423576135724492,84.53333333333335,0.20138409955991143,84.02333333333333,0.21853044537444777
37,38,0.015528537218914298,0.0005675358039927149,84.38333333333334,0.35197853469905194,84.08333333333333,0.2503774927761847
38,39,0.016144041339379998,0.0005756737580604912,84.91666666666667,0.30092450142113025,84.32333333333334,0.16110727964792615
39,40,0.016770411498735534,0.0005859288997614645,84.5,0.6096447052723987,84.14666666666666,0.16739839372653137
40,41,0.017408199721440597,0.0005872807617584362,84.11666666666666,0.5169354139756939,84.34666666666666,0.3249957264676267
41,42,0.018067339614516332,0.0006037954393596749,84.64999999999999,0.17795130420052505,84.32333333333334,0.2824102610663378
42,43,0.018744414454107235,0.0005969234630541605,84.60000000000001,0.6867799259345466,84.50333333333334,0.17820088539498471
43,44,0.019439163134604132,0.0005979598843847761,84.11666666666666,0.4365266951236254,84.52,0.2691963347942665
44,45,0.02013699282277567,0.0006045291373635866,84.35000000000001,0.7118052168020909,84.38333333333334,0.19669491322575855
45,46,0.0208255873027573,0.0006136089505665019,84.93333333333334,0.4403281604540959,84.43666666666667,0.12552113589174907
46,47,0.021523731860810566,0.0006326222084677712,84.91666666666667,0.26246692913372954,84.60333333333334,0.018856180831644215
47,48,0.022225714800342997,0.0006621364502389942,83.88333333333334,1.1447949840716272,84.58333333333333,0.0974109279746828
48,49,0.022957687121720135,0.0006791673743327038,84.24999999999999,0.12247448713915775,84.55666666666667,0.03858612300930085
49,50,0.023717475610706,0.000696729596627535,84.61666666666666,0.4006938426723742,84.56666666666666,0.13021349989749806
50,51,0.023793270993295496,0.0006984191597758938,84.58333333333333,0.43652669512362574,84.82,0.08524474568362919
51,52,0.023869124399964203,0.0006996485615599256,84.35,0.4636809247747854,84.82333333333334,0.11145502331533637
52,53,0.02394494769187447,0.0007013804363788554,84.8,0.6337717780610502,84.86,0.0898146239020494
53,54,0.024020918673305334,0.0007026638273600434,84.58333333333333,0.39651257511234556,84.83,0.07874007874011688
54,55,0.024096904576181733,0.0007043487242133146,84.60000000000001,0.4262237284181498,84.85333333333334,0.09877021593352273
55,56,0.024173050171214235,0.0007054726112456881,84.93333333333334,0.43269183285823737,84.86333333333334,0.11671427600007114
56,57,0.024248838934231368,0.0007074481064864828,84.55,0.3488074922742703,84.85000000000001,0.14165686240584008
57,58,0.0243249477364392,0.0007084863226860044,84.81666666666666,0.2718251071716641,84.81,0.1512172829628529
58,59,0.024401544966388165,0.0007103866114120381,84.83333333333333,0.23570226039551584,84.91333333333334,0.06548960901462109
59,60,0.024477590657748297,0.0007121460748862943,84.80000000000001,0.10801234497346039,84.83666666666666,0.09672412085697533
60,61,0.024553179582791896,0.0007140350747302175,84.55,0.14142135623730814,84.90333333333335,0.16418147141366365
61,62,0.02462961230140433,0.0007159434019542271,84.56666666666668,0.23213980461973505,84.77,0.15769168230019665
62,63,0.024706279155757068,0.0007177631893912958,84.63333333333334,0.16499158227686414,84.87,0.14236104336041577
63,64,0.02478335850018883,0.0007202637059285224,84.56666666666666,0.2248456260538679,84.79,0.0989949493661137
64,65,0.024859974077800634,0.0007227612042580071,84.8,0.24832774042919203,84.85000000000001,0.1435270009440721
65,66,0.024936683201933166,0.0007254803660148281,84.75,0.294392028877591,84.78333333333333,0.088065632090823
66,67,0.0250132601475621,0.000727511677135656,84.68333333333334,0.27182510717166897,84.84666666666668,0.10656244908763822
67,68,0.025089919695254367,0.0007300266252799258,84.75,0.28577380332470526,84.83,0.15577761927397477
68,69,0.025166785364888002,0.0007320019416737868,84.71666666666668,0.30912061651652584,84.83333333333334,0.14522013940527695
69,70,0.025243266647696133,0.0007345453512793527,84.56666666666666,0.2592724864350661,84.85333333333334,0.16006942938057264
70,71,0.02532016697151827,0.0007368694705602144,84.71666666666665,0.347211110933332,84.91333333333334,0.07318166133366749
71,72,0.025396508697638667,0.0007390159788887298,84.51666666666667,0.06236095644622881,84.95666666666666,0.10780641085863721
72,73,0.025473577205685632,0.0007417429243713388,84.51666666666667,0.2054804667656324,84.96333333333332,0.12498888839501798
73,74,0.025551089266335734,0.0007452306861915153,84.73333333333333,0.23213980461973333,84.92666666666668,0.08055363982396778
74,75,0.025628756008783865,0.0007483866764291036,84.51666666666667,0.18856180831641536,84.93333333333334,0.11085526098877703
75,76,0.025706743212742966,0.0007508853847836927,84.56666666666668,0.08498365855987956,84.92666666666666,0.13072447700752018
76,77,0.025783954415960833,0.000754673110105552,84.81666666666666,0.28963578661638073,84.99666666666667,0.11440668201153581
77,78,0.025861935420321402,0.0007579553720388674,84.60000000000001,0.2041241452319315,84.92333333333333,0.030912061651654877
78,79,0.025939403415731335,0.0007608007781389755,84.71666666666667,0.3423773097362362,84.88666666666667,0.14079141387962033
79,80,0.026017606804017268,0.0007638089045402092,84.7,0.12247448713916355,84.93666666666667,0.12036980056845212
80,81,0.026094871938889264,0.0007669130889245978,84.55,0.04082482904638398,85.01,0.1104536101718768
81,82,0.026173034654954835,0.0007692870038800658,84.75,0.29439202887759586,84.98666666666666,0.16418147141366204
82,83,0.026250814002299668,0.0007715850213048363,84.60000000000001,0.10801234497346478,84.97666666666666,0.1167142760000775
83,84,0.02632837822266153,0.0007748374083181878,84.73333333333333,0.249443825784933,84.92333333333335,0.12119772641798313
84,85,0.026406297263447537,0.0007783727882894132,84.81666666666666,0.15456030825826367,84.97,0.10230672835481873
85,86,0.02648425801577467,0.0007813635073595187,84.63333333333334,0.49046463231874,85.01,0.028284271247462973
86,87,0.026562824431359638,0.0007842707021403404,84.93333333333334,0.023570226039556944,85.04333333333334,0.15839472494022674
87,88,0.026640761517865402,0.0007864544082678103,84.75,0.22730302828309612,85.02999999999999,0.17907168024750775
88,89,0.02671897492073,0.000789003933089341,84.83333333333333,0.1545603082582596,85.08333333333333,0.15282524515129897
89,90,0.026796769232876567,0.0007915243567814932,84.85000000000001,0.10801234497346258,85.02999999999999,0.16391054470858998
90,91,0.026874310931727,0.0007940144306859292,84.88333333333333,0.26562295750848924,85.07000000000001,0.23280893453645923
91,92,0.026952189786212,0.0007962990806415431,84.95,0.32403703492039215,85.08,0.19595917942265006
92,93,0.027030262197953736,0.0007979885663599095,84.7,0.07071067811865743,85.05666666666666,0.12364824660660471
93,94,0.027108667295849334,0.0008001514922418529,84.78333333333332,0.5071708018234329,85.10000000000001,0.07483314773548166
94,95,0.027186956356334335,0.0008012779423708034,84.81666666666666,0.18856180831641536,85.06333333333333,0.10656244908764075
95,96,0.027264960326678505,0.0008027801012629616,85.0,0.18708286933869783,84.97666666666667,0.12657891697365356
96,97,0.027344250509742467,0.0008045697593742927,84.95,0.3240370349203877,85.02333333333333,0.1249888883950138
97,98,0.027422928149362435,0.0008065973205567253,84.89999999999999,0.24832774042918823,85.05999999999999,0.08640987597877181
98,99,0.027502442643587966,0.0008083255590515258,85.0,0.34880749227427577,85.08666666666666,0.17518244457960733
99,100,0.027582205428370237,0.0008103380808589463,84.64999999999999,0.24832774042919203,85.03333333333335,0.06128258770283069
100,101,0.027590174192517334,0.0008105419512489339,84.91666666666667,0.2656229575084896,85.15333333333332,0.08576453553512724
101,102,0.027598088402562365,0.0008107623638368025,84.98333333333335,0.3399346342395173,85.09333333333332,0.08730533902472186
102,103,0.0276059520438086,0.0008110412530992066,84.96666666666667,0.32744804507314623,85.07333333333334,0.17307673314329564
103,104,0.02761388112918747,0.0008112401301321556,84.88333333333333,0.3880148908941007,85.09333333333335,0.10498677165349399
104,105,0.02762184707497563,0.0008114236006915944,84.78333333333332,0.39651257511234417,85.05333333333333,0.1357284871433476
105,106,0.027629869116662834,0.0008116014080817292,84.88333333333334,0.28674417556808834,85.06666666666668,0.11897712198382866
106,107,0.027637858313897767,0.0008117954137797506,84.86666666666666,0.28674417556808834,85.08333333333333,0.1461354014452142
107,108,0.0276458442177044,0.0008120218963251339,84.78333333333335,0.2896357866163818,85.10000000000001,0.07483314773548166
108,109,0.02765381534443823,0.0008121833718940551,84.81666666666666,0.30092450142113236,85.08333333333333,0.10402991022884424
109,110,0.027661767451518465,0.0008123706355670935,84.75,0.24832774042919203,85.12333333333333,0.1167142760000775
110,111,0.027669742486354763,0.0008125568997673495,84.75,0.2041241452319315,85.12,0.12961481396815555
111,112,0.0276777548143794,0.0008127346594384491,84.71666666666665,0.19293061504649933,85.08999999999999,0.1023067283548127
112,113,0.027685763747893805,0.0008128933024350571,84.71666666666667,0.2094967514996083,85.01333333333334,0.08339997335464411
113,114,0.027693782187056232,0.0008130612988394628,84.83333333333333,0.23921166824012166,85.06,0.14899664425751236
114,115,0.027701822668641365,0.0008131902878661562,84.81666666666666,0.2624669291337254,85.06333333333333,0.13424687043734915
115,116,0.02770980469753757,0.0008133477234387419,84.83333333333333,0.23921166824012166,85.10333333333332,0.09392668535737078
116,117,0.027717765912482362,0.0008135187359813925,84.73333333333333,0.28674417556808834,85.06666666666668,0.10338708279513856
117,118,0.0277256944264814,0.000813731890309613,84.83333333333333,0.3472111109333313,85.02666666666666,0.14290634073483777
118,119,0.027733596226081167,0.0008139193714305385,84.91666666666667,0.428822677675625,85.05666666666667,0.11025223605693991
119,120,0.02774150253744287,0.0008140914907982202,84.94999999999999,0.44907311951025275,85.08666666666666,0.13888444437333253
120,121,0.027749414514490967,0.0008142804030996576,84.91666666666667,0.4642796092394684,85.09333333333335,0.08178562764256667
121,122,0.0277573028804725,0.0008145015488543215,84.85,0.5016638981097492,85.05666666666667,0.08013876853447618
122,123,0.02776518174873723,0.0008147259269643849,84.85,0.4708148963941864,85.09333333333333,0.09672412085697533
123,124,0.027773072447618567,0.0008149758850610954,84.85000000000001,0.3894440481849378,85.04666666666667,0.07039570693981016
124,125,0.0277809974105373,0.0008151773807559991,84.81666666666668,0.4642796092394684,85.02666666666666,0.06548960901462712
125,126,0.027788920757451235,0.0008153843104317797,84.85,0.4143267631552011,85.01666666666667,0.03091206165165488
126,127,0.027796852250229032,0.0008155983854035392,84.86666666666667,0.42491829279939874,85.02666666666666,0.07542472332656346
127,128,0.027804765983147933,0.0008157772524255601,84.83333333333333,0.26246692913372954,85.07000000000001,0.029439202887756852
128,129,0.0278127054466397,0.0008159619424617853,84.93333333333334,0.3423773097362362,85.06666666666666,0.10208928554075465
129,130,0.027820643322331463,0.0008161977366153402,84.88333333333333,0.30092450142113025,85.03333333333333,0.09285592184789333
130,131,0.0278285390335868,0.000816439713643003,84.85000000000001,0.28577380332470526,85.06333333333333,0.10624918300339124
131,132,0.027836438992657465,0.0008166439054207696,84.86666666666666,0.2718251071716661,85.05,0.09899494936611515
132,133,0.0278443872821547,0.0008168443226226727,84.7,0.10801234497346918,85.03333333333335,0.1239175353029395
133,134,0.02785232314818133,0.0008170316346293602,84.75,0.04082482904638398,85.02333333333333,0.11841546445554664
134,135,0.02786034572432547,0.0008171554615077552,84.73333333333333,0.1649915822768632,85.05666666666667,0.09392668535737078
135,136,0.027868291822667233,0.0008173381048456675,84.78333333333335,0.06236095644623388,85.07333333333332,0.08993825042154906
136,137,0.027876336043937966,0.0008175472644485105,84.78333333333333,0.08498365855987491,85.08333333333334,0.08730533902472312
137,138,0.027884391556372633,0.0008177450284997876,84.88333333333333,0.2248456260538679,85.09666666666666,0.12814921857827355
138,139,0.027892406107721302,0.0008179365711601577,84.91666666666667,0.3064129385141733,85.08333333333333,0.1053037933262079
139,140,0.027900388599045867,0.000818143579413837,84.73333333333333,0.15456030825826367,85.14,0.12247448713915775
140,141,0.02790839096662583,0.0008183649270127175,84.83333333333333,0.11785113019775792,85.07,0.05715476066494105
141,142,0.027916357733434937,0.0008185823905332537,84.85000000000001,0.21602468994692955,85.08666666666666,0.11440668201153138
142,143,0.027924328888539535,0.0008187947469610545,84.96666666666668,0.20138409955990866,85.08666666666666,0.09843215373488676
143,144,0.027932333713271296,0.0008189654638941786,84.90000000000002,0.22730302828309612,85.07000000000001,0.11518101695447383
144,145,0.027940338137317333,0.0008191387935796783,84.91666666666667,0.3064129385141733,85.10333333333334,0.127104506432918
145,146,0.027948376844972065,0.0008192823376094551,84.86666666666667,0.2718251071716661,85.12,0.11860297916438367
146,147,0.027956428473299034,0.0008194062680141668,84.86666666666667,0.16996731711975635,85.12666666666665,0.1239175353029395
147,148,0.027964475049731038,0.0008195239602418513,84.89999999999999,0.24832774042918823,85.13666666666667,0.05312459150169547
148,149,0.027972536080094434,0.0008196462606228444,84.88333333333334,0.18856180831641536,85.05666666666666,0.05312459150169577
149,150,0.0279805774233841,0.0008198009786007186,84.83333333333334,0.2248456260538679,85.11999999999999,0.09626352718796018


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_2_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.11405500135270404,0.009247234584862722,75.8,2.021138293140773,67.47333333333334,0.46521201857026634
1,2,0.15335482216897278,0.011612764009465926,67.0,2.1920310216782966,75.23,0.6465807503063042
2,3,0.1897384168487727,0.01313531732284621,69.95,11.279701532694322,76.36,0.6011655346075714
3,4,0.22184627723273762,0.015763074827560997,73.58333333333334,13.249171881878338,77.87333333333333,0.14727148022916334
4,5,0.2525271623084493,0.018115646090409648,83.43333333333334,2.731401756526408,79.17666666666666,0.5151267373720371
5,6,0.28244349267418933,0.020359435020529,80.39999999999999,4.912738543826649,80.76666666666667,0.510577015629267
6,7,0.30841536428202576,0.020712397199004355,71.53333333333335,11.739699977237725,81.20666666666666,0.6354176229501033
7,8,0.33206594389608995,0.020281016848067386,75.45,13.697140820867203,82.08999999999999,0.44181444068749
8,9,0.35567162628560606,0.023060218082697655,75.60000000000001,7.680277772754489,84.11,0.44751163858236065
9,10,0.37889696360837877,0.024782282811221804,81.5,6.741785124628838,83.62666666666667,0.5845416057808807
10,11,0.40203987111253436,0.025265814040068207,81.8,3.366254100133659,83.16000000000001,0.551180551180817
11,12,0.4218396979350858,0.02552766421128547,72.10000000000001,13.997559311060865,84.80333333333333,0.7903726266065161
12,13,0.4436702396420478,0.029266745468107345,80.83333333333333,4.117510035068388,84.56666666666668,0.3198263417682919
13,14,0.46289392158024345,0.030188083603462777,74.73333333333333,10.833307692277346,85.01666666666667,0.6812896267781863
14,15,0.4827261431509802,0.03074553300422569,81.93333333333335,5.371891866207123,86.05666666666667,0.7778745971484685
15,16,0.5017518399918649,0.03275858879843995,82.60000000000001,2.9933259094191476,86.34333333333332,0.8269757486703577
16,17,0.5195046568715793,0.03277627867866223,82.28333333333333,5.825566257645883,86.41333333333334,0.6977264666201349
17,18,0.5382478264164794,0.034637404281088045,81.68333333333334,5.220844972054062,86.81333333333333,0.5462803513052851
18,19,0.5575074296239512,0.03524342443324878,80.63333333333333,3.9501758048077957,87.24000000000001,0.7538346414610183
19,20,0.5770918064154537,0.03583027656170058,82.89999999999999,3.2782108941718016,87.78666666666668,0.5995739227892486
20,21,0.5969685535012107,0.035133320331753634,78.96666666666668,7.346692377450468,87.43333333333334,0.6966746411026853
21,22,0.6146409725793736,0.03594097415235905,77.26666666666667,10.233469054474586,88.06,0.43011626335213
22,23,0.6323629093042203,0.035830470784072685,81.10000000000001,6.328638610844092,88.32333333333332,0.1569146972792008
23,24,0.6498096484937391,0.03602049437901153,86.06666666666666,1.297647443988114,88.37333333333333,0.13474255287605078
24,25,0.6681785129157015,0.03762214768762003,83.95,2.0285462775100864,88.62333333333333,0.13274871834492954
25,26,0.6876295099212069,0.03920048298832561,86.03333333333335,1.0362861037806548,88.48,0.41287609117829005
26,27,0.7052070558317034,0.0413109033252509,83.45,2.161403864775544,88.81666666666666,0.16659998666132597
27,28,0.721687106320907,0.040631709291988484,78.21666666666667,6.87317652585437,89.14,0.11860297916437768
28,29,0.7378778494287865,0.04122826136177524,83.28333333333335,1.6331632564511798,89.82666666666667,0.419867704031745
29,30,0.7547988935177962,0.04317694767103986,84.86666666666667,3.812552367582054,88.75,0.7874007874011802
30,31,0.7742972145291276,0.04478010919989606,78.03333333333333,7.51236018542479,89.64666666666666,0.23893281249942908
31,32,0.7918523637452384,0.04494494281280421,82.34999999999998,2.313366954606782,89.36333333333334,0.5060522590492897
32,33,0.8080453768850616,0.04675833407871725,72.41666666666667,2.467905094519553,90.35666666666667,0.23584363935077962
33,34,0.8249908570652766,0.04880169461498678,85.76666666666667,1.8530755216366341,89.88666666666666,0.13474255287604808
34,35,0.8404256389210253,0.04954743184499258,85.45,1.308306793786025,89.79666666666667,0.5294231661807893
35,36,0.8584862720409188,0.052284063324925925,81.41666666666667,4.862326832106441,90.14,0.23508863576673858
36,37,0.874961155799415,0.05500518890201163,82.53333333333333,3.4025317371366612,90.31666666666666,0.2694851057521026
37,38,0.8927085207712677,0.056577443086387416,84.10000000000001,2.2686266036231393,90.69666666666667,0.29488227406129175
38,39,0.9082993031062857,0.05796510782323415,81.13333333333334,5.1033213585751085,90.80666666666667,0.12684198393626858
39,40,0.9264185930734176,0.0610802925063076,76.88333333333334,11.275662089454244,90.32666666666667,0.4005274300497077
40,41,0.944923837605281,0.059828784816161364,84.08333333333333,1.8683028543455051,90.68333333333332,0.47119234100547636
41,42,0.9603180929885072,0.062023506238998855,87.10000000000001,0.5930148958219019,90.71333333333332,0.2176133165859923
42,43,0.9773775410786811,0.06341810745130455,86.85000000000001,0.8256310717667237,90.81333333333333,0.5524088662897757
43,44,0.9964749276820815,0.06795597320823787,85.85000000000001,0.9416297927883702,90.98666666666668,0.3936439451529176
44,45,1.0133504185047992,0.06934806437493929,85.53333333333332,0.47842333648024765,90.63,0.19252705437591397
45,46,1.0285644022161757,0.07190827021129934,85.78333333333335,1.973293918525291,91.17333333333333,0.4073764297987229
46,47,1.0457812250065146,0.07517322190208281,85.3,1.7554676489946188,91.64333333333333,0.41249915824829936
47,48,1.0624008484946366,0.07603139537799772,76.98333333333333,10.612675859032391,91.18333333333334,0.20997354330698376
48,49,1.0788839572826556,0.07637677408793092,86.51666666666667,1.04109984578276,91.56,0.2817800560721122
49,50,1.0934399681905382,0.0766028165161101,84.68333333333332,2.25770286402401,91.75333333333333,0.45987921119451736
50,51,1.0949924864531642,0.07646214255610198,86.45,0.6416125518306728,93.58333333333333,0.16519348924485217
51,52,1.0965002598055011,0.0764354089117229,86.38333333333333,1.0265909062956318,93.70333333333333,0.24716166549222515
52,53,1.0980185218984675,0.07641591031117713,86.5,0.6745368781616045,93.60666666666668,0.2824102610663327
53,54,1.0995186266415684,0.07635888404696735,86.63333333333333,0.5572751165766805,93.65666666666665,0.26195843605851354
54,55,1.100961896927379,0.07640544240309358,86.33333333333333,0.3858612300930097,93.67333333333333,0.2828819934570271
55,56,1.10247388398758,0.07642571981280206,86.53333333333335,0.638139657302554,93.66666666666667,0.2945429604583323
56,57,1.1039068700722605,0.07642035307567203,86.61666666666667,0.44969125210773303,93.79,0.29977769541222576
57,58,1.1054431918357968,0.07639576149742137,86.61666666666667,0.46963342678684233,93.79666666666667,0.27523727137790455
58,59,1.1068792328832295,0.07630471587535322,86.40000000000002,0.5016638981097492,93.69333333333333,0.23570226039551584
59,60,1.1083368178117683,0.07623313212278876,86.81666666666668,0.4496912521077383,93.66666666666667,0.154344492037203
60,61,1.109804059037398,0.07619426848145283,86.66666666666667,0.8891319112232738,93.69333333333333,0.18926759422104092
61,62,1.1112270016217247,0.07618328766862484,86.65000000000002,0.7118052168020869,93.73666666666668,0.2815828277592355
62,63,1.1127624760442643,0.07607871515251811,86.83333333333333,0.6712343521867414,93.71333333333332,0.15173075568988098
63,64,1.1142763894668348,0.07599468353920394,86.51666666666667,0.7553512795749746,93.74000000000001,0.19252705437591247
64,65,1.115780848860669,0.07588634192012739,86.53333333333332,0.5436502143433359,93.78333333333335,0.29691001255524485
65,66,1.1173264092033757,0.07593323114472869,86.43333333333334,0.6018490028422626,93.81,0.27904599381941475
66,67,1.1188420157982704,0.07594193622425159,86.51666666666667,0.5104464277037867,93.58,0.3112341026729971
67,68,1.1203538074381614,0.07599575482510926,86.36666666666667,0.9366014212151451,93.69666666666667,0.2094967514996098
68,69,1.1219265406838261,0.07598220151331321,86.40000000000002,0.5612486080160897,93.64666666666666,0.28686039965266874
69,70,1.1234912488044317,0.07588401632843941,86.28333333333332,0.7352248333370972,93.67333333333333,0.24513035081134
70,71,1.1250220523647212,0.0758996040077236,86.31666666666666,0.860555376228377,93.73666666666666,0.3231442746239254
71,72,1.126487186087462,0.07598627908728273,86.41666666666667,0.8956685895029629,93.76333333333332,0.25315783394729635
72,73,1.1280262380992523,0.07595739345250674,86.53333333333335,0.805536398239643,93.82666666666667,0.24225789747475598
73,74,1.1295584463350117,0.07594084941197338,86.58333333333333,0.7771028817916537,93.82333333333334,0.21514852750806793
74,75,1.1309956321480683,0.07585866504666423,86.25,0.5930148958219076,93.90333333333335,0.3113768706175116
75,76,1.1323198932030845,0.07594361345033245,86.26666666666667,0.43652669512363085,93.71666666666665,0.3189914662738738
76,77,1.1336417283424802,0.07604397803390371,86.38333333333333,0.6737127643802603,93.78666666666668,0.3347967874530622
77,78,1.135028709517738,0.07614487676014085,86.38333333333333,0.7003967129816906,93.83333333333333,0.23098821518760598
78,79,1.1364088206962775,0.07618351731146487,86.25,0.4949747468305853,93.81,0.1675310916417251
79,80,1.1377265453616392,0.0761996418144102,86.33333333333333,0.6649979114420063,93.74000000000001,0.2616613587572053
80,81,1.13906972755033,0.076300262295461,86.53333333333335,0.6548960901462808,93.67333333333333,0.3022508156408421
81,82,1.1404935058446493,0.0761900544743845,86.40000000000002,0.6819090848492957,93.78333333333335,0.2532894698868344
82,83,1.1418623373270949,0.07619760623943349,86.48333333333333,0.45521667612492034,93.72666666666665,0.3021405118299888
83,84,1.1433003924997391,0.07615018192718047,86.61666666666667,0.7027722880769312,93.77999999999999,0.1256980508997652
84,85,1.1447581204510886,0.07608440456498552,86.36666666666667,0.5312459150169732,93.79666666666667,0.14817407180595366
85,86,1.1461323555998941,0.07602658614112691,86.55,0.5212165257037241,93.85666666666667,0.24115462996914683
86,87,1.147449510863873,0.07601003143993362,86.46666666666665,0.5169354139756954,93.82666666666665,0.26549743668986703
87,88,1.1488662019377207,0.07594821626071625,86.13333333333333,0.5169354139756939,93.74333333333334,0.16418147141366365
88,89,1.150218315058989,0.07607295461244813,86.48333333333335,0.503873881927701,93.67,0.33436506994600995
89,90,1.1516033299789585,0.07613747261685191,86.16666666666667,0.5948856099191551,93.82333333333334,0.21296843793284503
90,91,1.1530114545315413,0.07622971305701273,86.45,0.5400617248673217,93.85333333333334,0.1897952112731552
91,92,1.1544081365503616,0.07632810292534294,86.3,0.804155872120984,93.83666666666666,0.1960158723731877
92,93,1.1558116899232989,0.07640077740184774,86.40000000000002,0.43011626335213,93.82000000000001,0.1430617582258306
93,94,1.1572835366118752,0.07647416044728896,86.3,0.4600724580614063,93.86333333333334,0.11728408057172648
94,95,1.1586353114925239,0.07651263660727577,86.63333333333333,0.6249444419750902,93.84666666666668,0.13097921802925377
95,96,1.1599995705720156,0.0766301681530774,86.45,0.5354126134736387,93.81,0.27067816067548794
96,97,1.161324165869942,0.07671798476093866,86.60000000000001,0.60138728508896,93.82666666666667,0.21929178937864732
97,98,1.162705181842165,0.076800934146568,86.41666666666667,0.4870546398734164,93.84333333333332,0.18926759422104825
98,99,1.1639919146630566,0.07690685637824096,86.55000000000001,0.6377042156569672,93.88,0.08602325267042953
99,100,1.1653163115752168,0.07703770694463245,86.41666666666667,0.3519785346990456,93.88,0.19612920911141238
100,101,1.1654484082195233,0.07704930190137754,86.53333333333335,0.6141841924229424,93.99666666666667,0.19136933459209687
101,102,1.1655790170810267,0.07706021703963434,86.5,0.6013872850889584,94.02666666666666,0.27207025236549
102,103,1.1657099695833253,0.07707169582051453,86.51666666666665,0.5661762583820993,93.95666666666666,0.19136933459209687
103,104,1.1658392223042076,0.07707956878530645,86.56666666666666,0.5104464277037851,93.98333333333333,0.2174600857373331
104,105,1.1659675980166566,0.07708900848023649,86.46666666666668,0.4326918328582383,94.02999999999999,0.21118712081943047
105,106,1.1660947990082948,0.07709592916257432,86.5,0.48131763593979005,94.04666666666667,0.2638602323621755
106,107,1.1662182102637766,0.07709669862342859,86.53333333333335,0.3922867431980009,94.02000000000002,0.28855964143772267
107,108,1.1663459821824216,0.07710173071786441,86.5,0.45460605656619224,94.04,0.247116706571341
108,109,1.1664822055961703,0.07709910288959691,86.51666666666667,0.44969125210773586,94.02333333333333,0.2725598812901295
109,110,1.1666187048720489,0.07709626975651383,86.51666666666667,0.49385107966763325,93.99333333333334,0.3171049598406738
110,111,1.1667525644721535,0.07709271491430164,86.60000000000001,0.5016638981097427,94.07666666666667,0.3037908637350529
111,112,1.1668833512373238,0.07709585830779364,86.61666666666667,0.5328122454381977,94.08999999999999,0.2779688231918589
112,113,1.1670102936391338,0.07709464625914048,86.5,0.4966554808583803,94.10333333333334,0.26849374087469396
113,114,1.1671357664835564,0.07709043083585697,86.58333333333333,0.47842333648024105,94.14,0.32135131346653606
114,115,1.1672635086009198,0.07708355728503576,86.55,0.4600724580614093,94.09999999999998,0.28331372481167416
115,116,1.1673914705723607,0.07707961350793899,86.55,0.60138728508896,94.10000000000001,0.26280537792569614
116,117,1.167519332540816,0.07707621878730989,86.38333333333333,0.526518966631038,94.14999999999999,0.2299275248130752
117,118,1.1676507850908624,0.07707553637347425,86.5,0.5338539126015618,94.12333333333333,0.23098821518760695
118,119,1.1677784068708432,0.07707347603698092,86.43333333333334,0.4731689855526061,94.14666666666666,0.21853044537445418
119,120,1.1679152554954264,0.07707282683009864,86.35000000000001,0.4600724580614062,94.11666666666666,0.20677416559027817
120,121,1.1680473615139377,0.07706937422050798,86.36666666666667,0.563224841623861,94.08333333333333,0.2499777767900328
121,122,1.1681817088018598,0.07706449903473653,86.43333333333334,0.5661762583820993,94.11333333333334,0.26081070189357813
122,123,1.1683137012025344,0.0770607218054849,86.36666666666667,0.44969125210773836,94.12666666666667,0.203360653902262
123,124,1.1684466977536097,0.07704994362396526,86.28333333333335,0.3472111109333252,94.08999999999999,0.21648710508172628
124,125,1.1685808474722685,0.07703858123421688,86.36666666666667,0.46963342678684794,94.13666666666666,0.23456816114345297
125,126,1.1687152427146585,0.07702609157821087,86.40000000000002,0.2857738033246995,94.07000000000001,0.22015146301277638
126,127,1.1688510495401687,0.07701394253266458,86.38333333333333,0.41899350299921817,94.13,0.21924111536540963
127,128,1.168986352981431,0.07700189431894502,86.28333333333335,0.5137011669140814,94.09666666666665,0.23156472577277987
128,129,1.169122780043175,0.07699744164048912,86.36666666666667,0.42882267767561905,94.08999999999999,0.190962474498704
129,130,1.1692597491148997,0.0769901511820144,86.38333333333333,0.42882267767561905,94.13,0.25508168626278926
130,131,1.1693944622551937,0.07698528396257166,86.5,0.489897948556631,94.06,0.24913182588073257
131,132,1.1695246773031338,0.07698061641429506,86.45,0.5016638981097492,94.08666666666666,0.28075295585660703
132,133,1.169648890805937,0.07698364873462044,86.36666666666666,0.5948856099191597,94.06333333333333,0.2782484900627876
133,134,1.1697751431104484,0.0769803533486123,86.36666666666667,0.5104464277037827,93.99666666666667,0.24499433100017406
134,135,1.1699042025305564,0.07697375153594503,86.08333333333333,0.5542763049438649,94.05666666666667,0.24796953217863188
135,136,1.1700323951835552,0.07696795051907745,86.09999999999998,0.48131763593978516,94.01666666666667,0.2460803843372209
136,137,1.1701621511561175,0.07696036845268213,86.26666666666667,0.5169354139756953,94.04666666666667,0.24499433100017406
137,138,1.1702919484423402,0.07695273505499599,86.16666666666667,0.5807083796728091,94.04333333333334,0.19396448701301736
138,139,1.1704198066150604,0.07694724000642049,86.16666666666667,0.5661762583821057,94.00999999999999,0.17795130420051838
139,140,1.1705449146208249,0.0769458053206365,86.18333333333334,0.5038738819277011,94.03333333333335,0.23584363935077965
140,141,1.1706739621751034,0.07694023493531528,86.05,0.48131763593979643,94.02,0.17146428199482233
141,142,1.1707957044466106,0.07694264552783268,86.08333333333333,0.37043517951488397,94.01333333333332,0.17987650084309142
142,143,1.1709173061538116,0.07694507712354,86.08333333333333,0.5906681715556485,94.02,0.24752104287649232
143,144,1.17103774185224,0.07694756950612192,86.18333333333334,0.45154057280480575,94.05666666666667,0.26637484032008957
144,145,1.1711642552757981,0.07695010045771236,86.16666666666667,0.2718251071716704,94.02333333333335,0.17211107524567548
145,146,1.1712918696879404,0.07695156372571942,86.21666666666665,0.18408935028645546,94.02333333333333,0.17931970208417133
146,147,1.1714210969303662,0.07695350052602741,86.2,0.3240370349203943,93.96999999999998,0.1920069443188593
147,148,1.1715450108309213,0.07695738789575632,86.3,0.18708286933870416,94.00333333333333,0.22954060400915385
148,149,1.1716692600363101,0.07696174608153873,86.38333333333333,0.23921166824011506,93.95666666666666,0.2347102232304497
149,150,1.1717929471265878,0.07696685626798008,86.13333333333334,0.20138409955990474,93.96,0.20314198646923842


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_2_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0002705831495656667,2.921097867194367e-05,75.10000000000001,0.9548123724934996,67.24333333333334,0.7108836441750243
1,2,0.0005489916598671333,6.596864522037993e-05,79.93333333333334,0.15456030825826214,76.53666666666668,0.6030109636003492
2,3,0.0008684286271676,7.488519865080164e-05,78.28333333333335,0.22484562605387073,78.48666666666666,0.6138584708401666
3,4,0.0012345828816159,0.0001019321342316766,80.5,1.309580085370876,79.32333333333334,0.33993463423951914
4,5,0.0016183233721888668,0.00011701121613105131,80.18333333333334,2.352421919828348,79.88,0.3860915262818738
5,6,0.0020186654396247665,0.00012784333075282827,81.69999999999999,1.177568115510372,80.31666666666666,0.626223247377126
6,7,0.0024310750456478336,0.00015030749027376524,80.93333333333334,0.45886332993120343,80.61666666666667,0.624944441975087
7,8,0.0028558728271308995,0.00018090675295299213,82.41666666666667,0.18856180831640867,81.06,0.5479051012721058
8,9,0.003302472884682467,0.00019709479539010234,82.43333333333332,0.3472111109333254,81.37333333333333,0.48582118338152225
9,10,0.0037472922022941334,0.00020212265020661365,82.83333333333333,0.7982620009885378,81.58666666666667,0.38767110917488784
10,11,0.0042064408928199,0.00021279691311304347,82.81666666666666,0.676182092503356,81.81,0.5219833969262544
11,12,0.004673841011467567,0.00023100030149993556,82.73333333333333,0.3704351795148842,82.04,0.39597979746447015
12,13,0.0051610865110596,0.00024958664805818095,82.43333333333332,0.19293061504649933,82.17666666666666,0.5865909041989059
13,14,0.005653057169533233,0.0002510452069495568,82.71666666666665,0.023570226039556944,82.35666666666667,0.39237170585498843
14,15,0.006146516506096967,0.00026816543100204347,83.33333333333333,0.45521667612492694,82.57000000000001,0.5242772803266109
15,16,0.006662475303795233,0.0002726432901257592,82.8,0.7359800721939872,82.54,0.38270963754087123
16,17,0.007172100902061,0.00028613435434706656,82.81666666666668,1.2208831047874962,82.86666666666666,0.4294440850940051
17,18,0.007710682633615534,0.0002885911807780642,82.71666666666667,0.836991968632644,82.89999999999999,0.3965686153324057
18,19,0.008260062830599,0.00028978321287995677,83.38333333333333,0.4109609335312709,82.98333333333333,0.45536310297998084
19,20,0.008825731207299932,0.0002938203331958675,83.5,0.5115336417740937,83.15333333333335,0.38612030364756117
20,21,0.009412220929406065,0.0002944228608803994,83.71666666666667,0.5390320542932073,83.27,0.26191601707417445
21,22,0.009992977006549499,0.00029501391212020874,83.5,0.3082207001484544,83.29,0.1512172829628485
22,23,0.010599373513910765,0.00029073916807027366,84.13333333333334,0.16499158227686414,83.38333333333334,0.29009576962712924
23,24,0.0112112855136527,0.0002921115423416944,84.08333333333333,0.42491829279939874,83.55000000000001,0.21181753153756397
24,25,0.0118253473197738,0.00029548325226543367,84.21666666666667,0.8993825042154688,83.70333333333333,0.12552113589174907
25,26,0.012476108944794803,0.00028767027115727303,83.33333333333333,1.3123346456686351,83.73333333333333,0.30269162892657214
26,27,0.013112297476226333,0.00028938782435229904,83.18333333333334,0.7408703590297617,83.68666666666665,0.2007209228976533
27,28,0.013777860094457401,0.0002937895330146935,83.46666666666667,0.8624899355290423,83.78333333333333,0.1922382780706099
28,29,0.014447844658578568,0.00028369232401711305,83.44999999999999,1.1321071798494489,84.04666666666667,0.1649915822768632
29,30,0.015138179461492632,0.00028130564592633914,84.26666666666667,0.10274023338281042,83.96,0.22449944320643994
30,31,0.015844710992014167,0.00027328689250494877,84.46666666666665,0.1433720877840472,84.10000000000001,0.32526911934581076
31,32,0.0165491785617549,0.00028423068760877044,84.3,0.2121320343559589,84.07333333333332,0.4120140234938075
32,33,0.01727589370699537,0.0002930874967773756,84.51666666666667,0.3299831645537211,84.17666666666666,0.27860764925289416
33,34,0.018019602298583303,0.00030525748216239044,83.76666666666667,0.5265189666310445,84.22333333333334,0.24689178916188353
34,35,0.018790123764625234,0.0002999943587279869,84.5,0.4600724580614063,84.28333333333335,0.11469767022723588
35,36,0.019562730604162235,0.0002766870315779614,83.61666666666667,0.9312476696466061,84.31,0.18239152027072275
36,37,0.0203201549308035,0.00026320102771520564,82.85000000000001,1.4306175822583291,84.21666666666668,0.3583604640891993
37,38,0.021117718689334968,0.0002549245655057304,84.10000000000001,0.3894440481849324,84.19666666666667,0.29601051032391074
38,39,0.021881539648309134,0.00024802056733598836,83.66666666666667,0.8956685895029576,84.41666666666666,0.223656482629553
39,40,0.022669176370580968,0.00023674319363719873,84.98333333333333,0.2054804667656324,84.29,0.13490737563232552
40,41,0.02344840532987633,0.0002213277728575713,83.73333333333333,0.7760297817881899,84.44,0.23338094752286057
41,42,0.0242594269527087,0.00021191555381002648,84.95,0.43011626335213055,84.55,0.19304576314093444
42,43,0.025076390013961933,0.0002027411146581321,84.23333333333333,0.8488554385497918,84.58999999999999,0.24993332444207284
43,44,0.0258930533014791,0.00020607691510939516,82.0,3.2375402185404054,84.66,0.33950945004029776
44,45,0.0267125941898974,0.00020769367581029982,85.33333333333333,0.1840893502864559,84.67999999999999,0.26280537792569364
45,46,0.027529648006617165,0.0001979600548553551,82.51666666666667,0.7961713941664178,84.68333333333334,0.14974051630144097
46,47,0.028369232754825963,0.00017470106762330586,82.93333333333334,2.288133640230733,84.73666666666668,0.20072092289765936
47,48,0.0292436791551431,0.0001820090445407613,84.36666666666666,1.1025223605694163,84.81,0.0496655480858365
48,49,0.030093049759533936,0.00016082527365552423,82.81666666666668,2.2395436042987766,84.89666666666666,0.08956685895029354
49,50,0.030979327475030568,0.00016640078727876215,84.78333333333333,0.35197853469905077,84.84666666666668,0.1508494466531269
50,51,0.03106599960108307,0.00016518027003140591,84.85000000000001,0.48131763593979005,85.17999999999999,0.14236104336041577
51,52,0.031153420504398732,0.00016379488149188888,84.91666666666667,0.6637435917246621,85.24000000000001,0.15895492023422053
52,53,0.031241018922566397,0.00016236069599849485,85.08333333333333,0.6128258770283415,85.19333333333333,0.20853989759489008
53,54,0.031328605645643604,0.00016057478689683602,85.10000000000001,0.4415880433163914,85.31666666666666,0.08806563209081637
54,55,0.03141544719253097,0.0001589620146086981,85.08333333333333,0.46963342678684794,85.25666666666667,0.12970050972229086
55,56,0.0315033217860216,0.00015796871442198026,84.75,0.5759050847723683,85.2,0.09626352718795231
56,57,0.03159012914248121,0.0001560571881520441,85.21666666666667,0.2094967514996083,85.27999999999999,0.12832251036613543
57,58,0.031678144984014896,0.0001545739023049263,84.96666666666665,0.047140452079107185,85.13666666666667,0.1236482466066088
58,59,0.03176633353227756,0.00015367091460844487,85.18333333333334,0.28674417556808285,85.21666666666667,0.1014341603646846
59,60,0.03185489880866366,0.00015236101463818742,85.41666666666667,0.23921166824012166,85.24,0.17281975195754584
60,61,0.03194208568526714,0.0001516314667915782,84.7,0.4708148963941884,85.16333333333334,0.12657891697365356
61,62,0.03202981895777607,0.0001509428773400996,84.71666666666667,0.6786424357167412,85.25,0.16062378404209088
62,63,0.032117367716245265,0.00015073036389659132,84.78333333333332,0.5807083796728091,85.24,0.18832595855767353
63,64,0.0322049039821512,0.00014930227018643543,84.8,0.6720615051218604,85.27666666666666,0.15173075568987704
64,65,0.0322926572242166,0.00014798222208394906,84.95,0.26770630673681933,85.33666666666666,0.14522013940527806
65,66,0.03238113710161563,0.0001466232271520078,84.75,0.5671566509057864,85.27,0.17281975195753924
66,67,0.03246860466441707,0.00014620442897861507,84.68333333333334,0.551261180284711,85.31333333333333,0.1732692189115589
67,68,0.032556571892108165,0.0001453637835608818,85.11666666666666,0.3659083066683381,85.32666666666667,0.19601587237318607
68,69,0.03264403778478964,0.00014342753967679572,85.06666666666668,0.33249895572100513,85.24333333333334,0.11897712198382869
69,70,0.03273302895815534,0.00014208871500006397,84.81666666666666,0.3118047822311668,85.19,0.1564182427553331
70,71,0.03282159616091607,0.00014245723385400937,84.66666666666667,0.44969125210773586,85.29333333333332,0.1890913947157729
71,72,0.03291062162586457,0.00014251186557662877,85.03333333333332,0.2624669291337253,85.25666666666666,0.18263503375736936
72,73,0.0330002575672661,0.0001427739210595298,84.86666666666666,0.45521667612492034,85.31666666666666,0.24513035081134
73,74,0.033089342734667966,0.00014240144424781278,84.68333333333334,0.3399346342395192,85.27333333333333,0.22231109334043841
74,75,0.03317979615968213,0.00014249308101682107,84.5,0.32403703492039215,85.39666666666666,0.20531818125912848
75,76,0.033270390699323964,0.00014216545771341687,84.68333333333334,0.47667832153583845,85.27,0.24262453846770357
76,77,0.03336083108655653,0.00014223755170298524,84.58333333333333,0.5071708018234292,85.38333333333333,0.07930251502246756
77,78,0.03345116814204533,0.00014282515070067534,84.68333333333334,0.6128258770283411,85.24666666666667,0.15923427883328273
78,79,0.033541561649688606,0.0001436619399385415,84.86666666666666,0.38586123009300316,85.29333333333334,0.10370899457402644
79,80,0.03363176219427777,0.00014377355734176438,84.8,0.49497474683058196,85.37333333333333,0.16357125528513544
80,81,0.0337222883760471,0.00014421097130202937,84.94999999999999,0.4262237284181471,85.46333333333332,0.20417857108151474
81,82,0.033811782215854326,0.0001437216126087096,85.05000000000001,0.4320493798938569,85.36,0.23930454794396724
82,83,0.03390210764057333,0.00014370469024482942,85.06666666666666,0.4478342947514814,85.42333333333333,0.22425184255404945
83,84,0.03399256510280424,0.000143382443011876,85.01666666666667,0.5201495511442421,85.37,0.20049937655763544
84,85,0.03408295675999177,0.000142255437493766,85.26666666666667,0.38801489089409497,85.43,0.1768238294650013
85,86,0.034173782900990705,0.000141776115125267,84.93333333333334,0.24944382578493296,85.50333333333333,0.17613126418163688
86,87,0.034263854864827664,0.00014124574126719354,84.85,0.31885210782848217,85.51,0.1272792206135767
87,88,0.03435336358263367,0.00014104218741806595,85.28333333333333,0.30092450142113025,85.54,0.20542638584174247
88,89,0.034442522617130676,0.00014055673836989898,85.35000000000001,0.3341656275960557,85.50333333333333,0.16539514973406486
89,90,0.0345330695366971,0.00013988637920503254,85.2,0.5354126134736387,85.39999999999999,0.17281975195754146
90,91,0.03462292845087723,0.00013835016046139106,85.48333333333333,0.08498365855987956,85.46,0.22553639765382952
91,92,0.034713704778252204,0.00013693600190831714,85.51666666666667,0.3704351795148831,85.41000000000001,0.15121728296284628
92,93,0.03480392102743783,0.00013573492918347193,85.26666666666667,0.39651257511233917,85.43,0.16872067646458308
93,94,0.034895224658290896,0.00013569366569300993,85.35000000000001,0.4708148963941864,85.34999999999998,0.1838477631085034
94,95,0.034985538876899966,0.000135112611658682,85.33333333333333,0.4836206042848962,85.31333333333333,0.14704496666741826
95,96,0.03507746987107176,0.0001358992758289835,85.08333333333333,0.4326918328582436,85.38333333333333,0.0939266853573708
96,97,0.03516970496553467,0.0001357363900010431,85.10000000000001,0.5671566509057864,85.5,0.12027745701779272
97,98,0.03526112584317476,0.00013567784399561017,85.21666666666665,0.6835365551469973,85.40666666666665,0.21638443156156287
98,99,0.03535234836632073,0.00013562750970640917,85.28333333333335,0.6612278141625749,85.46666666666665,0.1517307556898745
99,100,0.03544446671251423,0.00013542035307498838,85.14999999999999,0.674536878161601,85.48666666666666,0.17745108872275112
100,101,0.03545369018275013,0.00013533699782629764,85.01666666666667,0.6847546194724724,85.44,0.15641824275533037
101,102,0.03546290845955453,0.00013528086388879193,85.08333333333333,0.7027722880769378,85.47333333333331,0.14197026292697926
102,103,0.035472166076768834,0.00013520704499131027,85.13333333333334,0.5720334100576819,85.45333333333333,0.16006942938057334
103,104,0.03548136880749606,0.0001351602345630948,85.21666666666668,0.732954447576534,85.46666666666668,0.11897712198382657
104,105,0.03549064200667717,0.0001350948739982563,85.11666666666666,0.6637435917246601,85.41333333333334,0.12036980056845212
105,106,0.035499890486833934,0.00013503281864987246,85.08333333333333,0.611464544261472,85.43666666666667,0.12657891697365106
106,107,0.035509155189959035,0.00013496655404192332,85.08333333333333,0.5948856099191551,85.43,0.10677078252031051
107,108,0.03551837908675487,0.0001349710644626517,85.14999999999999,0.6363961030678902,85.46333333333332,0.12229290885229087
108,109,0.035527611164459565,0.00013491720168312243,85.06666666666666,0.5778311941119911,85.42,0.19442222095223222
109,110,0.0355368298092044,0.00013489325382077996,85.05,0.6416125518306661,85.42666666666666,0.15627610892974825
110,111,0.03554606926600837,0.00013486552522347923,84.96666666666665,0.6485025486114575,85.43666666666667,0.17326921891156513
111,112,0.03555527752639657,0.0001348404612492975,85.01666666666665,0.5421151989096824,85.39,0.1256980508997637
112,113,0.03556448244619027,0.00013477751852564212,85.18333333333332,0.6249444419750906,85.38333333333334,0.16499158227685695
113,114,0.035573717136214766,0.00013474811332777112,85.05,0.5787918451395091,85.37333333333333,0.16048537489614112
114,115,0.035582940976703996,0.00013473863746518843,85.16666666666667,0.5661762583821057,85.37333333333333,0.13816254517375612
115,116,0.03559215174622583,0.00013468959898768894,85.18333333333334,0.6407460928913703,85.39,0.13952299690971587
116,117,0.0356013671302425,0.00013463724192312062,85.25,0.6096447052723987,85.37666666666667,0.21853044537444521
117,118,0.0356105988110195,0.00013458289865613075,85.11666666666666,0.5071708018234359,85.36666666666667,0.17594190960529116
118,119,0.03561982176646633,0.0001345466128662678,85.08333333333333,0.6276056794587553,85.41333333333334,0.14197026292697715
119,120,0.035629079947689636,0.00013453990760797422,85.15,0.7071067811865476,85.39666666666666,0.12119772641798808
120,121,0.0356383536264759,0.00013456036724096757,85.10000000000001,0.6416125518306728,85.35666666666667,0.17987650084309884
121,122,0.03564760855989806,0.00013457448798395139,85.08333333333333,0.6956212251569742,85.35333333333334,0.16819301082057608
122,123,0.035656855253641734,0.00013454978531889246,85.08333333333333,0.5892556509887895,85.39,0.18832595855767104
123,124,0.035666113964008365,0.00013454003024628803,85.06666666666666,0.5482294734466195,85.37333333333333,0.2428076513529921
124,125,0.035675421886265234,0.00013459796397988742,85.03333333333332,0.6276056794587526,85.38333333333333,0.20531818125912632
125,126,0.03568474252115374,0.00013464267976911256,84.93333333333334,0.5906681715556448,85.41000000000001,0.17454703282114648
126,127,0.03569408568860763,0.00013472707522060482,85.05,0.5099019513592736,85.38333333333333,0.17556258776351075
127,128,0.0357033625392159,0.00013480906059506987,85.14999999999999,0.46368092477478284,85.38,0.18991226044325824
128,129,0.03571269384680497,0.0001348349969829694,85.13333333333334,0.4836206042848962,85.33999999999999,0.18184242262648254
129,130,0.03572198550459147,0.00013487532840272733,85.03333333333335,0.4478342947514881,85.31333333333333,0.10077477638554312
130,131,0.035731179612382306,0.000134835495405752,85.16666666666667,0.5265189666310445,85.33,0.14966629547095828
131,132,0.035740423774972406,0.00013484313956591817,85.08333333333333,0.48362060428489984,85.38666666666667,0.18061622912191413
132,133,0.03574967149977757,0.00013489760906835514,85.28333333333335,0.5249338582674549,85.39,0.17682382946499461
133,134,0.035758951370574894,0.0001349050742822872,85.18333333333334,0.44969125210773586,85.32666666666667,0.15062831370259985
134,135,0.03576820178155273,0.00013492434300093782,85.10000000000001,0.6041522986797275,85.37333333333333,0.08730533902472186
135,136,0.035777437283060765,0.00013492727703690973,85.2,0.5715476066494131,85.37666666666667,0.12119772641798808
136,137,0.035786702843127766,0.00013499472035822635,85.18333333333334,0.5948856099191551,85.38333333333333,0.12814921857827355
137,138,0.0357959572091067,0.00013504070332804496,85.14999999999999,0.6041522986797315,85.40333333333332,0.14727148022916892
138,139,0.035805170379268864,0.00013505954713375566,85.31666666666668,0.5436502143433388,85.44333333333333,0.19430788855720124
139,140,0.0358143873944603,0.00013504416173802468,85.14999999999999,0.6041522986797315,85.48333333333333,0.17133463034528743
140,141,0.03582363282074987,0.00013495048172516025,85.13333333333333,0.5948856099191616,85.40666666666668,0.18006171781426214
141,142,0.03583289157314103,0.00013486778719938377,85.18333333333334,0.4478342947514814,85.44333333333334,0.2344260129668974
142,143,0.0358421674107029,0.0001348694201865354,85.21666666666665,0.4089281382128376,85.45666666666666,0.20154955277107497
143,144,0.03585140150514953,0.00013487398813967477,85.1,0.48131763593978516,85.47333333333334,0.23471022323045587
144,145,0.03586058821490743,0.00013488332468608087,85.15000000000002,0.35590260840104343,85.46,0.24913182588073293
145,146,0.0358697921775708,0.0001348731857477204,85.21666666666667,0.39228674319799467,85.44000000000001,0.29977769541222576
146,147,0.035879009663340934,0.00013489419496570278,85.2,0.362859017617953,85.48,0.2255363976538314
147,148,0.035888268862427866,0.00013493662342515126,85.21666666666665,0.37043517951487753,85.50333333333333,0.22647050335284358
148,149,0.03589750477744663,0.00013494756809129165,85.08333333333333,0.37043517951488397,85.46,0.27904599381941475
149,150,0.03590670868602263,0.0001349478942697101,85.08333333333333,0.4496912521077358,85.48,0.23508863576673858


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_4_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00047929603203416665,7.233730160469532e-05,78.71666666666667,2.9783477895564054,73.15333333333332,1.0032391982418212
1,2,0.0011959908542933664,0.00017827627729098545,81.88333333333333,0.6737127643802544,79.99666666666667,0.4481319250201
2,3,0.0019625185991074667,0.00025429540211879283,82.13333333333333,0.3299831645537235,81.07,0.31968734726291614
3,4,0.0028343117816711665,0.0003169081599030233,83.33333333333334,0.6195876765147037,81.55999999999999,0.34127212992957556
4,5,0.003800152505404533,0.0003737812531177885,83.36666666666666,1.2472191289246535,82.32666666666667,0.20499322482029414
5,6,0.0048800220203709,0.0003763965900133713,83.26666666666667,1.8167431176574078,82.71666666666665,0.04109609335312448
6,7,0.006127810848882867,0.00043614242786943735,83.26666666666667,2.2451181607112694,82.98,0.06683312551921015
7,8,0.007410127439457666,0.0004161024281087954,81.43333333333334,0.8379870059984283,83.27666666666666,0.15923427883328273
8,9,0.008895659268494,0.0003901914229371526,83.98333333333333,0.8910044269749132,83.42,0.13880441875771482
9,10,0.010396993815604034,0.0004729143748920792,84.9,0.07071067811865074,83.60000000000001,0.15577761927396808
10,11,0.012019426229194467,0.0005517201486532307,84.98333333333333,0.42882267767561905,83.54,0.16062378404209088
11,12,0.013791913996405869,0.0005274521981099454,83.64999999999999,1.18953772533703,83.68666666666667,0.009428090415825457
12,13,0.015598946314732498,0.0006270122199234547,82.71666666666667,2.5594053128716356,84.01333333333332,0.2148384405909625
13,14,0.017508508726485798,0.000742009067858976,83.8,1.687206764645834,84.10000000000001,0.3334666400106609
14,15,0.019510292326484265,0.0008004113267297716,84.91666666666667,0.6612278141625854,84.20333333333333,0.17307673314330185
15,16,0.02157555626575677,0.0008549049538352174,82.93333333333334,1.2651306476232218,84.33999999999999,0.1994993734325969
16,17,0.023735516315055934,0.0008929253020932362,84.58333333333333,1.0118739491107036,84.57,0.18708286933869783
17,18,0.025899332563745065,0.0009533465900334577,81.08333333333333,2.264705033528407,84.38666666666667,0.12684198393626855
18,19,0.028167387912364367,0.0009878777370056393,83.7,1.6160651802036545,84.70666666666666,0.22881336402307162
19,20,0.0304813484730511,0.0010595050975596703,82.45,2.5400131233256764,84.69,0.35590260840104343
20,21,0.0328772921305119,0.001170040577034113,84.18333333333334,0.7706418681131229,85.01333333333334,0.12283683848458748
21,22,0.03526511084055076,0.001201839098146248,85.23333333333333,0.9646530752325254,85.13000000000001,0.2969848480983488
22,23,0.0379293405624868,0.0012775460587571496,85.25,0.4415880433163898,85.25999999999999,0.2416609194718912
23,24,0.0406235665077794,0.0013040333290377046,84.91666666666667,0.29533408577782283,85.52,0.1344123010243713
24,25,0.0433363999396341,0.001277666873369865,84.61666666666667,1.247219128924647,85.39666666666669,0.3724095714249138
25,26,0.04607560539866254,0.0014147784434164626,84.76666666666667,0.6859705209085524,85.50333333333333,0.520277703624602
26,27,0.04903130330347554,0.0013739426519015778,82.0,6.340478425692078,85.58,0.13490737563231955
27,28,0.05208294293056424,0.0012730879955828698,83.48333333333333,3.6679543193568955,85.64333333333332,0.363715395452116
28,29,0.05523387158832207,0.001183165236473881,84.3,1.576916823001988,85.49666666666667,0.31982634176829067
29,30,0.05833812936120073,0.001210409298404005,85.66666666666667,0.5249338582674573,85.81,0.26882460204874614
30,31,0.06156065018742024,0.00114782602681564,84.93333333333332,1.2743189902410232,85.88666666666666,0.20237478982214405
31,32,0.06477411486376324,0.0011869008566293465,84.26666666666667,1.6413070672146879,85.92333333333333,0.3116978594016272
32,33,0.0679514745814139,0.0010780038631996594,82.53333333333333,5.407453703505517,85.80666666666667,0.41104203623906127
33,34,0.07118841575866809,0.001011635595543031,83.9,1.7846568297574763,86.08666666666666,0.363715395452116
34,35,0.07452808326296922,0.001016878414464805,79.06666666666666,5.786382481501052,86.00666666666666,0.42050234508528317
35,36,0.07796453724230754,0.0010068567733424836,84.55,0.9797958971132678,86.35333333333334,0.12229290885229564
36,37,0.08135439479515119,0.0010683977554945233,84.38333333333334,2.44142490270652,86.19666666666667,0.12229290885229255
37,38,0.08484323447679797,0.0009463642164841096,83.56666666666666,2.229100466306729,86.33,0.4140853374205223
38,39,0.08844631508656993,0.0009439994009442042,84.19999999999999,1.3441230102437274,86.68333333333334,0.22602851344219463
39,40,0.09215697731919947,0.0009140743654785444,85.93333333333334,1.3701175943043067,86.64999999999999,0.23280893453645354
40,41,0.09591741354681514,0.0009145178404665814,86.01666666666667,0.35197853469905077,86.63333333333333,0.11469767022723588
41,42,0.09966513930030153,0.0011661811366912426,85.53333333333335,0.554276304943865,86.35333333333334,0.2524986248587401
42,43,0.10355159696825207,0.0010375739974762715,83.21666666666665,3.9396136302378166,86.40999999999998,0.5987208587202082
43,44,0.10762776977757056,0.001050825395403006,85.93333333333334,1.3676825492619071,86.46333333333332,0.5680571176289311
44,45,0.11163371270302185,0.0012037214577304768,85.35000000000001,1.3952299690970922,86.83999999999999,0.22226110770892624
45,46,0.11573391586982941,0.0012120336368853376,85.46666666666665,1.5897239452880578,86.79333333333334,0.5634023626345799
46,47,0.11981246323180243,0.0012998167040431693,84.28333333333333,2.1312489817527718,86.97666666666667,0.6533163263092494
47,48,0.1241008607875015,0.0010997905129290417,85.90000000000002,1.644688420339858,86.72666666666665,0.35984564592181345
48,49,0.1285895093567401,0.0010918246193066764,83.85000000000001,0.8031189202104517,86.65333333333335,0.7237095795659698
49,50,0.13297158476223414,0.0010415979016041848,78.8,6.75660170993279,86.64333333333333,0.20741798914805287
50,51,0.13342709454481091,0.0010380131442593403,87.01666666666667,0.3566822426505424,88.23666666666666,0.5209179931194103
51,52,0.1338786750200194,0.001027277041023339,87.03333333333332,0.45154057280479964,88.38333333333333,0.33954217541991627
52,53,0.13432875913923933,0.0010237133472355282,86.76666666666667,0.6328945848682497,88.42333333333333,0.3926264835127077
53,54,0.134772835657736,0.0010199417864691866,86.88333333333334,0.6018490028422561,88.54,0.4786090958879365
54,55,0.13521975570252454,0.0010105943985356885,86.96666666666665,0.3299831645537264,88.46333333333332,0.3660904563386184
55,56,0.13566505478146995,0.0009926674390696654,87.01666666666667,0.5948856099191591,88.36,0.32259365565160397
56,57,0.13611993828680144,0.0009949340889617584,86.95,0.6976149845485407,88.38666666666667,0.2904402788105612
57,58,0.13657735767505955,0.0010010802284505715,86.93333333333334,0.2054804667656324,88.49333333333334,0.3534905310691593
58,59,0.13702730760263812,0.000996383074365382,87.11666666666667,0.5557777333510968,88.48666666666666,0.315841028929992
59,60,0.13747712192766906,0.0010000508578592773,86.88333333333333,0.23921166824011506,88.54333333333334,0.3920317447463797
60,61,0.13792367611412723,0.0010036270341422123,86.7,0.7359800721939872,88.45,0.3849675310984052
61,62,0.13837921009821033,0.0010098467604590941,86.81666666666668,0.3274480450731406,88.46,0.30210373494326
62,63,0.1388400468510931,0.0010195427977696299,86.66666666666667,0.6485025486114575,88.56333333333333,0.29780679792256615
63,64,0.13929752288906136,0.0010197915516501747,86.53333333333335,0.6407460928913683,88.57666666666667,0.232713462342758
64,65,0.1397638583595674,0.0010211275201697882,86.78333333333335,0.7961713941664136,88.68666666666667,0.2239543604298749
65,66,0.1402327708760811,0.0010292483807282432,86.60000000000001,0.7222649560006813,88.66333333333334,0.29227080289044177
66,67,0.14069603974094497,0.001041609875458145,86.76666666666667,0.7919736247011137,88.56333333333335,0.3793268892247038
67,68,0.14115704970203516,0.0010539154801644218,86.40000000000002,1.2376052143824614,88.55666666666667,0.2379542439676624
68,69,0.14162403423870862,0.0010512437582304408,86.95,0.7118052168020869,88.56666666666666,0.2656229575084896
69,70,0.14209951112044408,0.0010568244449019799,86.96666666666665,0.5557777333511014,88.70333333333333,0.21359359124800917
70,71,0.14257634957375132,0.0010592842369758402,86.96666666666665,0.6141841924229424,88.74666666666667,0.20237478982213883
71,72,0.1430528318015253,0.001068368357184607,86.53333333333335,0.6786424357167412,88.65666666666668,0.2732926799035965
72,73,0.14353278068724531,0.0010679834493913685,86.41666666666667,0.3274480450731406,88.67333333333333,0.24143091949642598
73,74,0.14402008720429593,0.0010644920853916117,86.68333333333334,0.24944382578492663,88.65666666666668,0.22691163233490005
74,75,0.14450752512815598,0.0010567787420508172,86.68333333333334,0.23570226039551584,88.7,0.2222611077089305
75,76,0.14499705542241118,0.0010382451950640365,86.73333333333335,0.45521667612492694,88.69,0.34244220923634644
76,77,0.1454943460121599,0.0010158858342691843,86.51666666666667,0.6328945848682521,88.74666666666667,0.4297544518546469
77,78,0.14598794911071475,0.0009988498708452282,86.78333333333335,0.43652669512362574,88.64666666666666,0.45908120801831437
78,79,0.14649619772063294,0.0009977760925122,86.84999999999998,0.7222649560006761,88.60666666666668,0.3772119946248909
79,80,0.14700542419992427,0.000983136700265015,87.01666666666667,0.5104464277037868,88.56666666666668,0.2735365098523812
80,81,0.14751135618837116,0.000974027906681273,86.81666666666666,1.0656244908763832,88.67333333333333,0.18571184369578667
81,82,0.14803920085857522,0.0009536538029104419,86.96666666666665,0.6599663291074475,88.58,0.2535087112244221
82,83,0.14855910085637922,0.0009265292988184372,87.06666666666666,0.8329999333066477,88.61,0.2952964612046616
83,84,0.14907646428324725,0.000901563432311898,87.09999999999998,0.6416125518306647,88.70666666666666,0.302140511829991
84,85,0.1495971060777679,0.0008791957215626016,86.71666666666665,0.42882267767561905,88.75999999999999,0.3429285639896405
85,86,0.15012825334899063,0.0008516509776853964,86.8,0.6416125518306727,88.74666666666667,0.19136933459209687
86,87,0.15064254941308272,0.0008317910961127437,87.0,0.5212165257037291,88.71666666666668,0.16977108770995697
87,88,0.15115873665199434,0.0008183307085045866,86.68333333333334,0.5792715732327551,88.74333333333334,0.2286676384818996
88,89,0.15167435873204627,0.000802285953494984,87.08333333333333,0.526518966631038,88.76333333333332,0.23612614331233422
89,90,0.15219105642956754,0.0007862752040553569,87.21666666666668,0.7027722880769354,88.79333333333334,0.19686430746978026
90,91,0.1527131088803441,0.0007792773999246291,87.3,0.7071067811865476,88.83333333333333,0.20757863302587598
91,92,0.15323166657114595,0.0007735531508409715,86.93333333333334,0.7352248333370855,88.84999999999998,0.289942523039766
92,93,0.15375745549198316,0.0007618864068627881,86.68333333333332,0.6761820925033566,88.77333333333333,0.27182510717166986
93,94,0.15427968794480448,0.0007530556135836916,86.80000000000001,0.6363961030678902,88.90999999999998,0.3353605025441552
94,95,0.15479624144143359,0.0007559778942427045,86.80000000000001,0.7820912137766706,88.89333333333333,0.2701028610651051
95,96,0.15531633248454366,0.0007469416933208477,86.89999999999999,0.6363961030678901,88.92,0.2728858125052825
96,97,0.15584895408458554,0.0007477898653507386,86.85000000000001,0.6013872850889566,88.81333333333333,0.26029897340472724
97,98,0.1563913819022517,0.0007483332868433081,86.73333333333335,0.5104464277037909,88.77333333333333,0.10077477638553825
98,99,0.15692388076227495,0.0007526595324114937,87.08333333333333,0.5421151989096824,88.88333333333333,0.13424687043735573
99,100,0.15746183369263755,0.0007682743047179301,87.14999999999999,0.4262237284181471,88.82333333333334,0.20949675149960983
100,101,0.15751625748382864,0.0007691700089987187,86.88333333333333,0.702772288076931,88.97000000000001,0.28647280266486885
101,102,0.15757100511782576,0.0007701145867928033,87.0,0.42622372841814316,89.0,0.20928449536457142
102,103,0.15762641697550858,0.0007712744780639134,86.91666666666667,0.4696334267868422,89.0,0.24535688292770924
103,104,0.15768126390359927,0.000772467052277812,87.03333333333335,0.4089281382128376,88.94666666666666,0.23098821518760304
104,105,0.1577359588734232,0.0007733358081815368,87.0,0.4966554808583803,88.94666666666667,0.19223827807061591
105,106,0.15779028189178868,0.0007740750490782276,87.09999999999998,0.36742346141747323,88.98333333333333,0.2782484900627924
106,107,0.15784443573716003,0.0007747363592274971,87.13333333333334,0.5137011669140752,88.92,0.28600699292150755
107,108,0.15789875144288087,0.0007753330796003505,87.01666666666667,0.49046463231873433,88.93,0.2204540768504828
108,109,0.15795352606312832,0.0007761363107288192,87.18333333333334,0.3399346342395108,88.98333333333333,0.2882514334550423
109,110,0.1580076116270397,0.0007769840552648642,87.18333333333334,0.45886332993120343,88.93333333333334,0.3219040574802099
110,111,0.15806173934593082,0.000777720836706933,87.03333333333335,0.48705463987341174,88.85000000000001,0.26944387170615397
111,112,0.15811599908650534,0.0007786204965911789,87.05,0.29439202887759586,88.90333333333332,0.3143600200760664
112,113,0.15817084808382556,0.0007800336342830447,87.10000000000001,0.30822070014844893,88.92333333333333,0.27402351886086324
113,114,0.15822557742354584,0.0007814459463037502,86.96666666666665,0.18408935028645546,88.95666666666666,0.2610661899893484
114,115,0.15827974202754813,0.0007820432170418157,87.06666666666666,0.40892813821284413,88.89999999999999,0.26882460204874614
115,116,0.15833411410785114,0.0007834323062192005,87.0,0.39370039370059223,88.92333333333333,0.3113768706175116
116,117,0.1583893104468083,0.0007846824290380109,87.06666666666666,0.40892813821284413,88.91666666666667,0.2831175649011476
117,118,0.15844384587287363,0.0007861754153718494,87.03333333333335,0.5328122454381855,88.89333333333333,0.27884683171152586
118,119,0.158498322033734,0.0007868158995685127,87.01666666666667,0.4921607686744418,88.92333333333333,0.27133415233291763
119,120,0.1585526588954872,0.0007881117864801813,87.09999999999998,0.37416573867739694,88.95,0.2641968962724615
120,121,0.15860772301725753,0.0007895621891783478,87.14999999999999,0.49497474683058434,88.97666666666667,0.25978623691198505
121,122,0.15866299689289476,0.0007910060817397647,87.10000000000001,0.5522680508593608,89.01333333333334,0.22866763848190305
122,123,0.1587175700757517,0.0007925250095569535,87.03333333333335,0.5312459150169732,88.99666666666667,0.24499433100016774
123,124,0.15877248595847968,0.0007937530803369383,87.08333333333333,0.5835713800003888,89.05000000000001,0.20461345670963746
124,125,0.15882721901640934,0.0007951536140366831,87.16666666666667,0.4089281382128376,88.97666666666667,0.20270394394014685
125,126,0.15888209475883472,0.000796409718703982,87.10000000000001,0.5930148958219019,88.99666666666667,0.2774086436208411
126,127,0.15893783149427052,0.0007979546268629344,87.11666666666667,0.5104464277037852,88.96999999999998,0.23790754506740902
127,128,0.1589932051190721,0.0007996181320133884,87.08333333333333,0.5104464277037851,88.89999999999999,0.2083266665599979
128,129,0.1590494738669818,0.0008011171585259605,87.01666666666667,0.4696334267868422,88.88333333333333,0.2003885115358572
129,130,0.15910501809607644,0.0008025726027475068,86.95,0.5099019513592802,88.83333333333333,0.311697859401625
130,131,0.15916097943720528,0.0008042634919073531,87.18333333333334,0.6141841924229424,88.94333333333333,0.1883849486792592
131,132,0.15921664279229641,0.0008062505201484289,87.16666666666667,0.6355225321645859,88.92666666666666,0.27353650985238437
132,133,0.15927333018016523,0.0008077669805131978,87.11666666666667,0.6195876765147037,88.84666666666665,0.26886593106767875
133,134,0.15932946496241596,0.0008095862967169732,87.10000000000001,0.6177917664283566,88.87,0.2550816862627863
134,135,0.15938526468553302,0.0008105131998641679,87.18333333333334,0.5906681715556382,88.95,0.2698147512646377
135,136,0.15944123017310927,0.0008117650145365581,87.01666666666667,0.7961713941664111,88.85666666666667,0.25978623691197467
136,137,0.15949722524724255,0.0008130593709400202,87.06666666666666,0.5948856099191551,88.89999999999999,0.2545584412271601
137,138,0.15955342688649454,0.0008139978273547854,87.14999999999999,0.6570134448142338,88.85666666666667,0.21013223349965965
138,139,0.1596095440541863,0.0008148523617765723,87.23333333333333,0.5632248416238588,88.88,0.1768238294650013
139,140,0.15966611878420042,0.0008163636560672359,87.06666666666668,0.663743591724662,88.89666666666666,0.25901522906749685
140,141,0.15972232083791113,0.0008173636282091184,87.21666666666665,0.7027722880769357,88.91666666666667,0.2623398982660131
141,142,0.15977855894955315,0.0008186690163551972,86.81666666666668,0.7133644853010863,88.89,0.2906314963431615
142,143,0.15983468359651745,0.000820166960727498,87.05,0.46007245806140934,88.94,0.2255363976538314
143,144,0.15989061726528409,0.0008217607833603607,87.03333333333335,0.5976807025680384,88.89999999999999,0.31026870075253365
144,145,0.1599470772459482,0.0008234715287693016,86.96666666666665,0.5542763049438614,88.85000000000001,0.2987752778706227
145,146,0.16000369056963076,0.000824724657287551,87.06666666666668,0.48705463987341174,88.85333333333334,0.2602989734047262
146,147,0.1600597268167164,0.0008261638121191391,87.10000000000001,0.5887840577551917,88.91000000000001,0.22992752481307296
147,148,0.16011571118498946,0.0008278586476389091,86.98333333333335,0.6612278141625749,88.87666666666667,0.2807529558566039
148,149,0.16017148179499263,0.0008293631002417113,87.0,0.5400617248673217,88.88666666666667,0.1887385022252268
149,150,0.1602272559469045,0.000831077595325075,86.95,0.5400617248673217,88.76333333333332,0.18061622912192027


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_4_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.8557838568695294e-05,4.529300248341758e-06,73.76666666666667,3.7763150763085935,64.27666666666666,1.9973371161512956
1,2,0.00010530155758479546,1.6505966212308613e-05,77.23333333333335,0.4988876515698596,75.27,1.26730685576409
2,3,0.0001967236098798,1.6641286243051277e-05,79.58333333333333,0.8730533902472566,77.63000000000001,0.3421500645428386
3,4,0.0003495495286339333,2.8359882585154263e-05,80.43333333333334,0.3171049598406738,78.47000000000001,0.20832666655999288
4,5,0.0005471797480297667,4.53455674472317e-05,81.61666666666667,0.13123346456686266,79.35333333333334,0.23753362335093084
5,6,0.0008021524835417,5.7804827639214816e-05,81.86666666666666,0.4109609335312648,79.89333333333333,0.21929178937864732
6,7,0.0010943998294803666,5.747372443658759e-05,82.18333333333334,0.38586123009300316,80.23333333333333,0.03299831645537139
7,8,0.0014261692136631331,7.484799484800864e-05,81.76666666666667,0.16996731711976285,80.40666666666665,0.1291854825005089
8,9,0.0018257185901889336,9.721917073883979e-05,81.06666666666666,0.2867441755680834,80.85,0.19866219234335553
9,10,0.0022852748536939665,0.0001256230735925534,81.38333333333334,0.8429445744267822,81.04666666666667,0.12283683848458748
10,11,0.0028062821641767666,0.00015250470981930227,82.18333333333332,0.5906681715556485,81.35333333333334,0.2174600857373331
11,12,0.0033588475291009,0.00017306581977981383,82.73333333333333,0.2248456260538679,81.77333333333333,0.07133644853011495
12,13,0.003999496297438901,0.00014909333072571528,82.78333333333335,0.5948856099191551,82.05,0.15769168230020175
13,14,0.004688617693055334,0.00018561367155740498,83.01666666666667,0.7214953607304445,82.27666666666667,0.15062831370259985
14,15,0.005389279495357834,0.00019750291873634363,83.39999999999999,0.24832774042918823,82.62,0.1512172829628463
15,16,0.006153418586111767,0.0002344960306672033,82.23333333333333,0.023570226039556944,82.74333333333334,0.15151090903151557
16,17,0.006979897245325267,0.0002927162691771608,83.06666666666666,0.6548960901462808,83.07666666666667,0.19567546828585525
17,18,0.007861522472089067,0.00030114368948756906,80.38333333333333,2.7824849006279,83.0,0.24779023386727334
18,19,0.0088393762985318,0.00035895442702505456,82.66666666666666,0.3681787005729109,83.10666666666667,0.1239175353029395
19,20,0.009887907252203567,0.00039436583636624957,83.81666666666666,0.6737127643802614,83.16,0.12247448713916355
20,21,0.010914062122249301,0.0004094167841674163,84.23333333333333,0.2013840995599075,83.38000000000001,0.17146428199482233
21,22,0.012094847398587035,0.0004667551061119978,84.45,0.14142135623730817,83.64,0.19815818596935633
22,23,0.013336004996997866,0.0004927718338167083,83.60000000000001,1.1430952132988195,83.63,0.16990193249833177
23,24,0.014630539723493569,0.0004953439206570196,84.11666666666667,1.1785113019775793,83.96,0.17107503227141677
24,25,0.016041246937514336,0.0005688234461973392,83.51666666666667,0.9030811456096062,83.97666666666667,0.07133644853011006
25,26,0.017479236049222968,0.0006781703899196744,83.41666666666667,1.0426994879744749,84.13,0.12675435561220563
26,27,0.019069787073785767,0.0007198704253332268,82.83333333333333,2.869475368231782,84.20333333333332,0.14197026292697715
27,28,0.020757401447066403,0.0008795572889377845,84.95,0.5656854249492393,84.24666666666666,0.1782008853949847
28,29,0.02247776210524233,0.0010065215350618007,85.03333333333335,0.7039570693980975,84.16666666666667,0.2456736769691805
29,30,0.024315851745625765,0.0010782823713135752,84.71666666666665,0.9800793618659386,84.47333333333334,0.03681787005728655
30,31,0.0262428966411393,0.001133479831739507,82.89999999999999,1.6446884203398537,84.66000000000001,0.16391054470859232
31,32,0.028278103054093968,0.0012441153697907719,82.48333333333333,1.921081871122504,84.69666666666667,0.16739839372652468
32,33,0.0303191283609988,0.001204192020286747,84.81666666666666,0.5557777333511059,84.66333333333334,0.2101322334996633
33,34,0.032492440100554465,0.0013434000318336859,84.08333333333333,1.6136569923279465,84.81333333333333,0.15627610892974575
34,35,0.0347109273139042,0.0015769162524572268,82.10000000000001,5.763245613367521,84.83999999999999,0.25311394008759525
35,36,0.0369190810862456,0.0017581977061612423,81.51666666666667,4.1533788119500485,84.89,0.23366642891095757
36,37,0.03922721862630133,0.0017604451280864594,84.3,1.6768025127207584,85.19333333333333,0.023570226039550245
37,38,0.04164276351058577,0.0017500174481784741,84.28333333333333,1.789009657759162,85.10666666666667,0.132748718344928
38,39,0.04409725859371127,0.0017243842101260726,83.13333333333334,2.341770460333143,85.15666666666667,0.2304102621171388
39,40,0.04658973076765136,0.0017311812309857128,84.53333333333335,0.9454569735788565,85.13333333333334,0.03681787005729255
40,41,0.04912301194956357,0.0018304041374818986,82.76666666666667,2.0548046676563194,85.03333333333332,0.0478423336480248
41,42,0.05176289705746273,0.0018476823299209836,83.56666666666666,1.9027757502016807,85.43333333333334,0.18372685039360434
42,43,0.05441747164346017,0.0019257529978404825,79.28333333333335,1.9392151906262376,85.40333333333335,0.06944222218666377
43,44,0.0571849388270396,0.0019515468602791294,85.81666666666666,0.7663042621715133,85.40333333333332,0.12762793146051257
44,45,0.05997670801314476,0.0020499532342377518,83.36666666666666,3.8219395890335917,85.48,0.20704266871026114
45,46,0.06287738916208953,0.0020923545193132155,83.83333333333333,2.658738213681236,85.81,0.3234192325759266
46,47,0.0658405307208604,0.002198404368510379,79.78333333333333,6.881900577279179,85.78333333333335,0.31668421004036285
47,48,0.0690757508706621,0.002249425230175561,86.43333333333334,0.651067499487487,85.72999999999998,0.2286190426597584
48,49,0.0721935899437873,0.0023678939474376555,84.38333333333334,1.554205763583307,85.75333333333333,0.03858612300930085
49,50,0.07526479305598284,0.002360952143921459,86.68333333333334,0.7717224601860129,85.99000000000001,0.23338094752285937
50,51,0.07557507656525583,0.0023579829515560057,86.55,0.6720615051218636,87.00666666666666,0.06649979114419675
51,52,0.07588904256814163,0.002358838917256625,86.98333333333333,0.6141841924229411,86.98,0.13490737563231886
52,53,0.07621599636227461,0.002356698753067468,86.75,0.48989794855663676,86.98666666666666,0.11841546445554664
53,54,0.07654235439098274,0.0023518530946913187,87.08333333333333,0.49888765156985454,87.02,0.10424330514075246
54,55,0.07686449691600226,0.0023457769181280757,86.80000000000001,0.6363961030678902,87.25,0.0898146239020494
55,56,0.07719491483126693,0.0023306083165251144,86.78333333333335,0.42882267767561905,87.14666666666666,0.07586537784493726
56,57,0.07752554950850016,0.002326031936445466,86.68333333333332,0.726100697026393,87.13,0.13140268896284807
57,58,0.07785877374289697,0.002322838909438889,86.93333333333334,0.5720334100576802,87.20666666666666,0.18263503375736817
58,59,0.07819113367200786,0.0023192032097628036,86.78333333333335,0.3299831645537211,87.19666666666667,0.2519700158528539
59,60,0.07852010601581354,0.002324598632742415,86.89999999999999,0.47081489639418683,87.13666666666666,0.2910135544762322
60,61,0.078853315894716,0.0023269647071178044,86.61666666666667,0.10274023338281658,87.33,0.2127596452964375
61,62,0.07918856635895023,0.0023294605645927547,86.28333333333335,0.47842333648024105,87.09999999999998,0.17682382946499114
62,63,0.0795363693570737,0.00233453067706465,86.51666666666667,0.3299831645537211,87.07,0.20607442021431657
63,64,0.07987525217971818,0.0023307217506246852,86.18333333333334,0.30092450142112376,87.04666666666667,0.199053315024447
64,65,0.08021307142557131,0.0023335133884834626,86.60000000000001,0.2121320343559656,87.09333333333335,0.24143091949643006
65,66,0.0805495953025696,0.0023466762766533923,86.63333333333333,0.19293061504650383,87.07333333333334,0.28522895287042055
66,67,0.08089141884679203,0.0023548329147557476,86.46666666666665,0.49385107966763775,87.02333333333333,0.2286676384818996
67,68,0.08122751511646821,0.0023610489241514166,86.60000000000001,0.29439202887759586,87.08999999999999,0.17720045146669647
68,69,0.08155527327325444,0.0023622883707649493,86.76666666666667,0.5071708018234261,87.22666666666665,0.17556258776351713
69,70,0.08188783012939986,0.002366360273101738,86.8,0.2449489742783155,87.34333333333332,0.19344824171395378
70,71,0.08221651445006671,0.002369641023318938,86.68333333333334,0.15456030825826214,87.15666666666665,0.23612614331233125
71,72,0.08255085341014344,0.0023714364530510283,86.33333333333333,0.37043517951487775,87.30333333333334,0.154344492037203
72,73,0.08288372173281293,0.002366441033200308,86.75,0.07071067811865074,87.24666666666667,0.19154343864745157
73,74,0.08321484089008196,0.00236445928777966,85.90000000000002,0.17795130420052505,87.35333333333334,0.2003885115358505
74,75,0.08355179414391707,0.0023663573314072787,86.35000000000001,0.14719601443880195,87.36333333333333,0.24417662095750114
75,76,0.08388880062042586,0.002364179538654753,86.43333333333334,0.29533408577782577,87.3,0.15577761927397596
76,77,0.08423025389163404,0.0023679235491226532,86.36666666666667,0.10274023338281581,87.29,0.18239152027072922
77,78,0.0845785586741749,0.0023733140781199502,86.31666666666666,0.3472111109333254,87.26666666666667,0.24526629518862697
78,79,0.08492360930262532,0.0023791584989731733,86.51666666666667,0.3064129385141733,87.37666666666667,0.19905331502445137
79,80,0.0852736605711195,0.0023845903619525827,86.5,0.31885210782847845,87.19666666666666,0.22573337271116123
80,81,0.08562187490821815,0.002389874984849448,86.60000000000001,0.3341656275960621,87.30666666666667,0.1665999866613323
81,82,0.08596915091823874,0.0023903175722329324,86.56666666666668,0.5734883511361717,87.31333333333333,0.23976840677805417
82,83,0.0863218194036897,0.0023904965033107522,86.60000000000001,0.07071067811865074,87.27,0.18672618098881338
83,84,0.08666862687444592,0.002389317549127279,86.63333333333333,0.20548046676563317,87.21999999999998,0.15513435037626608
84,85,0.08701167868128405,0.0023909121861363423,86.61666666666667,0.3566822426505424,87.24333333333334,0.19703355608175965
85,86,0.0873653765857287,0.002397404929294636,86.61666666666667,0.38801489089408925,87.46666666666665,0.09741092797467987
86,87,0.0877198116647032,0.0024045983382293447,86.55,0.36742346141747906,87.43666666666667,0.2053181812591265
87,88,0.08807565242637606,0.0024068874828611178,86.90000000000002,0.18708286933869275,87.39999999999999,0.0989949493661137
88,89,0.08843660738535584,0.0024017208761214375,86.73333333333335,0.5421151989096824,87.36333333333334,0.25302612952464487
89,90,0.08879464577064759,0.002401197046469088,86.43333333333334,0.08498365855988142,87.46,0.184028983224567
90,91,0.08915432672666705,0.00239488090360008,87.0,0.34880749227427577,87.45,0.20396078054370798
91,92,0.08951459408336954,0.0023911442162860347,86.26666666666667,0.08498365855987956,87.5,0.3001110905425927
92,93,0.08987282827199337,0.0023918430123614186,86.53333333333335,0.2592724864350661,87.44,0.3153833646003984
93,94,0.09022670578339642,0.002394218597403568,86.63333333333334,0.2094967514996083,87.40000000000002,0.25455844122716004
94,95,0.09058467775875485,0.0023972525268697808,86.56666666666668,0.2718251071716661,87.48666666666666,0.27740864362084594
95,96,0.09094407643517151,0.0023984134491135166,86.73333333333333,0.4921607686744479,87.53333333333335,0.25952948879762405
96,97,0.09130854635923892,0.0024007483275667475,86.96666666666665,0.24944382578492663,87.43666666666665,0.3068477726097358
97,98,0.09167916466668406,0.0024034223943038297,86.71666666666665,0.23921166824012827,87.45666666666666,0.3844765561412314
98,99,0.09205058870587401,0.002408574978371486,86.83333333333333,0.15456030825826622,87.53000000000002,0.2824889378365098
99,100,0.09242559364752177,0.00241064802313366,86.71666666666668,0.271825107171664,87.44,0.2438578821089647
100,101,0.09246296155334321,0.0024108795332919964,86.76666666666667,0.2953340857778191,87.54666666666667,0.194307888557195
101,102,0.09250095708186205,0.0024112763878044903,86.78333333333335,0.2718251071716661,87.60000000000001,0.2195449840010001
102,103,0.09253873159538926,0.0024114471684026626,86.8,0.29439202887759586,87.60000000000001,0.1909624744986973
103,104,0.09257646035068344,0.0024110622222445286,86.85000000000001,0.3341656275960557,87.69,0.1930457631409369
104,105,0.09261389055547936,0.0024109894702495894,86.78333333333335,0.37932688922469754,87.66666666666667,0.17441967269268388
105,106,0.09265156695783006,0.002411061479377783,86.88333333333333,0.5920773222777158,87.65333333333332,0.20997354330697957
106,107,0.09268933113668326,0.002411064382332632,86.58333333333333,0.37043517951488397,87.67,0.19304576314093272
107,108,0.09272704544096853,0.002411188807276006,86.81666666666666,0.39228674319799567,87.68666666666667,0.21822516404444262
108,109,0.0927648466520482,0.0024113483869923954,86.73333333333335,0.4089281382128376,87.66666666666667,0.1995550606279393
109,110,0.0928025790047668,0.0024110826513774873,86.68333333333334,0.3118047822311567,87.70333333333333,0.1960158723731845
110,111,0.09284026038644728,0.0024109480734653705,86.73333333333333,0.4006938426723742,87.69333333333333,0.15173075568988575
111,112,0.09287812593031002,0.0024111838550433117,86.8,0.40207793606049524,87.66000000000001,0.1657307052620769
112,113,0.09291629557283336,0.0024113478984517348,86.60000000000001,0.4262237284181471,87.66333333333334,0.10964589468932243
113,114,0.09295413101446574,0.0024118331711364097,86.73333333333335,0.19293061504649933,87.64666666666666,0.15412837362262685
114,115,0.09299215648163901,0.0024122939445453046,86.53333333333335,0.3922867431980009,87.63333333333333,0.17987650084309287
115,116,0.0930305811871678,0.002412470899970451,86.85000000000001,0.4143267631552023,87.73666666666666,0.12657891697365106
116,117,0.09306911222927987,0.0024132772398486276,86.83333333333333,0.31180478223116176,87.71666666666665,0.22895899681432974
117,118,0.09310737356651606,0.0024136378700966815,86.68333333333334,0.22484562605386513,87.71999999999998,0.22686266036231278
118,119,0.09314547439491831,0.002413715577054965,86.80000000000001,0.5016638981097427,87.67666666666666,0.20270394394013952
119,120,0.09318370309045483,0.00241368014780387,86.68333333333334,0.4326918328582383,87.71,0.15513435037627005
120,121,0.09322203849772587,0.002413837524622644,86.60000000000001,0.40207793606049524,87.63666666666666,0.17913371790059165
121,122,0.0932602647622679,0.0024141827803199596,86.91666666666667,0.3299831645537211,87.68666666666667,0.18263503375737128
122,123,0.0932989175051323,0.002414360165939385,86.86666666666667,0.27788886667555296,87.70666666666666,0.09285592184789333
123,124,0.09333746654055115,0.0024145064997509362,86.73333333333333,0.3064129385141648,87.62666666666667,0.11785113019775123
124,125,0.09337608225337478,0.002414769356017121,86.75,0.308220700148449,87.63999999999999,0.19442222095223002
125,126,0.09341509306309026,0.002415372394166489,86.76666666666665,0.3858612300930052,87.67666666666666,0.11264496832477258
126,127,0.09345406231643916,0.0024158600198400104,86.83333333333333,0.39228674319799567,87.62,0.09273618495496054
127,128,0.09349327645178902,0.00241627224648739,86.88333333333333,0.35197853469905194,87.57333333333334,0.10964589468932243
128,129,0.0935319064638241,0.002416815244680289,86.85000000000001,0.4949747468305843,87.67333333333333,0.1596524001977075
129,130,0.09357036940723096,0.0024173182798439777,86.86666666666667,0.37932688922469987,87.63,0.06377042156570252
130,131,0.09360894269192328,0.0024175420361171474,86.81666666666666,0.3064129385141733,87.65333333333335,0.08806563209081637
131,132,0.09364720508206324,0.002417910257012127,86.73333333333333,0.2624669291337254,87.62333333333333,0.10873004286866567
132,133,0.09368530542913722,0.002418449509497401,86.78333333333335,0.5104464277037828,87.65666666666665,0.11085526098876906
133,134,0.09372372804872244,0.0024185434725096148,86.90000000000002,0.3535533905932738,87.70333333333333,0.1596524001977075
134,135,0.09376263175682477,0.0024186114202211645,86.88333333333334,0.3704351795148799,87.71,0.15937377450509238
135,136,0.09380114294355678,0.002418269462515886,86.86666666666667,0.2718251071716661,87.69,0.14988884770611208
136,137,0.09383945162900703,0.0024185812052260514,86.75,0.24832774042918443,87.73333333333333,0.17913371790058988
137,138,0.09387747428581228,0.0024186385111574812,86.56666666666666,0.22484562605386793,87.8,0.23366642891095757
138,139,0.09391551544724369,0.002418675838300313,86.81666666666666,0.20138409955990474,87.71666666666668,0.25978623691197833
139,140,0.09395343376721392,0.002418417049713339,86.71666666666668,0.19293061504650383,87.71333333333332,0.32785498149164843
140,141,0.09399068672988686,0.0024181329028003383,86.80000000000001,0.14719601443880195,87.72666666666665,0.36645448406164793
141,142,0.09402840106467776,0.00241785701979166,86.66666666666667,0.35197853469905077,87.76333333333334,0.3055414138141646
142,143,0.09406635932262593,0.0024171521867521343,86.95,0.25495097567964425,87.81,0.2405549140355819
143,144,0.09410428083003997,0.002416537547982482,86.83333333333333,0.377123616632824,87.83666666666666,0.32601976763517226
144,145,0.0941419707964531,0.0024163085779548895,87.08333333333333,0.2013840995599114,87.80999999999999,0.21648710508172628
145,146,0.09418045634280033,0.0024155506430262852,86.84999999999998,0.2549509756796424,87.81,0.21602468994692736
146,147,0.09421899550551006,0.0024149482340472856,86.86666666666667,0.28674417556808884,87.83999999999999,0.29631064780058575
147,148,0.09425737965292032,0.002414169140695314,86.91666666666667,0.023570226039550245,87.75333333333333,0.31710495984068027
148,149,0.09429572910705408,0.002413435990139513,86.68333333333332,0.08498365855987956,87.77333333333333,0.34266926069057035
149,150,0.09433465554820279,0.0024120237463618487,86.71666666666665,0.2718251071716632,87.74333333333333,0.29009576962713357


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_4_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.35901867331803433,0.01764907258606879,70.81666666666666,9.048142841980825,73.79,0.4710272462041482
1,2,0.40123579385489755,0.01822491853670356,78.36666666666667,6.310617155943536,81.73,0.35440090293338705
2,3,0.43883453606117223,0.020005291670917705,79.01666666666667,4.33326923029509,83.66,0.1796292478040988
3,4,0.473296158531787,0.019505962431072003,83.06666666666666,0.6649979114420023,85.89666666666666,0.5964524755213645
4,5,0.505986995536743,0.017439153097986132,81.68333333333332,3.426449409455151,86.48,0.8336666000266543
5,6,0.5377374070889119,0.021086339580475903,75.23333333333333,6.689087298644625,87.54,0.20314198646923212
6,7,0.5710731475987424,0.020547752868999528,84.01666666666667,0.45521667612492694,87.86,0.15556349186103965
7,8,0.6023288704562844,0.021528631148851476,80.10000000000001,5.091332504037295,88.64333333333333,0.07845734863960453
8,9,0.6391737924260222,0.018343617113683326,81.80000000000001,3.228260625579454,88.67666666666666,0.29510826638522
9,10,0.6745502942337963,0.018553433654808712,80.76666666666667,3.245595305778109,89.25,0.3043024810940636
10,11,0.7085365885280434,0.018681828421343256,83.81666666666666,1.1257096527178854,89.11333333333334,0.3487437773240149
11,12,0.7445529876677068,0.021366901159544417,84.23333333333333,1.0077477638553956,89.64666666666669,0.47932823363073057
12,13,0.7797634633871473,0.02228880411108213,83.71666666666665,1.5855247992033707,89.53333333333335,0.24458581770458818
13,14,0.8166042372908388,0.026667341464203555,82.96666666666667,0.42882267767561905,89.98333333333333,0.4902607016226684
14,15,0.8544523979387222,0.029454974838019433,83.48333333333333,1.4055445761538692,90.16666666666667,0.38002923864121574
15,16,0.8959597591899886,0.03496935550125614,82.23333333333333,2.6007477557212058,90.27666666666666,0.2094967514996098
16,17,0.9365628490689432,0.03685716853477234,81.13333333333333,4.390583357849184,90.50333333333333,0.016996731711973495
17,18,0.9762818962804068,0.03747043378687766,79.80000000000001,6.58419825541931,90.53333333333335,0.02494438257849431
18,19,1.0198397520420495,0.045366234241580705,85.14999999999999,1.4041604846550355,90.94333333333333,0.5235986588557627
19,20,1.064224360377407,0.051107732142439376,79.58333333333333,7.359838464410906,91.17666666666666,0.20531818125912196
20,21,1.1031677887698033,0.05490536337713078,82.08333333333333,5.441558191874411,91.06666666666666,0.3680881536926832
21,22,1.1547018839739938,0.06135653963906886,81.65,6.792643079096681,91.11666666666667,0.1291854825005089
22,23,1.2010992595323986,0.06162979273252807,83.63333333333334,2.0552101811953194,91.72333333333334,0.1724979871058058
23,24,1.2494404555561476,0.06684194269866439,85.8,0.48131763593979005,91.50999999999999,0.561960852729086
24,25,1.3019777319552082,0.06809006079069528,81.60000000000001,6.2605910264127616,91.50666666666666,0.1510702559149974
25,26,1.3481342612704283,0.07051996744298777,84.7,1.979898987322332,91.51666666666667,0.18873850222523106
26,27,1.4005294835242559,0.07752415779066751,84.33333333333333,1.0842303978193715,91.83666666666666,0.3300841643513881
27,28,1.4562128622875246,0.08253809411081947,77.7,8.037101467569013,91.93666666666667,0.5418691929074981
28,29,1.5047851773817167,0.0860575307574923,84.03333333333335,1.1578236288638961,92.23,0.4726520919238592
29,30,1.556905455410667,0.09578733158787331,81.83333333333333,2.5371681501670778,92.43333333333334,0.15542057635832826
30,31,1.6106890334967072,0.09796827103638141,82.45,1.4089002803605382,92.29333333333334,0.36745370078721434
31,32,1.6642341802368872,0.10409394007862663,80.73333333333333,4.560762606796761,92.07000000000001,0.17378147196982796
32,33,1.722871615433758,0.11083218978016446,82.53333333333335,3.612555266782165,91.94666666666667,0.37606146069787943
33,34,1.7772815346180098,0.11876155180775985,84.16666666666667,1.407914138796194,92.48,0.4089824772122486
34,35,1.83669691695777,0.12323527787117969,83.26666666666667,1.9088972965795918,92.57,0.016329931618557073
35,36,1.8916824619396941,0.1314675898285026,84.95,1.2027745701779164,92.41000000000001,0.15513435037626608
36,37,1.9469776693104253,0.14010770816655302,84.68333333333334,0.43652669512362485,92.63333333333333,0.3646307112073209
37,38,2.0067213338996837,0.14633826653918489,85.0,0.5400617248673217,92.54666666666667,0.32169688977186467
38,39,2.066875531590014,0.1495559082801717,81.48333333333333,0.7191816336797137,93.05666666666667,0.16027753706895237
39,40,2.1231134543559578,0.15597796600432287,81.56666666666666,1.0490736654570798,92.89,0.04546060565661986
40,41,2.1820439849949973,0.15713153805209412,75.38333333333333,6.756026116652374,92.97666666666667,0.17969109295924654
41,42,2.2427624331213107,0.1636076291253105,83.21666666666665,1.9477907713327174,92.85666666666667,0.4568247901426629
42,43,2.3109346494694405,0.16433398517656547,84.41666666666667,1.7683953806268045,92.99666666666667,0.20237478982214294
43,44,2.3768893459624536,0.17244094420735875,80.11666666666667,6.5178387692717745,93.08666666666666,0.3770352179247338
44,45,2.454288131212826,0.18461448699241106,83.76666666666667,1.4343019982633463,92.89333333333333,0.5865909041989074
45,46,2.5246446034625185,0.19681075963300054,82.63333333333334,2.9586971607261336,93.06666666666666,0.37932688922470403
46,47,2.596226814010778,0.19586737334804713,85.10000000000001,1.0464224768228163,93.39999999999999,0.297097066068757
47,48,2.671896917685047,0.20246189842192486,73.38333333333334,11.62184246245931,93.38666666666667,0.3362869145371094
48,49,2.752824726138858,0.21824347900956034,78.41666666666667,6.9239118679800935,93.16666666666667,0.22171052197754795
49,50,2.8318299308501795,0.23124790781855148,83.26666666666667,2.47868692837334,93.18,0.21228911104120715
50,51,2.838332684660532,0.23190587412046726,86.23333333333335,0.42491829279939874,95.21666666666665,0.32252476218458614
51,52,2.8451662344802013,0.2330506214200405,86.66666666666667,0.7363574011458162,96.32,0.07348469228349233
52,53,2.8511977361762764,0.2335646220284381,86.89999999999999,0.778888096369858,96.50999999999999,0.1471960144387955
53,54,2.8567764768733546,0.23423741651551097,86.68333333333334,0.3704351795148799,96.71666666666665,0.163367343397907
54,55,2.862600787933232,0.23489725577032922,86.55,0.4708148963941819,96.79,0.13735598518691244
55,56,2.8689194458621117,0.23457620312759347,86.46666666666665,0.6536223850375835,96.89333333333333,0.03299831645537762
56,57,2.87635836065166,0.23318382853850628,86.36666666666667,0.7531415685129977,96.96999999999998,0.08485281374238891
57,58,2.883407255828974,0.23139808183662322,86.5,0.6013872850889584,96.98,0.07788880963698525
58,59,2.8888205334817307,0.23188614694633775,86.39999999999999,0.6480740698407864,96.88666666666666,0.009428090415825457
59,60,2.8940698109590364,0.2319356222174583,86.5,0.6570134448142386,96.99666666666667,0.09463379711052414
60,61,2.899821403649048,0.2313300127366046,86.46666666666665,0.36590830666833507,96.97666666666667,0.09533566430716918
61,62,2.905531973999125,0.23144789925419534,86.7,0.764852927038916,96.93666666666667,0.16048537489614784
62,63,2.9119609619253257,0.2311666076755431,86.48333333333335,0.8778129388175828,96.88999999999999,0.15937377450509269
63,64,2.917134652945526,0.23154114734433465,86.5,0.6480740698407865,96.95333333333333,0.1532608524343032
64,65,2.92218039094328,0.2319922111196283,86.61666666666667,0.7575545451575652,96.89999999999999,0.13638181696985852
65,66,2.9274153399135248,0.23285353540811957,86.14999999999999,0.8485281374238557,96.94333333333333,0.1873202842430229
66,67,2.932993555635459,0.23347943945305574,86.45,0.8495096624916425,96.88999999999999,0.2550816862627863
67,68,2.938496165840405,0.23403394119931753,86.48333333333333,0.840965054102862,96.90666666666668,0.22866763848190078
68,69,2.943910569226249,0.23410075442401587,86.38333333333333,0.6712343521867414,96.86666666666667,0.09463379711051878
69,70,2.9499008910655964,0.23347634643644224,86.40000000000002,1.1575836902790246,96.91666666666667,0.05312459150170142
70,71,2.9574830064176325,0.23179315072464243,86.68333333333334,0.7553512795749749,96.82,0.09899494936611371
71,72,2.9634056247596807,0.23148183178957968,86.46666666666665,0.5661762583821042,96.88,0.10033277962195258
72,73,2.969807595549151,0.231077884748784,86.58333333333333,0.47667832153583334,96.82333333333334,0.09741092797468458
73,74,2.9752558396286104,0.23094302949729112,86.66666666666667,0.3423773097362362,96.87333333333333,0.1302134998975001
74,75,2.9811541936520976,0.2306626777372526,86.14999999999999,0.6013872850889597,96.92999999999999,0.12027745701778918
75,76,2.987158371097919,0.2313277750380681,86.59999999999998,1.1575836902790246,96.83666666666666,0.07318166133366448
76,77,2.992869167985924,0.23060496787599358,86.39999999999999,0.7494442385305718,96.83999999999999,0.19595917942265587
77,78,2.9987140587809615,0.23031053667721263,86.58333333333333,0.7352248333370912,96.85000000000001,0.2255363976538249
78,79,3.0050850238686895,0.23007015768811828,86.75,0.7222649560006823,96.85000000000001,0.12832251036613213
79,80,3.011990457080573,0.2299648976430464,86.60000000000001,0.5787918451395156,96.92333333333333,0.23570226039551584
80,81,3.0182686946753354,0.2302363480236612,86.90000000000002,0.7427426651719043,96.91000000000001,0.14764823060233415
81,82,3.0243333847329663,0.23005107061746882,86.76666666666667,0.5104464277037828,96.78666666666668,0.1649915822768632
82,83,3.0301758270204413,0.23061560342633683,86.85000000000001,0.725718035235904,96.92666666666666,0.12229290885229087
83,84,3.0365862582728878,0.23031819335168044,86.76666666666667,0.5104464277037828,96.8,0.2246478726065889
84,85,3.0432885327214816,0.2299166811620963,86.06666666666668,0.6536223850375892,96.87333333333333,0.19223827807061591
85,86,3.0486750276464782,0.23036841326805665,86.26666666666667,0.8624899355290386,96.85666666666667,0.10656244908764075
86,87,3.0550565457242134,0.22987889189707197,86.58333333333333,0.6956212251569748,96.88333333333333,0.07408703590297876
87,88,3.060902723002259,0.2300429114749339,86.56666666666666,0.7191816336797101,96.94666666666667,0.15627610892974353
88,89,3.0669953658942775,0.2293994626639334,86.78333333333335,0.9276613366717168,96.80666666666667,0.11897712198382801
89,90,3.0737925865174422,0.2291090053896663,86.51666666666667,0.8984554647962383,96.89666666666666,0.16659998666133363
90,91,3.0802969245278184,0.22881781326219042,86.33333333333333,0.42491829279939874,96.90000000000002,0.1930457631409364
91,92,3.0862444895110417,0.2284549684340358,86.3,0.7176350047203693,97.0,0.1657307052620832
92,93,3.0921915945850156,0.22785234857332334,86.39999999999999,0.7874007874011802,96.86,0.11518101695447383
93,94,3.098638741504221,0.22770829831973594,86.39999999999999,0.674536878161601,96.93333333333332,0.11145502331533523
94,95,3.1054356242032477,0.2280592920989948,86.43333333333334,0.6328945848682522,96.94333333333334,0.12970050972229086
95,96,3.1120925114313667,0.22774498284604072,86.56666666666668,0.6328945848682553,97.01666666666667,0.2594010194445782
96,97,3.1196724299326135,0.2274856586573108,86.65000000000002,0.5307227776030208,97.03666666666668,0.15062831370259985
97,98,3.1270193354106923,0.22711174048480365,86.78333333333335,0.47316898555261283,97.07666666666667,0.11897712198383412
98,99,3.1342288755587915,0.22684648473543617,86.51666666666667,0.7145317036742006,97.08666666666666,0.16858891488536226
99,100,3.1414292178807552,0.22638935507708974,86.63333333333334,0.3324989557209944,96.98333333333333,0.13123346456686266
100,101,3.1420889374774696,0.22632629046423391,86.55000000000001,0.4600724580614093,97.33666666666666,0.1472714802291629
101,102,3.1427539525299206,0.226295407473298,86.73333333333333,0.4766783215358396,97.23,0.20215505600074893
102,103,3.143404344779831,0.22624965696445895,86.58333333333333,0.47667832153583334,97.27,0.19815818596936208
103,104,3.144117863363294,0.2262437070520384,86.46666666666665,0.5328122454381916,97.25999999999999,0.19510680835549177
104,105,3.1448027627450448,0.22625203311468098,86.40000000000002,0.4813176359397915,97.21333333333332,0.2041785710815141
105,106,3.1455252426183073,0.226240854627745,86.45,0.4708148963941809,97.27333333333335,0.23683092891108742
106,107,3.146283941774976,0.22617748538917962,86.71666666666665,0.605988632089929,97.27666666666666,0.19686430746978026
107,108,3.1470938558127486,0.22619816076132115,86.58333333333333,0.7098513146348986,97.29,0.14764823060233415
108,109,3.1478539607354357,0.22619416538270992,86.65000000000002,0.5400617248673217,97.32666666666667,0.1558489297008136
109,110,3.148600881291804,0.2262166597680456,86.75,0.49497474683057524,97.28333333333335,0.14290634073483774
110,111,3.149359965517615,0.22619171029124951,86.64999999999999,0.6480740698407865,97.29333333333334,0.17326921891156113
111,112,3.1501212829745593,0.2262249816663396,86.83333333333333,0.4642796092394684,97.29666666666667,0.08498365855987491
112,113,3.150828092871496,0.2262444479964721,86.7,0.44158804331639784,97.28000000000002,0.10230672835481873
113,114,3.1515778971022144,0.22627050762468148,86.65000000000002,0.5099019513592802,97.27,0.15297058540778283
114,115,3.1523605950726385,0.2263089175634322,86.8,0.6013872850889566,97.23,0.16062378404209088
115,116,3.153059181275983,0.22636220373332272,86.86666666666667,0.5265189666310445,97.21333333333332,0.20072092289766
116,117,3.1537842158680136,0.22642378348722714,86.88333333333333,0.45521667612492034,97.14666666666666,0.18624953392931515
117,118,3.154499657993982,0.22644771507800956,86.81666666666668,0.3299831645537235,97.20333333333333,0.13299958228840014
118,119,3.155283804377804,0.2265123971477509,86.88333333333333,0.5976807025680383,97.14999999999999,0.11518101695447383
119,120,3.156053219418361,0.2265609561658508,86.78333333333335,0.4515405728048003,97.18666666666667,0.10274023338281582
120,121,3.1567732247330365,0.226590154426769,86.73333333333333,0.4496912521077358,97.21999999999998,0.1476482306023335
121,122,3.1574983302449247,0.2266271009288996,86.8,0.36285901761795103,97.18,0.14165686240584008
122,123,3.158175805687559,0.22662357287454024,86.96666666666668,0.47316898555261,97.23666666666668,0.13912424503139223
123,124,3.15883362207642,0.22660442047215598,86.86666666666667,0.4326918328582436,97.25999999999999,0.04546060565661881
124,125,3.1594671413412407,0.22657862520889124,86.91666666666667,0.5864204028586434,97.33,0.1098483803552239
125,126,3.160135870722914,0.22660674519387175,86.93333333333334,0.4836206042848962,97.28333333333335,0.06128258770283635
126,127,3.1607915762974144,0.22662525813267226,86.90000000000002,0.38944404818492867,97.32000000000001,0.14899664425751236
127,128,3.1614226414460673,0.22659934780297097,86.96666666666665,0.2718251071716719,97.28000000000002,0.22090722034374757
128,129,3.1620748403787786,0.22657468745272277,86.89999999999999,0.29439202887759586,97.19666666666666,0.15520595635763576
129,130,3.1627023482616567,0.22651766829559875,86.91666666666667,0.5557777333511014,97.21333333333332,0.21913973218525046
130,131,3.163287583531389,0.2264618325057841,86.93333333333335,0.43652669512362574,97.20666666666666,0.26042699979499356
131,132,3.1639115923701007,0.2264205579863088,87.08333333333333,0.5892556509887895,97.19666666666667,0.22691163233490433
132,133,3.1645134685391767,0.22634250582084983,86.98333333333333,0.5572751165766818,97.27666666666666,0.19293061504649933
133,134,3.165136936565048,0.22628964205232965,86.73333333333335,0.5542763049438618,97.27666666666669,0.2322833518691223
134,135,3.165751918744469,0.22621758060321334,86.76666666666667,0.40892813821284413,97.31,0.20848661028149218
135,136,3.166367792301726,0.22614148915404259,86.84999999999998,0.25495097567963776,97.17,0.2127596452964375
136,137,3.167019154851283,0.22609226226496434,86.88333333333334,0.37043517951487775,97.28666666666668,0.1675974011996843
137,138,3.167683378119419,0.22603158634136983,86.75,0.5307227776030221,97.34333333333332,0.24553795814270574
138,139,3.1683328992218436,0.22596655496690365,86.86666666666667,0.5778311941119845,97.32,0.17378147196982796
139,140,3.1689517307506194,0.22591332343158335,86.83333333333333,0.5038738819276994,97.29,0.16329931618554175
140,141,3.1695478862498754,0.2258442668839986,86.75,0.6745368781616038,97.25999999999999,0.17454703282115108
141,142,3.170145102750643,0.22575301006403847,86.91666666666667,0.7214953607304445,97.25999999999999,0.15641824275533037
142,143,3.170733625843478,0.22567037753803337,86.85000000000001,0.725718035235904,97.17999999999999,0.15895492023422053
143,144,3.1713577476970243,0.22564224013382944,86.96666666666665,0.6737127643802502,97.23666666666666,0.1558489297008136
144,145,3.172001575017769,0.2255877863299917,86.88333333333333,0.5328122454381916,97.20666666666666,0.23113247764479708
145,146,3.172644259106418,0.2255713305306379,87.2,0.5787918451395091,97.23000000000002,0.26191601707417916
146,147,3.173265338327644,0.2255745246113733,86.91666666666667,0.4731689855526153,97.09333333333335,0.22528993664954308
147,148,3.173944692362763,0.2255730413001723,87.08333333333333,0.38801489089409497,97.11666666666666,0.29488227406128625
148,149,3.174578536203391,0.22552991399621533,86.90000000000002,0.41432676315520106,97.08999999999999,0.19866219234334886
149,150,3.175164617675696,0.22546989478744195,86.86666666666667,0.37043517951488397,97.05,0.18457157599876117


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_4_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00010895137047555013,1.53388995915589e-05,77.33333333333333,1.837268503936095,67.94333333333334,0.8044183543958255
1,2,0.00028992456688233334,2.362003722548158e-05,80.2,0.5759050847723638,77.73666666666666,0.502416383313904
2,3,0.0005455848738419,3.97059507448023e-05,80.48333333333333,1.0184410744968095,79.42666666666666,0.2671246067953245
3,4,0.0008646334968654999,7.915112909590901e-05,80.85,1.0606601717798212,80.03666666666668,0.01699673171197814
4,5,0.0012557758648552668,9.644694208134295e-05,81.06666666666668,0.7352248333370881,80.64999999999999,0.23366642891095393
5,6,0.0016996469632029334,0.00015427574788644269,82.75,0.2121320343559656,81.00333333333333,0.11085526098877163
6,7,0.002219602739763233,0.00022568515151761615,82.61666666666666,0.35197853469904455,81.40333333333332,0.34586445643087094
7,8,0.0028121000526079667,0.00029795111279719245,82.36666666666666,0.18856180831641536,81.75333333333333,0.35863940416834317
8,9,0.003463197644246067,0.00036388568050357335,82.81666666666666,0.987702159335269,82.05,0.3847943173523565
9,10,0.0041685449225972665,0.00041899952558244603,83.33333333333333,0.7191816336797149,82.45666666666666,0.2641127705272119
10,11,0.0049225269159849,0.00044931987450579124,83.41666666666667,0.2094967514996083,82.69666666666667,0.1579732748143043
11,12,0.005758254036608733,0.0004805085979875892,81.28333333333332,0.16499158227685842,82.91333333333334,0.38724095283886484
12,13,0.0066533227779264,0.0004986822094224761,82.53333333333333,1.1848581724784122,83.01666666666667,0.23612614331232906
13,14,0.007632477530289933,0.0004980153505923767,83.66666666666667,1.166428547128183,83.24000000000001,0.13441230102437482
14,15,0.008681722478441034,0.0005239223396754259,83.88333333333334,1.4839886193034768,83.29666666666667,0.2910135544762326
15,16,0.009733892895397033,0.0005448690498185067,84.16666666666667,0.27788886667555296,83.43666666666667,0.21234144411511055
16,17,0.010915758190498866,0.0005342627076254247,84.94999999999999,0.3488074922742703,83.63000000000001,0.2566450207322657
17,18,0.0122136487516571,0.0005520573541078916,83.83333333333333,1.6704956017767785,83.82333333333334,0.2288133640230763
18,19,0.013539417535965834,0.0006357032468825317,84.93333333333334,0.36590830666833507,83.82666666666665,0.15369522511197853
19,20,0.0149490625628397,0.0006810980939791241,84.8,0.4966554808583803,83.99666666666667,0.0974109279746823
20,21,0.016432635624911866,0.0007836778766165302,84.73333333333333,0.48705463987341174,83.80999999999999,0.09416297927883678
21,22,0.0178952974590747,0.0008874562069593753,85.15,0.5099019513592802,84.12,0.21463146709340364
22,23,0.0194232149571967,0.0009815411114554049,83.53333333333333,1.2518874638809323,84.17,0.2299275248130686
23,24,0.021056799971987065,0.0010199220476923712,84.7,0.5212165257037304,84.36333333333333,0.2174600857373395
24,25,0.0228016491871484,0.001078170695665735,84.75,0.43011626335213,84.31333333333333,0.2739018477889912
25,26,0.024536939977096595,0.001230036439274858,81.46666666666665,1.9001461932060821,84.64333333333333,0.04496912521077646
26,27,0.026356413017146668,0.0012893978071577446,82.89999999999999,2.0412414523193094,84.66666666666667,0.05436502143433734
27,28,0.028268064768139967,0.0014843787210776702,84.38333333333333,1.3021349989749773,84.95,0.13638181696985852
28,29,0.030211186348597766,0.001591715124327793,80.83333333333333,2.264705033528399,85.08666666666666,0.11614167593456448
29,30,0.0322669004919554,0.0016194704022118275,82.60000000000001,2.4627220712049485,85.09666666666666,0.2221611027060181
30,31,0.03423170001227743,0.0018036057798572213,82.65,1.592168332809066,84.96666666666667,0.2548637980482037
31,32,0.03634028286892203,0.0018888697341379046,84.08333333333333,0.41699986677322715,85.28666666666666,0.028674417556805804
32,33,0.03859188622679583,0.002051151939743406,84.48333333333333,0.8576453553512381,85.11333333333333,0.2209575122556861
33,34,0.040905879844238595,0.0021768036286160053,84.86666666666667,0.5137011669140814,85.20666666666666,0.22647050335284355
34,35,0.04327043161223859,0.002281572314452153,84.38333333333333,0.3704351795148776,85.35333333333334,0.18445113776342695
35,36,0.04569332928290153,0.002475989969742639,83.91666666666667,1.8176602787344152,85.58999999999999,0.2458997085534416
36,37,0.04813092666502058,0.0025421926019549342,79.61666666666667,6.800776099501846,85.74666666666667,0.19669491322575855
37,38,0.0505196215197665,0.0025463373952754665,85.34999999999998,0.7359800721939938,85.73666666666666,0.22983085567917677
38,39,0.0530851382245521,0.002632506150669946,84.61666666666667,0.7586537784494015,85.76333333333332,0.3168946547706624
39,40,0.055825363396492966,0.002572245064002562,85.18333333333334,1.0208928554075734,85.79333333333334,0.07930251502247392
40,41,0.058672165662122196,0.00259019133288834,82.39999999999999,2.0236106344848075,85.91666666666667,0.2639865316429721
41,42,0.061553625769200475,0.0025827167533191307,85.38333333333333,0.7145317036742005,85.98333333333333,0.0974109279746781
42,43,0.0645902262603497,0.0026286909335170006,85.45,0.8602325267042661,85.94333333333333,0.2771682200798332
43,44,0.06746647507078954,0.002598133551188742,85.25,0.4546060565661985,86.07,0.03741657386774083
44,45,0.0705165269211156,0.0025159365505476217,83.7,1.7554676489946142,86.23666666666666,0.16977108770995697
45,46,0.07362812504915629,0.002574974353837301,82.89999999999999,4.845788549520779,86.03666666666668,0.17016332024133468
46,47,0.07677929157229026,0.002618682294700844,84.5,2.687005768508882,86.14333333333332,0.20237478982213883
47,48,0.07998149548883333,0.002643823658543383,85.10000000000001,1.219289410544791,86.42,0.03559026084010262
48,49,0.08316269242153507,0.0026397000435568543,84.95,1.52370163308526,86.58666666666666,0.2532894698868401
49,50,0.08645642215456784,0.0026557450294131084,84.31666666666666,2.0576415841659323,86.32666666666667,0.24580932086115992
50,51,0.08677756542640257,0.0026611295749300076,86.43333333333334,0.22484562605386793,87.59666666666665,0.39194670839570106
51,52,0.08710606029031893,0.0026663032146478334,86.81666666666668,0.06236095644623514,87.55666666666666,0.27920522121828734
52,53,0.08743495012233286,0.0026730133243557668,87.0,0.07071067811865743,87.5,0.2631856125753586
53,54,0.08776642534153072,0.0026788645317238706,86.85000000000001,0.267706306736814,87.55333333333333,0.3252007926736265
54,55,0.08809737053311621,0.0026839108739182688,86.36666666666667,0.3423773097362399,87.56333333333333,0.23228335186912505
55,56,0.08843321783031581,0.0026868659556277276,86.61666666666667,0.22484562605386652,87.53333333333332,0.4289781139198368
56,57,0.0887698535818159,0.002686241946154537,86.91666666666667,0.1649915822768651,87.63,0.3203123475609382
57,58,0.08910769806876954,0.002686525578286043,86.89999999999999,0.28284271247461634,87.54666666666667,0.30401023374587155
58,59,0.08944363642856333,0.002687233456137985,86.76666666666667,0.09428090415820768,87.67,0.40472212689696324
59,60,0.08977851887953087,0.0026912418749615616,86.38333333333334,0.24944382578492666,87.75333333333333,0.33767176699011353
60,61,0.09011565025713818,0.002694842397344608,86.63333333333333,0.2248456260538679,87.66666666666667,0.33983656202487195
61,62,0.09044700853093524,0.002694856908356258,86.16666666666667,0.3858612300930097,87.61333333333333,0.365543735033473
62,63,0.09078524138480644,0.0026924713283636146,86.48333333333335,0.4365266951236218,87.60333333333331,0.3866379299666407
63,64,0.0911238614979067,0.0026843452793763973,87.05,0.45460605656619335,87.69,0.31822423959634
64,65,0.09147472984731925,0.002682848588249733,86.25,0.2857738033246995,87.74333333333334,0.42240054713769154
65,66,0.09182225919389647,0.0026857313286674815,86.53333333333335,0.08498365855988142,87.69333333333333,0.46197643037520764
66,67,0.09217322513567379,0.0026877495349592376,86.5,0.14719601443880195,87.73,0.5614861233073009
67,68,0.09253375769404315,0.0026777144240034212,86.64999999999999,0.44907311951025275,87.63666666666666,0.4212943019895824
68,69,0.0928843766448393,0.002680150822345967,86.81666666666666,0.10274023338281658,87.64333333333333,0.39041288685469716
69,70,0.09323969802503614,0.002680287951100701,86.8,0.21602468994692955,87.72000000000001,0.3617549815367646
70,71,0.09359815599695757,0.0026790779247694942,86.96666666666668,0.24944382578492663,87.70333333333333,0.334099120355359
71,72,0.09396618724068385,0.002681273513287331,86.53333333333335,0.46963342678684233,87.81666666666666,0.3143600200760664
72,73,0.09433807218699002,0.002673067535202337,87.16666666666667,0.3274480450731407,87.76999999999998,0.25468935326524045
73,74,0.09470354179911183,0.0026636407311826445,87.03333333333335,0.13123346456686028,87.84333333333332,0.2852289528704177
74,75,0.09506960834214621,0.002666914619744472,87.08333333333333,0.30641293851416657,87.79,0.3688721549082645
75,76,0.0954324994845213,0.002657069374059947,86.98333333333335,0.2494438257849279,87.75333333333333,0.3331999733226596
76,77,0.09579881244025885,0.0026637647271004028,86.88333333333333,0.2624669291337253,87.77333333333333,0.31584102892999594
77,78,0.09616236900129986,0.0026639560123216982,86.86666666666667,0.4027681991198201,87.85333333333334,0.35197853469904455
78,79,0.09653095950666167,0.0026624106860581175,86.58333333333333,0.23921166824012166,87.82333333333332,0.24580932086116172
79,80,0.09690575254188516,0.0026601355722591967,86.88333333333333,0.13123346456686266,87.91000000000001,0.3115552385479464
80,81,0.09727964005956403,0.002654325684656861,86.64999999999999,0.26770630673681933,87.75666666666666,0.18553226733434441
81,82,0.09765929500624716,0.0026502317592738173,86.58333333333333,0.38586123009300316,87.82666666666667,0.02054804667656224
82,83,0.0980406252657416,0.0026581594581458826,87.01666666666667,0.22484562605386615,87.86666666666667,0.23098821518760948
83,84,0.09842912705038066,0.0026722275205964853,86.58333333333333,0.23570226039551584,87.81,0.1838477631085034
84,85,0.09880983368884337,0.0026781401626374767,86.66666666666667,0.1433720877840472,87.92333333333335,0.19871811414384707
85,86,0.0991934240761496,0.0026838911261253024,86.86666666666667,0.18408935028644946,87.80666666666667,0.26411277052720844
86,87,0.09958659434557181,0.002703430647760284,86.73333333333335,0.3793268892247038,87.81666666666666,0.20499322482029028
87,88,0.09998330827995046,0.0027066269873997854,86.81666666666666,0.44969125210773303,87.79,0.19200694431886178
88,89,0.10038160988900428,0.002711309991987911,86.66666666666667,0.2896357866163818,87.98333333333333,0.2859292841867657
89,90,0.1007762066977132,0.0027147327442146665,86.63333333333333,0.24944382578493296,87.90333333333332,0.2781286672667036
90,91,0.10117165235338765,0.0027215082812488025,86.5,0.24832774042919203,87.93333333333334,0.12472191289246269
91,92,0.10157107668815797,0.002733030168994299,86.41666666666667,0.5661762583820977,87.97666666666667,0.12657891697365117
92,93,0.10197125661068034,0.0027357663985893435,86.88333333333333,0.22484562605387215,88.00999999999999,0.09899494936611515
93,94,0.10238112572030371,0.0027473250066771897,86.89999999999999,0.10801234497346478,87.98,0.22553639765382952
94,95,0.1027869744979173,0.0027588347256816905,86.76666666666667,0.19293061504650588,87.92666666666666,0.15965240019771174
95,96,0.10319065169552516,0.00276380632662891,86.41666666666667,0.28674417556808285,87.94666666666667,0.19686430746978026
96,97,0.10359708836341468,0.0027705912589941996,86.76666666666667,0.3009245014211303,87.92,0.32690467519854444
97,98,0.10400052993453536,0.002772484168349984,86.14999999999999,0.10801234497346478,87.90333333333335,0.26029897340472724
98,99,0.10440752092552363,0.0027749973629209177,86.36666666666667,0.16499158227685842,88.05,0.14142135623731486
99,100,0.1048179034646875,0.0027730998862354893,86.51666666666667,0.3793268892247065,88.07666666666667,0.03299831645537665
100,101,0.1048594364969865,0.0027732244895339337,86.58333333333333,0.4403281604540959,88.12,0.03559026084009862
101,102,0.10490097169047356,0.002773082827780579,86.63333333333334,0.40069384267237423,88.14,0.0496655480858365
102,103,0.10494227873962202,0.0027730624661586553,86.56666666666668,0.37932688922469715,88.14333333333333,0.012472191289252851
103,104,0.10498383393773136,0.002773137162339142,86.7,0.38944404818492867,88.08333333333333,0.03858612300930085
104,105,0.10502522973675883,0.0027728491605833096,86.48333333333333,0.1545603082582596,88.08999999999999,0.03559026084010262
105,106,0.10506659240235838,0.0027728686766268773,86.61666666666667,0.4109609335312648,88.08,0.10198039027185492
106,107,0.10510760268465824,0.0027727591392928603,86.48333333333335,0.2494438257849279,88.05666666666667,0.05436502143433095
107,108,0.10514866254675753,0.002772264934953507,86.45,0.28284271247461634,88.20666666666666,0.05436502143433734
108,109,0.10518993327725523,0.0027718297967359454,86.51666666666667,0.35197853469904455,88.14333333333333,0.0449691252107733
109,110,0.10523074802244457,0.0027718197948935464,86.46666666666665,0.12472191289246395,88.15000000000002,0.06976149845485556
110,111,0.10527174363479286,0.002771856023015404,86.55,0.18708286933869783,88.21333333333332,0.07930251502246756
111,112,0.1053124842774677,0.002772367015893447,86.5,0.1471960144387955,88.24333333333334,0.08956685895029354
112,113,0.10535397684690938,0.002773066634297916,86.5,0.32659863237109504,88.23333333333335,0.13299958228839753
113,114,0.10539546704132796,0.002773345520044109,86.56666666666666,0.16499158227685842,88.26,0.14142135623730817
114,115,0.10543706617253777,0.0027736679196162703,86.56666666666666,0.2718251071716661,88.31333333333333,0.11953614051360395
115,116,0.10547825597398768,0.002773897793333437,86.58333333333333,0.2248456260538679,88.23666666666666,0.14007934259633975
116,117,0.1055195307151784,0.0027740193987940893,86.46666666666665,0.10274023338281044,88.27333333333333,0.0974109279746823
117,118,0.1055609517367278,0.00277421016782715,86.55,0.10801234497346478,88.26333333333334,0.12119772641798808
118,119,0.10560251274019612,0.002774201567990803,86.64999999999999,0.04082482904638978,88.18,0.0989949493661142
119,120,0.10564393663712174,0.0027743819633301156,86.75,0.08164965809277376,88.26333333333334,0.14079141387961405
120,121,0.10568524587232427,0.0027744875978387745,86.7,0.10801234497346916,88.21,0.16673332000533045
121,122,0.10572603850200386,0.002774786984277674,86.76666666666667,0.1545603082582596,88.28333333333335,0.11440668201153732
122,123,0.10576696324375028,0.002774748288462296,86.66666666666667,0.047140452079107185,88.23333333333333,0.1225651754056727
123,124,0.1058083031641735,0.0027745937655599385,86.86666666666667,0.18856180831641536,88.24333333333333,0.17307673314329655
124,125,0.10584952872624022,0.002774460727315728,86.55,0.10801234497346478,88.19,0.1675310916417251
125,126,0.1058907658107298,0.0027737783056856068,86.71666666666665,0.06236095644622881,88.19,0.23720595832876176
126,127,0.10593200583328582,0.0027733506226856456,86.88333333333333,0.22484562605387215,88.19666666666666,0.17172329163188385
127,128,0.10597370161805007,0.002772815844696294,86.76666666666667,0.19293061504650588,88.23,0.16673332000533045
128,129,0.10601490177839627,0.0027719903427269764,86.80000000000001,0.08164965809277376,88.17,0.1529705854077782
129,130,0.10605611114256756,0.0027712385348497353,86.7,0.12247448713915775,88.17666666666666,0.15412837362262685
130,131,0.10609744542757837,0.0027702597745822314,86.7,0.0,88.18666666666667,0.1381625451737512
131,132,0.10613903059675511,0.0027695806478045372,86.65000000000002,0.04082482904638978,88.12,0.13928388277184647
132,133,0.1061809199316782,0.002769374746101369,86.75,0.18708286933869783,88.07333333333332,0.19154343864744805
133,134,0.1062228593143091,0.002769026857312446,86.64999999999999,0.14719601443880195,88.08999999999999,0.2222611077089305
134,135,0.10626452831522411,0.002768848876833958,86.56666666666666,0.23213980461973505,88.18333333333334,0.14659088951530283
135,136,0.10630632456672877,0.0027686592416557125,86.7,0.07071067811865743,88.21,0.15641824275533703
136,137,0.10634783330049946,0.0027682033403302344,86.56666666666668,0.12472191289246269,88.11333333333334,0.21483844059095947
137,138,0.10638934854828169,0.0027679273406214858,86.53333333333335,0.12472191289246395,88.14333333333333,0.197540431867052
138,139,0.10643113736442766,0.00276755497701611,86.63333333333333,0.16499158227685842,88.05,0.1944222209522366
139,140,0.10647316584525301,0.002767342834493297,86.68333333333334,0.13123346456686266,88.07000000000001,0.22375581929117705
140,141,0.10651519345567463,0.002767000043792233,86.56666666666668,0.08498365855987956,88.06666666666666,0.22661764175710675
141,142,0.1065570348532251,0.0027666241566097825,86.53333333333335,0.2094967514996083,88.06,0.20461345670963746
142,143,0.10659893494715322,0.0027662489425412176,86.5,0.1471960144387955,88.06666666666666,0.22050447211388557
143,144,0.10664112192325716,0.0027661289184998552,86.60000000000001,0.2121320343559656,88.11333333333334,0.1890913947157729
144,145,0.10668334750512641,0.002765993244362705,86.43333333333334,0.11785113019775123,88.07000000000001,0.23036203390894766
145,146,0.10672597242298489,0.002765851321607985,86.45,0.26770630673681933,88.07666666666667,0.2853457941204387
146,147,0.10676886270611763,0.00276573950959435,86.58333333333333,0.39651257511233917,88.12333333333333,0.24513035081133408
147,148,0.10681092930812024,0.0027657193642029953,86.60000000000001,0.40207793606048875,88.13333333333333,0.216692306175267
148,149,0.10685292053130879,0.0027657764492591552,86.39999999999999,0.21602468994692955,88.12666666666667,0.16739839372652815
149,150,0.10689577570986564,0.0027658013925226676,86.48333333333333,0.27788886667555296,88.15333333333335,0.19955506062794562


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_6_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0009321948118606333,3.286808482477178e-05,78.2,5.374631770332425,74.82666666666667,0.6025132548103994
1,2,0.0021341181108622998,4.397260606068954e-05,82.21666666666667,0.30092450142113025,80.67,0.27604347483684233
2,3,0.0036093569888709666,0.00011443840063285864,83.46666666666665,0.690812725868753,81.88666666666667,0.1419702629269837
3,4,0.005394820128470367,0.0003067035411951487,83.05000000000001,1.517124473030032,82.38333333333333,0.40069384267238095
4,5,0.007558527506961799,0.00024835954239046037,78.63333333333333,4.978676754140825,82.73666666666668,0.45065384597148084
5,6,0.009823823886665067,0.0003253351189575499,83.83333333333333,1.1664285471281877,83.21666666666667,0.3386574801903632
6,7,0.012311515036328833,0.00040279123590561796,82.28333333333333,0.7027722880769357,83.33,0.3902136167109886
7,8,0.015196436437014502,0.0005397720703175428,82.16666666666666,1.0208928554075645,83.27333333333335,0.18873850222522678
8,9,0.018326919922189964,0.0005660637695240704,80.01666666666667,3.5884846693586723,83.61666666666667,0.19223827807061591
9,10,0.021375374935798497,0.0004483368934642395,83.26666666666667,3.0676628816666835,83.73,0.2997776954122324
10,11,0.0244534415082171,0.000533097908293619,81.96666666666665,3.194352655686107,83.75333333333333,0.14429907214609233
11,12,0.0275698245721701,0.0006000917992894633,84.03333333333333,2.039743992650924,83.71666666666665,0.36590830666833507
12,13,0.030919035670823297,0.0007363380562274507,68.23333333333333,5.624401202696059,84.32333333333334,0.17931970208417494
13,14,0.03453899524539553,0.0007541027367737334,82.71666666666665,2.967977238606949,84.42,0.184028983224567
14,15,0.03829469854542703,0.0008466201863535003,82.96666666666665,3.2125621481234496,84.76,0.08640987597876744
15,16,0.04198571585860623,0.0010637531991641682,84.61666666666667,0.8468897343941655,84.96666666666667,0.2719477073916159
16,17,0.04595944079715444,0.0011914449409839863,82.11666666666667,4.474806016900494,84.69,0.3187475490101907
17,18,0.04982579123938937,0.0013646477223713451,85.38333333333334,1.0077477638553956,85.1,0.11430952132988294
18,19,0.05398074400980313,0.001530392058653132,82.63333333333334,3.1236552662261285,85.03333333333333,0.1236482466066088
19,20,0.058216672802739206,0.0014748563920720765,76.93333333333334,9.02610411836444,84.94333333333333,0.2033606539022582
20,21,0.062429950965134505,0.0015641228665381729,85.14999999999999,1.331039693873427,85.23666666666668,0.31436002007605485
21,22,0.06670075000794888,0.0016257059303769806,79.25,4.129769969380858,85.31333333333333,0.2641127705272018
22,23,0.0714427078851939,0.001552924304565234,85.23333333333333,1.802929714535643,85.62,0.45519226706964167
23,24,0.07618575862614436,0.0014700560502110445,83.13333333333334,2.4291059169076084,85.63000000000001,0.20049937655763544
24,25,0.08073850682092873,0.001552811102201642,77.81666666666666,6.967224858020748,85.58,0.3973243846867044
25,26,0.08563429913119684,0.0016407474112367338,80.58333333333333,9.145338824899936,86.02,0.4411349000022607
26,27,0.09085231106953252,0.0014844642162972323,83.53333333333335,2.5594053128716356,86.04666666666667,0.30912061651652584
27,28,0.09613866274106515,0.0017105701544345145,85.53333333333335,0.5512611802847052,85.63333333333334,0.21684607956387833
28,29,0.10121979270176522,0.0016703168715390933,81.86666666666667,4.7332746475235234,85.99000000000001,0.15641824275533037
29,30,0.10673491421666835,0.0016396771314789187,86.26666666666667,0.732954447576534,86.20333333333333,0.06342099196813665
30,31,0.11229442272831373,0.0017161559600649638,86.93333333333334,0.6649979114419995,86.61,0.23762715894162031
31,32,0.11817155969535154,0.001571404181843813,82.64999999999999,1.4288690166235147,86.58999999999999,0.310268700752538
32,33,0.12393483577004748,0.001661554913117436,84.35000000000001,1.3366625103842293,86.48333333333335,0.46942044646090186
33,34,0.1301771744761472,0.0014363714287465685,80.93333333333334,3.30058917299456,86.73,0.40108187027920694
34,35,0.13638622162187855,0.001545153769392086,83.85000000000001,3.0356218473321044,86.64333333333333,0.2269116323349043
35,36,0.14250289219175932,0.0017752390285757892,86.71666666666665,0.5169354139756949,86.24666666666667,0.34653843782311944
36,37,0.14896516756989148,0.0016220192408805975,80.05,9.086345066453653,87.01666666666667,0.17441967269268388
37,38,0.15553279782960017,0.0014408192040003104,86.83333333333333,0.978377341429276,87.16666666666667,0.2641127705272018
38,39,0.162027466854177,0.001824421928211267,82.43333333333334,2.5691546383111237,86.98000000000002,0.24535688292770924
39,40,0.16844917085962277,0.001977581249820094,86.31666666666666,1.1469767022723434,87.33333333333333,0.48923977307201405
40,41,0.17536196230695056,0.002187603416952165,84.91666666666667,2.3502954896967556,87.61,0.4699645376692468
41,42,0.18240422129799452,0.002442579336514631,85.81666666666666,0.6141841924229411,87.57,0.4224531532213583
42,43,0.18969478605278023,0.0034686408844793186,85.18333333333334,2.3382091912876883,87.39,0.46847269575362044
43,44,0.1968443260708237,0.0041276945384799224,83.61666666666667,4.282198293192668,87.34333333333332,0.1643843734125087
44,45,0.20390134293902948,0.005081295277128188,81.25,3.182242395963366,87.21666666666665,0.03299831645537235
45,46,0.21171189958784006,0.005558150352180783,85.46666666666665,1.2344589458094157,87.58666666666666,0.11115554667021793
46,47,0.21948375277791446,0.006209537380675547,81.76666666666667,4.2556498393965105,87.53666666666668,0.1249888883950138
47,48,0.22753541847708933,0.006616634391777775,82.16666666666667,3.240970362235497,87.84333333333332,0.2117125934426712
48,49,0.23603501600532265,0.006975353953854028,85.13333333333334,1.8084677369407356,87.92333333333333,0.2503774927761847
49,50,0.2444429387591037,0.007627746673565191,82.48333333333333,2.1811057338474464,88.03333333333335,0.4855466564147641
50,51,0.24529993736875702,0.0076763906834997125,86.61666666666667,0.6536223850375894,90.04333333333334,0.13021349989749806
51,52,0.24617345938160715,0.007736290550666193,86.68333333333334,0.4403281604540959,90.30333333333333,0.14636332266733865
52,53,0.24702597097586645,0.0077544724698803075,86.46666666666665,0.4169998667732338,90.28000000000002,0.23790754506740405
53,54,0.24790913224171418,0.007773958030464587,86.61666666666667,0.7553512795749749,90.20333333333333,0.09568466729605388
54,55,0.24880216332537267,0.007814721948062897,86.46666666666668,0.37043517951487775,90.20333333333333,0.1746106780494513
55,56,0.24972774999618896,0.007842816581174526,86.46666666666668,0.43652669512363074,90.30333333333333,0.11085526098876906
56,57,0.2506643412237118,0.00787811643033808,86.8,0.294392028877591,90.36666666666666,0.09285592184789504
57,58,0.251589818386548,0.007912408568284872,86.7,0.18708286933869783,90.40666666666668,0.11323525167641858
58,59,0.25252308587594413,0.007930173557539277,86.80000000000001,0.5212165257037354,90.34666666666665,0.044969125210772946
59,60,0.25348711517949934,0.007940166200195218,86.91666666666667,0.22484562605386618,90.48000000000002,0.0571547606649394
60,61,0.2544393822392229,0.007936370039284702,86.73333333333335,0.43652669512362846,90.49,0.021602468994697338
61,62,0.25541643686803445,0.007928701901242804,86.73333333333333,0.7760297817881899,90.48333333333333,0.09177266598624151
62,63,0.25633417423451993,0.007910428261423389,86.93333333333334,0.5436502143433388,90.58666666666666,0.02867441755681186
63,64,0.2573079088383763,0.007909600197993359,86.14999999999999,0.267706306736814,90.49333333333334,0.07717224601859925
64,65,0.25827458591495395,0.007928892884082868,86.83333333333333,0.8586164581594152,90.56333333333333,0.20434176165325463
65,66,0.2592385891637427,0.00794227130412428,86.43333333333334,0.35668224265054393,90.59666666666665,0.10624918300339689
66,67,0.26025051772569285,0.007981893102369462,86.23333333333333,0.732954447576534,90.53333333333335,0.0837987005998446
67,68,0.2612182321937579,0.007982496803316617,86.53333333333335,0.702772288076931,90.42333333333333,0.19770910168449474
68,69,0.26219457529138823,0.008017692077233421,86.5,0.2549509756796424,90.35333333333334,0.2493101593508744
69,70,0.263165159585295,0.008054408375162447,86.75,0.38944404818492867,90.40666666666668,0.14839886193034588
70,71,0.2641641103496556,0.008120925328477713,86.68333333333334,0.5482294734466171,90.43333333333334,0.0833999733546441
71,72,0.2651717314551024,0.00820678059295772,86.73333333333335,0.31710495984068027,90.40666666666668,0.08178562764256976
72,73,0.2662016055516316,0.008285435203363735,87.08333333333333,0.43652669512362846,90.42333333333333,0.2209575122556861
73,74,0.2672218632326148,0.008347365432128195,86.98333333333333,0.732954447576534,90.5,0.16062378404209
74,75,0.2683013263887348,0.008439357239228968,86.76666666666667,0.6649979114419995,90.63999999999999,0.19131126469709048
75,76,0.2693667636789416,0.008587103469084032,86.73333333333335,0.3009245014211324,90.47333333333334,0.03091206165164824
76,77,0.27041734463776995,0.00868545035898144,86.53333333333335,0.4714045207910317,90.34333333333332,0.1391242450313904
77,78,0.2714803213222242,0.00874898142216472,86.45,0.3240370349203943,90.33666666666666,0.018856180831637516
78,79,0.27256140061278095,0.008787867666307627,86.30000000000001,0.5307227776030252,90.31333333333333,0.047842333648022484
79,80,0.27365527326003475,0.008898820639186573,86.53333333333335,0.7575545451575652,90.47333333333334,0.10498677165349399
80,81,0.2747642173079719,0.00896689276531167,86.83333333333333,0.6059886320899227,90.36333333333334,0.04784233364802908
81,82,0.27586272629364134,0.009076897903557321,86.56666666666668,0.2013840995599114,90.36000000000001,0.1336662510384203
82,83,0.2769738806470268,0.009140239573956595,86.31666666666668,0.5734883511361777,90.38999999999999,0.09092121131323867
83,84,0.2781130589060978,0.00924017491066745,86.40000000000002,0.12247448713916355,90.38666666666667,0.03091206165165488
84,85,0.27920564017247324,0.009326099310554201,86.18333333333334,0.023570226039550245,90.67999999999999,0.0496655480858365
85,86,0.28030961223464673,0.009433563236826039,86.93333333333334,0.13123346456686688,90.59333333333332,0.10842303978193917
86,87,0.2814066350125713,0.009527782585326142,86.51666666666667,0.18408935028645546,90.56,0.07483314773548166
87,88,0.28253956280158476,0.009671102779642702,87.0,0.3341656275960557,90.50666666666666,0.03299831645537139
88,89,0.2836611025511753,0.009775180032634785,86.85000000000001,0.08164965809277376,90.54666666666667,0.13199326582148654
89,90,0.2848020397329904,0.00990932528980582,86.78333333333335,0.31710495984066905,90.63333333333333,0.11264496832477483
90,91,0.2859841482352647,0.010065796765513777,87.14999999999999,0.07071067811865073,90.55000000000001,0.09201449161228197
91,92,0.28713827476983406,0.010176667913319913,86.91666666666667,0.36590830666833507,90.59666666666665,0.09672412085698202
92,93,0.28831915564088534,0.010278313648926524,87.0,0.30822070014844893,90.63,0.09201449161228506
93,94,0.2895005405192994,0.01040122946021362,86.8,0.32403703492039215,90.52666666666666,0.13474255287604808
94,95,0.29065480584505377,0.010560984972667591,86.83333333333333,0.6276056794587592,90.54,0.032659863237108344
95,96,0.29181060387369145,0.010687767421545894,86.58333333333333,0.41298372311213216,90.58666666666666,0.14817407180595218
96,97,0.2930071342695857,0.010773258295396788,86.75,0.5307227776030221,90.72333333333334,0.08806563209082051
97,98,0.29418943696084593,0.010899993774020572,86.88333333333334,0.4249182927994006,90.64333333333333,0.16659998666132728
98,99,0.29534167636596986,0.010997237161978472,86.83333333333333,0.4642796092394684,90.69666666666667,0.1973716179078347
99,100,0.29652007797820257,0.011040839484172104,87.36666666666666,0.43652669512362535,90.74000000000001,0.08485281374238221
100,101,0.29663668404961463,0.011046519265937891,87.18333333333334,0.5436502143433359,90.80333333333334,0.05734883511361766
101,102,0.2967517508511171,0.01104999114927714,87.11666666666667,0.5482294734466129,90.83999999999999,0.11860297916437808
102,103,0.2968646086954551,0.011055075041672049,87.01666666666667,0.8624899355290423,90.84333333333332,0.09392668535736491
103,104,0.2969837707063084,0.011058379422850659,86.91666666666667,0.6485025486114606,90.83333333333333,0.06599663291074374
104,105,0.29710248154904534,0.011064959163993405,87.14999999999999,0.7494442385305718,90.92,0.06377042156569585
105,106,0.29722120355950826,0.011068060553706413,86.90000000000002,0.6416125518306657,90.93333333333334,0.12283683848458748
106,107,0.29733709278965237,0.011071224268093201,86.91666666666667,0.7214953607304445,90.99000000000001,0.099331096171673
107,108,0.2974503164677587,0.011077040185491603,87.0,0.7257180352359085,90.94333333333333,0.03399346342394978
108,109,0.29756331126975916,0.011082572339192815,86.93333333333334,0.7191816336797145,90.91333333333334,0.09030811456095979
109,110,0.2976808900299101,0.011088590860861473,86.98333333333333,0.5632248416238588,90.89,0.09933109617167586
110,111,0.29779887542082223,0.01109200474057359,87.01666666666667,0.8065702421708585,91.02333333333333,0.06342099196813665
111,112,0.2979148091118287,0.011097258507074426,86.85000000000001,0.5715476066494047,90.98333333333335,0.10780641085863837
112,113,0.29803331601863897,0.01110209639792668,86.91666666666667,0.5661762583820977,90.99333333333334,0.03299831645537139
113,114,0.2981479924798313,0.011106886546069863,86.81666666666668,0.40276819911982287,90.99,0.02449489742783271
114,115,0.29826306273922165,0.011109932080509317,86.95,0.43011626335213,90.84333333333332,0.009428090415818758
115,116,0.2983822979813649,0.011112462166607676,87.13333333333333,0.3423773097362362,90.89999999999999,0.07257180352359072
116,117,0.2984977223825627,0.011118604790943594,86.90000000000002,0.5016638981097492,90.88666666666666,0.03299831645537762
117,118,0.2986141685153088,0.011126065688593607,87.0,0.5354126134736324,90.91333333333334,0.03299831645537139
118,119,0.29873435055115394,0.011132756237303067,86.98333333333333,0.4766783215358322,90.84666666666668,0.06599663291074279
119,120,0.2988554113043495,0.0111365330818768,87.11666666666667,0.5390320542932061,90.89666666666666,0.07363574011457867
120,121,0.2989759585688916,0.01114156645713158,87.18333333333332,0.5661762583820977,90.85000000000001,0.07071067811865743
121,122,0.29909890427017,0.01114929034274788,87.13333333333333,0.5572751165766805,90.86333333333333,0.06944222218666377
122,123,0.2992222238586419,0.01115658232516619,87.11666666666667,0.5661762583820977,90.88,0.057154760664943544
123,124,0.2993473842606121,0.011163792600792163,87.18333333333334,0.5328122454381916,91.03000000000002,0.07257180352358615
124,125,0.29947172292168894,0.011169194365893982,87.30000000000001,0.43011626335213055,91.00999999999999,0.15121728296285195
125,126,0.29959487250564504,0.011174284046341772,86.95,0.3188521078284851,91.01666666666667,0.026246692913372893
126,127,0.2997172834327997,0.011179429767273583,87.09999999999998,0.3559026084010474,91.05000000000001,0.08640987597877182
127,128,0.29984260845860683,0.011186520286111988,87.03333333333335,0.6276056794587553,90.98333333333335,0.1388844443733323
128,129,0.2999628628695884,0.011189287415064463,87.16666666666667,0.3399346342395173,90.96666666666665,0.08379870059984461
129,130,0.30008559069700985,0.011195752064764988,87.18333333333334,0.16499158227685842,90.98,0.07348469228349233
130,131,0.30020746823449646,0.011196917545102048,87.21666666666665,0.3704351795148799,90.98666666666666,0.05557777333511451
131,132,0.30033256968118227,0.011200370809637917,86.98333333333335,0.3922867431979894,90.86333333333334,0.0449691252107733
132,133,0.3004576319333274,0.01120479743247929,87.06666666666666,0.4403281604540959,90.89,0.10677078252031715
133,134,0.30058273847299105,0.011209968628665,87.21666666666665,0.40276819911981615,90.99333333333334,0.15797327481430426
134,135,0.30070770410433767,0.011216363757653577,87.03333333333335,0.23213980461973982,90.92333333333333,0.10873004286866945
135,136,0.3008286445988842,0.01122344665904671,87.05,0.2549509756796424,90.94333333333333,0.11897712198382801
136,137,0.30095051987095434,0.0112297158487181,86.95,0.1471960144387955,90.88333333333333,0.1291854825005089
137,138,0.30107126484249364,0.011237647666478225,87.13333333333333,0.2656229575084896,90.89333333333333,0.047842333648022484
138,139,0.30119249658902075,0.011240632929805839,86.91666666666667,0.13123346456686028,90.83333333333333,0.03858612300930085
139,140,0.301317698268994,0.011244959638379114,86.98333333333335,0.42491829279939874,90.85000000000001,0.029439202887761678
140,141,0.3014443691070313,0.01125033933672973,86.73333333333335,0.3472111109333311,90.83,0.08286535263104101
141,142,0.3015710266260799,0.011257959120004244,86.86666666666667,0.3922867431979894,90.89333333333333,0.07717224601860374
142,143,0.3016972503206592,0.01126161136758539,87.03333333333335,0.39651257511234556,90.82333333333332,0.07408703590297683
143,144,0.30182587323149496,0.011268590992834148,87.13333333333333,0.3771236166328307,90.87666666666667,0.07717224601860374
144,145,0.30195163294157706,0.011276344402704898,87.0,0.39370039370059223,90.88999999999999,0.06976149845485556
145,146,0.30207718545881096,0.0112860622642779,87.01666666666667,0.4403281604540959,90.93666666666667,0.10842303978193917
146,147,0.3022032327556751,0.011293996166709345,87.01666666666667,0.3118047822311668,90.96999999999998,0.09626352718795378
147,148,0.30232848473660956,0.01130319092586204,86.86666666666667,0.40892813821284624,90.95333333333333,0.10656244908764075
148,149,0.3024566745478565,0.011314122606576158,86.93333333333334,0.416999866773223,90.97666666666667,0.046427960923948366
149,150,0.3025803499066584,0.01132375686661036,87.0,0.7082843120291925,90.95666666666666,0.14007934259633884


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_6_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.1560032069206771e-05,1.8029955521775274e-06,56.71666666666667,3.8066462346211742,53.69333333333333,3.0356804106419957
1,2,3.0061709812569262e-05,6.6899257548656805e-06,71.46666666666667,3.630962529259828,64.01666666666667,3.9565501246526518
2,3,6.29903466000019e-05,1.4306725739568022e-05,76.43333333333334,1.184154644555443,72.64666666666666,2.4864208993830657
3,4,0.0001316314271337038,3.6017806526529594e-05,79.78333333333335,0.7877534865397638,76.67,0.8275667143298289
4,5,0.00024771222108086664,7.30876675357182e-05,79.35000000000001,0.6570134448142375,78.80666666666667,0.635889578115221
5,6,0.00044019919022926664,0.00012090585721961769,80.96666666666665,0.5328122454381866,79.56333333333333,0.40285095120763015
6,7,0.0007421355800099,0.00016293904254557006,80.35000000000001,0.5307227776030186,79.94333333333334,0.19618585292749122
7,8,0.0011221645914180668,0.00020661614810479572,81.7,0.7947746011710874,80.45666666666666,0.3711543554312034
8,9,0.0015835355305699667,0.0002561340969110033,81.73333333333333,1.2181497809747748,80.63666666666667,0.23584363935078634
9,10,0.0021687722212847334,0.00032355386719370673,81.71666666666665,1.0873004286866748,81.09,0.2906314963431675
10,11,0.002865726220325567,0.0003872322893800368,81.66666666666667,0.7214953607304415,81.57666666666667,0.21296843793284645
11,12,0.003630863978087267,0.0004581393465238884,82.73333333333333,0.5104464277037909,81.88,0.08831760866328181
12,13,0.004631281244347667,0.0005290598974045562,83.96666666666667,0.31710495984066733,82.23666666666666,0.1309792180292598
13,14,0.005808739356439267,0.0006447877643336496,83.81666666666668,0.47842333648024105,82.54333333333334,0.05185449728701322
14,15,0.007000438099353468,0.0007280870451525441,83.76666666666667,0.09428090415820098,82.89666666666666,0.08219218670625433
15,16,0.008338345593224767,0.0008857310932234308,81.21666666666667,2.7707800746761255,82.96333333333334,0.16519348924484908
16,17,0.009761599451193067,0.0009934387359202903,82.95,2.3688956639469474,83.11333333333333,0.10338708279513856
17,18,0.011413909166410633,0.0011219876697228346,83.23333333333333,2.2895899681432534,83.29,0.0804155872121046
18,19,0.013202495367798233,0.0011281101328485747,82.3,2.0066555924389857,83.26,0.18384776310849774
19,20,0.015138290158821434,0.001165420842425091,81.28333333333335,3.03324175685941,83.69,0.3879003308411422
20,21,0.017183176932168632,0.00126784267868287,75.26666666666667,1.6932874009518357,83.89333333333333,0.08956685895030006
21,22,0.019425475895271837,0.0012527008693249471,84.5,0.7756717518813374,83.90666666666667,0.2684937408746983
22,23,0.021756425924982465,0.0014383769668149245,82.61666666666666,0.4588633299312048,83.91333333333334,0.21561282171728702
23,24,0.0242132607935903,0.0015171439068021857,84.03333333333335,1.3906433363335449,83.94,0.23678400846903985
24,25,0.026745552717342868,0.0015632373641314334,83.08333333333334,1.7561004780162452,83.89666666666666,0.08055363982395837
25,26,0.029423922208001066,0.0017005577740269915,85.28333333333333,0.4588633299312098,84.11333333333333,0.09533566430717431
26,27,0.0321190142229831,0.0015687501734245775,84.11666666666667,1.0085743513604857,84.24333333333334,0.43606829230701283
27,28,0.03505185893826351,0.0016401129103422042,84.23333333333333,0.43652669512363207,84.07,0.08602325267042348
28,29,0.037798775575169336,0.0016943590769366863,79.60000000000001,6.863308240200208,84.37,0.22090722034374757
29,30,0.04095638395315973,0.0017220031977051773,85.01666666666667,0.2624669291337254,84.37666666666667,0.09568466729604727
30,31,0.044094304485205404,0.0017635639794410264,79.26666666666667,2.2661764175711383,84.50999999999999,0.20607442021431405
31,32,0.04725024366523517,0.0017685002606976947,85.33333333333333,0.5720334100576866,84.58666666666666,0.1407914138796255
32,33,0.05055911340103267,0.001924304212959092,84.68333333333332,1.4800525516195586,84.86999999999999,0.2624245923435341
33,34,0.05403485183241324,0.0019643740394668344,83.91666666666667,3.342736736401612,84.88333333333333,0.18445113776342087
34,35,0.05758491722372056,0.0018710872110028445,83.81666666666668,1.484550062776227,84.93333333333334,0.39684869772860726
35,36,0.06125443844992953,0.0016903357042187496,81.46666666666667,4.468469785309314,85.01333333333334,0.22425184255405417
36,37,0.06492115662716406,0.001611809571924431,71.46666666666665,3.3492121793374374,85.37,0.5132900414645355
37,38,0.06889066013293467,0.001333959368215686,85.46666666666668,0.42491829279940524,85.06333333333333,0.47779586529070084
38,39,0.07269044408889357,0.0013945625185992222,76.93333333333334,11.518125812050423,85.15666666666665,0.5114901975817548
39,40,0.07676863007039086,0.001241581833879114,83.15,2.1567722797427344,85.49000000000001,0.4384822307308091
40,41,0.08088909109332243,0.0015122342423176762,80.01666666666667,6.892064680163386,85.33666666666666,0.42905581092543593
41,42,0.08494947571384508,0.0015857168166962135,80.88333333333334,3.320224222682689,85.65666666666668,0.009428090415818758
42,43,0.08916514809080966,0.0017321870447485773,80.95,4.885181675229691,85.83,0.4543860326491823
43,44,0.09349344063344205,0.0018079267861267102,80.53333333333333,4.65194105245924,85.58333333333333,0.4274212078136649
44,45,0.0982993726489879,0.002053519999476082,81.89999999999999,2.8743115117653195,85.92333333333333,0.439267066322473
45,46,0.10285279099272955,0.0020369113384829623,84.25000000000001,3.400245089205582,85.47666666666667,0.2148384405909595
46,47,0.1079507518847082,0.0022543734452778476,85.53333333333335,1.2860361149240325,85.77666666666666,0.3061952898977368
47,48,0.11322327734723615,0.0023428503052417213,81.13333333333334,4.392101496499773,85.92666666666666,0.3064129385141733
48,49,0.11865529798811726,0.002459492602175105,78.78333333333335,6.490548684219406,86.22333333333331,0.1611072796479289
49,50,0.12402322547672064,0.002702414121169038,81.53333333333335,3.1348400632603646,86.24333333333334,0.2875567576825273
50,51,0.12456205987790421,0.00274227794871901,86.31666666666666,0.3472111109333254,87.86333333333333,0.2831175649011476
51,52,0.12509814009247613,0.0027926958938267916,86.38333333333333,0.6956212251569809,88.12,0.26981475126464544
52,53,0.12565948830824536,0.0028280429242600147,86.7,0.4600724580614063,88.22000000000001,0.21648710508173
53,54,0.1262372348272155,0.002871203283577057,86.66666666666667,0.8249579113843055,88.22333333333334,0.2671246067953245
54,55,0.12680005879660428,0.0029071812438368452,86.78333333333335,0.3858612300930097,88.24333333333334,0.1359738536958047
55,56,0.1273562144139347,0.0029397103723481526,86.98333333333333,0.23921166824011936,88.18,0.23036203390894766
56,57,0.127909922436131,0.002984927994647597,86.11666666666667,0.2248456260538679,88.35333333333334,0.17745108872274531
57,58,0.12846568368167846,0.0030228905899233873,86.58333333333333,0.2624669291337253,88.36333333333334,0.3021405118299947
58,59,0.12905267360069647,0.0030493946746011674,86.83333333333333,0.39651257511234556,88.14666666666666,0.197540431867052
59,60,0.12964177365681653,0.003109313325247275,86.43333333333332,0.6236095644623235,88.25,0.24262453846770765
60,61,0.1302346981420699,0.003177501195234947,86.5,0.1779513042005224,88.13333333333333,0.07586537784493518
61,62,0.13084829727067868,0.003255708339169641,86.45,0.22730302828309612,88.37,0.22553639765383499
62,63,0.13145058612289007,0.003307596524687692,86.01666666666667,0.6835365551469973,88.25666666666666,0.20417857108151413
63,64,0.13207351257462313,0.003362596791526857,86.48333333333335,0.12472191289246395,88.3,0.15895492023421845
64,65,0.13268882522376416,0.0034198804901313397,86.2,0.5930148958219076,88.17,0.09201449161228506
65,66,0.13330686100248113,0.003485562478178498,85.86666666666667,0.08498365855988142,88.31333333333333,0.08055363982396503
66,67,0.13394688350191353,0.0035187412668850893,86.03333333333335,0.2867441755680889,88.18666666666668,0.14007934259633884
67,68,0.13459036983202377,0.003545692473282299,86.68333333333334,0.2054804667656324,88.36000000000001,0.016329931618557073
68,69,0.13524814359796425,0.003584588624311549,86.46666666666665,0.15456030825826214,88.29333333333334,0.2080598204576989
69,70,0.13591128326341495,0.0036366038720410505,85.91666666666667,0.5512611802847052,88.31666666666666,0.18696404883173448
70,71,0.1365496693365908,0.0036622812146582836,86.13333333333333,0.29533408577782577,88.21999999999998,0.21969676071045252
71,72,0.1372118175738536,0.003685724973302017,86.48333333333335,0.4189935029992181,88.30333333333334,0.047842333648024794
72,73,0.13789018717167548,0.003715602852990632,86.28333333333335,0.24944382578493296,88.27666666666669,0.1939644870130107
73,74,0.13858280997816097,0.0037617560848779504,86.2,0.33416562759605717,88.24666666666667,0.0664997911442034
74,75,0.13926323795708503,0.003796180383164353,86.30000000000001,0.47081489639418694,88.25999999999999,0.13490737563231606
75,76,0.13997418809135617,0.003843228947916783,85.85000000000001,0.8336666000266543,88.34666666666665,0.18354533197248304
76,77,0.14068838525711316,0.003892429133862779,85.73333333333333,0.33993463423952386,88.45666666666666,0.15107025591499554
77,78,0.1413785315023921,0.003948290705635815,86.26666666666667,0.20949675149960983,88.41000000000001,0.21275964529643795
78,79,0.14207963076631921,0.004025779464694009,86.43333333333334,0.2718251071716641,88.31333333333335,0.250377492776183
79,80,0.14279277746726027,0.004128566679354539,86.46666666666665,0.5265189666310445,88.48333333333335,0.2088593359709436
80,81,0.1435164095957923,0.0041999186714461794,85.96666666666665,0.3171049598406738,88.55666666666667,0.08993825042154906
81,82,0.14424043285860785,0.004285320223529671,86.06666666666668,0.3472111109333252,88.52333333333333,0.0837987005998446
82,83,0.14502001929149042,0.004357177863830317,86.05,0.6570134448142386,88.61333333333334,0.12364824660661135
83,84,0.14580767321105037,0.004446815671564836,86.46666666666665,0.7408703590297641,88.66333333333334,0.07542472332657016
84,85,0.14658918857655467,0.004544503552304483,86.60000000000001,0.449073119510247,88.67,0.07788880963698586
85,86,0.1473639969109668,0.004653606510362629,86.33333333333333,0.8249579113843055,88.74333333333334,0.1536952251119776
86,87,0.14815429027429844,0.004750309704818251,86.18333333333334,0.5265189666310445,88.67,0.22553639765382347
87,88,0.14889953791900523,0.004831798609528478,86.51666666666667,0.3566822426505424,88.61333333333333,0.19344824171395375
88,89,0.1496725261518137,0.004919769761918033,86.08333333333333,0.5328122454381866,88.54333333333334,0.15797327481430776
89,90,0.15044143823243203,0.0049928872367529,85.96666666666665,0.572033410057686,88.61000000000001,0.1235583532856682
90,91,0.15120063852228907,0.0050604441744303815,85.78333333333335,0.31180478223116176,88.60333333333334,0.15282524515130136
91,92,0.1519826641441331,0.0051719039858084395,86.31666666666666,0.1433720877840417,88.62,0.21275964529643795
92,93,0.1527594473388902,0.005262985127517994,86.2,0.4708148963941884,88.64666666666666,0.21638443156155862
93,94,0.15357877209115753,0.005346597541310801,86.0,0.5400617248673217,88.73333333333333,0.3109483701338416
94,95,0.15438498026714506,0.0054388445083862124,86.35000000000001,0.5016638981097515,88.71999999999998,0.2515286597321813
95,96,0.155203883862609,0.005516646177960036,86.0166666666667,0.12472191289246394,88.64,0.25781130050226025
96,97,0.15601284779008542,0.005574762613336412,86.2,0.21602468994692955,88.81333333333333,0.20286832072936564
97,98,0.1568566942600007,0.005643640283013792,86.26666666666667,0.06236095644623514,88.57666666666667,0.2315647257727787
98,99,0.15770692716911672,0.005735408555166314,86.5,0.36285901761795103,88.68333333333334,0.1575506973079546
99,100,0.15855667742814744,0.005802404325147761,86.28333333333335,0.27788886667555296,88.72333333333334,0.22171052197754795
100,101,0.15864142384772592,0.005809349284619921,86.33333333333333,0.12472191289246395,89.00999999999999,0.17720045146668686
101,102,0.1587278079204929,0.005816249024326598,86.35000000000001,0.17795130420052505,89.03333333333335,0.19601587237318802
102,103,0.15881204022753834,0.005822698673559847,86.60000000000001,0.18708286933869783,88.93333333333334,0.20981473309141638
103,104,0.15889601472061196,0.0058283032877179215,86.58333333333333,0.16996731711975635,88.95666666666666,0.18624953392932145
104,105,0.15897982926883333,0.005834003237079259,86.43333333333334,0.2896357866163744,88.88999999999999,0.21354156504062502
105,106,0.159062965295836,0.005840892445234591,86.33333333333333,0.19293061504649933,88.90000000000002,0.2592296279363067
106,107,0.15914723263749708,0.0058467201341188615,86.45,0.28284271247461634,88.92333333333333,0.21699974398346425
107,108,0.15923099191335122,0.00585319466973789,86.33333333333333,0.023570226039556944,88.87333333333333,0.18785337071473587
108,109,0.1593160101557967,0.005859409434310625,86.58333333333333,0.08498365855987956,88.90666666666665,0.22661764175711202
109,110,0.15940068842170416,0.005865358169368853,86.60000000000001,0.32403703492039215,88.96333333333332,0.2666249967442849
110,111,0.1594864577743108,0.005870019143029629,86.33333333333333,0.3519785346990456,88.99333333333333,0.2811089152307748
111,112,0.15957170101801663,0.0058744030801616935,86.46666666666668,0.35197853469905194,88.99333333333334,0.21202725191719216
112,113,0.1596560010321082,0.005879097018290456,86.58333333333333,0.2624669291337253,88.92999999999999,0.26089589239132427
113,114,0.1597399349161589,0.005884804634754254,86.60000000000001,0.18708286933869275,89.05,0.25573423705088755
114,115,0.15982509696382685,0.0058911562130212975,86.5,0.3535533905932738,88.97333333333334,0.1948218559493646
115,116,0.1599097921296899,0.005897502324652559,86.39999999999999,0.21602468994692955,88.90666666666668,0.22171052197754182
116,117,0.1599946019404966,0.005904790925988337,86.51666666666667,0.18408935028645546,88.96,0.23846732830027081
117,118,0.16007890197429905,0.005911600608099607,86.38333333333334,0.38801489089409497,89.00999999999999,0.21181753153756397
118,119,0.1601633714506139,0.0059177984682065084,86.3,0.1471960144387955,89.04,0.19815818596936208
119,120,0.16024798043793595,0.005924029902506844,86.46666666666665,0.16996731711976099,89.05999999999999,0.21602468994692955
120,121,0.16033084810665363,0.005929548909773464,86.31666666666666,0.3064129385141733,89.0,0.20542638584174247
121,122,0.1604139975272837,0.005935773678250342,86.35000000000001,0.3341656275960557,88.98,0.2631856125753586
122,123,0.16049716408420492,0.00594218967333067,86.38333333333334,0.3472111109333277,88.93666666666667,0.22454893057465022
123,124,0.16058147132257553,0.0059476111385156636,86.41666666666667,0.3064129385141648,88.95,0.19646882704388643
124,125,0.16066584258266506,0.005953245336392427,86.76666666666667,0.3472111109333254,89.03000000000002,0.23846732830027004
125,126,0.1607498327473297,0.005959974728221373,86.76666666666667,0.4988876515698609,88.96999999999998,0.1768238294650008
126,127,0.1608338846220471,0.00596478327073915,86.7,0.1779513042005224,88.92999999999999,0.2616613587571993
127,128,0.1609207652355272,0.00597113620134854,86.76666666666667,0.23921166824011506,88.90666666666668,0.27402351886086185
128,129,0.16100799352519482,0.005977163513078311,86.63333333333333,0.12472191289246395,89.02666666666669,0.23442601296690233
129,130,0.16109549017802363,0.005980645348177413,86.58333333333333,0.2094967514996098,89.06666666666666,0.27378012264508156
130,131,0.1611819520464776,0.0059841659149009255,86.55,0.3341656275960557,88.95,0.2952964612046676
131,132,0.16126766628546596,0.005991844508799041,86.45,0.17795130420052238,88.93666666666667,0.2898658693641321
132,133,0.16135442141431944,0.005998361459818165,86.56666666666666,0.3299831645537211,88.93,0.23537204591879282
133,134,0.16143900617474274,0.00600412688398081,86.56666666666668,0.30092450142113025,88.95,0.2580697580112825
134,135,0.1615246065228452,0.006010947939054322,86.48333333333333,0.2896357866163818,89.00999999999999,0.24535688292770327
135,136,0.16160905494731884,0.006018288721723348,86.35000000000001,0.22730302828309093,88.99000000000001,0.2808320969310051
136,137,0.16169479567263167,0.006025327878101678,86.39999999999999,0.21602468994692955,88.98666666666666,0.22514193054357606
137,138,0.1617802518012141,0.006032898847243379,86.38333333333333,0.2054804667656324,88.89333333333333,0.14704496666742417
138,139,0.1618677075642142,0.006043262033601331,86.41666666666667,0.31180478223116176,89.06666666666668,0.18553226733434441
139,140,0.16195296763503145,0.006052150074515215,86.35000000000001,0.2121320343559589,89.02,0.2817800560721065
140,141,0.1620397605903312,0.006061691365505948,86.40000000000002,0.362859017617953,89.10666666666668,0.216692306175273
141,142,0.16212734602322368,0.0060678766324377895,86.46666666666665,0.3681787005729109,89.01333333333334,0.1973716179078347
142,143,0.16221398500825807,0.006075741029258394,86.46666666666665,0.18408935028645546,88.98666666666668,0.21514852750806315
143,144,0.16230160384438638,0.006084048333036184,86.61666666666667,0.31710495984068027,89.01666666666667,0.2280838052607405
144,145,0.16238975453999807,0.006091937497608351,86.7,0.07071067811865743,89.00999999999999,0.20049937655763686
145,146,0.16247656722752443,0.006100847186332337,86.90000000000002,0.10801234497346916,89.04333333333334,0.18909139471577133
146,147,0.16256375900184464,0.006109201269615322,86.58333333333333,0.18408935028644946,88.98666666666668,0.25328946988684004
147,148,0.1626513347752954,0.006118311532198019,86.76666666666667,0.19293061504650588,89.03666666666668,0.26637484032008846
148,149,0.16273982196821132,0.006128152223261961,86.60000000000001,0.10801234497346478,89.05333333333333,0.2532894698868403
149,150,0.16282728244944425,0.0061401074284895595,86.63333333333334,0.06236095644622881,89.05333333333333,0.2776488589727867


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_6_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.9288840007692029,0.17831070597899176,79.26666666666667,2.4229229363633444,73.53666666666668,0.5292972279877883
1,2,0.971271628688202,0.1821739155853292,77.55,3.779770716150204,81.29333333333334,0.11585431464655271
2,3,1.0101207715394,0.17769179839343083,78.06666666666666,4.953169580065768,82.85666666666667,0.10143416036468772
3,4,1.051747772638382,0.17819906957499984,74.56666666666668,12.686891747871982,84.75,0.4952440475832799
4,5,1.087623679608685,0.18089030233376194,77.64999999999999,4.546610459085613,84.97666666666667,0.5084180257316678
5,6,1.1297275359942702,0.1766064630690391,80.41666666666667,1.875425877560135,85.99000000000001,0.7712759990215406
6,7,1.1661219797909619,0.17697095720100933,72.08333333333333,9.455274835890403,86.73333333333333,0.6920661496963662
7,8,1.2108341351283431,0.17818882488397148,81.03333333333335,0.6485025486114575,86.43,0.6174679478860925
8,9,1.2548368984444667,0.17500304241266018,83.2,2.0522345544958225,86.78666666666668,0.5096621974951169
9,10,1.3075375754542466,0.17951681101358144,79.51666666666667,5.009712788396384,87.26333333333334,0.7934033582541021
10,11,1.3552271618550567,0.18399411327863233,85.01666666666667,0.6712343521867458,87.58666666666666,0.11897712198383306
11,12,1.40750890958907,0.18332926086802898,83.75,1.2576432986608996,87.64333333333333,0.6808001827914665
12,13,1.4639785279365354,0.18881764598469125,83.7,0.7968688725254625,87.93666666666667,0.5265189666310445
13,14,1.519935591913167,0.2025300078367566,70.43333333333334,10.9776540703781,88.12333333333333,0.4481319250201066
14,15,1.5757585017622338,0.2044009364787166,77.81666666666668,7.168720635898396,88.20666666666666,0.2876726534718831
15,16,1.6350629004751387,0.20555590784998806,83.46666666666665,1.0474837574980445,88.68,0.6083310502240241
16,17,1.6965332123743915,0.210178033630209,74.93333333333334,13.886704272632715,88.56,0.30735430152621507
17,18,1.7565710569910635,0.2115784635616356,74.91666666666667,6.750967008922171,88.75666666666666,0.36572606627851184
18,19,1.823654956860772,0.21667485829784963,84.45,1.2389511693363868,88.63333333333333,0.34969828265075487
19,20,1.8868449986273834,0.21525409665695838,82.33333333333333,2.373581447704905,89.06666666666666,0.1558489297008136
20,21,1.9496027775923384,0.2176452897164904,82.25,0.7257180352359085,88.87666666666667,0.11841546445554091
21,22,2.013665412598695,0.2201040483340558,84.7,2.013703056560235,88.81333333333333,0.27329267990359457
22,23,2.0889882278681142,0.22638332011568943,77.3,8.745379732559739,89.29333333333334,0.4953337819648048
23,24,2.164733006716322,0.2215643061397147,76.36666666666667,5.373442926922076,88.87,0.4035674251803104
24,25,2.2338349284481036,0.22719603212097292,80.73333333333333,4.123577195699011,88.96333333333332,0.06944222218665944
25,26,2.309641135028542,0.22900242857006167,82.55000000000001,2.417988144442953,89.66000000000001,0.3082207001484551
26,27,2.392038371884641,0.24215455311872022,81.88333333333333,2.2107062722628292,89.53333333333335,0.27438820836342726
27,28,2.4718444080103135,0.24912353814581362,82.6,1.667832925285583,89.44,0.3080043289739084
28,29,2.5525049352967817,0.24556740907275496,80.91666666666664,3.873055067457157,89.87333333333333,0.06649979114419675
29,30,2.636286058047998,0.24376828513229026,79.58333333333333,3.6134778568883243,89.84666666666668,0.3231442746239254
30,31,2.709087870068114,0.24164125205673354,81.26666666666665,4.954683530649447,89.45333333333333,0.3544322533605301
31,32,2.804399151007768,0.25391871990472825,82.25,3.5030938706615666,89.68,0.04320493798938372
32,33,2.893674449370573,0.26636381189978864,84.6,0.32659863237108927,89.84333333333332,0.22291004663067274
33,34,2.986735914326898,0.2702415236392263,84.01666666666667,2.4516434397268214,90.18333333333334,0.5994627224069534
34,35,3.0833731335838017,0.27550657527909667,84.75,1.2192894105447973,90.01666666666667,0.7350888079378997
35,36,3.1727653963257034,0.28718270001041996,82.7,3.867169507533905,90.25999999999999,0.7072953178599951
36,37,3.2706514618720135,0.2944893325069098,78.48333333333333,8.26199464751434,90.44,0.4166533331199914
37,38,3.3689030479660254,0.30821935912214676,81.51666666666667,3.8262978916382835,90.00999999999999,0.572771042098558
38,39,3.467720176756258,0.31848868622830845,84.26666666666667,2.112002735688469,90.63666666666666,0.433769011751135
39,40,3.5698735778471136,0.3131862747553366,83.55000000000001,2.8879058156387316,90.76,0.45745673748089816
40,41,3.665790170639582,0.3185325480930556,80.68333333333334,3.7403951068778176,90.12,0.3586084215408243
41,42,3.7754739844078684,0.32242502211008334,82.63333333333333,1.4573568159132768,90.81333333333333,0.29352266617001815
42,43,3.8916832415750515,0.3178104152704743,83.10000000000001,2.207940216581962,90.67333333333333,0.24997777679003946
43,44,3.9996537083775627,0.3146905452390698,84.26666666666667,0.7306770072260977,90.29,0.27276363393971603
44,45,4.116993893004124,0.31761163496925676,82.60000000000001,0.7756717518813439,91.18333333333334,0.3021405118299911
45,46,4.21604565015079,0.3124789442018494,77.8,5.6552335642895155,91.18666666666667,0.09030811456096591
46,47,4.344630472961899,0.3225912159041787,84.45,0.9228578799938065,90.67,0.32135131346653606
47,48,4.4689683766449475,0.33083570676828056,82.55,3.4105229315556125,91.28666666666668,0.5692294987280808
48,49,4.581458692256405,0.32866825895430224,80.8,2.0396078054371123,91.20666666666666,0.4490978611493179
49,50,4.7063011940959925,0.34020533182624974,79.91666666666667,4.552349820574965,90.95333333333333,0.3408160142299008
50,51,4.719084563746072,0.34148890865269443,86.2,0.6284902544988328,93.69,0.4532107677449902
51,52,4.730518859601556,0.34137306477473073,85.71666666666665,0.8566731517264305,95.03333333333335,0.16819301082056998
52,53,4.739567953412674,0.34186739704311375,86.10000000000001,0.04082482904638398,95.50333333333333,0.3029117950089706
53,54,4.748860726435239,0.34101997086187164,86.10000000000001,0.22730302828310237,95.86333333333333,0.210449254902197
54,55,4.757148125884967,0.3413825368534216,85.86666666666667,0.4027681991198201,96.02666666666666,0.2451303508113346
55,56,4.766881728071606,0.3421687897129352,85.8,0.1870828693386991,96.06666666666666,0.3287687468250112
56,57,4.77450050942928,0.3426365886694531,85.83333333333333,0.418993502999223,96.07666666666667,0.19905331502445137
57,58,4.7833281553752185,0.3423820434922588,85.68333333333332,0.2094967514996147,96.24666666666667,0.27402351886085624
58,59,4.791551492569133,0.34296924242483817,85.68333333333334,0.47842333648024765,96.28333333333332,0.31930480039541703
59,60,4.801062844867105,0.3448937175598149,85.35000000000001,0.49497474683058434,96.41333333333334,0.20072092289766086
60,61,4.809497015470039,0.34587891408477056,85.3,0.6570134448142375,96.37333333333333,0.27084230754362176
61,62,4.818344871229708,0.346805784028342,85.35000000000001,0.1471960144387955,96.40333333333335,0.028674417556805804
62,63,4.828303559468785,0.34696812344755135,85.60000000000001,0.35355339059326707,96.49000000000001,0.22686266036231276
63,64,4.838366168701595,0.3465866768822387,85.45,0.5212165257037354,96.42999999999999,0.3101612483854151
64,65,4.84892026071675,0.3437743090692884,84.93333333333334,0.3965125751123505,96.58999999999999,0.38262252939418095
65,66,4.860835056279433,0.3408049501868145,85.33333333333333,0.4109609335312648,96.42666666666666,0.2389328124994306
66,67,4.8734311267457295,0.3382791760897236,85.25,0.48131763593979005,96.43,0.3374413529291698
67,68,4.884675246721777,0.33810820235795847,85.48333333333333,0.33249895572100113,96.52333333333335,0.26549743668986536
68,69,4.8960158432996375,0.3393229384310395,85.25,0.17795130420052105,96.58333333333333,0.14659088951530944
69,70,4.904904486025699,0.34033005542155176,85.11666666666666,0.4496912521077383,96.53333333333332,0.32065904356843283
70,71,4.9156713439180955,0.33987919671937467,85.21666666666665,0.3299831645537235,96.56,0.27856776554368
71,72,4.926980133242448,0.34035803040002605,85.2,0.393700393700588,96.58999999999999,0.24385788210895806
72,73,4.939224732941433,0.34286956977900535,85.36666666666667,0.5249338582674549,96.48666666666668,0.22647050335283714
73,74,4.950275535713357,0.34170826897794665,85.28333333333332,0.551261180284711,96.60666666666667,0.27390184778898746
74,75,4.961800918298393,0.34191794278833887,85.2,0.5930148958219076,96.65333333333335,0.2710883414846341
75,76,4.972024997750869,0.34253142686238813,85.48333333333335,0.49888765156985965,96.56666666666666,0.2663748403200963
76,77,4.984206810893597,0.34189122421799856,85.06666666666668,0.6548960901462869,96.58666666666666,0.16819301082056548
77,78,4.99460853031455,0.3432254574785368,85.05,0.8841191473249898,96.69000000000001,0.13441230102437482
78,79,5.005446167933255,0.3458538550368804,84.98333333333333,0.663743591724662,96.58333333333333,0.20805982045769225
79,80,5.016288484381776,0.3479966106360528,85.10000000000001,1.0271319292087124,96.69999999999999,0.22759613353482283
80,81,5.02621869682305,0.3488876091065353,84.85000000000001,1.030372101071583,96.76333333333334,0.25629843715655165
81,82,5.037514687306709,0.35085475606172095,85.33333333333333,0.9186342519680407,96.77333333333333,0.3000370347510851
82,83,5.049865109783192,0.3508200551165779,84.93333333333334,1.047483757498046,96.76333333333334,0.1649915822768632
83,84,5.061437764386554,0.35113423146790196,85.28333333333333,0.9800793618659412,96.72666666666667,0.22514193054357606
84,85,5.071849449391923,0.35276471981437735,85.23333333333333,1.0118739491107098,96.67666666666666,0.20853989759489047
85,86,5.0823001607699725,0.3541974305555745,85.18333333333334,1.2651306476232271,96.82666666666667,0.13224556283251662
86,87,5.095243054046691,0.35295655126216835,85.06666666666666,1.184154644555443,96.71,0.2794041278626121
87,88,5.106009287195284,0.3536664493940012,85.08333333333333,1.2398476608931595,96.75666666666666,0.17613126418163436
88,89,5.1183277520935295,0.3557825724635797,85.36666666666667,1.0077477638554004,96.61666666666666,0.3231442746239254
89,90,5.131112275070868,0.3557483179175737,85.16666666666667,1.0118739491107065,96.76666666666665,0.33993463423951914
90,91,5.141535522967647,0.35670648202190275,85.23333333333333,1.0530379332620872,96.76,0.33655113529249303
91,92,5.152126175024734,0.3577385891723424,85.15,0.8897565210026159,96.85000000000001,0.28855964143772267
92,93,5.162350193751318,0.357556276321403,85.28333333333335,1.3356230339766118,96.68333333333332,0.32714251057027344
93,94,5.173016459600878,0.358380156821105,85.68333333333334,1.1606990230986813,96.66333333333334,0.35928942217784526
94,95,5.184587831837156,0.3584778881940626,85.73333333333333,0.8586164581594148,96.78000000000002,0.2963106478005792
95,96,5.195560728964435,0.3602601151934128,85.43333333333334,1.0217088082662733,96.80333333333334,0.2735365098523826
96,97,5.2089733989781015,0.3617484694617242,85.53333333333335,1.2452130562901944,96.77666666666669,0.2866279043560771
97,98,5.220571567956736,0.36154478893876457,85.66666666666667,0.9577171932372428,96.79,0.2871701005791989
98,99,5.23502600784357,0.365846658727639,85.13333333333334,0.7586537784494063,96.87333333333333,0.281108915230777
99,100,5.2478185338514916,0.3674011522081023,85.13333333333334,1.0036046144883017,96.84666666666665,0.154344492037203
100,101,5.248972745858045,0.3674309221227947,85.43333333333334,0.6737127643802614,97.31333333333333,0.31846855766656534
101,102,5.250072849658333,0.3674274442289541,85.35000000000001,0.9797958971132735,97.33666666666666,0.2288133640230763
102,103,5.251161484098188,0.3674442155376138,85.2,0.7756717518813423,97.31333333333333,0.21929178937864732
103,104,5.252151585052769,0.3673896586190844,85.11666666666666,0.8106924338010226,97.34666666666665,0.2577250904010335
104,105,5.253299726073538,0.3672922272650081,85.34999999999998,0.8784455968736313,97.37333333333333,0.19362047641943383
105,106,5.254413757023496,0.3672910923002437,85.21666666666667,0.6637435917246602,97.28333333333335,0.247835070605879
106,107,5.255498594674218,0.3672654922848441,85.14999999999999,0.9246621004453522,97.23,0.17454703282114648
107,108,5.256811092974883,0.36740969006387486,85.15,0.8286535263104097,97.31,0.24589970855344162
108,109,5.258170419303439,0.36759358016400706,84.99999999999999,0.9416297927883678,97.34666666666665,0.2304102621171388
109,110,5.259421983201672,0.36768061909873945,85.2,0.9246621004453469,97.26666666666667,0.3002591473303603
110,111,5.260624632035877,0.3677629502390386,85.39999999999999,1.0352133435513007,97.19666666666667,0.2548637980482037
111,112,5.261814961581728,0.367885066341281,85.35000000000001,1.0885770528538596,97.28666666666668,0.2347102232304519
112,113,5.262994287477561,0.36792522476898776,85.45,1.0255080041943458,97.22666666666667,0.16438437341250253
113,114,5.2643053463530505,0.368213086552419,85.51666666666667,0.8624899355290452,97.26333333333334,0.16977108770995697
114,115,5.2654083313463795,0.3683593763986645,85.45,0.8553751613570939,97.19,0.19200694431886178
115,116,5.266730879609224,0.3685840420469157,85.25,0.7947746011710874,97.31666666666666,0.2735365098523834
116,117,5.26789908144124,0.3688088596838209,85.46666666666665,0.572033410057686,97.36000000000001,0.26166135875720475
117,118,5.269012998692669,0.3690061697565474,85.40000000000002,0.764852927038916,97.30333333333333,0.2242518425540595
118,119,5.270298269329824,0.3693397763864169,85.65000000000002,0.7560864148142538,97.35666666666667,0.2289589968143281
119,120,5.271482590557333,0.3695773413936765,85.35000000000001,0.46368092477478284,97.42666666666666,0.18732028424302957
120,121,5.27271335317353,0.3698132844514551,85.43333333333334,0.7306770072261045,97.37,0.24589970855344162
121,122,5.273867209906182,0.37004261832034124,85.66666666666667,0.6182412330330491,97.33,0.26280537792569436
122,123,5.275042924320528,0.3702567826660114,85.56666666666668,0.6249444419750909,97.24666666666667,0.26029897340473246
123,124,5.276328120104967,0.3704714675491263,85.81666666666666,0.6510674994874939,97.30000000000001,0.22992752481307235
124,125,5.277576608407316,0.3707141012380195,85.76666666666667,0.8663460945578031,97.26666666666667,0.311697859401625
125,126,5.278792844145708,0.37094170678700117,85.89999999999999,0.8286535263104032,97.27333333333333,0.34296096311712093
126,127,5.279924085457184,0.3710963047821003,85.93333333333334,0.8956685895029576,97.27666666666666,0.27010286106510967
127,128,5.281064421465528,0.37127132876054914,85.91666666666667,1.0085743513604908,97.33,0.24179881444429657
128,129,5.28226186667345,0.3714411993980849,85.88333333333334,0.840965054102862,97.30666666666666,0.25901522906749685
129,130,5.2833844486458785,0.3716009486215034,85.80000000000001,1.0416333327999876,97.31666666666668,0.32785498149165115
130,131,5.284470113915291,0.3715368877220107,85.8,1.030372101071582,97.22333333333331,0.31201851796897706
131,132,5.2854541871583836,0.3715806338887692,85.61666666666667,1.1806307165616596,97.31,0.2041241452319315
132,133,5.28659653976354,0.37176601694120476,85.38333333333333,1.0926522268722547,97.31333333333333,0.07845734863960352
133,134,5.287842464987995,0.3720038321291077,85.55,1.1775681155103785,97.23,0.1766352173265588
134,135,5.289078410133408,0.37235359170806914,85.71666666666665,1.2518874638809294,97.17333333333335,0.19396448701301353
135,136,5.290309857984206,0.3727448724637302,85.51666666666667,1.194664062497166,97.19333333333333,0.16519348924485214
136,137,5.291688234612134,0.3729777193637543,85.33333333333333,1.2119772641798532,97.13999999999999,0.20704266871026114
137,138,5.292994062785447,0.37318800266970814,85.41666666666667,0.9800793618659451,97.17999999999999,0.15748015748023797
138,139,5.294166059970749,0.3734070340129978,85.51666666666667,0.9672412085697925,97.24666666666667,0.03858612300930085
139,140,5.295372962937756,0.37358484359721794,85.53333333333335,0.5906681715556448,97.32333333333334,0.16110727964792615
140,141,5.29653601330691,0.37372168011170137,85.48333333333335,0.7408703590297641,97.21333333333332,0.24850665092820853
141,142,5.297542941747874,0.37382726851446896,85.36666666666667,0.7214953607304415,97.24666666666667,0.21545816814923047
142,143,5.298571439777058,0.3739795890480915,85.61666666666667,0.6847546194724724,97.31666666666668,0.12970050972229086
143,144,5.299521119405209,0.37408168307505457,85.56666666666668,0.6141841924229449,97.25333333333333,0.21171259344267276
144,145,5.300583799569871,0.3742797638862517,85.78333333333335,0.8249579113843054,97.31,0.17048949136725838
145,146,5.301543731678131,0.3743348242407309,85.78333333333335,0.627605679458762,97.26666666666667,0.09741092797468458
146,147,5.302612998571991,0.3744514575291869,85.85000000000001,0.8485281374238557,97.26333333333334,0.1887385022252268
147,148,5.303739297728041,0.37458894102828744,85.7,0.8727351641057416,97.12666666666667,0.16519348924485214
148,149,5.3047849674457135,0.3746287062804197,85.66666666666667,0.8965985104208573,97.15333333333332,0.1371941041817105
149,150,5.306011442173909,0.37475451447170527,85.53333333333332,0.8730533902472538,97.09333333333332,0.14007934259633975


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_6_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.4088145750096314e-05,1.9113888698505102e-06,70.76666666666667,1.8926759422104455,63.96333333333333,1.504245842791515
1,2,9.450655657012933e-05,1.037278358600602e-05,78.88333333333333,0.3171049598406738,75.47,0.44158804331639784
2,3,0.00022046588406180001,3.805304239188832e-05,80.55,0.0,78.56666666666666,0.3402286812653443
3,4,0.000432006412116,6.0836481762546345e-05,80.5,0.22730302828309612,79.32333333333334,0.4654985380094061
4,5,0.000742753370849,0.00010179814927241439,81.18333333333334,0.46963342678684217,80.11333333333333,0.22866763848190091
5,6,0.0011719947969481333,0.0001286181992783437,82.0,0.4813176359397915,80.72666666666667,0.05557777333510797
6,7,0.0017529977334359668,0.0001509063163213692,82.56666666666668,0.5137011669140875,81.26666666666667,0.35975300168618607
7,8,0.002427462147601467,0.00020917318151039357,81.11666666666667,0.9392668535736903,81.65000000000002,0.19798989873223555
8,9,0.0032579884400392666,0.00023649648697121215,81.7,0.7222649560006823,81.95,0.24913182588073085
9,10,0.004202653420652566,0.00031523788351093054,82.48333333333333,0.6956212251569742,82.35000000000001,0.3073543015262126
10,11,0.0053529095026,0.0002965244144360493,83.03333333333333,2.0183876953868123,82.65666666666667,0.012472191289246521
11,12,0.0066623382599108666,0.00026236249783169284,79.88333333333333,3.50007936417955,82.64666666666666,0.20981473309141638
12,13,0.0081084120042489,0.00029860912016223604,81.71666666666668,2.593046256604163,82.85666666666667,0.09030811456095436
13,14,0.009706052134640299,0.0002870752161482496,83.60000000000001,1.2851718432438042,83.01666666666667,0.05792715732327636
14,15,0.0113618919632495,0.0002530020808334437,84.06666666666666,0.9969397619158833,83.38333333333333,0.127104506432918
15,16,0.013157853456862767,0.00031810048970412695,83.08333333333333,2.3966411681536477,83.64,0.17682382946500078
16,17,0.015239349044273398,0.000306290799540659,84.35000000000001,0.3559026084010408,83.47,0.22375581929117705
17,18,0.017397129626579768,0.00034000976339799147,77.10000000000001,8.438700531874956,83.48333333333333,0.05436502143433473
18,19,0.0195626992161745,0.00035852431558117137,77.76666666666667,6.338287535990214,83.67666666666666,0.18372685039360426
19,20,0.021879742207233068,0.00033680111822614753,84.35000000000001,1.1575836902790246,83.86666666666666,0.14383632673593744
20,21,0.0243750367335782,0.0002516045104268268,82.55,1.9304576314093687,84.21666666666667,0.25170529504870437
21,22,0.027072616107771133,0.00012066249807520615,84.68333333333334,0.2953340857778191,84.39,0.15895492023421606
22,23,0.029760944949673965,0.00010637888791394264,84.21666666666665,1.0956986609262458,84.25333333333333,0.16819301082057
23,24,0.03253486344545237,0.0002980976358513718,83.51666666666667,1.9955506062794397,84.52666666666667,0.210449254902197
24,25,0.0354362429359621,0.0004381698447174222,83.93333333333334,2.0745816177940313,84.21333333333332,0.07717224601859925
25,26,0.03857231383927926,0.00030851069324134146,80.31666666666666,2.5302612952464436,84.46333333333332,0.2559079695689237
26,27,0.04158005307346383,0.00038939026670354893,84.58333333333333,1.5450638246435746,84.88666666666667,0.0524933858267482
27,28,0.04485048823235447,0.0005554939329213774,78.46666666666665,2.0225121892229874,84.97000000000001,0.2333809475228559
28,29,0.048450497968179566,0.0006625364779083435,77.75,8.071348503606242,84.96,0.2906314963431651
29,30,0.0522925114741957,0.0006590392151669739,85.06666666666666,0.881602077029215,84.91000000000001,0.41880783182743714
30,31,0.056281399641778605,0.0007291273335057885,82.51666666666667,5.350597059103675,85.19333333333333,0.0974109279746781
31,32,0.06011732846959487,0.0008414485349914146,82.53333333333335,4.191327024013069,85.14999999999999,0.3395094500402961
32,33,0.06397341950655853,0.0008653690443233974,78.61666666666666,5.289034778566778,85.14,0.14236104336041977
33,34,0.068049943510272,0.0009412125758238143,82.68333333333332,2.627525240390449,85.27,0.35109352979892156
34,35,0.07218979425867207,0.0008419872401129604,83.91666666666667,4.538416268063367,85.58333333333333,0.20237478982214405
35,36,0.0765754445278692,0.0009266053936905151,79.60000000000001,3.6083237105337447,85.43666666666667,0.24850665092820848
36,37,0.08077492650542431,0.0010120025667292305,80.76666666666667,2.4087802353519505,85.61666666666667,0.36298148100909255
37,38,0.08509227407411674,0.001066949281361577,80.71666666666665,6.435880324831681,85.95,0.41044691089916396
38,39,0.08960835142152933,0.0012737689357539502,81.14999999999999,4.396779124161988,85.71666666666665,0.23471022323045587
39,40,0.09422414283375535,0.0015559339202418758,84.11666666666666,1.1806307165616534,86.12333333333333,0.2995923155816133
40,41,0.09910366857145751,0.0017376838107863199,82.8,1.7354154161660102,85.94,0.3889301565405608
41,42,0.1040180323778292,0.002041547463501453,83.06666666666666,3.0480412653957902,85.98333333333333,0.2876726534718854
42,43,0.1089724238519811,0.002525914847758332,84.68333333333334,1.1108055135301096,86.08,0.38323187063012504
43,44,0.11395460331728192,0.002601794645133205,86.61666666666667,0.4129837231121291,85.94333333333333,0.47225228662466834
44,45,0.11920595441992166,0.0029131833087051792,83.0,5.51784982277215,86.08333333333333,0.4353032148846251
45,46,0.12449703726498935,0.0033057269127829626,86.46666666666668,0.43652669512363085,86.61,0.35014282800022883
46,47,0.13013875467137023,0.003096126826354981,85.55000000000001,2.4010414407085916,86.40666666666665,0.2494438257849279
47,48,0.13591173406776166,0.003024246533658986,87.06666666666666,0.8249579113842992,86.63666666666666,0.4008601862107106
48,49,0.14180007572051082,0.002884916209512749,84.16666666666667,0.6328945848682498,86.65999999999998,0.7072953178599916
49,50,0.14745188941451717,0.003452303724216949,83.76666666666667,4.272066895023479,86.80333333333333,0.48251655124173515
50,51,0.14807826966343787,0.0034786453184370483,87.11666666666667,0.4642796092394684,88.54666666666667,0.22514193054357606
51,52,0.14870208507821503,0.003466980587236496,87.06666666666666,0.3472111109333254,88.76333333333334,0.20677416559027378
52,53,0.14932989524008494,0.003488122476574959,87.14999999999999,0.47081489639418084,88.82333333333334,0.24567367696917444
53,54,0.1499747223291772,0.0035053318221918797,87.06666666666666,0.3681787005729109,88.94666666666667,0.30879694874715863
54,55,0.15062515885109765,0.003501704499197928,86.95,0.4708148963941819,88.85666666666668,0.2569478978746877
55,56,0.15127242942483832,0.0034990691150878325,87.2,0.6531972647421785,88.83999999999999,0.18239152027072275
56,57,0.15191759585710343,0.0034931337447556723,87.35000000000001,0.6570134448142338,88.73333333333333,0.16819301082057206
57,58,0.15255671163205045,0.003499050335797521,87.66666666666667,0.4938510796676312,88.86333333333334,0.181536650722537
58,59,0.153204216618985,0.003508548921948595,87.43333333333332,0.6859705209085524,88.84666666666665,0.14267289706021372
59,60,0.1538607912529439,0.00351466449534961,87.18333333333334,0.6342099196813429,89.05,0.15297058540778283
60,61,0.15454363590178052,0.003519493832515008,87.3,0.7427426651719043,89.02,0.06683312551921512
61,62,0.1552219196969836,0.0035332596709472695,87.25,0.3341656275960557,88.94666666666667,0.15412837362262816
62,63,0.15590346941143773,0.0035634548549520087,87.21666666666665,0.611464544261472,88.98333333333333,0.08730533902472312
63,64,0.1566127309143195,0.0036203761447219165,86.95,0.5671566509057864,88.92666666666668,0.15173075568988098
64,65,0.1573294928952801,0.003655958191888274,87.01666666666667,0.47316898555260917,88.78333333333335,0.04988876515698102
65,66,0.15802392193512707,0.0036880222904245668,87.39999999999999,0.4708148963941819,88.79,0.20848661028149218
66,67,0.15873929179942659,0.0036942910609183105,87.15000000000002,0.4966554808583736,88.85666666666667,0.25460208605237394
67,68,0.15945354643076448,0.0037204250283171206,87.08333333333333,0.4403281604540959,88.84666666666668,0.09741092797468458
68,69,0.16018241267934544,0.0037503204335799308,87.14999999999999,0.267706306736814,88.90666666666668,0.17913371790058708
69,70,0.1609051551120103,0.003797587835306754,87.2,0.25495097567963587,88.96333333333332,0.1604853748961439
70,71,0.16163108291997297,0.0038209181408683803,86.88333333333334,0.3858612300930052,88.95333333333333,0.12036980056845212
71,72,0.16239863034394456,0.003841086558336948,86.76666666666667,0.4836206042848962,88.92666666666666,0.16579773487260885
72,73,0.16316205416063298,0.0038707752696434602,86.85000000000001,0.7082843120291927,88.86666666666667,0.13912424503139642
73,74,0.16394386667128805,0.0039209808641374935,87.0,0.6745368781615985,88.90333333333335,0.21483844059096316
74,75,0.16472442578172167,0.003955459198852533,86.85000000000001,0.35355339059328045,88.94,0.04546060565661986
75,76,0.16552798742798222,0.004002123976255974,86.7,0.6164414002968972,88.92666666666666,0.07133644853010852
76,77,0.16632741186966296,0.004033637577382295,86.76666666666667,0.5892556509887829,88.89999999999999,0.04242640687118776
77,78,0.1671012989443317,0.004061718920313923,86.8,0.5887840577551869,88.90666666666668,0.05185449728701322
78,79,0.16787927315099357,0.0040861815573599155,86.88333333333334,0.35197853469905194,88.84666666666668,0.02867441755681131
79,80,0.16868033973106988,0.004122654791835982,86.88333333333333,0.5920773222777158,89.05666666666667,0.018856180831644215
80,81,0.16949707426073854,0.004172317045630347,86.98333333333333,0.6328945848682497,89.07,0.10677078252031051
81,82,0.17032127881181156,0.0042338644988258725,86.88333333333333,0.40892813821284413,89.04666666666668,0.08730533902472312
82,83,0.1711654180674542,0.004273592109254336,86.88333333333333,0.6883958809354442,89.21,0.0496655480858365
83,84,0.17200749032539767,0.004329640939461484,86.55000000000001,0.37416573867739694,89.19666666666667,0.16937794687883245
84,85,0.1728460119659562,0.004401344089269523,86.78333333333335,0.27182510717167047,89.18666666666667,0.11897712198383412
85,86,0.17371506408196657,0.004408323414780911,86.8,0.5715476066494105,89.00333333333333,0.3216968897718583
86,87,0.17457454061134525,0.004478318558322065,87.15000000000002,0.21602468994692736,89.02333333333333,0.26599916457680434
87,88,0.175467519144653,0.004520112829630052,87.06666666666666,0.4169998667732205,89.2,0.13366625103842528
88,89,0.176344224831503,0.004592431482586252,86.73333333333335,0.22484562605387073,89.18,0.06480740698407447
89,90,0.17721467929839343,0.004639114659620753,86.95,0.42622372841814316,89.24,0.13490737563231886
90,91,0.1780907071983374,0.004694044342689484,86.90000000000002,0.28577380332470775,89.23666666666666,0.13474255287605452
91,92,0.17895820783631092,0.004734302887311154,87.3,0.408248290463863,89.13666666666666,0.19618585292749685
92,93,0.17982077140158279,0.004774623577970563,87.10000000000001,0.2549509756796424,89.21999999999998,0.38401388863772923
93,94,0.18068646928975354,0.004811757593594282,87.31666666666666,0.27182510717166986,89.25999999999999,0.2268626603623157
94,95,0.1815752251873972,0.004818742898966144,87.36666666666667,0.31180478223116176,89.25333333333333,0.15107025591499917
95,96,0.1824480134381029,0.004842913811086206,87.5,0.6284902544988216,89.29,0.14514360704717688
96,97,0.18331298368505333,0.004863317901697252,87.55,0.1471960144387939,89.31666666666666,0.10656244908763822
97,98,0.1842013992298294,0.004883663133614061,87.39999999999999,0.10801234497346478,89.30333333333334,0.12283683848458696
98,99,0.18508726638712988,0.004897118158777368,87.13333333333333,0.2624669291337253,89.46,0.16329931618554752
99,100,0.185981650500483,0.004944329379480822,87.16666666666667,0.5038738819276947,89.41000000000001,0.15937377450509238
100,101,0.18607364168303095,0.004949262647643113,87.3,0.1471960144387955,89.66666666666667,0.06128258770283068
101,102,0.18616422575055827,0.0049526405224864685,87.16666666666667,0.23213980461973335,89.56,0.043204937989388105
102,103,0.1862543235774342,0.004956182967115524,87.45,0.04082482904638398,89.55,0.07257180352358615
103,104,0.18634478937920132,0.004959801607946755,87.48333333333333,0.10274023338281042,89.59666666666665,0.04496912521076979
104,105,0.18643682943439208,0.004965971128079381,87.53333333333332,0.10274023338281044,89.53000000000002,0.05887840577551853
105,106,0.18652656173824322,0.004971114171645875,87.31666666666668,0.24608038433722154,89.58999999999999,0.037416573867742095
106,107,0.18661732652644614,0.004976575210044447,87.28333333333335,0.18856180831640865,89.55666666666667,0.07542472332656346
107,108,0.18670851438347,0.004981760222052555,87.38333333333333,0.20548046676562626,89.56666666666666,0.15369522511198142
108,109,0.18679867942651648,0.004984950843821607,87.25,0.35590260840104077,89.52,0.035590260840105276
109,110,0.1868893023599547,0.004987070282166359,87.33333333333333,0.5864204028586345,89.51666666666665,0.1033870827951323
110,111,0.18697927849631557,0.004989323937657751,87.39999999999999,0.6480740698407865,89.53333333333335,0.1357284871433484
111,112,0.18706961686934478,0.004992128780682445,87.38333333333333,0.4326918328582321,89.53333333333335,0.07039570693981016
112,113,0.18715994204905026,0.0049957904484086105,87.45,0.5715476066494064,89.58999999999999,0.12247448713915775
113,114,0.1872506113592982,0.004999178048842137,87.28333333333335,0.49046463231874,89.53666666666668,0.10274023338281657
114,115,0.18734264196462366,0.00500309241155635,87.14999999999999,0.5887840577551805,89.57666666666667,0.11440668201153581
115,116,0.18743470886183342,0.005004571015835684,87.28333333333335,0.6328945848682497,89.5,0.10033277962195022
116,117,0.18752641271861972,0.0050099990950128025,87.35000000000001,0.7382411530116688,89.55666666666667,0.10780641085864351
117,118,0.1876194503625848,0.005013637273538902,87.45,0.6013872850889521,89.60000000000001,0.11224972160321617
118,119,0.187711988267399,0.005016766271083109,87.48333333333333,0.5312459150169673,89.55,0.014142135623731487
119,120,0.18780431515761686,0.005019370828920143,87.34999999999998,0.4708148963941809,89.57000000000001,0.04966554808583937
120,121,0.18789815295657672,0.005022717282434191,87.38333333333334,0.3472111109333254,89.54,0.07788880963698525
121,122,0.1879908936228436,0.005026299146979373,87.38333333333333,0.24944382578492158,89.52999999999999,0.057154760664939394
122,123,0.18808460338349722,0.005029833736019438,87.41666666666667,0.36817870057290536,89.46666666666665,0.12498888839502037
123,124,0.18817681882171888,0.005032944823507953,87.40000000000002,0.408248290463863,89.59333333333332,0.0492160768674413
124,125,0.18826887019855584,0.005036664239850296,87.26666666666667,0.5632248416238588,89.56666666666666,0.012472191289247788
125,126,0.18836163944593645,0.005039442272292181,87.23333333333335,0.49046463231873405,89.55,0.0898146239020494
126,127,0.18845517578685103,0.005044697914216134,87.38333333333333,0.5169354139756888,89.55333333333333,0.08178562764256415
127,128,0.1885486500378546,0.0050502965862419084,87.41666666666667,0.4870546398734116,89.56666666666668,0.14613540144521733
128,129,0.18864343366535422,0.005056733286782718,87.45,0.4600724580614062,89.54333333333334,0.1014341603646846
129,130,0.18873839479506452,0.005059919031058626,87.28333333333335,0.43652669512362846,89.49666666666667,0.10498677165349399
130,131,0.1888336215520113,0.00506267705455525,87.28333333333335,0.5169354139756932,89.50666666666666,0.09030811456095979
131,132,0.18893120490390225,0.005066945892016158,87.60000000000001,0.4546060565661985,89.49666666666667,0.08806563209082051
132,133,0.18902680051202572,0.005070678872225981,87.33333333333333,0.6141841924229411,89.44,0.15748015748023556
133,134,0.18912085068479198,0.005074566060561492,87.41666666666667,0.5906681715556419,89.44333333333334,0.14007934259634502
134,135,0.18921429782647123,0.005079099007331667,87.26666666666665,0.46427960923947487,89.44333333333333,0.15282524515129897
135,136,0.18930922918899729,0.0050835247446435515,87.35000000000001,0.489897948556631,89.46,0.2121320343559656
136,137,0.18940557987322104,0.005087879305504421,87.33333333333333,0.5436502143433408,89.41666666666667,0.19014614262602492
137,138,0.18950007293944307,0.005094165752176024,87.31666666666666,0.57927157323275,89.43,0.22015146301277638
138,139,0.1895931900653767,0.005098694819745306,87.43333333333334,0.5948856099191591,89.42999999999999,0.11518101695447383
139,140,0.18968565907042648,0.005104275766920364,87.3,0.530722777603015,89.46666666666665,0.14055445761538163
140,141,0.18977918493029441,0.005111118103809874,87.3,0.530722777603015,89.42999999999999,0.07257180352359073
141,142,0.1898737830157183,0.0051174757512076645,87.23333333333335,0.5328122454381855,89.42333333333333,0.1271045064329241
142,143,0.1899681587911981,0.005123805285665302,87.33333333333333,0.47316898555260917,89.46666666666665,0.12256517540567297
143,144,0.19006469231889414,0.005129811257167828,87.25,0.5887840577551869,89.44,0.16309506430300041
144,145,0.1901597545283751,0.005136059172055946,87.28333333333335,0.5976807025680331,89.48333333333333,0.16937794687883767
145,146,0.19025340305321695,0.0051416554405752275,87.26666666666667,0.7191816336797137,89.57000000000001,0.14514360704718798
146,147,0.19034992409645615,0.005147263351914841,87.26666666666665,0.6737127643802544,89.56333333333333,0.1319932658214894
147,148,0.19044458012277068,0.005150789944987936,87.3,0.5354126134736324,89.51333333333334,0.12229290885229732
148,149,0.19053828618535118,0.0051552163676284474,87.25,0.5492419017761337,89.55666666666666,0.18445113776343242
149,150,0.19063435481447566,0.0051602028038239545,87.25,0.5522680508593604,89.51666666666667,0.25302612952464365


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_8_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0010916853170026,0.00018577214612997003,82.03333333333335,0.7419943096517352,76.45666666666666,0.25315783394730046
1,2,0.0028626863473078003,0.00033339310687385045,82.33333333333333,0.532812245438193,81.02,0.21771541057077412
2,3,0.005185080797767,0.0005719843330975916,81.68333333333334,2.641127705272042,81.59666666666666,0.17613126418164102
3,4,0.0078900078484731,0.0007629133475479968,82.08333333333333,1.429063407348407,82.00333333333334,0.14817407180595366
4,5,0.010781317480963733,0.000801417890181169,76.8,6.014981296729023,82.52333333333333,0.2644911256650295
5,6,0.013993900460033534,0.0008637834659178296,79.66666666666667,1.8149074050454694,82.92333333333333,0.2980305726300981
6,7,0.017471819369110034,0.0009433898777103687,70.5,12.648320046551634,82.82000000000001,0.4543860326491876
7,8,0.021083259383105197,0.001052074566104421,80.61666666666667,2.892615118231636,83.39666666666666,0.3566822426505424
8,9,0.024799692449171934,0.0010464359653974558,82.86666666666666,1.8377220198447377,83.62666666666668,0.3227313984655944
9,10,0.028975656093256797,0.001146978067766375,84.08333333333333,2.3217569975248344,84.14999999999999,0.1687206764645814
10,11,0.0333080522123153,0.0010968742717520866,75.2,8.606489799370397,84.2,0.2970970660687605
11,12,0.0375349827517818,0.0011821194627193727,82.03333333333335,4.004650074878232,84.11999999999999,0.04966554808583937
12,13,0.04243825455652853,0.0018866030843998876,75.6,6.751419603806795,84.64666666666666,0.09177266598624151
13,14,0.047412297743889296,0.002369391729566645,78.36666666666666,4.796931889818276,84.38666666666667,0.1307244770075145
14,15,0.052748406657598425,0.0023219206868673853,84.43333333333334,2.295406040091573,84.90666666666667,0.28170118131728705
15,16,0.05841887044456747,0.0024030223784123855,81.39999999999999,1.8898853580751016,84.76333333333334,0.046427960923946666
16,17,0.06453959995798754,0.002635507280322485,83.93333333333334,1.9580318916935153,85.09000000000002,0.6211816696157936
17,18,0.0704351665097806,0.002913802511686993,85.43333333333334,0.5390320542932073,84.90333333333332,0.1987181141438482
18,19,0.0763782765199826,0.0027297902326395263,83.88333333333334,0.7352248333370912,85.19666666666667,0.32065904356843283
19,20,0.08339173418394545,0.003263311804441923,83.89999999999999,3.8203402989786137,85.56666666666666,0.06128258770283198
20,21,0.09025221233885106,0.0034169853198914336,85.53333333333335,0.7586537784494035,85.62333333333333,0.07133644853011006
21,22,0.09729004956911692,0.00417856927415711,83.14999999999999,5.444875266401128,85.50666666666666,0.3912657522565622
22,23,0.10451297666635219,0.0049431686145331175,78.10000000000001,6.602650982749277,85.54333333333334,0.4246043910381594
23,24,0.1120146861049383,0.005421360030179409,85.3,0.34880749227427577,86.05333333333334,0.5007549855523682
24,25,0.11970013271044283,0.0059625887932085566,85.13333333333333,1.5369522511198008,85.83,0.2728858125052761
25,26,0.12799619826597694,0.0062830068541405186,83.81666666666668,1.2256517540566882,86.16333333333334,0.4431202495435687
26,27,0.13603688084579904,0.006685557720366579,81.71666666666665,4.079692254188896,86.60333333333334,0.12119772641798313
27,28,0.14410577653148338,0.00731290703553883,78.46666666666668,8.23653783792411,86.87666666666667,0.049216076867446105
28,29,0.1526742952119474,0.007491150806638208,83.43333333333334,2.5167218536995466,86.36666666666667,0.22305953365762132
29,30,0.16108611569544135,0.007778434734487907,84.03333333333333,3.271425105702744,86.57666666666665,0.2811089152307748
30,31,0.17051340084912456,0.007502656688455224,81.36666666666666,6.202329311548115,86.64666666666666,0.10402991022884424
31,32,0.18103248011274697,0.0078313522854178,79.64999999999999,2.2642143596988977,86.77999999999999,0.4216633728461586
32,33,0.19146525951777882,0.008834383409211801,82.65000000000002,3.0580494872821555,86.45666666666666,0.3492213560989053
33,34,0.202031371443906,0.009495859127949256,82.51666666666667,3.0200257541212356,86.75666666666667,0.3466346139028165
34,35,0.212970144795695,0.0099602386243155,83.61666666666667,2.573691684893294,86.58999999999999,0.674536878161601
35,36,0.22403001303910455,0.01002920518130976,83.63333333333334,2.0949675149960827,87.11333333333334,0.28405789707186535
36,37,0.23546088019872777,0.0114083274594379,80.60000000000001,7.747365143496635,87.22666666666667,0.29101355447622784
37,38,0.2458213038772058,0.011520067363532609,81.58333333333333,4.869006286935991,87.33333333333333,0.20997354330698376
38,39,0.2576712230374933,0.01162607569465442,83.13333333333334,1.8983911316925381,87.62333333333333,0.2577250904010335
39,40,0.26993478526589315,0.012934138871001472,82.36666666666667,6.144690571723057,87.24666666666667,0.16579773487261276
40,41,0.28361905214410865,0.014971539315592513,85.75,0.3894440481849317,87.42666666666666,0.5275309364282681
41,42,0.2970278106284183,0.014808804055713226,84.85000000000001,0.32403703492039215,87.56,0.11518101695447383
42,43,0.3108671609049103,0.013869032710486338,81.88333333333334,4.022091771979128,87.52333333333333,0.17594190960528658
43,44,0.3250385959299449,0.013018806179155412,82.23333333333333,3.407426529737007,87.43,0.3668787265568855
44,45,0.33942348355609453,0.012773283399279158,83.78333333333333,2.1017188732611745,87.78333333333335,0.1371941041817105
45,46,0.35458194982296587,0.011028211840013975,78.88333333333334,4.973317694345388,87.58666666666666,0.203360653902262
46,47,0.3716143000139885,0.011946213793142785,85.68333333333334,0.3659083066683388,87.51666666666667,0.40144184579532294
47,48,0.38734604526269617,0.011757805783880092,86.68333333333332,0.6847546194724657,88.05333333333333,0.12283683848458748
48,49,0.40366807762689816,0.01103904342328985,83.56666666666666,2.1603754817675163,87.93,0.44452221541785125
49,50,0.41952215541512167,0.01170004539951734,81.91666666666667,1.7099382704907478,87.66333333333334,0.23471022323044968
50,51,0.42111610993422594,0.011652068229984072,86.76666666666667,0.4588633299312048,90.60666666666667,0.23471022323045648
51,52,0.42280361989057386,0.011662147647819676,86.53333333333335,0.47316898555261283,91.03000000000002,0.08831760866328181
52,53,0.4244111618497029,0.01160960814854106,87.08333333333333,0.5436502143433296,91.19999999999999,0.05354126134736687
53,54,0.4261054526599868,0.011584406074095655,87.10000000000001,0.4262237284181498,91.17,0.1157583690279001
54,55,0.42772475189461306,0.01172989220020298,87.18333333333334,0.10274023338281042,91.22333333333331,0.18354533197248166
55,56,0.4295882840586467,0.011937545380296679,86.90000000000002,0.362859017617953,91.20666666666666,0.20499322482029028
56,57,0.43131613602403346,0.012095339297497183,87.0,0.2121320343559656,91.34333333333335,0.2176133165859923
57,58,0.43303087627850245,0.01223376968704578,86.26666666666667,0.16499158227685695,91.30666666666666,0.127104506432918
58,59,0.4347759135559078,0.012325058674680103,86.68333333333334,0.5734883511361772,91.36666666666666,0.09533566430716918
59,60,0.4365183445976961,0.012319480561587454,86.83333333333333,0.3171049598406738,91.48666666666668,0.16336734339790113
60,61,0.4383102776953613,0.012433293399675796,87.01666666666667,0.28963578661638073,91.29666666666667,0.22573337271115718
61,62,0.4400245783823163,0.012505141421284017,86.66666666666667,0.2494438257849279,91.30666666666667,0.1189771219838312
62,63,0.4418909170573468,0.012593787173344308,86.58333333333333,0.5312459150169728,91.33666666666666,0.1763204154058452
63,64,0.4437413889212498,0.012528668698393704,86.83333333333333,0.2248456260538679,91.29,0.12192894105447788
64,65,0.44565252379406056,0.012541787910657036,86.66666666666667,0.29533408577782577,91.35666666666667,0.03399346342395164
65,66,0.4473843600135048,0.01257417579447456,86.83333333333333,0.6182412330330491,91.47333333333334,0.11614167593456054
66,67,0.4492341970746277,0.012597907917155269,86.95,0.45460605656619335,91.37,0.1344123010243681
67,68,0.4512062640379146,0.01270419529352049,86.88333333333334,0.39228674319799567,91.30666666666666,0.13912424503139542
68,69,0.45310776696468585,0.012806623533486732,86.85000000000001,0.18708286933869278,91.24333333333333,0.061824123303305674
69,70,0.45508031310413505,0.012903243527321489,86.71666666666665,0.23921166824012827,91.42,0.1630950643030007
70,71,0.45702557641124125,0.01300456393861502,86.93333333333334,0.08498365855988142,91.33333333333333,0.1545603082582596
71,72,0.45910165804446135,0.01306362251750586,86.75,0.3488074922742703,91.57666666666667,0.05734883511361821
72,73,0.46109615344071114,0.013287027149930186,86.61666666666667,0.13123346456686028,91.49000000000001,0.1471960144387955
73,74,0.46317976302487973,0.013334373370064071,86.86666666666667,0.4714045207910317,91.42666666666666,0.22065558884580155
74,75,0.46534702941425915,0.013148161198059448,86.53333333333335,0.062360956446230076,91.56666666666666,0.23907228102721412
75,76,0.4674549149752298,0.01318421635424704,86.5,0.42622372841814316,91.65333333333332,0.1586050300449365
76,77,0.4696331798291009,0.013193963991243455,86.31666666666666,0.694422221866653,91.49333333333334,0.3214895885647829
77,78,0.4718848412136793,0.013207305506294294,86.91666666666667,0.5137011669140814,91.57666666666667,0.2948822740612857
78,79,0.47422116777531415,0.013071976012327069,86.95,0.43011626335213,91.69666666666667,0.23976840677806077
79,80,0.4765937251666164,0.013011856529926159,86.86666666666667,0.2592724864350728,91.68666666666667,0.13912424503139892
80,81,0.47874155585548656,0.013045314670128375,87.15000000000002,0.17795130420052238,91.65000000000002,0.11575836902790214
81,82,0.48098919363112275,0.013007487437267675,86.68333333333334,0.5436502143433359,91.88333333333333,0.06018490028422606
82,83,0.4833497196449439,0.012947766665365333,86.86666666666667,0.047140452079107185,91.78000000000002,0.17795130420052238
83,84,0.4857419950269561,0.012945244245886911,86.48333333333335,0.5137011669140814,91.83,0.10198039027185957
84,85,0.4881424702860217,0.013038571577567479,86.2,0.3188521078284851,91.81,0.12027745701779272
85,86,0.49068437459587216,0.013232340862189907,86.21666666666665,0.3423773097362362,91.83999999999999,0.09933109617167586
86,87,0.4931240471930059,0.013362996345071423,86.23333333333335,0.6510674994874872,91.96999999999998,0.2099206199177881
87,88,0.49548023524396473,0.01350588074190062,86.16666666666667,0.41699986677322715,91.91333333333334,0.159652400197708
88,89,0.49783685561846064,0.013568446691786348,85.71666666666665,0.6276056794587526,91.78000000000002,0.2649528259898342
89,90,0.5001125182758664,0.013630394449101916,85.96666666666665,0.3704351795148831,91.83999999999999,0.2039607805437126
90,91,0.5026347150770981,0.01372208573724868,86.23333333333333,0.532812245438193,91.83666666666666,0.18354533197248166
91,92,0.5051942295712851,0.013951187620901436,86.39999999999999,0.49665548085837646,91.69666666666667,0.14817407180595216
92,93,0.5077687517182575,0.014093518282271235,86.31666666666666,0.16499158227686414,91.74666666666667,0.17556258776351288
93,94,0.5102492625570021,0.014336699758390239,85.88333333333333,0.3423773097362399,91.76333333333334,0.20499322482029414
94,95,0.5128529052421352,0.014482057973890182,86.5,0.2449489742783155,92.00666666666666,0.08178562764256878
95,96,0.5155078888805481,0.01462470312038449,85.93333333333332,0.651067499487487,91.88,0.17146428199482233
96,97,0.518335464677253,0.014637363656132538,86.33333333333333,0.3091206165165192,92.05,0.12832251036613618
97,98,0.5211476396684719,0.014644585544378424,86.78333333333335,0.47316898555261533,92.17333333333333,0.16027753706895237
98,99,0.5240876678478984,0.01469543930591457,86.63333333333333,0.41096093353126556,92.08999999999999,0.22449944320643866
99,100,0.5271103486759671,0.014788116209508066,86.48333333333333,0.6536223850375835,92.12,0.24993332444207284
100,101,0.5274063180805015,0.014801032302703968,86.48333333333333,0.5104464277037793,92.39666666666666,0.25315783394730046
101,102,0.5276974666947577,0.014793598147075175,86.65000000000002,0.5930148958219079,92.43333333333334,0.2688659310676762
102,103,0.5279962724118743,0.014796069907852424,86.71666666666665,0.7039570693980902,92.55666666666667,0.23626726862225778
103,104,0.5282977183383042,0.014800509931730925,86.61666666666667,0.6536223850375895,92.53666666666668,0.19754043186705647
104,105,0.528600524554541,0.014798152058978751,86.51666666666667,0.6548960901462869,92.40666666666668,0.19223827807061591
105,106,0.5289068689466618,0.01480594864729457,86.55,0.5930148958219019,92.39333333333333,0.24526629518862697
106,107,0.5292105378199627,0.01479613863448288,86.43333333333334,0.7771028817916533,92.48666666666668,0.21545816814923321
107,108,0.5295152004759954,0.014791531970069714,86.33333333333333,0.6956212251569711,92.43666666666667,0.2013840995599114
108,109,0.5298200323832263,0.014792628743045495,86.36666666666667,0.5104464277037827,92.51333333333332,0.21822516404443598
109,110,0.530128140998322,0.014795590150825306,86.31666666666668,0.4326918328582383,92.49666666666667,0.17987650084309534
110,111,0.5304415896369508,0.014779928783192476,86.06666666666668,0.6182412330330449,92.49333333333334,0.17632041540583973
111,112,0.5307635857869796,0.01477698946453618,86.35000000000001,0.7874007874011845,92.46333333333332,0.2028683207293723
112,113,0.5310878142997729,0.01479132567647251,86.10000000000001,0.7176350047203693,92.52333333333333,0.2283759084394758
113,114,0.5314140661728363,0.014800597074040434,86.19999999999999,0.48989794855663676,92.42333333333333,0.19770910168449474
114,115,0.5317503109670464,0.014814425776249257,86.03333333333335,0.4938510796676312,92.42,0.1930457631409364
115,116,0.5320601727655202,0.014825821645749295,86.26666666666667,0.35197853469905194,92.31333333333333,0.1819035153285591
116,117,0.5323703705653205,0.014845137266186411,86.35000000000001,0.5115336417740937,92.36666666666666,0.17745108872274587
117,118,0.5326712599679062,0.014876526124902367,86.25,0.5354126134736324,92.42999999999999,0.18832595855767706
118,119,0.5329715298488653,0.014879780470472765,86.35000000000001,0.4143267631552022,92.37333333333333,0.23669013968102345
119,120,0.5332766363398481,0.014880853702026353,86.38333333333334,0.6182412330330425,92.36666666666667,0.18803073034894255
120,121,0.533580177032365,0.014877563732074613,86.38333333333333,0.6128258770283399,92.46333333333332,0.21746008573733133
121,122,0.5338769420841847,0.014870631192673643,86.63333333333333,0.47842333648024105,92.44666666666666,0.27133415233291763
122,123,0.534179744698587,0.014877268091463848,86.40000000000002,0.42622372841814316,92.56333333333333,0.2239543604298749
123,124,0.5344951149972234,0.0149005939502134,86.46666666666668,0.30912061651652584,92.54,0.2572936066053703
124,125,0.5348027044515933,0.014916070423371586,86.34999999999998,0.5759050847723691,92.47333333333331,0.22065558884580747
125,126,0.535117254956071,0.01492025509868971,86.41666666666667,0.6944222218666565,92.46333333333332,0.19703355608175477
126,127,0.5354194251535835,0.01492315915006936,86.51666666666667,0.5265189666310492,92.46333333333332,0.21746008573733133
127,128,0.5357255379690752,0.014925356065698685,86.34999999999998,0.5338539126015684,92.58333333333333,0.1819035153285658
128,129,0.5360203099208506,0.014928210378567206,86.36666666666667,0.2718251071716704,92.42666666666666,0.07586537784494204
129,130,0.5363259040892409,0.014934555299037217,86.46666666666665,0.3299831645537264,92.40666666666668,0.15062831370259985
130,131,0.5366242855863278,0.014945027672557487,86.33333333333333,0.5720334100576884,92.41000000000001,0.1430617582258306
131,132,0.5369300448180745,0.014937014005623637,86.25,0.25495097567963776,92.33333333333333,0.16499158227685792
132,133,0.5372197779961024,0.014940414113327525,86.64999999999999,0.36742346141747323,92.28000000000002,0.18457157599876553
133,134,0.5375125348181298,0.014958050086179054,86.46666666666665,0.1649915822768632,92.27999999999999,0.12832251036613213
134,135,0.5377980147910869,0.014962115655350496,86.7,0.14719601443880034,92.24333333333334,0.27390184778898746
135,136,0.5381050185082193,0.014950235823168928,86.64999999999999,0.10801234497346478,92.27666666666666,0.14704496666741826
136,137,0.5383992088061554,0.014954471059395336,86.75,0.2677063067368131,92.30333333333334,0.2082199691565543
137,138,0.5386953916477778,0.014983582009637309,86.43333333333334,0.22484562605386793,92.23333333333333,0.20853989759489608
138,139,0.5389978538613697,0.014995691134274104,86.48333333333333,0.023570226039550245,92.27333333333333,0.1862495339293203
139,140,0.5392940068174403,0.01500242035810939,86.53333333333335,0.20949675149960834,92.24,0.14764823060233415
140,141,0.5395891693603169,0.015019148002167108,86.51666666666667,0.2094967514996083,92.22666666666667,0.19396448701301736
141,142,0.5398903496398169,0.015039328825441237,86.40000000000002,0.21213203435597228,92.19666666666667,0.2163844315615611
142,143,0.5401941577864059,0.015053926905257566,86.33333333333333,0.06236095644623514,92.21,0.22090722034374202
143,144,0.5405052022907664,0.015080891822539286,86.38333333333334,0.3091206165165258,92.21999999999998,0.20049937655763045
144,145,0.5408137435541588,0.01510777291727961,86.33333333333333,0.08498365855988142,92.31333333333333,0.17969109295924635
145,146,0.5411163089106698,0.015124438220432261,86.25,0.28284271247461634,92.25666666666666,0.2041785710815141
146,147,0.5414225079614742,0.015145625694131297,86.21666666666668,0.24944382578493296,92.29666666666667,0.12498888839501596
147,148,0.541722453601139,0.015167505193891182,86.25000000000001,0.4320493798938569,92.22666666666667,0.19871811414384707
148,149,0.5420269374366607,0.01517193427773115,86.26666666666667,0.3472111109333277,92.26666666666667,0.06649979114420079
149,150,0.5423202399171075,0.015185089861868312,86.38333333333333,0.3704351795148799,92.29666666666667,0.09463379711052414


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_8_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.117022559302253e-06,2.84198899488637e-07,50.23333333333333,0.3299831645537235,50.79999999999999,1.1032074449833371
1,2,8.964548421270608e-06,1.271433246248386e-07,51.449999999999996,1.2496666222103654,50.199999999999996,0.16329931618554464
2,3,2.0421281244075395e-05,1.3229255327184692e-06,59.85,3.8446933124329514,53.19,1.2941663983687248
3,4,3.863308578792042e-05,5.454086828762737e-06,69.78333333333335,1.3523641850067243,64.27,2.3763838073846606
4,5,7.613919192733748e-05,1.2650813915106713e-05,78.33333333333333,0.2718251071716704,73.41333333333334,1.4447221955179526
5,6,0.0001583451933283667,3.5593258855104665e-05,79.2,0.6570134448142314,77.02,0.5650368719532161
6,7,0.00034224960974810003,9.5082689905204e-05,79.16666666666667,0.7408703590297608,78.99666666666666,0.6247310532452269
7,8,0.0007050801646684667,0.00013440445469466982,80.41666666666667,1.204390117675973,79.86,0.3963163719387144
8,9,0.0012408466359561,0.00022190205825620574,81.91666666666667,0.7813805446487324,80.58333333333333,0.3216968897718583
9,10,0.0019625369334216,0.00024578910399639033,81.5,0.6683312551921066,81.08333333333333,0.2067741655902803
10,11,0.0028828163797305333,0.0002578361675351371,80.46666666666665,0.5201495511442421,81.57333333333334,0.1800617178142621
11,12,0.003946475900489067,0.0002819602026311427,81.9,1.5921683328090623,81.65666666666667,0.024944382578493043
12,13,0.005276048993185567,0.000328667533345946,79.91666666666667,1.9280099123765424,82.09,0.14514360704717688
13,14,0.006735184300036633,0.0003154941545659876,83.48333333333333,0.7586537784494015,82.31333333333333,0.19362047641943383
14,15,0.008486952128271767,0.0003442175856192628,80.11666666666667,1.3097921802925676,82.66666666666666,0.22573337271116123
15,16,0.010508928754848467,0.0002512173799357882,83.35000000000001,1.0157099323461733,82.91666666666667,0.2082199691565543
16,17,0.012983708929897633,0.00016513744424564688,81.18333333333334,2.2061781936693636,82.81333333333333,0.3350953429829871
17,18,0.015301341675543834,3.526085965820222e-05,83.65,1.9685019685029486,83.24,0.3755884272267547
18,19,0.017865505543462033,0.00031796814232424236,81.38333333333333,2.9104218861799964,83.13,0.21228911104120668
19,20,0.0205699656390045,0.0006006475127227133,82.25,1.3952299690970922,83.37666666666668,0.09104333522498712
20,21,0.023415582741783198,0.0006188517277254129,75.38333333333333,4.708561941352745,83.58,0.29337120967584257
21,22,0.026376147210823698,0.0005715355557143615,84.60000000000001,0.6096447052723988,83.61666666666666,0.48582118338152086
22,23,0.029443927071440334,0.0005655335637173529,85.23333333333333,0.23921166824012827,83.61666666666666,0.282881993457028
23,24,0.03271747365848993,0.000601224056137868,81.55000000000001,2.9549393676802658,83.88333333333333,0.28662790435607044
24,25,0.0359265220442769,0.0004679173170438032,81.56666666666666,2.098544469123517,83.77666666666666,0.2106075866524191
25,26,0.03949193827816876,0.0004081004593402888,83.51666666666667,1.6534475766981263,84.26666666666667,0.3307902994681409
26,27,0.04322021588987527,0.0003204278849735855,73.3,13.830582055719852,84.25,0.1525341491819693
27,28,0.04697316865382214,0.00020991573736060454,84.1,1.4142135623730951,84.06,0.39757598854391496
28,29,0.050571743468597934,6.097818785546218e-05,83.5,2.47790233867277,84.05333333333334,0.2206555888458072
29,30,0.05471341528496687,0.00041670783864720614,82.28333333333335,1.9682197257646008,84.62666666666667,0.46449494674921304
30,31,0.05907230398349897,0.0005351462536643007,84.68333333333334,1.0217088082662793,84.88333333333334,0.240878023535197
31,32,0.0634397238353049,0.0006824267158759846,77.71666666666665,9.330356668185603,84.57333333333334,0.2666249967442795
32,33,0.06787045703765474,0.0008563369330966158,82.25,2.638497046931581,84.70666666666666,0.3419876540981459
33,34,0.07217489012800189,0.0007429790596913908,86.23333333333335,0.22484562605387073,84.85666666666667,0.3278549814916448
34,35,0.07657597095754037,0.0006939071373371687,84.35000000000001,3.2529473814783203,84.93666666666668,0.33767176699010687
35,36,0.08156568973291227,0.0007082489909533528,85.51666666666667,1.286036114924029,84.70333333333333,0.6656492236072195
36,37,0.08657472763655799,0.0009182204050898852,81.16666666666667,6.731806757641088,85.16666666666667,0.27353650985238437
37,38,0.09194113091734753,0.0010246804734388008,85.51666666666667,0.9312476696465999,85.16333333333334,0.17326921891156113
38,39,0.09703083020117,0.0013234555471415487,81.18333333333334,4.935641351998293,85.25,0.6382789358893153
39,40,0.10228280518024561,0.0011232113161710998,81.36666666666667,4.053256578220636,85.33666666666666,0.09428090415820768
40,41,0.10759054456347923,0.001018840734858043,80.56666666666668,4.563867755411945,85.38333333333333,0.42460439103816927
41,42,0.11349390675180086,0.0011266064134928609,85.75,0.6123724356957945,85.74000000000001,0.3552463933666341
42,43,0.1197546039335279,0.001397878051016103,85.64999999999999,0.9565563234854524,86.11333333333334,0.4168399639616554
43,44,0.12545240434021207,0.0011591020199668365,83.7,1.088577052853868,86.34333333333332,0.42129430198957585
44,45,0.13156294324481377,0.0011996231233150632,78.85000000000001,4.731278896873437,86.18333333333334,0.49100803342602206
45,46,0.13873693530521,0.001650553830933309,82.66666666666667,4.5133751844440715,86.23666666666668,0.05185449728701322
46,47,0.14609326125776825,0.0008265659283205008,84.55,1.8389308487995584,86.29,0.46733285782192124
47,48,0.15298439446108777,0.0003835374444246972,84.64999999999999,1.8225440095280752,86.21666666666665,0.1033870827951413
48,49,0.15955180739944838,0.0005300476338707426,86.18333333333334,0.8055363982396428,86.09666666666665,0.4505058884804403
49,50,0.1673540990915282,0.0008295800653991894,85.53333333333335,1.582368126855723,86.54333333333334,0.25302612952464365
50,51,0.16813476296295563,0.0008070466600849529,86.81666666666668,0.3399346342395173,88.43333333333334,0.14429907214608564
51,52,0.16893936838351212,0.0007695677056855104,86.93333333333334,0.6612278141625816,88.73333333333335,0.11841546445554665
52,53,0.16972572558228038,0.0007291462852254093,86.88333333333333,0.2592724864350661,88.83333333333333,0.0984321537348874
53,54,0.17056087018625662,0.0006905504444252347,87.06666666666668,0.2953340857778191,88.78666666666668,0.026246692913372893
54,55,0.1714029844723081,0.000715167917891678,86.93333333333334,0.3324989557210011,88.83333333333333,0.17556258776352207
55,56,0.172275333199864,0.0007095491843736365,87.10000000000001,0.48989794855663676,88.85000000000001,0.06531972647421089
56,57,0.17319215624718973,0.0007005623470879779,86.93333333333334,0.3064129385141648,88.76333333333332,0.12119772641798808
57,58,0.17410854614793383,0.0006832053327848806,87.08333333333333,0.3519785346990456,88.83999999999999,0.11518101695447383
58,59,0.17505870151010897,0.0007164628501319918,86.8,0.3488074922742703,88.82,0.18384776310850262
59,60,0.1760395728927676,0.0007809878501454135,86.68333333333334,0.24944382578492663,88.71,0.20607442021431796
60,61,0.1769995487158297,0.0007892169640419024,86.58333333333333,0.30641293851416657,88.92666666666666,0.31372316175606474
61,62,0.1779739152024832,0.0008004588189582036,86.44999999999999,0.28577380332470526,88.90000000000002,0.41287609117829566
62,63,0.17899065358013252,0.0007448650110593369,86.95,0.37416573867739056,88.96999999999998,0.21648710508172497
63,64,0.18000207911061594,0.000704874917399034,87.31666666666666,0.3519785346990456,89.03666666666665,0.4135483311805585
64,65,0.18103035713148485,0.0007066911334073978,87.05000000000001,0.12247448713915775,88.99,0.36986484017813565
65,66,0.18209495975353254,0.0007007587179225303,87.06666666666668,0.26562295750848924,89.15333333333335,0.28193773938386796
66,67,0.1831883257977339,0.0006430659536148141,86.68333333333334,0.6510674994874833,88.94333333333334,0.11145502331533368
67,68,0.18430024815066906,0.0006131129696712618,86.88333333333334,0.503873881927701,89.01999999999998,0.24124676163629433
68,69,0.18544532522970678,0.0005427768892080648,86.88333333333333,0.09428090415820767,89.12666666666667,0.1724979871058088
69,70,0.18653414868821408,0.0005691575072980273,86.31666666666666,0.2094967514996083,89.03000000000002,0.2099206199177881
70,71,0.1876246483822942,0.0005516284627623431,86.83333333333333,0.3324989557209944,89.27333333333333,0.2503774927761833
71,72,0.1887916822060852,0.0006245026662817257,86.86666666666667,0.20548046676563317,89.14333333333333,0.15691469727919558
72,73,0.1899760505056983,0.0007353458953254465,87.0,0.07071067811865074,89.22333333333334,0.1819035153285658
73,74,0.19107813467793866,0.0007604110946723809,86.71666666666665,0.532812245438193,89.12,0.17204650534085356
74,75,0.19222882153469775,0.000785374815781392,86.83333333333333,0.4169998667732296,89.15999999999998,0.3402939905434736
75,76,0.1933719576899904,0.0008350228873319456,87.14999999999999,0.14142135623730814,89.23666666666668,0.2562984371565471
76,77,0.19449548128020325,0.0009056805780890461,86.85000000000001,0.28577380332470526,89.27000000000002,0.24124676163629905
77,78,0.19565479668755936,0.0009474055801443714,86.66666666666667,0.5542763049438607,89.22666666666669,0.11440668201153581
78,79,0.19694897380273346,0.0009931185207730953,87.0,0.3240370349203877,89.13,0.1336662510384203
79,80,0.1983067052112665,0.0010072855567442762,86.89999999999999,0.3240370349203943,89.19666666666667,0.18553226733433914
80,81,0.19964101380750657,0.0010572878048793442,86.88333333333333,0.4089281382128432,89.07666666666667,0.07408703590297917
81,82,0.20094551064062996,0.0010883296680471,87.05,0.6164414002968979,89.30333333333333,0.02054804667656224
82,83,0.2023143599982534,0.0011507829676087155,86.65000000000002,0.22730302828309615,89.24,0.10677078252031448
83,84,0.20361856503872797,0.0012252718851216053,86.91666666666667,0.22484562605386615,89.20666666666666,0.12256517540567063
84,85,0.20498895359639646,0.0013098689253458714,86.60000000000001,0.5115336417740932,89.39,0.21924111536540616
85,86,0.2064541671863637,0.0013400863116966614,87.31666666666666,0.22484562605386055,89.30333333333333,0.1307244770075145
86,87,0.2078378255804775,0.0013898002083445212,86.75,0.3341656275960557,89.38666666666667,0.07363574011458425
87,88,0.20923684513033688,0.001438729948575805,86.68333333333334,0.47316898555261666,89.43,0.09273618495496055
88,89,0.21062112748062958,0.0014562146892214958,87.14999999999999,0.6745368781615988,89.31333333333335,0.13695092389449373
89,90,0.2121484546185736,0.001529108365546722,87.13333333333333,0.638139657302554,89.39,0.058878405775518526
90,91,0.21367428534730518,0.0016073447425184082,87.23333333333335,0.5436502143433359,89.39,0.1157583690279001
91,92,0.21523064409313428,0.0016236337200421158,87.10000000000001,0.26770630673681844,89.52,0.12027745701779587
92,93,0.21675627901333452,0.0016276532424107856,87.31666666666666,0.2718251071716655,89.58999999999999,0.13140268896284413
93,94,0.21831360942411662,0.001736639756910989,86.85000000000001,0.07071067811865743,89.59333333333332,0.05557777333511252
94,95,0.21991673155456573,0.0017633945123299024,87.10000000000001,0.3894440481849257,89.65333333333332,0.03399346342395164
95,96,0.22146633228870952,0.0017962170654248644,87.16666666666667,0.2867441755680889,89.68333333333334,0.1087300428686648
96,97,0.22304577140664508,0.0017031124142844532,87.18333333333334,0.4089281382128432,89.70666666666666,0.09104333522498712
97,98,0.22461012106439596,0.0016928690140708144,86.66666666666667,0.26562295750848364,89.65333333333332,0.1144066820115405
98,99,0.22618447290311475,0.001698953286504559,87.13333333333333,0.13123346456686266,89.59333333333332,0.05185449728701322
99,100,0.22779029675373597,0.001752960407821811,86.25,0.5354126134736324,89.82666666666667,0.046427960923946666
100,101,0.22795216895632517,0.0017597251461602308,87.25,0.22730302828309615,89.79,0.07788880963699073
101,102,0.22811550174299364,0.0017659297185305869,87.26666666666667,0.08498365855987956,89.86333333333334,0.05557777333510797
102,103,0.2282777483804911,0.001769214436091991,87.23333333333335,0.15456030825826367,89.85000000000001,0.08286535263104217
103,104,0.22843850635252674,0.0017790662708595706,87.11666666666667,0.04714045207910049,89.85000000000001,0.09626352718796018
104,105,0.22859899769666234,0.0017843443269464636,87.18333333333334,0.09428090415820098,89.85333333333334,0.08956685895029494
105,106,0.22875573840244814,0.0017853225000331238,87.2,0.07071067811865743,89.91333333333334,0.06847546194724871
106,107,0.228916857402274,0.0017800554908179126,87.10000000000001,0.17795130420051838,89.85000000000001,0.008164965809275636
107,108,0.22908070756403742,0.0017773542240357662,87.16666666666667,0.1433720877840472,89.91666666666667,0.040276819911982516
108,109,0.22924506481181148,0.001780045584036644,87.25,0.18708286933869783,89.90666666666668,0.057348835113617665
109,110,0.2294121454755184,0.0017836066826661516,87.11666666666667,0.10274023338281657,89.96333333333332,0.0524933858267482
110,111,0.22957164148644407,0.001774819623571045,87.26666666666667,0.16499158227685695,89.95666666666666,0.08219218670625435
111,112,0.2297289865650489,0.0017695038561001822,87.01666666666667,0.06236095644622881,89.96333333333332,0.09392668535737078
112,113,0.22988579458272274,0.0017662006751672519,87.35000000000001,0.07071067811865743,90.0,0.11860297916438367
113,114,0.230043951174275,0.0017597393562571136,87.23333333333335,0.1649915822768651,90.01666666666667,0.012472191289246521
114,115,0.23020571372195395,0.001750414176855274,87.05,0.22730302828309612,89.99000000000001,0.014142135623731487
115,116,0.23037154111855984,0.0017477149086161422,87.08333333333333,0.09428090415820767,90.02999999999999,0.06531972647421669
116,117,0.23053504324356777,0.0017480243232488044,87.01666666666667,0.24608038433722154,90.04666666666667,0.03299831645537235
117,118,0.23069763433926838,0.001749091118125321,87.05,0.2121320343559656,90.01999999999998,0.03559026084010262
118,119,0.23086419462319327,0.0017521599360993596,87.06666666666668,0.18408935028644946,90.01,0.13638181696985746
119,120,0.23103767005800568,0.0017566975886549167,87.18333333333334,0.2592724864350661,89.99333333333334,0.15195028426722143
120,121,0.23120755370592463,0.0017603066745659071,87.38333333333334,0.47316898555260994,90.09333333333332,0.17307673314329036
121,122,0.23137862758423175,0.001768713960144191,87.21666666666665,0.31710495984066905,90.01,0.21740898478827095
122,123,0.23154937741561388,0.0017762804129470193,87.08333333333333,0.2953340857778191,89.97000000000001,0.20928449536455987
123,124,0.2317199916341213,0.0017845931751063518,87.01666666666667,0.16499158227686414,89.95666666666666,0.14290634073483777
124,125,0.23189386209587312,0.0017904905778563399,87.08333333333333,0.30641293851417045,89.96666666666665,0.11556623882239343
125,126,0.2320665935383818,0.0017900682917359296,86.85000000000001,0.38944404818493233,90.05333333333333,0.07930251502246755
126,127,0.23223377956907135,0.0017863798427067731,86.93333333333334,0.13123346456686688,90.08666666666666,0.11897712198382866
127,128,0.2324023274446516,0.0017828427263226608,86.85000000000001,0.38944404818493233,90.12666666666667,0.14522013940527945
128,129,0.23257174248994816,0.0017832563381575824,86.95,0.35590260840104343,90.04666666666667,0.04496912521076734
129,130,0.2327424671135966,0.0017787661676325914,87.08333333333333,0.45521667612492034,90.09000000000002,0.1219289410544802
130,131,0.23291153168010015,0.0017778060408554747,86.98333333333335,0.45521667612492034,89.99333333333334,0.15173075568988095
131,132,0.23307871573814007,0.0017766432867754825,86.85000000000001,0.21602468994692955,90.01,0.11343133018115785
132,133,0.23325328159220746,0.0017788649517576712,86.88333333333334,0.16499158227685695,90.00333333333333,0.17441967269267716
133,134,0.23342597917450444,0.0017736635510824136,86.81666666666666,0.4089281382128436,90.07666666666665,0.12498888839502037
134,135,0.23360005340416387,0.0017712602097195408,87.09999999999998,0.24494897427832127,90.11666666666667,0.1990533150244448
135,136,0.2337773461167237,0.0017690462202852566,87.01666666666667,0.3299831645537211,90.09999999999998,0.08041558721209811
136,137,0.23395185900082438,0.0017698047701424913,86.86666666666667,0.22484562605386513,90.06,0.10708252269472843
137,138,0.23412373258574717,0.0017709207557965768,87.11666666666667,0.16996731711976099,90.01666666666667,0.10873004286866945
138,139,0.23429862766337828,0.001775321898098617,86.98333333333335,0.23570226039551584,90.07666666666667,0.2075786330258724
139,140,0.23447637973966798,0.0017816205824470396,87.03333333333335,0.09428090415820098,90.05333333333334,0.1426728970602186
140,141,0.23464944225569448,0.001786492214076075,87.08333333333333,0.12472191289246269,90.01666666666667,0.11145502331533425
141,142,0.23482268144745425,0.0017839141081552553,87.25,0.2677063067368131,90.10000000000001,0.07348469228349233
142,143,0.23500173220676054,0.0017829561540742588,87.08333333333333,0.2248456260538679,90.17666666666666,0.16006942938057334
143,144,0.23517939947952946,0.0017888950730618903,87.23333333333335,0.22484562605386404,90.01666666666667,0.17745108872274531
144,145,0.2353546461050222,0.0017938838337453653,87.23333333333333,0.16996731711976099,90.05666666666667,0.1381625451737497
145,146,0.23552886583222357,0.001799841981087535,87.25,0.2857738033246995,90.02999999999999,0.10424330514074609
146,147,0.23569867491668062,0.0018063642511704954,87.14999999999999,0.267706306736814,90.04333333333334,0.12552113589175184
147,148,0.2358714497137203,0.0018182486749012024,87.11666666666667,0.2054804667656324,90.10666666666667,0.0418993502999255
148,149,0.236043648055648,0.0018292051573114395,87.03333333333335,0.12472191289246395,90.10333333333334,0.023570226039556944
149,150,0.23621833949313345,0.0018350262791470631,87.06666666666666,0.27788886667555296,89.96333333333332,0.08730533902472312


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_8_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.7646398436003412,0.8043264922416516,76.45,5.422637734534736,73.04333333333334,0.194307888557195
1,2,1.799776774945597,0.799541136502988,73.15,8.899812732112212,79.71666666666665,0.5213017893270212
2,3,1.8353110958744292,0.7953542145814423,71.86666666666666,8.53320312400657,81.86666666666667,0.07318166133366447
3,4,1.8756602253729568,0.7930726550135986,80.14999999999999,0.6377042156569672,82.32666666666667,0.34451253807211135
4,5,1.9183831819472223,0.7883586562139375,80.81666666666668,2.3658449277630647,83.21,0.10984838035522865
5,6,1.9577225244202865,0.784783559836675,78.3,3.836013555763331,83.56,0.48380436817650246
6,7,2.0035935037263983,0.7801383294137716,80.61666666666667,4.398168810867636,83.94,0.3009983388658488
7,8,2.045732920732527,0.7787580875069742,81.66666666666667,1.7556258776351577,84.68333333333334,0.38861577711439
8,9,2.093480311497888,0.7776622547416256,81.43333333333334,0.754247233265648,84.51333333333334,0.6711846905948385
9,10,2.1373130914305265,0.7754933275201642,78.95,5.364854766595892,84.81333333333333,0.16213848676020157
10,11,2.1920632581675283,0.7732972978571432,75.05,4.211294337849115,85.05,0.5318521097698756
11,12,2.244904662348022,0.7719463362461558,80.55,1.082435525408631,84.99666666666667,0.06128258770283635
12,13,2.2953635113906303,0.7696638020895341,81.46666666666668,4.714221981291178,84.48666666666666,0.31094837013383014
13,14,2.354654252716084,0.7619581505099163,81.14999999999999,2.3391593931723964,85.37333333333333,0.28075295585660703
14,15,2.41011499735968,0.7577368501212647,79.4,0.6377042156569702,85.56,0.2127596452964375
15,16,2.4722008692379247,0.7522291237830437,77.64999999999999,4.348754610996882,85.20666666666666,0.49841972495300085
16,17,2.5319074259368892,0.7491254072353363,81.93333333333332,1.5739193823770696,85.25333333333334,0.28522895287041733
17,18,2.5933152810770466,0.7490772221593355,83.63333333333333,0.1649915822768651,85.48,0.3203123475609382
18,19,2.66196776329537,0.7489172052565336,82.43333333333334,2.922708028904398,85.85666666666667,0.34373762603990726
19,20,2.7291255832856898,0.7389897363525562,77.89999999999999,3.18773691929975,86.02333333333333,0.30444849956747666
20,21,2.804106006455225,0.734645718160137,83.25,1.6837458240482728,86.08333333333333,0.08498365855987956
21,22,2.876615309992296,0.7282889976006806,82.48333333333333,1.0118739491106972,85.68,0.18547236990991448
22,23,2.95906405942147,0.7312694762759346,83.05,0.3628590176179576,86.24666666666667,0.5275309364282723
23,24,3.0334885848257627,0.7241143636030316,84.24999999999999,0.8841191473249862,86.13666666666666,0.6166756756098734
24,25,3.113698482807804,0.7268217179600714,78.66666666666667,3.716255582647073,86.02999999999999,0.584009132348688
25,26,3.1892966481569474,0.7259336588894851,79.0,3.3409080601936076,86.41666666666667,0.4259368758656851
26,27,3.2689751428033755,0.7234882494925396,75.75,9.797023357462542,86.09666666666668,0.3104119127152772
27,28,3.3566394555093333,0.7136755399443601,83.71666666666665,0.37043517951487753,86.16333333333334,0.11614167593456176
28,29,3.4497880022155627,0.6952397886154605,81.31666666666668,2.02991515969401,86.39666666666666,0.23753362335093636
29,30,3.5539514430771404,0.6868270677205208,83.91666666666667,0.23570226039551584,85.94333333333333,0.1184154644555465
30,31,3.636439524029359,0.6850839290813419,83.98333333333333,1.1946640624971643,86.42,0.10708252269472843
31,32,3.746341683902031,0.6958798151469133,82.43333333333332,0.4784233364802433,86.63333333333333,0.9494325790819573
32,33,3.8602679726323803,0.6787351058831865,81.41666666666667,2.372176684444526,86.47333333333334,0.7188107462252403
33,34,3.969855587942952,0.6966422649203441,82.8,1.8605554726120537,86.41666666666667,0.47723742053149165
34,35,4.05708365363773,0.688905737162482,81.83333333333333,3.8966509837152334,86.82666666666667,0.4902607016226692
35,36,4.148821828031838,0.6851898165939845,78.71666666666667,1.3480438502594119,86.62,0.31591137997863344
36,37,4.2553589568260675,0.6859431077239682,78.06666666666666,6.453982405374911,86.85333333333334,0.5336873824836251
37,38,4.363344249696784,0.6819135444217584,82.75,2.2475913032993025,86.74000000000001,0.4200793575821907
38,39,4.4845795246100195,0.6843872306872673,82.16666666666667,1.708963298481145,87.33666666666666,0.3402286812653382
39,40,4.592636726927675,0.6846346775153036,81.66666666666667,3.2045107097478827,86.66000000000001,0.2899425230397717
40,41,4.716859916445732,0.6833690910247218,79.5,2.7652606869274843,86.86,0.18832595855767154
41,42,4.869504460176938,0.709312883949497,84.13333333333333,0.2778888666755484,86.83666666666666,0.2594010194445849
42,43,4.993953789397185,0.7060625019284166,81.98333333333333,2.4631732018317796,87.13333333333333,0.39516522564056533
43,44,5.125776803242424,0.7131350920519517,83.10000000000001,1.6309506430300003,86.77333333333333,0.15434449203720096
44,45,5.262660063652314,0.7552988626794455,76.58333333333333,5.543815372907803,87.33999999999999,0.25468935326524045
45,46,5.37979233474801,0.7496530331292257,82.78333333333332,0.8624899355290379,87.25666666666666,0.2174600857373331
46,47,5.49904102115454,0.760053592268228,78.10000000000001,8.167108831567429,87.55666666666667,0.2932954520994465
47,48,5.63187486135072,0.7747079300176857,81.0,3.549882627167648,86.89333333333333,0.40077702307171764
48,49,5.771653981657313,0.7600546023756691,77.06666666666666,8.71649139403133,86.87333333333333,0.5832285620196892
49,50,5.900261003324462,0.7516592490664163,80.98333333333333,3.4651438963226657,87.38333333333333,0.3171049598406738
50,51,5.912082028999802,0.751210327778201,84.6,0.43011626335213604,90.81666666666666,0.6013503323539635
51,52,5.9217904809486654,0.7501030276799971,85.06666666666666,0.16996731711976099,91.84333333333332,0.4269530289023471
52,53,5.932955491078931,0.7505237791535356,84.61666666666666,0.6141841924229424,92.49333333333334,0.29578520735305347
53,54,5.943762871859373,0.7505057726337792,84.71666666666665,0.7961713941664137,92.97666666666667,0.33159546974522164
54,55,5.955203405048928,0.7517575113527554,84.89999999999999,0.29439202887759586,93.29333333333334,0.2503774927761865
55,56,5.965692276830249,0.7532579825482071,85.08333333333333,0.4938510796676377,93.45333333333333,0.2859292841867667
56,57,5.974844690718758,0.7544292553885842,84.73333333333333,0.4921607686744479,93.62,0.33296646477785696
57,58,5.984265918726046,0.7563568996651047,85.05,0.4320493798938569,93.78000000000002,0.2572936066053762
58,59,5.994521565472617,0.7595494088410438,85.31666666666666,0.586420402858641,93.96666666666668,0.34567164895155605
59,60,6.0045135059701975,0.7601323144352105,85.45,0.32659863237109504,94.03000000000002,0.24166091947189394
60,61,6.013797916974209,0.7595467389063734,85.73333333333333,0.13123346456686688,94.01333333333332,0.20154955277108139
61,62,6.023416217732375,0.7597370637617955,85.31666666666666,0.2094967514996083,94.12,0.34535006394478085
62,63,6.033415165247976,0.7600336279529438,85.11666666666667,0.5976807025680383,94.13999999999999,0.41214884042863315
63,64,6.04485247911499,0.7595033146607575,85.16666666666667,0.5436502143433409,94.21333333333332,0.36233808644536547
64,65,6.055294570921622,0.7594761749192445,85.38333333333333,0.3299831645537211,94.24666666666667,0.41667999978667103
65,66,6.064600206764439,0.7592750074478218,84.93333333333334,0.2592724864350661,94.16000000000001,0.43734044709661435
66,67,6.0754772449059145,0.7584762504952013,85.21666666666665,0.20138409955991143,94.46,0.33136083051561277
67,68,6.084876142136873,0.7596075653002508,85.33333333333333,0.3659083066683418,94.40333333333335,0.44093335349259033
68,69,6.096705065591158,0.7606487412916364,85.58333333333333,0.246080384337227,94.59666666666665,0.30944394574067513
69,70,6.108125016589205,0.759760424877298,85.31666666666666,0.5542763049438661,94.55,0.4390899680019995
70,71,6.120947776828554,0.7612495578946388,85.31666666666666,0.4496912521077358,94.57333333333334,0.3320977098519191
71,72,6.136222939999108,0.7629076111557738,84.75,0.7483314773547874,94.48333333333333,0.43122564343456893
72,73,6.1474629409956725,0.7628463778385318,85.46666666666668,0.6612278141625816,94.5,0.3179098404684345
73,74,6.158100785451304,0.7644512569786414,85.38333333333333,0.6956212251569748,94.73333333333333,0.22484562605386618
74,75,6.173298469178998,0.7614153323970245,85.36666666666666,0.49046463231873966,94.60000000000001,0.2531139400875973
75,76,6.183972455639815,0.7606855890527682,85.33333333333333,0.04714045207910049,94.5,0.1564182427553331
76,77,6.196277218881789,0.758904844893488,85.14999999999999,0.08164965809277376,94.59333333333332,0.22291004663067274
77,78,6.207548745770089,0.7612671470081793,84.96666666666665,0.31180478223116176,94.56666666666666,0.32561053764002096
78,79,6.222275715152115,0.7623853927728091,85.33333333333333,0.5482294734466129,94.73333333333333,0.06128258770283198
79,80,6.234334758653442,0.7604384800316855,85.75,0.4708148963941809,94.81666666666666,0.028674417556805804
80,81,6.249630573704788,0.7586321556351864,85.33333333333333,0.7706418681131292,94.83666666666666,0.1815366507225338
81,82,6.262940923731537,0.7597242502270273,84.88333333333334,0.3171049598406738,94.73666666666668,0.183545331972488
82,83,6.273638454576942,0.7606393631562599,84.75,0.21602468994692955,94.90999999999998,0.2099206199177881
83,84,6.286929307323139,0.7596463759976787,85.33333333333333,0.44783429475148334,94.89999999999999,0.24832774042918823
84,85,6.301760825102288,0.7615858447618592,84.81666666666666,0.3472111109333311,94.93333333333334,0.1053037933262079
85,86,6.314726664135795,0.7622416582041986,85.06666666666666,0.5906681715556485,94.96666666666665,0.12256517540567297
86,87,6.32864206828,0.7616827187514098,85.31666666666666,0.4870546398734182,94.81666666666666,0.10780641085863721
87,88,6.346021328679188,0.7586170518951186,85.06666666666666,0.2054804667656324,95.05,0.10424330514074609
88,89,6.363782562477817,0.7572438261109887,85.05000000000001,0.6570134448142321,95.06666666666666,0.23098821518760984
89,90,6.377537499446377,0.7568962444489801,84.88333333333333,0.3880148908941007,94.96,0.12328828005937882
90,91,6.398570823253934,0.7633568424686393,85.11666666666667,0.3091206165165192,94.91666666666667,0.31584102892998916
91,92,6.412074790332942,0.7614333290249929,85.09999999999998,0.5715476066494064,95.13,0.13490737563232555
92,93,6.430845318400657,0.757402391495541,85.11666666666666,0.5542763049438668,95.09333333333332,0.28003967972810784
93,94,6.443751182687321,0.7578257451064364,84.86666666666666,0.6249444419750907,95.05,0.2736177382164159
94,95,6.46045899404642,0.7573079214104899,84.96666666666665,0.8339997335464543,95.21,0.0496655480858365
95,96,6.475326121875066,0.7570814514936667,85.06666666666666,0.7641262257565105,95.04333333333334,0.1621384867602081
96,97,6.4936332299801665,0.7586476016989431,84.96666666666665,0.38801489089409497,95.12666666666667,0.13960261060914034
97,98,6.510601025977347,0.7595349174666767,85.45,0.6480740698407865,95.02,0.09201449161228197
98,99,6.5296185886883515,0.7640654008967577,85.40000000000002,0.31885210782848217,95.16666666666667,0.12762793146051168
99,100,6.543568984666817,0.7646382967142581,85.64999999999999,0.10801234497346478,95.20666666666666,0.06236095644623514
100,101,6.54527395000417,0.764673263615373,85.45,0.38944404818493533,95.89666666666666,0.27776888874666483
101,102,6.546801025786704,0.7647740797481627,85.58333333333333,0.31180478223116176,95.82000000000001,0.28577380332470115
102,103,6.54808617516133,0.7650003593588176,85.60000000000001,0.3937003937005946,95.91333333333334,0.23299976156401364
103,104,6.549261836101994,0.7652267288627351,85.5,0.3188521078284851,95.88666666666667,0.16739839372652818
104,105,6.550454633277461,0.765429533012335,85.58333333333333,0.23213980461973505,95.92666666666666,0.13767917618709177
105,106,6.5519444615571985,0.7655834701676645,85.48333333333333,0.19293061504650588,95.94666666666667,0.15326085243430435
106,107,6.5534854466751895,0.7658109652498881,85.60000000000001,0.10801234497346478,95.91000000000001,0.22375581929117705
107,108,6.5548768499576395,0.7658186050898638,85.5,0.18708286933869783,95.89666666666666,0.10656244908763468
108,109,6.556326060695862,0.7659091291419369,85.61666666666667,0.2054804667656324,95.92666666666666,0.07039570693981016
109,110,6.55769820325779,0.7659052226705064,85.45,0.24832774042918823,95.88666666666666,0.06944222218666626
110,111,6.559004279573077,0.7658786454021366,85.60000000000001,0.40207793606049524,95.87666666666667,0.1643843734125087
111,112,6.560110466312826,0.7659999565374775,85.61666666666667,0.06236095644623514,95.87,0.008164965809275636
112,113,6.561224359097802,0.7660910192562076,85.38333333333333,0.11785113019775792,95.85000000000001,0.08602325267042953
113,114,6.562376463593608,0.7661939927400853,85.71666666666665,0.06236095644622881,95.81,0.06480740698408105
114,115,6.563575046384475,0.7663817469287009,85.64999999999999,0.24832774042918823,95.80333333333333,0.08055363982396503
115,116,6.564748625225934,0.766510715508541,85.60000000000001,0.38944404818493783,95.81,0.05099019513592978
116,117,6.565959744320473,0.7665479331471305,85.60000000000001,0.3937003937005946,95.79666666666667,0.032998316455369006
117,118,6.567245600587754,0.7664493153969282,85.55,0.26770630673681933,95.87666666666667,0.03299831645537139
118,119,6.568456480787682,0.7664998593674625,85.5,0.3240370349203943,95.81666666666668,0.0974109279746823
119,120,6.5695995100260225,0.766497183740666,85.34999999999998,0.22730302828310237,95.79333333333334,0.08055363982396112
120,121,6.570845578212765,0.7665633516231367,85.66666666666667,0.23921166824012166,95.85666666666668,0.0984321537348874
121,122,6.572079228098205,0.7667028688368638,85.35000000000001,0.26770630673681844,95.8,0.09201449161228506
122,123,6.5733613200907515,0.7670189956616063,85.43333333333334,0.3566822426505424,95.82333333333334,0.026246692913372893
123,124,6.574664621812411,0.7673656329450254,85.48333333333333,0.23213980461973505,95.82666666666667,0.1643843734125087
124,125,6.576078504462292,0.7675636577499851,85.41666666666667,0.2013840995599114,95.85000000000001,0.10614455552060513
125,126,6.577446348884387,0.767749609115103,85.5,0.29439202887759747,95.8,0.07071067811865074
126,127,6.578821016109605,0.7679089846058266,85.51666666666667,0.33249895572100113,95.82333333333334,0.06944222218666377
127,128,6.579920976448332,0.7679988400558544,85.98333333333333,0.2054804667656324,95.76333333333332,0.17782638224465605
128,129,6.58112001406698,0.7680058664411786,85.75,0.16329931618554752,95.74666666666667,0.13299958228839753
129,130,6.582456491822145,0.7679997131734806,85.45,0.1471960144387955,95.75666666666666,0.04988876515698735
130,131,6.583717766654139,0.7679916621313984,85.33333333333333,0.04714045207910049,95.79333333333334,0.09392668535736491
131,132,6.584860992163944,0.7680022761279705,85.2,0.4262237284181498,95.8,0.08602325267042346
132,133,6.586073563403159,0.7679638322120768,85.39999999999999,0.29439202887759586,95.8,0.18832595855767104
133,134,6.5874117541220265,0.7678766879618666,85.46666666666668,0.3274480450731462,95.84666666666665,0.11841546445554078
134,135,6.588651955158177,0.7678567693055639,85.5,0.4708148963941819,95.94,0.09416297927883878
135,136,6.589984098704694,0.7679191483114748,85.25,0.5338539126015659,95.92,0.0989949493661142
136,137,6.591300620966218,0.7679691624365189,85.3,0.29439202887759586,95.96333333333332,0.0449691252107733
137,138,6.592521416094719,0.7680256706768481,85.26666666666667,0.06236095644623514,95.92333333333333,0.2107657994604965
138,139,6.593707707086427,0.7681245303471947,85.45,0.3341656275960607,95.94333333333334,0.2517052950487063
139,140,6.594904552778368,0.768187176499607,85.60000000000001,0.10801234497346478,95.95333333333333,0.20499322482029414
140,141,6.596020038811098,0.768212477400264,85.65000000000002,0.32659863237109504,95.88666666666666,0.08379870059984461
141,142,6.597173718089473,0.7682740004853903,85.7,0.42622372841815376,95.88999999999999,0.12832251036613213
142,143,6.598304820987856,0.768360727963661,85.66666666666667,0.08498365855988142,95.93333333333334,0.0543650214343324
143,144,6.599651953917598,0.7682821283537483,85.83333333333333,0.13123346456686266,95.92666666666666,0.11813363431112556
144,145,6.600876672130234,0.7683195641761847,85.81666666666666,0.3324989557209944,95.93333333333334,0.15542057635832826
145,146,6.602265127101038,0.7683639801354207,85.73333333333333,0.49385107966763775,95.91333333333334,0.16679994670928822
146,147,6.603597235198585,0.7684211364837219,85.63333333333334,0.3118047822311681,95.97666666666667,0.18408935028644988
147,148,6.604960221210422,0.7685350596572573,85.91666666666667,0.10274023338282197,95.94333333333333,0.1887385022252268
148,149,6.6064121069913,0.7684787216936464,85.7,0.28577380332470775,95.90000000000002,0.12832251036613543
149,150,6.607938922901357,0.7684150079872788,85.60000000000001,0.38944404818493783,95.89666666666666,0.18909139471577133


==> data/DNN_larger_epochs_10/privacy_accuracy_dynamics_width_1024_depth_8_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.002842809306006e-05,1.099492249322426e-06,52.68333333333334,2.7240696678968326,51.830000000000005,2.4608535104715203
1,2,3.180739180695688e-05,7.123056378684456e-06,66.98333333333333,4.597342227369585,58.32,2.5793151545839996
2,3,7.049132378338816e-05,1.388282297397798e-05,77.0,2.1821243472054155,72.20333333333333,0.2745096638655098
3,4,0.00016808741036816667,3.227121851766803e-05,79.60000000000001,0.7968688725254568,77.85000000000001,0.04320493798938372
4,5,0.00035145497683126666,3.453884054354951e-05,80.43333333333332,0.6249444419750906,79.22666666666667,0.2819377393838725
5,6,0.0007113926886379334,3.227472613914946e-05,81.36666666666666,0.7961713941664078,79.58333333333333,0.2168460795638716
6,7,0.0012224367837836668,2.489326125375823e-05,81.66666666666667,1.1897712198383126,80.62333333333333,0.13424687043734915
7,8,0.0019040329390944668,5.6203915877839956e-05,80.86666666666666,1.5456030825826106,80.89333333333333,0.04109609335312448
8,9,0.0029523024266110997,0.00014660650337890087,82.11666666666667,1.258526475243527,81.60666666666667,0.062360956446230076
9,10,0.004183490672304466,0.00025043799971237457,80.5,3.240627511249434,81.71333333333332,0.06944222218666604
10,11,0.005598173558385066,0.00017007504995004128,82.25,1.4719601443879744,82.16,0.17663521732655718
11,12,0.0072593536899014,0.00022013824777382613,84.45,0.4320493798938569,82.71666666666665,0.11785113019775792
12,13,0.009064637677411634,0.0003317061105385617,82.11666666666667,2.974428049595791,82.79666666666667,0.28335294049804444
13,14,0.010981941272120732,0.0003752882646712584,83.03333333333332,1.5107025591499499,83.00666666666667,0.21638443156156933
14,15,0.013024558540464234,0.00028894836893817897,80.96666666666667,3.3116796678154445,83.02666666666666,0.1381625451737497
15,16,0.015327513376756932,0.0003485094339883238,84.81666666666666,0.41298372311212556,83.3,0.259358182185688
16,17,0.017804883494517233,0.0003694386461751097,84.1,0.7071067811865476,83.23666666666666,0.2288133640230687
17,18,0.02038652082830693,0.0003525484857261726,81.66666666666667,4.731689855526129,83.47333333333334,0.28193773938387273
18,19,0.023374368065247102,0.0005094079258221927,81.98333333333333,3.141213495167463,83.83999999999999,0.13952299690971043
19,20,0.0265186828514218,0.0007893432615242981,81.96666666666665,3.8640077064565435,83.64,0.13638181696985746
20,21,0.030214265070103732,0.000987902842063445,80.23333333333333,3.3252401751185228,83.60333333333334,0.3262241901242469
21,22,0.03379531416808426,0.0009868708055494225,79.13333333333333,5.123529599363653,83.79666666666667,0.3536790761253598
22,23,0.0373046387968821,0.0012165090907226075,82.13333333333333,2.496775698553816,83.85666666666667,0.2574662868977028
23,24,0.040549996201320375,0.0013384930028531076,82.93333333333334,3.807084040166292,84.02333333333333,0.22528993664954966
24,25,0.044394433778159596,0.0015133754939288017,83.83333333333333,2.45673676969177,84.40333333333334,0.5309948733797295
25,26,0.048535031241880876,0.0016292579726737424,83.81666666666666,2.6268908533769646,84.32,0.21648710508172497
26,27,0.052686160815768435,0.0018943584243557709,81.96666666666667,3.357661223067166,84.23666666666666,0.40925406398579317
27,28,0.056927498371807696,0.001711887720887514,79.89999999999999,5.818934610390458,84.73666666666666,0.06944222218666057
28,29,0.06091700470181657,0.0019393629589061136,85.28333333333333,2.0368821489936253,84.7,0.16309506430300333
29,30,0.06530328374868323,0.002266271666689525,83.05,2.8296053906272314,84.74333333333334,0.3786232369461159
30,31,0.06972361201329241,0.002236855973429417,81.93333333333334,3.2255059895912264,84.75999999999999,0.49826365176146337
31,32,0.07457359180353478,0.0027092360336742525,84.68333333333334,1.1664285471281812,85.23333333333333,0.13960261060914417
32,33,0.07984025752201918,0.003277675224194589,86.10000000000001,1.0303721010715807,85.22999999999999,0.3860915262818721
33,34,0.08513553190793954,0.0038380824464718053,78.41666666666667,9.894892060497119,85.14666666666666,0.21171259344266868
34,35,0.089998092079337,0.004203738754356186,83.63333333333334,2.580805214570747,84.91000000000001,0.3721110945224152
35,36,0.09536544631736714,0.0047390539226392185,78.73333333333333,6.850952893981651,85.30333333333333,0.4521307578811921
36,37,0.10081256958657082,0.0054496300989109745,82.60000000000001,1.245659129403653,85.54333333333334,0.19601587237318505
37,38,0.10641850386765288,0.005530492586408501,81.18333333333334,7.029738417766497,85.63666666666667,0.2948822740612863
38,39,0.1122411944553952,0.0061686157959795675,81.39999999999999,6.336008207065393,85.76666666666667,0.040276819911985264
39,40,0.1180416055448056,0.006498568947428626,82.36666666666667,1.667999467092907,85.46,0.2647010892812242
40,41,0.12380809569271206,0.006988882130808927,82.51666666666667,1.59652400197707,85.98333333333333,0.39203174474637836
41,42,0.130251881575722,0.007157524222906032,86.23333333333335,0.9834745661287938,86.10666666666667,0.3087969487471524
42,43,0.13659682676667848,0.006976123718198087,85.2,1.0962055768270254,85.72333333333334,0.344125300177456
43,44,0.14388897035530715,0.007202874734959532,81.41666666666667,3.961761673240275,85.93666666666667,0.4409333534925961
44,45,0.15089384816055773,0.007873543492029254,85.48333333333335,0.5169354139756991,86.51333333333334,0.6916807227487447
45,46,0.15816840987271266,0.008526067766706731,82.0,3.9751310250942278,86.60000000000001,0.38323187063012504
46,47,0.16593821522272637,0.008273361127646477,84.61666666666666,1.7060350393692287,86.64666666666666,0.5232165474787178
47,48,0.17412393024969838,0.008339005978048238,86.48333333333335,0.47316898555261666,86.81,0.3149603149604711
48,49,0.18273220966566703,0.0087868769552411,84.89999999999999,1.525341491819675,86.60333333333334,0.4282003684673288
49,50,0.1916780995753499,0.008515457974825617,86.66666666666667,0.7214953607304416,86.88333333333334,0.18445113776342695
50,51,0.19255754149722693,0.00843403852162332,86.76666666666667,0.24944382578492666,88.95666666666666,0.15173075568988095
51,52,0.19338779781857354,0.008438440502192977,87.03333333333335,0.23921166824012166,89.23000000000002,0.14966629547095828
52,53,0.1942435099026912,0.008445555669248591,86.81666666666666,0.3324989557209944,89.16333333333334,0.18979521127315524
53,54,0.19514965334899378,0.008447028537425396,86.56666666666668,0.37043517951488397,89.20333333333333,0.1798765008430981
54,55,0.196065917333502,0.008457601631099682,87.05,0.3341656275960557,89.3,0.23036203390895385
55,56,0.1970234360766422,0.008499797333444806,87.15000000000002,0.3535533905932738,89.34333333333332,0.08993825042154625
56,57,0.1979671962685596,0.008534601653669151,87.06666666666666,0.3566822426505424,89.24666666666667,0.32785498149164993
57,58,0.19897092253593282,0.008575408059358112,86.86666666666667,0.1433720877840472,89.21,0.23508863576673455
58,59,0.1999419034885027,0.008657117282166798,86.83333333333333,0.49046463231874,89.26333333333334,0.2584999462712151
59,60,0.20095590809018482,0.00879672348156696,87.06666666666666,0.5436502143433388,89.31666666666668,0.2451303508113413
60,61,0.20199455099249344,0.008908856053710529,87.2,0.28284271247461634,89.26333333333334,0.28546258754675713
61,62,0.20303281082768718,0.008955102103952835,87.33333333333333,0.20949675149960342,89.32000000000001,0.4584757354539035
62,63,0.20415642535548248,0.008995233685200776,87.2,0.10801234497346916,89.30666666666667,0.25302612952464487
63,64,0.2052362810892545,0.009035111294063062,87.3,0.21602468994692736,89.33333333333333,0.30728199137310624
64,65,0.20632729535542668,0.009082438283496107,86.98333333333333,0.5312459150169673,89.29,0.25468935326524283
65,66,0.20741934486550637,0.009049965765399752,87.10000000000001,0.4490731195102412,89.38999999999999,0.2051016008388698
66,67,0.2085594731038776,0.009105393392028847,87.13333333333333,0.3091206165165233,89.53333333333335,0.3408160142298992
67,68,0.2097788145251854,0.009172861456464794,87.08333333333333,0.5169354139756932,89.37666666666667,0.2782484900627924
68,69,0.21096447062243298,0.009223342677950058,87.0,0.24832774042919203,89.59333333333332,0.33717782977071525
69,70,0.21218121835569426,0.009243607235279882,87.21666666666665,0.5169354139756949,89.48666666666668,0.492905219647302
70,71,0.21345723610202635,0.009291168112408245,86.63333333333334,0.5734883511361717,89.60333333333334,0.40957973040124357
71,72,0.21473133132396582,0.009383230763717448,87.19999999999999,0.36742346141747323,89.55333333333333,0.3781827894315458
72,73,0.21601726392986406,0.009508458856242937,86.46666666666665,0.44969125210773236,89.65999999999998,0.5746303159423434
73,74,0.21732956962118133,0.009674620282503434,86.55,0.5492419017761337,89.66666666666667,0.4892397730720096
74,75,0.21870924151579688,0.009735753258079556,86.75,0.6013872850889533,89.77333333333333,0.41266074309157263
75,76,0.22021424713662896,0.00982585571569706,86.83333333333333,0.27182510717166986,89.76999999999998,0.4114203041497413
76,77,0.22160335461726255,0.00996209968603826,86.66666666666667,0.06236095644623388,89.62,0.3559026084010408
77,78,0.22312399798462934,0.010119825226860963,86.96666666666668,0.2953340857778191,89.8,0.36914315199752057
78,79,0.22455134056347226,0.010303834235562623,87.16666666666667,0.023570226039550245,89.70666666666666,0.3805551500403355
79,80,0.2260260806876344,0.010541943637107842,86.78333333333335,0.06236095644623388,89.79666666666667,0.383173879879911
80,81,0.2274469484115178,0.01070580417823586,86.96666666666665,0.6249444419750909,89.81,0.3860915262818728
81,82,0.22896283562450812,0.010935568043584419,86.81666666666666,0.22484562605386055,89.79666666666667,0.26737406173541123
82,83,0.230456511181273,0.011101581553784384,87.13333333333333,0.20548046676563317,89.91333333333334,0.37597281225582646
83,84,0.23195710087578766,0.011249179639577283,86.90000000000002,0.04082482904638398,89.80333333333334,0.37985377303495127
84,85,0.23351233631461688,0.011493177909571092,86.81666666666666,0.3566822426505424,89.94333333333333,0.41507696742759265
85,86,0.23521668683276972,0.011734362311557882,87.16666666666667,0.13123346456686508,90.04,0.37532208390483063
86,87,0.2368902500450664,0.011909245598370559,86.81666666666666,0.3171049598406738,89.86000000000001,0.32403703492039215
87,88,0.23850787139942367,0.012251604386742693,86.51666666666667,0.3299831645537211,89.91666666666667,0.27194770739162055
88,89,0.2402111196229644,0.012513502507221334,86.88333333333334,0.06236095644623514,89.93333333333334,0.3120185179689763
89,90,0.2418904273346594,0.012769329081288376,86.96666666666665,0.27182510717167274,89.92,0.22759613353481617
90,91,0.24360167821365622,0.01300360459029591,86.86666666666667,0.18408935028644946,90.00666666666666,0.18372685039360845
91,92,0.24536276825450618,0.013310714122201223,86.58333333333333,0.4403281604540959,89.97666666666667,0.23976840677806077
92,93,0.24723306307727808,0.013524629344421259,86.86666666666667,0.5572751165766752,90.14666666666666,0.2653718564999376
93,94,0.24906772441161204,0.01377135085721168,86.68333333333334,0.23570226039551584,90.21,0.29337120967584257
94,95,0.2509072625441186,0.014066934088555983,86.64999999999999,0.28577380332470526,90.05666666666666,0.2283759084394758
95,96,0.25281051524065706,0.014309392370371847,86.80000000000001,0.28577380332470526,90.10000000000001,0.17682382946499461
96,97,0.2545770160101339,0.014572486434633148,86.7,0.07071067811865743,90.01333333333332,0.15923427883328264
97,98,0.25629859560318347,0.014763372420544046,86.8,0.28577380332470526,90.20666666666666,0.06342099196813192
98,99,0.2580406161639371,0.014988592198482401,86.76666666666667,0.06236095644623514,90.20666666666666,0.10873004286866335
99,100,0.2598763396855736,0.01523728502818738,86.48333333333335,0.6599663291074475,90.17,0.09933109617167586
100,101,0.2600488068033073,0.015260473977435098,86.86666666666667,0.4403281604540959,90.13666666666667,0.20821996915654847
101,102,0.2602206363614546,0.01527702235309104,86.8,0.4262237284181498,90.22333333333331,0.1755625877635157
102,103,0.2603993543811663,0.01529515820099155,86.81666666666666,0.5169354139756975,90.31666666666666,0.2185304453744505
103,104,0.2605731312318627,0.01531272112889036,86.93333333333332,0.38586123009300316,90.37,0.15895492023421398
104,105,0.2607488403580747,0.015329497649751712,86.95,0.4020779360604935,90.36000000000001,0.227596133534823
105,106,0.2609283451344968,0.015350364259262079,86.85000000000001,0.5887840577551869,90.36333333333333,0.21139746660944195
106,107,0.2611088929950461,0.01537275594562706,87.09999999999998,0.5307227776030208,90.42333333333333,0.17441967269267888
107,108,0.261285623920761,0.015397002364320324,86.90000000000002,0.4262237284181498,90.35666666666668,0.09877021593352928
108,109,0.26146624608726937,0.01542015497394465,87.2,0.4708148963941809,90.22333333333334,0.17594190960529113
109,110,0.2616458191625061,0.015444598164801742,87.06666666666668,0.23213980461973505,90.26666666666667,0.24143091949642598
110,111,0.2618248556150056,0.015469045172147094,87.10000000000001,0.4415880433163914,90.23,0.2201514630127764
111,112,0.26200454156274466,0.015495400695658188,87.0,0.38944404818493233,90.30333333333334,0.2510422717835037
112,113,0.26218498006693414,0.015515853918688684,87.03333333333335,0.3858612300930097,90.27999999999999,0.22627416997969707
113,114,0.26236890493475534,0.015535675775888156,87.10000000000001,0.26770630673681844,90.32666666666667,0.30269162892656964
114,115,0.26255538476974,0.015554394184614965,87.21666666666665,0.42882267767561905,90.35666666666667,0.1381625451737512
115,116,0.26273293160681543,0.015575918566027643,87.03333333333335,0.2867441755680889,90.31666666666666,0.19905331502445137
116,117,0.2629097481207179,0.015595092215614,87.06666666666668,0.45521667612492034,90.3,0.29131884021921306
117,118,0.2630877764810171,0.01561586044165991,86.93333333333334,0.3299831645537211,90.28333333333335,0.31372316175606146
118,119,0.26326902446190875,0.015637681031237017,86.91666666666667,0.35668224265054393,90.27666666666666,0.3704351795148842
119,120,0.2634495957216673,0.01566299016275798,87.26666666666667,0.3519785346990468,90.35333333333334,0.33329999833316615
120,121,0.2636319621884751,0.015684458894298287,87.01666666666667,0.4515405728047996,90.34666666666668,0.3936439451529176
121,122,0.2638183986876251,0.015700213908503995,86.95,0.37416573867739694,90.36000000000001,0.41085277168348494
122,123,0.26400229380005125,0.01571296045114563,86.89999999999999,0.4708148963941869,90.41000000000001,0.3062678566222694
123,124,0.2641869447604384,0.015727868555925898,87.03333333333335,0.16996731711976099,90.43666666666667,0.3087969487471595
124,125,0.2643714915910575,0.015750307947277914,86.88333333333333,0.24608038433722634,90.44,0.22627416997969038
125,126,0.26455376969464295,0.015763212699586308,86.75,0.2857738033246995,90.42666666666668,0.24225789747475612
126,127,0.264732053359168,0.015784742246174314,86.88333333333333,0.28963578661638073,90.31333333333333,0.17782638224465605
127,128,0.2649085534773641,0.015804070461232163,86.96666666666668,0.2953340857778191,90.47333333333334,0.26284765338288196
128,129,0.2650882669691614,0.01581612323591281,87.0,0.1779513042005224,90.41000000000001,0.23720595832876215
129,130,0.26526772403317644,0.01582662342863241,86.83333333333333,0.3472111109333254,90.37,0.2727636339397212
130,131,0.2654498926572261,0.015847998339868788,86.81666666666666,0.2624669291337296,90.39,0.31379398762033256
131,132,0.2656322640575786,0.015865714865578355,86.80000000000001,0.308220700148449,90.39,0.2624245923435274
132,133,0.2658141162361147,0.01588115723390495,86.71666666666668,0.33993463423952386,90.48333333333335,0.23697163449568306
133,134,0.26599280416635995,0.01589649051346059,86.68333333333334,0.37043517951487775,90.49333333333334,0.17326921891156113
134,135,0.2661732190738297,0.015906129171545005,86.96666666666665,0.1433720877840472,90.46666666666668,0.22647050335284358
135,136,0.2663563185169329,0.015925128985575104,86.81666666666666,0.4588633299312048,90.45666666666666,0.1887385022252268
136,137,0.26653849391606294,0.015938686610473565,86.96666666666668,0.4365266951236245,90.46666666666665,0.245266295188627
137,138,0.26672585053373804,0.01595951038630984,86.98333333333333,0.1649915822768632,90.40333333333332,0.22171052197754126
138,139,0.26691246173877076,0.015981517040924563,86.90000000000002,0.07071067811865073,90.44333333333333,0.12498888839502037
139,140,0.2670951997218147,0.015993060769477256,87.01666666666667,0.4515405728047996,90.41000000000001,0.15641824275533703
140,141,0.2672719089284252,0.016010511338476596,87.05,0.17795130420051838,90.39333333333333,0.19344824171395733
141,142,0.26745241083595617,0.016025668450528215,86.94999999999999,0.28577380332470526,90.49000000000001,0.25703436864875956
142,143,0.26763607480913637,0.01603544985673091,86.78333333333335,0.2592724864350728,90.49333333333334,0.20154955277108139
143,144,0.26781468763513655,0.01605057289976671,87.08333333333333,0.2718251071716704,90.45,0.19612920911140588
144,145,0.2680033516043416,0.016060462408210862,86.86666666666667,0.23213980461972858,90.44333333333333,0.1657977348726155
145,146,0.2681983401642509,0.016075818182187326,87.06666666666668,0.2718251071716661,90.39999999999999,0.17146428199482233
146,147,0.2683913659987586,0.016084183657701763,87.14999999999999,0.16329931618554752,90.41000000000001,0.18832595855767154
147,148,0.2685799311214001,0.016096040211301024,87.14999999999999,0.3488074922742703,90.47333333333331,0.12684198393626858
148,149,0.2687636301567348,0.016105045085077797,87.0,0.18708286933869783,90.45333333333333,0.14290634073483777
149,150,0.2689534811777253,0.01611309619504836,86.96666666666665,0.2953340857778191,90.49333333333334,0.14055445761538407


==> data/DNN_larger_epochs_20/last_privacy_accuracy_vs_depth_init=He_width=1024.csv <==
,runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
1,3,2,0.0087647009111903,7.699952964323637e-05,83.06,0.2127596452964375,84.11666666666667,0.3274480450731406
0,3,4,0.0304813484730511,0.0010595050975596,84.89999999999999,0.2981051268708193,85.55,0.4415880433163914
2,3,6,0.0582166728027392,0.001474856392072,85.23666666666666,0.0817856276425701,86.31666666666666,0.3299831645537211
4,3,8,0.0833917341839454,0.0032633118044419,85.71,0.1143095213298829,86.58333333333333,0.2013840995599114
5,3,10,0.1111039800548094,0.0028451211567188,85.40333333333332,0.4631294515455559,86.59999999999998,0.2449489742783212
3,3,12,0.1378070041977613,0.0055237289525336,85.19333333333333,0.1517307556898745,86.06666666666668,0.3965125751123391


==> data/DNN_larger_epochs_20/last_privacy_accuracy_vs_depth_init=LeCun_width=1024.csv <==
,runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
2,3,2,0.0059129973780656,0.0001958675146945,82.69333333333334,0.1697710877099593,83.41666666666667,0.3704351795148769
5,3,4,0.0098879072522035,0.0003943658363662,83.17666666666666,0.124721912892469,84.05,0.367423461417479
4,3,6,0.0151382901588214,0.001165420842425,83.77999999999999,0.2864728026648753,84.8,0.2160246899469273
0,3,8,0.0205699656390045,0.0006006475127227,83.52666666666667,0.1236482466066088,84.78333333333335,0.4588633299312034
3,3,10,0.0205251146684407,0.0006827866324192,83.08333333333333,0.2559079695689237,84.31666666666666,0.365908306668335
1,3,12,0.0168854519970716,0.0005681765999763,82.48666666666666,0.4382034027962632,84.01666666666667,0.1312334645668668


==> data/DNN_larger_epochs_20/last_privacy_accuracy_vs_depth_init=NTK_width=1024.csv <==
,runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
1,3,2,0.5770918064154537,0.0358302765617005,87.99333333333334,0.6132065086267591,86.71666666666665,0.6859705209085587
2,3,4,1.064224360377407,0.0511077321424393,91.35666666666668,0.2752372713779027,86.0,0.4320493798938569
4,3,6,1.8868449986273836,0.2152540966569583,89.25999999999999,0.1235583532856682,85.63333333333333,0.4326918328582383
5,3,8,2.7291255832856898,0.7389897363525562,86.05000000000001,0.2753179979587231,84.58333333333333,0.3091206165165233
0,3,10,4.578111643874401,1.8215982403449928,83.89999999999999,0.3323652609203707,83.93333333333332,0.1247219128924639
3,3,12,10.748207630371091,4.660061992043475,82.86333333333333,0.4937160677510474,83.53333333333335,0.6980130530457311


==> data/DNN_larger_epochs_20/last_privacy_accuracy_vs_depth_init=Xavier_width=1024.csv <==
,runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
0,3,2,0.0088257312072999,0.0002938203331958,83.15333333333335,0.3861203036475611,84.0,0.1779513042005224
5,3,4,0.0149490625628397,0.0006810980939791,84.06,0.0141421356237314,85.38333333333333,0.1312334645668626
1,3,6,0.021879742207233,0.0003368011182261,83.86999999999999,0.13928388277184,85.28333333333335,0.1699673171197628
3,3,8,0.0265186828514218,0.0007893432615242,83.89333333333333,0.0771722460186037,85.05,0.367423461417479
4,3,10,0.0266588132863823,0.0024738786946028,83.51666666666667,0.1438363267359427,85.31666666666666,0.0849836585598767
2,3,12,0.0258766425099625,0.0019365359801716,83.30666666666667,0.2088593359709367,84.86666666666667,0.3064129385141704


==> data/DNN_larger_epochs_20/last_privacy_accuracy_vs_width_init=He_depth=10.csv <==
,runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
2,3,64,0.0618893836958932,0.008467985875791,84.70333333333333,0.3026916289265721,84.98333333333333,0.1929306150465058
3,3,128,0.0644495275997107,0.0065439987202561,85.48,0.2426245384677035,85.88333333333333,0.4496912521077358
5,3,256,0.0766826681986838,0.0018870005387557,85.73666666666668,0.1866071333637132,85.95,0.4708148963941819
1,3,512,0.0830731938970661,0.0019376584603963,85.88333333333333,0.1990533150244448,86.36666666666667,0.5778311941119911
4,3,1024,0.1111039800548094,0.0028451211567188,85.40333333333332,0.4631294515455559,86.59999999999998,0.2449489742783212
0,3,2048,0.2165158175585578,0.0044297721435778,83.56666666666666,0.0124721912892465,86.30000000000001,0.3894440481849324


==> data/DNN_larger_epochs_20/last_privacy_accuracy_vs_width_init=LeCun_depth=10.csv <==
,runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
2,3,64,0.0012983878869335,0.0012820616073967,69.29333333333334,13.703005347570857,70.71666666666665,14.688790132463446
5,3,128,0.0008617601753454,0.0006765527257682,78.19333333333334,1.782588629555971,80.10000000000001,1.525341491819669
0,3,256,0.0020950047553355,0.0005965029717449,80.42333333333333,0.0987702159335292,81.33333333333333,0.6276056794587526
1,3,512,0.006613951892356,0.0007702777200573,82.57333333333334,0.3759728122558264,83.3,0.0816496580927679
3,3,1024,0.0205251146684407,0.0006827866324192,83.08333333333333,0.2559079695689237,84.31666666666666,0.365908306668335
4,3,2048,0.0473517786016729,0.001122100354282,83.05666666666666,0.4582818152864263,85.71666666666665,0.7813805446487335


==> data/DNN_larger_epochs_20/last_privacy_accuracy_vs_width_init=NTK_depth=10.csv <==
,runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
2,3,64,0.1874524512183715,0.0792291470715498,80.42666666666666,0.4795368135561242,79.36666666666666,0.5312459150169732
5,3,128,0.2910231069700482,0.0454226555323043,83.67,0.5225578117937452,82.71666666666667,0.9436925111261376
3,3,256,0.5440359660817311,0.0505999706112855,86.02666666666666,0.5398971095393029,83.58333333333333,0.5906681715556448
4,3,512,1.3843801368430075,0.3122350551686877,86.38,0.1256980508997716,84.23333333333333,0.4189935029992181
1,3,1024,4.578111643874401,1.8215982403449928,83.89999999999999,0.3323652609203707,83.93333333333332,0.1247219128924639
0,3,2048,20.46087285071433,1.9042947977292175,79.86666666666667,0.1178511301977579,83.16666666666667,0.2592724864350728


==> data/DNN_larger_epochs_20/last_privacy_accuracy_vs_width_init=Xavier_depth=10.csv <==
,runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
4,3,64,0.002622317696494,0.0023104861995071,78.63333333333333,1.868623973825543,80.2,1.490525634354099
0,3,128,0.0086558662021548,0.0021110819915067,81.91333333333334,0.4259368758656865,82.93333333333334,0.8106924338010226
5,3,256,0.009648224766369,0.0024625251091428,82.25333333333333,0.433922676163491,83.38333333333334,0.2392116682401216
2,3,512,0.0151422039310167,0.0012009036549924,83.27666666666666,0.1724979871058088,84.25,0.3894440481849317
3,3,1024,0.0266588132863823,0.0024738786946028,83.51666666666667,0.1438363267359427,85.31666666666666,0.0849836585598767
1,3,2048,0.0562663794952235,0.0018081973675836,82.67333333333333,0.0771722460186037,85.88333333333333,0.2953340857778191


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0023330852230618996,0.0002656496947447394,76.76666666666667,3.697146046464605,77.22,0.6981881312845951
1,2,0.0053890140499664,0.00041634057476837316,81.55,2.9094673051952267,80.35000000000001,0.12754084313139463
2,3,0.008634812866743702,0.0005489637590298635,80.56666666666668,1.4744113703064314,81.21,0.33674916480965483
3,4,0.012166262354170933,0.0008076184543585024,80.63333333333334,3.204770749297923,81.89,0.44452221541785675
4,5,0.0161623223722501,0.0005208460347078017,83.31666666666666,1.3894443333777602,82.14,0.38218669085496426
5,6,0.02002515841973923,0.000702730865440132,82.45,1.8060084901978346,82.49333333333334,0.16213848676019846
6,7,0.024783099338314737,0.0008529634563329263,81.71666666666665,4.565875843934241,82.84666666666668,0.1388844443733341
7,8,0.029397638122634833,0.001140151960752849,83.60000000000001,1.9248376554920141,83.2,0.27856776554368
8,9,0.034536854899045795,0.0014673990828076202,84.3,0.7082843120291878,83.31666666666666,0.34586445643087277
9,10,0.040094923924431695,0.0018822334232998636,80.06666666666668,4.064958657709682,83.70666666666666,0.2819377393838744
10,11,0.045570973510593804,0.0023111635206300974,78.21666666666667,5.835285387670044,83.66666666666667,0.10208928554075869
11,12,0.0521696493823094,0.0029295413350934915,79.73333333333333,7.348507029019947,83.99,0.5479051012721098
12,13,0.058248994793705905,0.00267999791834571,83.86666666666666,0.9258629608220788,84.15333333333334,0.07408703590297683
13,14,0.06505214109727049,0.0029344179519184745,78.43333333333334,5.104954020905141,84.37333333333333,0.15326085243430324
14,15,0.07201776288637124,0.0025953891941965204,83.71666666666667,1.5627610892974735,84.43,0.13366625103842528
15,16,0.07890054391380757,0.0027492225469846663,81.0,5.248491846870557,84.10666666666667,0.4623370583844148
16,17,0.08668680244945597,0.0029541251280637546,85.88333333333333,1.0490736654570851,84.74000000000001,0.6762149559619816
17,18,0.09413097809950416,0.0032658080511704228,79.41666666666667,3.991310004942682,84.83333333333333,0.2309882151876031
18,19,0.1028301939319924,0.0032603731557839196,83.93333333333334,3.711543554312082,85.31666666666666,0.4240545038343779
19,20,0.11110398005480947,0.0028451211567188184,85.38333333333333,1.058562967213365,85.07000000000001,0.46626172907499075


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,8.446093874225701e-07,3.697950299757408e-08,53.25,4.351053512273396,52.74333333333334,1.7871641098554865
1,2,2.248847290270647e-06,2.242311350458302e-07,50.083333333333336,0.08498365855988142,52.02333333333333,2.762864857755844
2,3,4.72841898416621e-06,5.425501927213766e-07,50.199999999999996,0.2828427124746197,50.06333333333333,0.06182412330330108
3,4,8.881674441625425e-06,1.3203295033425345e-06,50.56666666666666,0.39228674319799467,50.21666666666666,0.19362047641943328
4,5,1.7114796109004375e-05,4.222890505310028e-06,55.35,3.6512554918365625,53.26000000000001,2.1838650751973345
5,6,3.103848121516874e-05,7.600458573345267e-06,71.18333333333334,3.5740577623884175,61.00666666666667,2.9709070818335737
6,7,6.470982359294908e-05,2.1271714157919213e-05,75.03333333333335,2.095365255881548,71.32333333333334,1.5675529408036677
7,8,0.00015211168116803332,5.145904180157057e-05,79.78333333333333,1.3014948670236446,76.51666666666667,1.126834307054748
8,9,0.00044892127547543334,0.00019576843875531303,80.73333333333333,0.8269757486703466,78.74333333333333,0.9023056885310884
9,10,0.0009862854841134999,0.00027736677553297933,81.96666666666665,1.0426994879744658,79.85333333333334,0.5648205221326642
10,11,0.0018069897992524335,0.0003383481406752846,81.96666666666667,0.6786424357167412,80.73666666666666,0.48320688000989026
11,12,0.002984203893204833,0.000495618097671199,81.41666666666667,1.3205638526360188,81.16,0.4597825573029057
12,13,0.0044639735647120996,0.0006041315573386439,82.2,1.909624744986999,81.57666666666665,0.37508517551202686
13,14,0.006164435893811567,0.0006662422733500165,78.45,2.298912786514523,81.85000000000001,0.43204937989385694
14,15,0.0079927602222174,0.0008473155945393137,83.91666666666667,0.4766783215358385,82.25666666666667,0.23299976156401364
15,16,0.010095547786188666,0.0006975346464554212,80.5,1.5508062419270863,82.42333333333333,0.35910382280833414
16,17,0.012585893760825334,0.0007676770775722837,79.01666666666667,7.5800542361003025,82.63333333333333,0.04496912521077295
17,18,0.015157043133612,0.0008276634617486691,78.91666666666667,2.1448905695991933,82.72333333333334,0.22216110270601433
18,19,0.017851382900460133,0.0006855024684520673,74.93333333333334,10.419719552634591,83.08333333333333,0.2559079695689237
19,20,0.0205251146684407,0.0006827866324192157,83.0,1.0637982264821961,82.74333333333333,0.06548960901463266


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.581606903133031,1.9489136979879222,77.45,2.869668970456347,72.51333333333334,0.59106307240053
1,2,3.614303821796748,1.9399190724398059,76.41666666666667,3.837823457233137,78.65333333333332,0.5382275437850501
2,3,3.649763164344884,1.9298808916982897,78.45,3.747888294315432,80.82000000000001,0.8584093817443237
3,4,3.6849756977431842,1.9233638556444814,70.9,11.064884394636334,81.33666666666666,0.7194596737984807
4,5,3.7181738890225033,1.9174965160062818,77.18333333333332,7.5228909927559675,82.07,0.8904306074403896
5,6,3.7590561899468664,1.9118856085934304,69.83333333333333,6.31220158810608,82.05333333333334,0.5990177144477606
6,7,3.799018373013715,1.9042654867096382,82.23333333333333,0.6908127258687594,82.39333333333333,0.25940101944458843
7,8,3.8398732338843184,1.9015691507875032,82.8,0.672061505121867,83.04666666666667,0.9638925712385652
8,9,3.887883642105732,1.8998169936978038,81.13333333333333,2.9665730322302113,82.98,0.5694441734416751
9,10,3.935107896271371,1.8929683465182514,81.45,1.9013153341831563,83.23,0.6464260720814605
10,11,3.984365142442845,1.884394214370662,79.05,3.473470886591684,82.81,1.138624901654037
11,12,4.038825961056112,1.877705715675407,76.16666666666666,9.375262959275089,83.1,0.6582299496883036
12,13,4.094097544333388,1.8684794877029847,82.23333333333333,0.6249444419750844,83.01,0.9381897462667135
13,14,4.153297841967487,1.864166275020523,80.43333333333332,3.626139667592639,83.41666666666667,0.4747162895409784
14,15,4.223392782384871,1.8617800389397188,77.89999999999999,3.937003937005899,82.88000000000001,0.17795130420051838
15,16,4.29629942524898,1.8470865557518006,75.8,6.582679292405686,83.50333333333333,0.26157641755750977
16,17,4.362977274188987,1.8406579552468514,79.10000000000001,3.995205459881464,83.64333333333333,0.2946561084081275
17,18,4.435073202071236,1.8358750607331606,76.28333333333333,9.757589638612373,83.44,0.982886904311312
18,19,4.50252359652928,1.827046849042239,79.69999999999999,2.0764553129472016,83.35000000000001,0.3765634076752489
19,20,4.578111643874401,1.8215982403449926,80.8,2.5945455607228514,83.06333333333333,0.836912314536127


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2259224067213607e-06,8.85243965378826e-08,51.88333333333333,2.558102595457992,54.38333333333333,4.674144009572471
1,2,5.996266250303453e-06,6.409670662921203e-08,50.15,0.17795130420052171,50.95666666666667,1.2621234311887075
2,3,1.2661759357581173e-05,8.540038144133971e-07,54.06666666666666,2.9679772386069403,51.68000000000001,1.4535473848485296
3,4,2.6222065995565855e-05,2.893632835922617e-06,61.83333333333332,3.89665098371523,56.843333333333334,4.670826717212083
4,5,5.598523750304543e-05,1.0156246610814002e-05,74.73333333333333,3.118047822311623,65.68333333333334,3.848639009081292
5,6,0.00013866749204283335,2.592766559701876e-05,77.81666666666666,1.511254078204222,75.17666666666666,1.5004295681200386
6,7,0.00034857824945233335,5.779202874394888e-05,81.41666666666666,0.828988674363056,78.26666666666667,0.41411216945278123
7,8,0.0008001563265495667,0.00015453756512832416,81.71666666666665,0.6737127643802502,79.60000000000001,0.1699019324983287
8,9,0.0015394985056541334,0.00018340071349605237,81.36666666666667,1.9631324175635412,80.7,0.2127596452964404
9,10,0.0026538130732680332,0.00032552612935163804,79.86666666666666,2.3289244060056777,81.14666666666666,0.05249338582674158
10,11,0.003918000398712834,0.00045327051360992567,82.03333333333333,1.7011434063267263,81.58333333333333,0.3162629004834785
11,12,0.0057843756301303,0.0006597623509913436,83.51666666666667,0.7641262257565081,82.07000000000001,0.2545584412271534
12,13,0.007757038382502433,0.0009354160661229175,81.58333333333333,3.806646234621171,82.22000000000001,0.247116706571341
13,14,0.009948674505258734,0.0011376574114260653,73.63333333333333,10.07450026331607,82.33666666666666,0.1586050300449365
14,15,0.012203139244089133,0.0012588109838091552,83.31666666666668,0.9681023820971735,82.78333333333333,0.07039570693981016
15,16,0.014484280409784132,0.0015241806048597825,83.85000000000001,1.7795130420052252,83.03333333333335,0.09741092797468232
16,17,0.017514968698795833,0.0019159214123684045,82.95,1.0198039027185604,83.14666666666666,0.1862495339293266
17,18,0.020454163282398134,0.002277392676203576,83.58333333333333,1.224971655000864,82.91333333333334,0.16357125528513544
18,19,0.023646685920214766,0.002436816307982677,83.5,1.3880441875771365,83.12666666666667,0.21139746660943753
19,20,0.026658813286382366,0.00247387869460281,84.69999999999999,0.7874007874011802,83.46666666666667,0.18803073034894058


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_12_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0024762770034795997,0.00020578266321076767,78.71666666666668,2.0101133190831657,75.59,0.7301141463269067
1,2,0.005914652665800533,0.00021267822951677782,80.89999999999999,4.36596686504452,79.74,0.12675435561221124
2,3,0.009554512371934802,0.00010242157111717336,81.83333333333333,1.4884742374510715,80.67666666666666,0.687329776906419
3,4,0.0138275992740041,0.00038092408685585046,77.1,9.346657156438337,81.22,0.22553639765383499
4,5,0.018410223042614166,0.0007925890763438085,82.91666666666667,1.6357125528513787,81.72333333333334,0.21249836600678784
5,6,0.023379209037072097,0.0012729104126885614,80.31666666666666,2.5420901286583506,82.2,0.2673325020768456
6,7,0.028219199006895502,0.0013283118732580227,76.11666666666667,9.851001077160747,82.19999999999999,0.21228911104120715
7,8,0.034544690950757996,0.0005543546147696708,81.48333333333333,2.976948474902149,82.66666666666667,0.13021349989749806
8,9,0.0405507001864742,0.0005014243048709418,78.2,2.52289516230857,82.97333333333333,0.2613214283002637
9,10,0.047183080988809634,7.894433831887259e-05,83.60000000000001,1.1321071798494489,83.05333333333333,0.46963342678684794
10,11,0.054026116774242294,0.0006623974597096394,79.48333333333333,6.011701552435513,83.52,0.15513435037626608
11,12,0.06093775625298017,0.0007748727986181057,85.03333333333335,0.913175168786847,83.48666666666666,0.40474957964427766
12,13,0.06850163136302634,0.00162605495411701,76.75,8.864912107103303,84.06666666666666,0.11025223605693978
13,14,0.07695917718465746,0.0018229056215833934,80.45,7.886380665425682,84.09666666666668,0.18838494867926162
14,15,0.08606047912465287,0.002028404422450799,81.78333333333333,2.93295452099453,84.12666666666667,0.23098821518760462
15,16,0.0948892609893419,0.0020317656308113385,79.91666666666666,7.2422755785426745,84.35666666666667,0.41827688862230106
16,17,0.10383440128971294,0.002549278058748906,83.45,3.6071687882141927,84.41333333333334,0.44100894422777126
17,18,0.11373259357549396,0.0034712279306842626,78.4,3.9587455925667467,84.36333333333333,0.07845734863959727
18,19,0.12556080327953498,0.004439060339376734,82.60000000000001,1.8792729090439948,84.34,0.5418486873657655
19,20,0.1378070041977613,0.0055237289525336426,83.38333333333333,3.2826141344293824,85.14666666666666,0.20417857108151397


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_12_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2853525310963128e-07,2.710670306781129e-08,55.25,5.563422208197638,51.12,1.5558277539625012
1,2,5.660183807946908e-07,5.7545511068875575e-08,51.300000000000004,1.2294985427672003,55.74,3.9295377166616783
2,3,1.104869125787704e-06,4.586222692646466e-08,50.71666666666667,0.9783773414292793,51.39333333333334,1.143104933454883
3,4,1.9656967678795555e-06,1.7689143529188436e-07,50.1,0.14142135623730814,50.156666666666666,0.21452790546272535
4,5,3.4282308447807824e-06,3.7938418713053667e-07,50.03333333333333,0.04714045207910384,50.09,0.12727922061358005
5,6,6.297264302407452e-06,1.0406425234738828e-06,50.0,0.0,50.04666666666666,0.06599663291074136
6,7,1.1591471606754947e-05,1.872636771650306e-06,50.01666666666667,0.023570226039550245,50.02,0.028284271247462973
7,8,2.099534026709922e-05,2.9507803415623243e-06,51.916666666666664,0.6956212251569759,50.92666666666667,0.6141299174894145
8,9,4.239309340561509e-05,7.3038585163012646e-06,68.46666666666665,4.247025102612679,58.54,1.7652384163808243
9,10,0.000103673976867367,1.912674707788206e-05,76.8,2.5495097567963922,71.21333333333332,1.70763644322268
10,11,0.0003035338789064333,5.226960223066111e-05,79.31666666666666,1.7613126418163885,77.58333333333333,0.3256105376400219
11,12,0.0008479452005653999,0.00011856006062995112,80.19999999999999,2.5109759058979453,79.67333333333333,0.14817407180594705
12,13,0.0018711535062778666,0.00029363472249000795,80.25,1.49666295470958,80.45666666666666,0.2939765674713241
13,14,0.0032730171210329667,0.00022411452056809701,78.85000000000001,3.963163719387159,81.42666666666668,0.21913973218525046
14,15,0.005157992295472833,0.00020343031336093797,81.31666666666666,1.4698828373566204,81.35666666666667,0.2309882151876007
15,16,0.007131884081536567,0.00015370763643246074,80.18333333333334,3.240970362235495,81.75666666666666,0.4208193066969352
16,17,0.009366802089627767,0.00013167302960682335,82.0,2.021550560007502,81.80000000000001,0.2417988144442911
17,18,0.011789670971691568,0.0002496256664120343,83.28333333333332,0.551261180284711,81.93,0.0787400787401211
18,19,0.014252014656498266,0.0006104494437618457,71.2,5.45542543406714,82.02333333333333,0.29959231558162003
19,20,0.016885451997071633,0.00056817659997632,83.05,1.0303721010715883,82.45666666666666,0.47918912990825


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_12_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.865283581588569,4.8238562707044785,65.46666666666668,2.80247906127573,71.84333333333335,0.548776416726847
1,2,9.891004481757541,4.817395165860608,82.5,0.43011626335213,78.41666666666667,0.3646307112073192
2,3,9.915043609355356,4.811614294842416,75.10000000000001,8.747666355472568,80.27,0.36778616975990897
3,4,9.943146634512148,4.802889050306638,75.16666666666667,9.275086103224178,80.90333333333334,0.501818913774901
4,5,9.97393079411666,4.794274277280189,75.10000000000001,3.4729910259985797,81.24333333333334,1.1001919024525768
5,6,10.013949811999174,4.787360532057121,75.26666666666667,5.91894322399606,81.45333333333333,0.35122009560325285
6,7,10.05153717187516,4.7773763399394,74.85000000000001,10.328923790340728,81.40333333333334,0.5864204028586367
7,8,10.088995337205974,4.770884268726775,75.51666666666667,6.265957406671567,81.54666666666667,0.29408993333483574
8,9,10.130250070569419,4.762359387065755,73.7,6.643417795081082,81.46333333333334,0.7641262257565105
9,10,10.175998140251986,4.746353996325696,72.33333333333333,9.057808172449274,81.5,0.35052341814301735
10,11,10.219584754767808,4.738083645869463,81.48333333333333,1.2043901176759708,81.92,0.9560683378643346
11,12,10.2723797108172,4.726799144110874,82.36666666666667,1.110805513530103,82.49333333333333,0.9582739112012261
12,13,10.3213557438974,4.718326774759972,81.41666666666667,0.490464632318734,81.73333333333333,0.7473211417382023
13,14,10.385079380378825,4.709327121730004,75.78333333333332,7.820521437574068,82.19999999999999,0.8524474568362902
14,15,10.436651569503582,4.6994227487382165,79.08333333333333,2.1410018423366397,81.73666666666666,0.32169688977186467
15,16,10.49072240667718,4.691122210817802,83.13333333333334,0.9348202441586788,81.81,0.7826024959496748
16,17,10.548412363976313,4.684186431299241,80.1,3.2911497484415215,81.99333333333334,1.0696209089620925
17,18,10.60635653858875,4.678688477755021,80.38333333333334,1.4383632673594275,82.25333333333333,0.8757599874141061
18,19,10.67024595430371,4.666750294053321,75.63333333333334,6.236095644623229,82.07000000000001,1.022056749892102
19,20,10.748207630371093,4.660061992043475,79.14999999999999,5.938153472811784,81.72333333333334,0.3843898484033623


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_12_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.099016274459113e-07,7.052399837397665e-08,63.04999999999999,8.982575725629406,58.24,1.8793083834219435
1,2,1.8155558512026942e-06,3.31068489541222e-07,55.25,6.5304415368845214,57.65333333333333,7.0392818446833685
2,3,3.7208596476589786e-06,8.172445678856049e-07,50.98333333333333,0.6276056794587572,52.330000000000005,2.4840424043616216
3,4,7.048161002124056e-06,1.9935982915472846e-06,50.75,0.37416573867739694,50.43,0.16391054470858799
4,5,1.3165871165633826e-05,4.115105812314194e-06,55.38333333333333,1.8674105660572415,52.080000000000005,0.8054812226240905
5,6,2.7002979081845648e-05,9.781598256764957e-06,65.15,5.266086465931479,60.50333333333333,2.6405092101503636
6,7,8.143244179958307e-05,4.245516626213948e-05,73.36666666666666,3.115106561401855,71.18666666666667,3.5212907986829087
7,8,0.00023607657818924146,0.00012553821555627995,80.68333333333334,0.4027681991198201,76.72333333333334,1.8579797869968544
8,9,0.0006204201183543,0.0002702042214891689,81.93333333333332,0.36817870057290536,79.45666666666666,0.6115190557583257
9,10,0.0014893181150746001,0.0005093493839405334,80.91666666666667,2.237682332732292,80.45,0.24657656011876225
10,11,0.0028468613863292997,0.0006179512624721737,82.95,0.813428956127496,81.28666666666668,0.2613214283002637
11,12,0.0045595395229522,0.000749890277438233,80.21666666666665,2.2008836609164244,81.74666666666667,0.3132978703335739
12,13,0.006447292939802167,0.0008213064800802286,82.23333333333333,1.9984716382498164,82.09666666666665,0.10402991022884422
13,14,0.008710803368095233,0.0009804720769518089,84.45,0.10801234497346478,81.64999999999999,0.5614861233073075
14,15,0.010881192745661699,0.0010450258894192633,75.78333333333335,4.830516420517466,82.24333333333333,0.16659998666132594
15,16,0.013466590756982933,0.0014395647744732485,80.10000000000001,3.727599763923161,82.14333333333333,0.07930251502246756
16,17,0.016319735732857533,0.0017162581731255456,82.86666666666666,0.4496912521077323,82.41666666666667,0.02054804667656224
17,18,0.01920332632115407,0.002041970577331493,81.23333333333333,3.9383442657486842,82.88666666666667,0.3350953429829882
18,19,0.022317406377203735,0.0020565542480251867,81.51666666666667,3.6982728701682133,82.74666666666667,0.21746008573733458
19,20,0.025876642509962595,0.0019365359801716928,84.33333333333333,0.7168604389202189,82.91000000000001,0.45372532072462557


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_2_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00023913338968413334,1.5050696336169657e-05,75.9,2.6770630673681746,68.88000000000001,3.215161996955463
1,2,0.0005551345438016333,3.5760519557183295e-06,78.96666666666665,0.978377341429276,77.70333333333333,0.17987650084309145
2,3,0.0008773127808495001,2.1569397687378772e-05,80.06666666666668,1.0077477638554004,79.14999999999999,0.220907220343748
3,4,0.0012310707236422667,3.9876225050014624e-05,81.36666666666667,0.2718251071716661,79.81333333333333,0.37061510432732575
4,5,0.001603849118793333,4.322400621862388e-05,80.25,1.6391054470859054,80.45666666666666,0.3226280968683434
5,6,0.0019851892716701,2.9544675188053915e-05,81.14999999999999,0.3488074922742703,80.78666666666668,0.2503774927761854
6,7,0.0023763326939528332,2.1734107026237084e-05,81.83333333333333,0.5720334100576804,81.22,0.10677078252031715
7,8,0.0027823937923509667,4.185852636199518e-05,81.71666666666665,0.9800793618659428,81.46000000000001,0.05354126134736687
8,9,0.0032020547695154997,4.5127748553864276e-05,82.88333333333333,0.6328945848682553,81.65,0.18384776310850262
9,10,0.003643939416028266,5.520403186520364e-05,82.93333333333334,0.6786424357167465,81.72333333333333,0.08013876853447618
10,11,0.004099312430441233,6.458917235631658e-05,82.68333333333332,0.7982620009885394,82.08,0.2535087112244165
11,12,0.004562395109630333,6.53042977464103e-05,81.55,0.7082843120291891,82.19666666666667,0.16819301082057206
12,13,0.005041292541558767,5.8806787370429157e-05,83.38333333333334,0.2054804667656324,82.12,0.035590260840109265
13,14,0.00553191251567,5.5080394293570404e-05,83.1,0.43011626335213055,82.39666666666666,0.11264496832476824
14,15,0.006030777336554933,4.3185345742252205e-05,82.86666666666666,0.7039570693980975,82.46666666666667,0.07760297817881777
15,16,0.006559261815344267,4.3101641521339034e-05,83.33333333333333,1.01351971970072,82.61666666666667,0.1892675942210476
16,17,0.0070893183855066004,5.440473957821668e-05,82.66666666666667,1.1242281302693369,82.79,0.152534149181964
17,18,0.0076249697316665005,6.528046449875809e-05,83.64999999999999,0.6570134448142375,82.92,0.30342489460601113
18,19,0.008194053475461,6.881289516234547e-05,83.26666666666667,0.15456030825826214,82.91000000000001,0.3203123475609382
19,20,0.008764700911190334,7.699952964323637e-05,83.56666666666666,1.0819221578078344,83.05666666666667,0.2080598204576989


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_2_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0001110056334688101,9.282385798380749e-06,75.46666666666668,0.5835713800003839,68.60000000000001,1.6444654653311088
1,2,0.0002450711331189,1.1551589753981058e-05,79.7,0.1080123449734582,76.52,0.295296461204667
2,3,0.0004335551356585,2.1938564671422436e-05,79.78333333333335,0.3423773097362362,77.97333333333334,0.2739018477889912
3,4,0.0006413701391979,1.7788907126960397e-05,79.93333333333334,0.2953340857778191,78.80333333333334,0.3141478774222239
4,5,0.0008735168538071667,3.300575503238271e-05,80.13333333333333,0.5104464277037827,79.11333333333334,0.3103045099396562
5,6,0.0011076317584229,4.2817389203068584e-05,80.56666666666668,0.4731689855526153,79.56666666666666,0.20885933597094278
6,7,0.0013733027087602667,5.146131491230602e-05,81.06666666666666,0.455216676124916,79.83666666666666,0.09030811456095979
7,8,0.0016498772126996334,5.961583794185694e-05,80.68333333333334,1.0926522268722485,80.32666666666667,0.2524986248587401
8,9,0.0019320727731249332,6.646940804974172e-05,81.11666666666666,0.6141841924229412,80.49666666666667,0.247835070605879
9,10,0.0022308209784796,7.890392049023426e-05,81.38333333333334,0.16499158227685842,80.81333333333335,0.24689178916188625
10,11,0.0025460255649859,8.878373757134568e-05,82.01666666666667,0.39228674319799467,80.89333333333335,0.1433720877840417
11,12,0.0028683907319354,9.293217820457539e-05,82.46666666666667,0.28674417556808884,81.24,0.2940521495698828
12,13,0.0032082842220661333,0.0001008905227049138,82.53333333333333,0.023570226039550245,81.51666666666667,0.247835070605879
13,14,0.0035591239214454,0.0001077299423789631,81.06666666666666,1.5200511687293796,81.52666666666666,0.33089105289942083
14,15,0.003925428308014799,0.00012601947219681493,82.3,0.5612486080160934,81.96333333333334,0.20072092289766666
15,16,0.0043104428843384335,0.0001445321469197732,82.35000000000001,0.21602468994692955,82.03333333333333,0.2651205176686435
16,17,0.0046916930905437,0.0001604363166749028,81.99999999999999,0.5522680508593604,82.03666666666668,0.15326085243430004
17,18,0.005083139566082366,0.000166431374364689,82.83333333333333,0.3922867431980009,82.35000000000001,0.1657307052620769
18,19,0.005496780428254733,0.00018216095624210292,83.41666666666667,0.3704351795148769,82.40333333333334,0.3727674282385166
19,20,0.0059129973780656,0.0001958675146945998,82.81666666666666,0.48705463987341174,82.67,0.13735598518690795


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_2_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.11405500135270404,0.009247234584862722,75.8,2.021138293140773,67.47333333333334,0.46521201857026634
1,2,0.15335482216897278,0.011612764009465926,67.0,2.1920310216782966,75.23,0.6465807503063042
2,3,0.1897384168487727,0.01313531732284621,69.95,11.279701532694322,76.36,0.6011655346075714
3,4,0.22184627723273762,0.015763074827560997,73.58333333333334,13.249171881878338,77.87333333333333,0.14727148022916334
4,5,0.2525271623084493,0.018115646090409648,83.43333333333334,2.731401756526408,79.17666666666666,0.5151267373720371
5,6,0.28244349267418933,0.020359435020529,80.39999999999999,4.912738543826649,80.76666666666667,0.510577015629267
6,7,0.30841536428202576,0.020712397199004355,71.53333333333335,11.739699977237725,81.20666666666666,0.6354176229501033
7,8,0.33206594389608995,0.020281016848067386,75.45,13.697140820867203,82.08999999999999,0.44181444068749
8,9,0.35567162628560606,0.023060218082697655,75.60000000000001,7.680277772754489,84.11,0.44751163858236065
9,10,0.37889696360837877,0.024782282811221804,81.5,6.741785124628838,83.62666666666667,0.5845416057808807
10,11,0.40203987111253436,0.025265814040068207,81.8,3.366254100133659,83.16000000000001,0.551180551180817
11,12,0.4218396979350858,0.02552766421128547,72.10000000000001,13.997559311060865,84.80333333333333,0.7903726266065161
12,13,0.4436702396420478,0.029266745468107345,80.83333333333333,4.117510035068388,84.56666666666668,0.3198263417682919
13,14,0.46289392158024345,0.030188083603462777,74.73333333333333,10.833307692277346,85.01666666666667,0.6812896267781863
14,15,0.4827261431509802,0.03074553300422569,81.93333333333335,5.371891866207123,86.05666666666667,0.7778745971484685
15,16,0.5017518399918649,0.03275858879843995,82.60000000000001,2.9933259094191476,86.34333333333332,0.8269757486703577
16,17,0.5195046568715793,0.03277627867866223,82.28333333333333,5.825566257645883,86.41333333333334,0.6977264666201349
17,18,0.5382478264164794,0.034637404281088045,81.68333333333334,5.220844972054062,86.81333333333333,0.5462803513052851
18,19,0.5575074296239512,0.03524342443324878,80.63333333333333,3.9501758048077957,87.24000000000001,0.7538346414610183
19,20,0.5770918064154537,0.03583027656170058,82.89999999999999,3.2782108941718016,87.78666666666668,0.5995739227892486


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_2_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0002705831495656667,2.921097867194367e-05,75.10000000000001,0.9548123724934996,67.24333333333334,0.7108836441750243
1,2,0.0005489916598671333,6.596864522037993e-05,79.93333333333334,0.15456030825826214,76.53666666666668,0.6030109636003492
2,3,0.0008684286271676,7.488519865080164e-05,78.28333333333335,0.22484562605387073,78.48666666666666,0.6138584708401666
3,4,0.0012345828816159,0.0001019321342316766,80.5,1.309580085370876,79.32333333333334,0.33993463423951914
4,5,0.0016183233721888668,0.00011701121613105131,80.18333333333334,2.352421919828348,79.88,0.3860915262818738
5,6,0.0020186654396247665,0.00012784333075282827,81.69999999999999,1.177568115510372,80.31666666666666,0.626223247377126
6,7,0.0024310750456478336,0.00015030749027376524,80.93333333333334,0.45886332993120343,80.61666666666667,0.624944441975087
7,8,0.0028558728271308995,0.00018090675295299213,82.41666666666667,0.18856180831640867,81.06,0.5479051012721058
8,9,0.003302472884682467,0.00019709479539010234,82.43333333333332,0.3472111109333254,81.37333333333333,0.48582118338152225
9,10,0.0037472922022941334,0.00020212265020661365,82.83333333333333,0.7982620009885378,81.58666666666667,0.38767110917488784
10,11,0.0042064408928199,0.00021279691311304347,82.81666666666666,0.676182092503356,81.81,0.5219833969262544
11,12,0.004673841011467567,0.00023100030149993556,82.73333333333333,0.3704351795148842,82.04,0.39597979746447015
12,13,0.0051610865110596,0.00024958664805818095,82.43333333333332,0.19293061504649933,82.17666666666666,0.5865909041989059
13,14,0.005653057169533233,0.0002510452069495568,82.71666666666665,0.023570226039556944,82.35666666666667,0.39237170585498843
14,15,0.006146516506096967,0.00026816543100204347,83.33333333333333,0.45521667612492694,82.57000000000001,0.5242772803266109
15,16,0.006662475303795233,0.0002726432901257592,82.8,0.7359800721939872,82.54,0.38270963754087123
16,17,0.007172100902061,0.00028613435434706656,82.81666666666668,1.2208831047874962,82.86666666666666,0.4294440850940051
17,18,0.007710682633615534,0.0002885911807780642,82.71666666666667,0.836991968632644,82.89999999999999,0.3965686153324057
18,19,0.008260062830599,0.00028978321287995677,83.38333333333333,0.4109609335312709,82.98333333333333,0.45536310297998084
19,20,0.008825731207299932,0.0002938203331958675,83.5,0.5115336417740937,83.15333333333335,0.38612030364756117


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_4_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00047929603203416665,7.233730160469532e-05,78.71666666666667,2.9783477895564054,73.15333333333332,1.0032391982418212
1,2,0.0011959908542933664,0.00017827627729098545,81.88333333333333,0.6737127643802544,79.99666666666667,0.4481319250201
2,3,0.0019625185991074667,0.00025429540211879283,82.13333333333333,0.3299831645537235,81.07,0.31968734726291614
3,4,0.0028343117816711665,0.0003169081599030233,83.33333333333334,0.6195876765147037,81.55999999999999,0.34127212992957556
4,5,0.003800152505404533,0.0003737812531177885,83.36666666666666,1.2472191289246535,82.32666666666667,0.20499322482029414
5,6,0.0048800220203709,0.0003763965900133713,83.26666666666667,1.8167431176574078,82.71666666666665,0.04109609335312448
6,7,0.006127810848882867,0.00043614242786943735,83.26666666666667,2.2451181607112694,82.98,0.06683312551921015
7,8,0.007410127439457666,0.0004161024281087954,81.43333333333334,0.8379870059984283,83.27666666666666,0.15923427883328273
8,9,0.008895659268494,0.0003901914229371526,83.98333333333333,0.8910044269749132,83.42,0.13880441875771482
9,10,0.010396993815604034,0.0004729143748920792,84.9,0.07071067811865074,83.60000000000001,0.15577761927396808
10,11,0.012019426229194467,0.0005517201486532307,84.98333333333333,0.42882267767561905,83.54,0.16062378404209088
11,12,0.013791913996405869,0.0005274521981099454,83.64999999999999,1.18953772533703,83.68666666666667,0.009428090415825457
12,13,0.015598946314732498,0.0006270122199234547,82.71666666666667,2.5594053128716356,84.01333333333332,0.2148384405909625
13,14,0.017508508726485798,0.000742009067858976,83.8,1.687206764645834,84.10000000000001,0.3334666400106609
14,15,0.019510292326484265,0.0008004113267297716,84.91666666666667,0.6612278141625854,84.20333333333333,0.17307673314330185
15,16,0.02157555626575677,0.0008549049538352174,82.93333333333334,1.2651306476232218,84.33999999999999,0.1994993734325969
16,17,0.023735516315055934,0.0008929253020932362,84.58333333333333,1.0118739491107036,84.57,0.18708286933869783
17,18,0.025899332563745065,0.0009533465900334577,81.08333333333333,2.264705033528407,84.38666666666667,0.12684198393626855
18,19,0.028167387912364367,0.0009878777370056393,83.7,1.6160651802036545,84.70666666666666,0.22881336402307162
19,20,0.0304813484730511,0.0010595050975596703,82.45,2.5400131233256764,84.69,0.35590260840104343


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_4_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.8557838568695294e-05,4.529300248341758e-06,73.76666666666667,3.7763150763085935,64.27666666666666,1.9973371161512956
1,2,0.00010530155758479546,1.6505966212308613e-05,77.23333333333335,0.4988876515698596,75.27,1.26730685576409
2,3,0.0001967236098798,1.6641286243051277e-05,79.58333333333333,0.8730533902472566,77.63000000000001,0.3421500645428386
3,4,0.0003495495286339333,2.8359882585154263e-05,80.43333333333334,0.3171049598406738,78.47000000000001,0.20832666655999288
4,5,0.0005471797480297667,4.53455674472317e-05,81.61666666666667,0.13123346456686266,79.35333333333334,0.23753362335093084
5,6,0.0008021524835417,5.7804827639214816e-05,81.86666666666666,0.4109609335312648,79.89333333333333,0.21929178937864732
6,7,0.0010943998294803666,5.747372443658759e-05,82.18333333333334,0.38586123009300316,80.23333333333333,0.03299831645537139
7,8,0.0014261692136631331,7.484799484800864e-05,81.76666666666667,0.16996731711976285,80.40666666666665,0.1291854825005089
8,9,0.0018257185901889336,9.721917073883979e-05,81.06666666666666,0.2867441755680834,80.85,0.19866219234335553
9,10,0.0022852748536939665,0.0001256230735925534,81.38333333333334,0.8429445744267822,81.04666666666667,0.12283683848458748
10,11,0.0028062821641767666,0.00015250470981930227,82.18333333333332,0.5906681715556485,81.35333333333334,0.2174600857373331
11,12,0.0033588475291009,0.00017306581977981383,82.73333333333333,0.2248456260538679,81.77333333333333,0.07133644853011495
12,13,0.003999496297438901,0.00014909333072571528,82.78333333333335,0.5948856099191551,82.05,0.15769168230020175
13,14,0.004688617693055334,0.00018561367155740498,83.01666666666667,0.7214953607304445,82.27666666666667,0.15062831370259985
14,15,0.005389279495357834,0.00019750291873634363,83.39999999999999,0.24832774042918823,82.62,0.1512172829628463
15,16,0.006153418586111767,0.0002344960306672033,82.23333333333333,0.023570226039556944,82.74333333333334,0.15151090903151557
16,17,0.006979897245325267,0.0002927162691771608,83.06666666666666,0.6548960901462808,83.07666666666667,0.19567546828585525
17,18,0.007861522472089067,0.00030114368948756906,80.38333333333333,2.7824849006279,83.0,0.24779023386727334
18,19,0.0088393762985318,0.00035895442702505456,82.66666666666666,0.3681787005729109,83.10666666666667,0.1239175353029395
19,20,0.009887907252203567,0.00039436583636624957,83.81666666666666,0.6737127643802614,83.16,0.12247448713916355


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_4_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.35901867331803433,0.01764907258606879,70.81666666666666,9.048142841980825,73.79,0.4710272462041482
1,2,0.40123579385489755,0.01822491853670356,78.36666666666667,6.310617155943536,81.73,0.35440090293338705
2,3,0.43883453606117223,0.020005291670917705,79.01666666666667,4.33326923029509,83.66,0.1796292478040988
3,4,0.473296158531787,0.019505962431072003,83.06666666666666,0.6649979114420023,85.89666666666666,0.5964524755213645
4,5,0.505986995536743,0.017439153097986132,81.68333333333332,3.426449409455151,86.48,0.8336666000266543
5,6,0.5377374070889119,0.021086339580475903,75.23333333333333,6.689087298644625,87.54,0.20314198646923212
6,7,0.5710731475987424,0.020547752868999528,84.01666666666667,0.45521667612492694,87.86,0.15556349186103965
7,8,0.6023288704562844,0.021528631148851476,80.10000000000001,5.091332504037295,88.64333333333333,0.07845734863960453
8,9,0.6391737924260222,0.018343617113683326,81.80000000000001,3.228260625579454,88.67666666666666,0.29510826638522
9,10,0.6745502942337963,0.018553433654808712,80.76666666666667,3.245595305778109,89.25,0.3043024810940636
10,11,0.7085365885280434,0.018681828421343256,83.81666666666666,1.1257096527178854,89.11333333333334,0.3487437773240149
11,12,0.7445529876677068,0.021366901159544417,84.23333333333333,1.0077477638553956,89.64666666666669,0.47932823363073057
12,13,0.7797634633871473,0.02228880411108213,83.71666666666665,1.5855247992033707,89.53333333333335,0.24458581770458818
13,14,0.8166042372908388,0.026667341464203555,82.96666666666667,0.42882267767561905,89.98333333333333,0.4902607016226684
14,15,0.8544523979387222,0.029454974838019433,83.48333333333333,1.4055445761538692,90.16666666666667,0.38002923864121574
15,16,0.8959597591899886,0.03496935550125614,82.23333333333333,2.6007477557212058,90.27666666666666,0.2094967514996098
16,17,0.9365628490689432,0.03685716853477234,81.13333333333333,4.390583357849184,90.50333333333333,0.016996731711973495
17,18,0.9762818962804068,0.03747043378687766,79.80000000000001,6.58419825541931,90.53333333333335,0.02494438257849431
18,19,1.0198397520420495,0.045366234241580705,85.14999999999999,1.4041604846550355,90.94333333333333,0.5235986588557627
19,20,1.064224360377407,0.051107732142439376,79.58333333333333,7.359838464410906,91.17666666666666,0.20531818125912196


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_4_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00010895137047555013,1.53388995915589e-05,77.33333333333333,1.837268503936095,67.94333333333334,0.8044183543958255
1,2,0.00028992456688233334,2.362003722548158e-05,80.2,0.5759050847723638,77.73666666666666,0.502416383313904
2,3,0.0005455848738419,3.97059507448023e-05,80.48333333333333,1.0184410744968095,79.42666666666666,0.2671246067953245
3,4,0.0008646334968654999,7.915112909590901e-05,80.85,1.0606601717798212,80.03666666666668,0.01699673171197814
4,5,0.0012557758648552668,9.644694208134295e-05,81.06666666666668,0.7352248333370881,80.64999999999999,0.23366642891095393
5,6,0.0016996469632029334,0.00015427574788644269,82.75,0.2121320343559656,81.00333333333333,0.11085526098877163
6,7,0.002219602739763233,0.00022568515151761615,82.61666666666666,0.35197853469904455,81.40333333333332,0.34586445643087094
7,8,0.0028121000526079667,0.00029795111279719245,82.36666666666666,0.18856180831641536,81.75333333333333,0.35863940416834317
8,9,0.003463197644246067,0.00036388568050357335,82.81666666666666,0.987702159335269,82.05,0.3847943173523565
9,10,0.0041685449225972665,0.00041899952558244603,83.33333333333333,0.7191816336797149,82.45666666666666,0.2641127705272119
10,11,0.0049225269159849,0.00044931987450579124,83.41666666666667,0.2094967514996083,82.69666666666667,0.1579732748143043
11,12,0.005758254036608733,0.0004805085979875892,81.28333333333332,0.16499158227685842,82.91333333333334,0.38724095283886484
12,13,0.0066533227779264,0.0004986822094224761,82.53333333333333,1.1848581724784122,83.01666666666667,0.23612614331232906
13,14,0.007632477530289933,0.0004980153505923767,83.66666666666667,1.166428547128183,83.24000000000001,0.13441230102437482
14,15,0.008681722478441034,0.0005239223396754259,83.88333333333334,1.4839886193034768,83.29666666666667,0.2910135544762326
15,16,0.009733892895397033,0.0005448690498185067,84.16666666666667,0.27788886667555296,83.43666666666667,0.21234144411511055
16,17,0.010915758190498866,0.0005342627076254247,84.94999999999999,0.3488074922742703,83.63000000000001,0.2566450207322657
17,18,0.0122136487516571,0.0005520573541078916,83.83333333333333,1.6704956017767785,83.82333333333334,0.2288133640230763
18,19,0.013539417535965834,0.0006357032468825317,84.93333333333334,0.36590830666833507,83.82666666666665,0.15369522511197853
19,20,0.0149490625628397,0.0006810980939791241,84.8,0.4966554808583803,83.99666666666667,0.0974109279746823


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_6_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0009321948118606333,3.286808482477178e-05,78.2,5.374631770332425,74.82666666666667,0.6025132548103994
1,2,0.0021341181108622998,4.397260606068954e-05,82.21666666666667,0.30092450142113025,80.67,0.27604347483684233
2,3,0.0036093569888709666,0.00011443840063285864,83.46666666666665,0.690812725868753,81.88666666666667,0.1419702629269837
3,4,0.005394820128470367,0.0003067035411951487,83.05000000000001,1.517124473030032,82.38333333333333,0.40069384267238095
4,5,0.007558527506961799,0.00024835954239046037,78.63333333333333,4.978676754140825,82.73666666666668,0.45065384597148084
5,6,0.009823823886665067,0.0003253351189575499,83.83333333333333,1.1664285471281877,83.21666666666667,0.3386574801903632
6,7,0.012311515036328833,0.00040279123590561796,82.28333333333333,0.7027722880769357,83.33,0.3902136167109886
7,8,0.015196436437014502,0.0005397720703175428,82.16666666666666,1.0208928554075645,83.27333333333335,0.18873850222522678
8,9,0.018326919922189964,0.0005660637695240704,80.01666666666667,3.5884846693586723,83.61666666666667,0.19223827807061591
9,10,0.021375374935798497,0.0004483368934642395,83.26666666666667,3.0676628816666835,83.73,0.2997776954122324
10,11,0.0244534415082171,0.000533097908293619,81.96666666666665,3.194352655686107,83.75333333333333,0.14429907214609233
11,12,0.0275698245721701,0.0006000917992894633,84.03333333333333,2.039743992650924,83.71666666666665,0.36590830666833507
12,13,0.030919035670823297,0.0007363380562274507,68.23333333333333,5.624401202696059,84.32333333333334,0.17931970208417494
13,14,0.03453899524539553,0.0007541027367737334,82.71666666666665,2.967977238606949,84.42,0.184028983224567
14,15,0.03829469854542703,0.0008466201863535003,82.96666666666665,3.2125621481234496,84.76,0.08640987597876744
15,16,0.04198571585860623,0.0010637531991641682,84.61666666666667,0.8468897343941655,84.96666666666667,0.2719477073916159
16,17,0.04595944079715444,0.0011914449409839863,82.11666666666667,4.474806016900494,84.69,0.3187475490101907
17,18,0.04982579123938937,0.0013646477223713451,85.38333333333334,1.0077477638553956,85.1,0.11430952132988294
18,19,0.05398074400980313,0.001530392058653132,82.63333333333334,3.1236552662261285,85.03333333333333,0.1236482466066088
19,20,0.058216672802739206,0.0014748563920720765,76.93333333333334,9.02610411836444,84.94333333333333,0.2033606539022582


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_6_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.1560032069206771e-05,1.8029955521775274e-06,56.71666666666667,3.8066462346211742,53.69333333333333,3.0356804106419957
1,2,3.0061709812569262e-05,6.6899257548656805e-06,71.46666666666667,3.630962529259828,64.01666666666667,3.9565501246526518
2,3,6.29903466000019e-05,1.4306725739568022e-05,76.43333333333334,1.184154644555443,72.64666666666666,2.4864208993830657
3,4,0.0001316314271337038,3.6017806526529594e-05,79.78333333333335,0.7877534865397638,76.67,0.8275667143298289
4,5,0.00024771222108086664,7.30876675357182e-05,79.35000000000001,0.6570134448142375,78.80666666666667,0.635889578115221
5,6,0.00044019919022926664,0.00012090585721961769,80.96666666666665,0.5328122454381866,79.56333333333333,0.40285095120763015
6,7,0.0007421355800099,0.00016293904254557006,80.35000000000001,0.5307227776030186,79.94333333333334,0.19618585292749122
7,8,0.0011221645914180668,0.00020661614810479572,81.7,0.7947746011710874,80.45666666666666,0.3711543554312034
8,9,0.0015835355305699667,0.0002561340969110033,81.73333333333333,1.2181497809747748,80.63666666666667,0.23584363935078634
9,10,0.0021687722212847334,0.00032355386719370673,81.71666666666665,1.0873004286866748,81.09,0.2906314963431675
10,11,0.002865726220325567,0.0003872322893800368,81.66666666666667,0.7214953607304415,81.57666666666667,0.21296843793284645
11,12,0.003630863978087267,0.0004581393465238884,82.73333333333333,0.5104464277037909,81.88,0.08831760866328181
12,13,0.004631281244347667,0.0005290598974045562,83.96666666666667,0.31710495984066733,82.23666666666666,0.1309792180292598
13,14,0.005808739356439267,0.0006447877643336496,83.81666666666668,0.47842333648024105,82.54333333333334,0.05185449728701322
14,15,0.007000438099353468,0.0007280870451525441,83.76666666666667,0.09428090415820098,82.89666666666666,0.08219218670625433
15,16,0.008338345593224767,0.0008857310932234308,81.21666666666667,2.7707800746761255,82.96333333333334,0.16519348924484908
16,17,0.009761599451193067,0.0009934387359202903,82.95,2.3688956639469474,83.11333333333333,0.10338708279513856
17,18,0.011413909166410633,0.0011219876697228346,83.23333333333333,2.2895899681432534,83.29,0.0804155872121046
18,19,0.013202495367798233,0.0011281101328485747,82.3,2.0066555924389857,83.26,0.18384776310849774
19,20,0.015138290158821434,0.001165420842425091,81.28333333333335,3.03324175685941,83.69,0.3879003308411422


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_6_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.9288840007692029,0.17831070597899176,79.26666666666667,2.4229229363633444,73.53666666666668,0.5292972279877883
1,2,0.971271628688202,0.1821739155853292,77.55,3.779770716150204,81.29333333333334,0.11585431464655271
2,3,1.0101207715394,0.17769179839343083,78.06666666666666,4.953169580065768,82.85666666666667,0.10143416036468772
3,4,1.051747772638382,0.17819906957499984,74.56666666666668,12.686891747871982,84.75,0.4952440475832799
4,5,1.087623679608685,0.18089030233376194,77.64999999999999,4.546610459085613,84.97666666666667,0.5084180257316678
5,6,1.1297275359942702,0.1766064630690391,80.41666666666667,1.875425877560135,85.99000000000001,0.7712759990215406
6,7,1.1661219797909619,0.17697095720100933,72.08333333333333,9.455274835890403,86.73333333333333,0.6920661496963662
7,8,1.2108341351283431,0.17818882488397148,81.03333333333335,0.6485025486114575,86.43,0.6174679478860925
8,9,1.2548368984444667,0.17500304241266018,83.2,2.0522345544958225,86.78666666666668,0.5096621974951169
9,10,1.3075375754542466,0.17951681101358144,79.51666666666667,5.009712788396384,87.26333333333334,0.7934033582541021
10,11,1.3552271618550567,0.18399411327863233,85.01666666666667,0.6712343521867458,87.58666666666666,0.11897712198383306
11,12,1.40750890958907,0.18332926086802898,83.75,1.2576432986608996,87.64333333333333,0.6808001827914665
12,13,1.4639785279365354,0.18881764598469125,83.7,0.7968688725254625,87.93666666666667,0.5265189666310445
13,14,1.519935591913167,0.2025300078367566,70.43333333333334,10.9776540703781,88.12333333333333,0.4481319250201066
14,15,1.5757585017622338,0.2044009364787166,77.81666666666668,7.168720635898396,88.20666666666666,0.2876726534718831
15,16,1.6350629004751387,0.20555590784998806,83.46666666666665,1.0474837574980445,88.68,0.6083310502240241
16,17,1.6965332123743915,0.210178033630209,74.93333333333334,13.886704272632715,88.56,0.30735430152621507
17,18,1.7565710569910635,0.2115784635616356,74.91666666666667,6.750967008922171,88.75666666666666,0.36572606627851184
18,19,1.823654956860772,0.21667485829784963,84.45,1.2389511693363868,88.63333333333333,0.34969828265075487
19,20,1.8868449986273834,0.21525409665695838,82.33333333333333,2.373581447704905,89.06666666666666,0.1558489297008136


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_6_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.4088145750096314e-05,1.9113888698505102e-06,70.76666666666667,1.8926759422104455,63.96333333333333,1.504245842791515
1,2,9.450655657012933e-05,1.037278358600602e-05,78.88333333333333,0.3171049598406738,75.47,0.44158804331639784
2,3,0.00022046588406180001,3.805304239188832e-05,80.55,0.0,78.56666666666666,0.3402286812653443
3,4,0.000432006412116,6.0836481762546345e-05,80.5,0.22730302828309612,79.32333333333334,0.4654985380094061
4,5,0.000742753370849,0.00010179814927241439,81.18333333333334,0.46963342678684217,80.11333333333333,0.22866763848190091
5,6,0.0011719947969481333,0.0001286181992783437,82.0,0.4813176359397915,80.72666666666667,0.05557777333510797
6,7,0.0017529977334359668,0.0001509063163213692,82.56666666666668,0.5137011669140875,81.26666666666667,0.35975300168618607
7,8,0.002427462147601467,0.00020917318151039357,81.11666666666667,0.9392668535736903,81.65000000000002,0.19798989873223555
8,9,0.0032579884400392666,0.00023649648697121215,81.7,0.7222649560006823,81.95,0.24913182588073085
9,10,0.004202653420652566,0.00031523788351093054,82.48333333333333,0.6956212251569742,82.35000000000001,0.3073543015262126
10,11,0.0053529095026,0.0002965244144360493,83.03333333333333,2.0183876953868123,82.65666666666667,0.012472191289246521
11,12,0.0066623382599108666,0.00026236249783169284,79.88333333333333,3.50007936417955,82.64666666666666,0.20981473309141638
12,13,0.0081084120042489,0.00029860912016223604,81.71666666666668,2.593046256604163,82.85666666666667,0.09030811456095436
13,14,0.009706052134640299,0.0002870752161482496,83.60000000000001,1.2851718432438042,83.01666666666667,0.05792715732327636
14,15,0.0113618919632495,0.0002530020808334437,84.06666666666666,0.9969397619158833,83.38333333333333,0.127104506432918
15,16,0.013157853456862767,0.00031810048970412695,83.08333333333333,2.3966411681536477,83.64,0.17682382946500078
16,17,0.015239349044273398,0.000306290799540659,84.35000000000001,0.3559026084010408,83.47,0.22375581929117705
17,18,0.017397129626579768,0.00034000976339799147,77.10000000000001,8.438700531874956,83.48333333333333,0.05436502143433473
18,19,0.0195626992161745,0.00035852431558117137,77.76666666666667,6.338287535990214,83.67666666666666,0.18372685039360426
19,20,0.021879742207233068,0.00033680111822614753,84.35000000000001,1.1575836902790246,83.86666666666666,0.14383632673593744


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_8_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0010916853170026,0.00018577214612997003,82.03333333333335,0.7419943096517352,76.45666666666666,0.25315783394730046
1,2,0.0028626863473078003,0.00033339310687385045,82.33333333333333,0.532812245438193,81.02,0.21771541057077412
2,3,0.005185080797767,0.0005719843330975916,81.68333333333334,2.641127705272042,81.59666666666666,0.17613126418164102
3,4,0.0078900078484731,0.0007629133475479968,82.08333333333333,1.429063407348407,82.00333333333334,0.14817407180595366
4,5,0.010781317480963733,0.000801417890181169,76.8,6.014981296729023,82.52333333333333,0.2644911256650295
5,6,0.013993900460033534,0.0008637834659178296,79.66666666666667,1.8149074050454694,82.92333333333333,0.2980305726300981
6,7,0.017471819369110034,0.0009433898777103687,70.5,12.648320046551634,82.82000000000001,0.4543860326491876
7,8,0.021083259383105197,0.001052074566104421,80.61666666666667,2.892615118231636,83.39666666666666,0.3566822426505424
8,9,0.024799692449171934,0.0010464359653974558,82.86666666666666,1.8377220198447377,83.62666666666668,0.3227313984655944
9,10,0.028975656093256797,0.001146978067766375,84.08333333333333,2.3217569975248344,84.14999999999999,0.1687206764645814
10,11,0.0333080522123153,0.0010968742717520866,75.2,8.606489799370397,84.2,0.2970970660687605
11,12,0.0375349827517818,0.0011821194627193727,82.03333333333335,4.004650074878232,84.11999999999999,0.04966554808583937
12,13,0.04243825455652853,0.0018866030843998876,75.6,6.751419603806795,84.64666666666666,0.09177266598624151
13,14,0.047412297743889296,0.002369391729566645,78.36666666666666,4.796931889818276,84.38666666666667,0.1307244770075145
14,15,0.052748406657598425,0.0023219206868673853,84.43333333333334,2.295406040091573,84.90666666666667,0.28170118131728705
15,16,0.05841887044456747,0.0024030223784123855,81.39999999999999,1.8898853580751016,84.76333333333334,0.046427960923946666
16,17,0.06453959995798754,0.002635507280322485,83.93333333333334,1.9580318916935153,85.09000000000002,0.6211816696157936
17,18,0.0704351665097806,0.002913802511686993,85.43333333333334,0.5390320542932073,84.90333333333332,0.1987181141438482
18,19,0.0763782765199826,0.0027297902326395263,83.88333333333334,0.7352248333370912,85.19666666666667,0.32065904356843283
19,20,0.08339173418394545,0.003263311804441923,83.89999999999999,3.8203402989786137,85.56666666666666,0.06128258770283198


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_8_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.117022559302253e-06,2.84198899488637e-07,50.23333333333333,0.3299831645537235,50.79999999999999,1.1032074449833371
1,2,8.964548421270608e-06,1.271433246248386e-07,51.449999999999996,1.2496666222103654,50.199999999999996,0.16329931618554464
2,3,2.0421281244075395e-05,1.3229255327184692e-06,59.85,3.8446933124329514,53.19,1.2941663983687248
3,4,3.863308578792042e-05,5.454086828762737e-06,69.78333333333335,1.3523641850067243,64.27,2.3763838073846606
4,5,7.613919192733748e-05,1.2650813915106713e-05,78.33333333333333,0.2718251071716704,73.41333333333334,1.4447221955179526
5,6,0.0001583451933283667,3.5593258855104665e-05,79.2,0.6570134448142314,77.02,0.5650368719532161
6,7,0.00034224960974810003,9.5082689905204e-05,79.16666666666667,0.7408703590297608,78.99666666666666,0.6247310532452269
7,8,0.0007050801646684667,0.00013440445469466982,80.41666666666667,1.204390117675973,79.86,0.3963163719387144
8,9,0.0012408466359561,0.00022190205825620574,81.91666666666667,0.7813805446487324,80.58333333333333,0.3216968897718583
9,10,0.0019625369334216,0.00024578910399639033,81.5,0.6683312551921066,81.08333333333333,0.2067741655902803
10,11,0.0028828163797305333,0.0002578361675351371,80.46666666666665,0.5201495511442421,81.57333333333334,0.1800617178142621
11,12,0.003946475900489067,0.0002819602026311427,81.9,1.5921683328090623,81.65666666666667,0.024944382578493043
12,13,0.005276048993185567,0.000328667533345946,79.91666666666667,1.9280099123765424,82.09,0.14514360704717688
13,14,0.006735184300036633,0.0003154941545659876,83.48333333333333,0.7586537784494015,82.31333333333333,0.19362047641943383
14,15,0.008486952128271767,0.0003442175856192628,80.11666666666667,1.3097921802925676,82.66666666666666,0.22573337271116123
15,16,0.010508928754848467,0.0002512173799357882,83.35000000000001,1.0157099323461733,82.91666666666667,0.2082199691565543
16,17,0.012983708929897633,0.00016513744424564688,81.18333333333334,2.2061781936693636,82.81333333333333,0.3350953429829871
17,18,0.015301341675543834,3.526085965820222e-05,83.65,1.9685019685029486,83.24,0.3755884272267547
18,19,0.017865505543462033,0.00031796814232424236,81.38333333333333,2.9104218861799964,83.13,0.21228911104120668
19,20,0.0205699656390045,0.0006006475127227133,82.25,1.3952299690970922,83.37666666666668,0.09104333522498712


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_8_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.7646398436003412,0.8043264922416516,76.45,5.422637734534736,73.04333333333334,0.194307888557195
1,2,1.799776774945597,0.799541136502988,73.15,8.899812732112212,79.71666666666665,0.5213017893270212
2,3,1.8353110958744292,0.7953542145814423,71.86666666666666,8.53320312400657,81.86666666666667,0.07318166133366447
3,4,1.8756602253729568,0.7930726550135986,80.14999999999999,0.6377042156569672,82.32666666666667,0.34451253807211135
4,5,1.9183831819472223,0.7883586562139375,80.81666666666668,2.3658449277630647,83.21,0.10984838035522865
5,6,1.9577225244202865,0.784783559836675,78.3,3.836013555763331,83.56,0.48380436817650246
6,7,2.0035935037263983,0.7801383294137716,80.61666666666667,4.398168810867636,83.94,0.3009983388658488
7,8,2.045732920732527,0.7787580875069742,81.66666666666667,1.7556258776351577,84.68333333333334,0.38861577711439
8,9,2.093480311497888,0.7776622547416256,81.43333333333334,0.754247233265648,84.51333333333334,0.6711846905948385
9,10,2.1373130914305265,0.7754933275201642,78.95,5.364854766595892,84.81333333333333,0.16213848676020157
10,11,2.1920632581675283,0.7732972978571432,75.05,4.211294337849115,85.05,0.5318521097698756
11,12,2.244904662348022,0.7719463362461558,80.55,1.082435525408631,84.99666666666667,0.06128258770283635
12,13,2.2953635113906303,0.7696638020895341,81.46666666666668,4.714221981291178,84.48666666666666,0.31094837013383014
13,14,2.354654252716084,0.7619581505099163,81.14999999999999,2.3391593931723964,85.37333333333333,0.28075295585660703
14,15,2.41011499735968,0.7577368501212647,79.4,0.6377042156569702,85.56,0.2127596452964375
15,16,2.4722008692379247,0.7522291237830437,77.64999999999999,4.348754610996882,85.20666666666666,0.49841972495300085
16,17,2.5319074259368892,0.7491254072353363,81.93333333333332,1.5739193823770696,85.25333333333334,0.28522895287041733
17,18,2.5933152810770466,0.7490772221593355,83.63333333333333,0.1649915822768651,85.48,0.3203123475609382
18,19,2.66196776329537,0.7489172052565336,82.43333333333334,2.922708028904398,85.85666666666667,0.34373762603990726
19,20,2.7291255832856898,0.7389897363525562,77.89999999999999,3.18773691929975,86.02333333333333,0.30444849956747666


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_1024_depth_8_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.002842809306006e-05,1.099492249322426e-06,52.68333333333334,2.7240696678968326,51.830000000000005,2.4608535104715203
1,2,3.180739180695688e-05,7.123056378684456e-06,66.98333333333333,4.597342227369585,58.32,2.5793151545839996
2,3,7.049132378338816e-05,1.388282297397798e-05,77.0,2.1821243472054155,72.20333333333333,0.2745096638655098
3,4,0.00016808741036816667,3.227121851766803e-05,79.60000000000001,0.7968688725254568,77.85000000000001,0.04320493798938372
4,5,0.00035145497683126666,3.453884054354951e-05,80.43333333333332,0.6249444419750906,79.22666666666667,0.2819377393838725
5,6,0.0007113926886379334,3.227472613914946e-05,81.36666666666666,0.7961713941664078,79.58333333333333,0.2168460795638716
6,7,0.0012224367837836668,2.489326125375823e-05,81.66666666666667,1.1897712198383126,80.62333333333333,0.13424687043734915
7,8,0.0019040329390944668,5.6203915877839956e-05,80.86666666666666,1.5456030825826106,80.89333333333333,0.04109609335312448
8,9,0.0029523024266110997,0.00014660650337890087,82.11666666666667,1.258526475243527,81.60666666666667,0.062360956446230076
9,10,0.004183490672304466,0.00025043799971237457,80.5,3.240627511249434,81.71333333333332,0.06944222218666604
10,11,0.005598173558385066,0.00017007504995004128,82.25,1.4719601443879744,82.16,0.17663521732655718
11,12,0.0072593536899014,0.00022013824777382613,84.45,0.4320493798938569,82.71666666666665,0.11785113019775792
12,13,0.009064637677411634,0.0003317061105385617,82.11666666666667,2.974428049595791,82.79666666666667,0.28335294049804444
13,14,0.010981941272120732,0.0003752882646712584,83.03333333333332,1.5107025591499499,83.00666666666667,0.21638443156156933
14,15,0.013024558540464234,0.00028894836893817897,80.96666666666667,3.3116796678154445,83.02666666666666,0.1381625451737497
15,16,0.015327513376756932,0.0003485094339883238,84.81666666666666,0.41298372311212556,83.3,0.259358182185688
16,17,0.017804883494517233,0.0003694386461751097,84.1,0.7071067811865476,83.23666666666666,0.2288133640230687
17,18,0.02038652082830693,0.0003525484857261726,81.66666666666667,4.731689855526129,83.47333333333334,0.28193773938387273
18,19,0.023374368065247102,0.0005094079258221927,81.98333333333333,3.141213495167463,83.83999999999999,0.13952299690971043
19,20,0.0265186828514218,0.0007893432615242981,81.96666666666665,3.8640077064565435,83.64,0.13638181696985746


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_128_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0007637043653733333,0.0003171969239581064,80.16666666666667,0.7641262257565038,69.7,2.559804680048849
1,2,0.0024030631105544666,0.0006444860460568211,77.98333333333333,1.0002777392082451,78.71666666666665,0.14704496666741654
2,3,0.005021435298019634,0.0008273348264297673,81.08333333333333,2.1064715099479114,80.37666666666667,0.3302860712910666
3,4,0.007552363407745,0.0013756397097951197,82.43333333333334,0.48705463987341174,81.28000000000002,0.08286535263104101
4,5,0.010297686091243867,0.00160742709357639,83.6,1.0731573354670194,81.74,0.2535087112244225
5,6,0.013104902476415667,0.001641757023198697,82.23333333333333,1.6519348924485124,82.34333333333333,0.15965240019771174
6,7,0.016631975152767136,0.0015243656056945696,83.6,1.597393710600698,82.44666666666666,0.16539514973406955
7,8,0.0196229813348269,0.0018554789596664013,84.21666666666665,0.2054804667656324,82.95,0.19815818596935897
8,9,0.023520916771039402,0.002274814289510362,79.95,2.5400131233256737,83.13666666666667,0.2145279054627203
9,10,0.027083909213212437,0.0024880395139968326,78.10000000000001,0.8841191473249862,83.69,0.16391054470858624
10,11,0.03067984421984307,0.0026216802970910565,83.35000000000001,0.5759050847723691,83.88333333333334,0.20805982045769225
11,12,0.03431058001931997,0.0033698832458999217,82.96666666666667,1.7824764296400148,83.89,0.21740898478827092
12,13,0.037962860733862534,0.003855212323759439,83.2,1.0824355254086375,84.42,0.17907168024750722
13,14,0.041650732315648004,0.004457111294926357,84.66666666666667,0.2248456260538718,84.49333333333333,0.2094967514996098
14,15,0.045525034998539333,0.004309641010906122,85.13333333333333,1.198842033890296,84.77999999999999,0.09416297927883276
15,16,0.04902444956059596,0.004306432949389204,81.69999999999999,2.0277245046274563,84.77,0.0962635271879587
16,17,0.0528410414295579,0.0052203266983873635,84.75,0.28577380332470526,84.79333333333334,0.17632041540583973
17,18,0.05626353307925064,0.0057111595922479195,84.66666666666667,0.5864204028586367,84.91000000000001,0.028284271247462973
18,19,0.0602957498581324,0.006220919373797529,81.25,5.288824696155721,85.32,0.15121728296284598
19,20,0.06444952759971077,0.006543998720256141,85.83333333333333,0.42491829279939874,85.38666666666667,0.3738389433373083


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_128_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.2065513885670786e-07,5.884012871852196e-09,50.199999999999996,0.31885210782847845,49.94,0.08485281374238557
1,2,7.976306380932859e-07,3.106874027440703e-08,55.31666666666666,5.047496629243275,53.28333333333333,3.072613798633915
2,3,1.3312226131342886e-06,1.5902835818678581e-07,58.93333333333333,7.750412175419371,57.52,5.328489467006574
3,4,1.8805043044255402e-06,2.9188530635050077e-07,57.15,7.800320506235624,59.126666666666665,9.859984223561861
4,5,2.6065510729724613e-06,5.697027487913275e-07,54.800000000000004,5.7602083295658675,56.14333333333334,6.982283930698383
5,6,3.5220755445508284e-06,8.225316562439811e-07,55.26666666666667,6.855938220906669,55.64000000000001,7.417672590959155
6,7,4.691753212585161e-06,1.3067150267115873e-06,56.26666666666667,8.028836915906455,55.79,7.733231321166249
7,8,6.145755044711036e-06,1.986117469467701e-06,55.166666666666664,6.680485677620224,55.51,7.546182257715931
8,9,7.810231086807126e-06,2.9210481111924423e-06,57.21666666666666,8.692557480716225,54.69,6.29344103015195
9,10,1.0292927315572245e-05,4.230706480542469e-06,58.51666666666667,8.681525723563166,57.39333333333334,8.699541494942263
10,11,1.3827827316820343e-05,6.317475136422509e-06,60.18333333333334,8.892537445646337,58.86666666666667,8.435442424016001
11,12,1.933139118896078e-05,1.0224340298025242e-05,60.333333333333336,8.941134653324985,60.839999999999996,9.122576390472158
12,13,2.8713236064355737e-05,1.6344983464025255e-05,62.583333333333336,10.414839839809774,61.906666666666666,9.698853311374261
13,14,4.467157134529975e-05,2.8863155173224667e-05,63.583333333333336,10.194143198697747,63.80666666666667,10.038998400681653
14,15,7.218209446901911e-05,5.322826209285189e-05,69.64999999999999,8.365504567368703,65.91666666666667,7.855131373114575
15,16,0.0001234809176324853,9.560254475123342e-05,73.0,5.078549661730864,69.79,5.453310920899336
16,17,0.0002163528778957179,0.00017264235247503874,74.2,0.24832774042918823,73.22666666666667,3.3955395578448035
17,18,0.0003696243495295727,0.00030638321086900463,78.5,1.8898853580751078,75.70333333333333,2.190743151434134
18,19,0.0005770764392181905,0.0004718182531477839,78.91666666666667,2.1017188732611745,77.13,2.2143321039687494
19,20,0.000861760175345486,0.0006765527257682389,77.50000000000001,2.3280893453645644,78.19333333333334,1.782588629555971


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_128_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.10815457241080846,0.022027079539004915,74.41666666666667,2.0237478982214023,66.72333333333334,0.6645967866976836
1,2,0.12457574739089859,0.023473879562171427,69.98333333333333,6.926318566806534,73.77666666666667,0.8085515169459261
2,3,0.13535609008527366,0.024299608230193552,78.3,2.0832666655999694,76.23333333333333,0.6847546194724724
3,4,0.14674493165511204,0.023596159747419063,76.35000000000001,2.5573423705088842,77.49333333333333,0.7614168080332557
4,5,0.1547719928190428,0.024353031511498268,78.93333333333334,1.9520644342735143,79.09333333333332,0.6127714817849195
5,6,0.16497070299797853,0.02615116809634133,80.93333333333334,1.1477030200457865,79.36666666666666,0.5195724738239731
6,7,0.1749965524967,0.02930036666800887,79.73333333333333,1.6937794687883319,80.33666666666666,0.5548172872416807
7,8,0.18588590776982508,0.033179474662006735,78.96666666666668,1.683415839562202,80.8,0.8663717446916165
8,9,0.1946478690274099,0.03567890778366326,78.73333333333333,1.3455688594626267,80.92999999999999,0.4439219150556415
9,10,0.2033175952886087,0.0352504455873303,79.36666666666666,1.6991828101243875,81.29333333333334,0.5850546033396287
10,11,0.21189391843894745,0.0366784155774912,80.28333333333335,2.209575122556875,81.58333333333333,0.6497349887112128
11,12,0.21999975352739062,0.03655848820431645,81.89999999999999,0.6976149845485407,81.86,0.7392338376093643
12,13,0.22834010695710327,0.037369989214136735,81.39999999999999,1.5984367363145802,81.85333333333334,0.5564969801255788
13,14,0.2352388374129435,0.03793043222892526,80.38333333333333,0.5807083796728117,82.72666666666667,0.5956135958451256
14,15,0.24398124743065155,0.03990066575298439,77.03333333333333,3.989639359919914,82.51666666666667,0.454043561297328
15,16,0.2535096072016485,0.03960091992405906,80.76666666666667,0.5864204028586367,82.76666666666667,0.5815114406059039
16,17,0.2604784784403529,0.03958520528792834,79.85000000000001,1.8748333259252647,83.08333333333333,0.6705884646255831
17,18,0.27109477680802563,0.042965041121054606,79.61666666666666,0.35197853469905194,83.25,0.7790164739379205
18,19,0.2814457343236479,0.04421332042217188,82.2,1.3435028842544363,83.47333333333334,0.6399131885567679
19,20,0.29102310697004824,0.045422655532304373,81.8,0.48131763593978516,83.46666666666667,0.5282886416428865


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_128_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.1082532008950012e-06,2.8300886097893656e-07,54.333333333333336,6.022504093444486,50.89333333333334,1.0583425196451726
1,2,2.6039666627108393e-06,6.082644458093925e-07,55.800000000000004,8.026310900199837,55.556666666666665,7.75947306343815
2,3,5.46033003373321e-06,1.7693175755381847e-06,53.199999999999996,4.278434293056282,54.69,6.428286448709847
3,4,9.681927395774805e-06,4.102337636829338e-06,58.1,2.8795254238618324,54.576666666666675,4.041223687064215
4,5,1.987834840085824e-05,9.982704102263844e-06,60.199999999999996,3.237540218540404,58.06333333333333,1.9503390018717837
5,6,3.589953216285451e-05,2.0898611267012964e-05,65.91666666666667,7.043239469322497,62.49,4.2952143912343566
6,7,6.32678072100412e-05,3.9272474048703096e-05,68.28333333333333,4.97482551341139,64.87666666666667,6.151624898259721
7,8,0.00011311515126143945,7.491555690201204e-05,71.08333333333333,6.562054217663515,69.75333333333333,5.489628605126421
8,9,0.00020081443421752948,0.00014270733475743244,72.51666666666667,7.126281561157184,72.91666666666667,5.111694652678526
9,10,0.0003723537885117719,0.000261365878982158,77.76666666666667,4.1134602897749675,74.86666666666666,4.680871238942121
10,11,0.0006332664935157548,0.00042585507745656736,79.38333333333333,2.9936970825756983,76.61333333333333,3.3570853760698736
11,12,0.0010405607839389667,0.0006415574605811244,80.05,1.8041618552668695,77.69333333333334,2.5510825588800974
12,13,0.0015329693310148667,0.0009016717994807582,79.46666666666667,1.1032779442290253,78.63,1.8526377591603453
13,14,0.0021823352013336,0.0011919932285472444,80.61666666666666,0.9868580895391602,79.31666666666666,1.3627504866588345
14,15,0.0029350128548019,0.0014388206527838326,81.56666666666666,0.43652669512362174,80.05666666666666,0.9967391278006945
15,16,0.003813516431779467,0.0016354370241537823,80.81666666666668,0.7329544475765297,80.43666666666667,0.9127370316191254
16,17,0.004893025375737433,0.0017427510768178044,82.23333333333333,0.5720334100576864,80.76,0.9497719024411416
17,18,0.006105949100079067,0.00196016331212047,82.33333333333333,1.4096886969193705,81.16000000000001,0.6648809417231547
18,19,0.007349294895054333,0.0020140124350987894,81.28333333333335,1.9665254186565242,81.44666666666667,0.5475602452901572
19,20,0.008655866202154867,0.0021110819915067048,81.74999999999999,0.5354126134736324,81.91333333333334,0.42593687586568657


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_2048_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0026029243342502333,0.0002752723602771908,69.95,9.173421753449837,74.97666666666667,0.16996731711975635
1,2,0.006168464752373767,0.0003963802388216715,80.71666666666665,1.3443296553383837,79.44,0.4283300907789093
2,3,0.010868421243851699,9.491653754062658e-05,79.56666666666666,1.9154343864744845,80.10333333333334,0.4823092599382943
3,4,0.01571963814603493,0.0002123215087300898,77.63333333333333,8.86052418815551,80.75333333333334,0.11953614051361015
4,5,0.0208991761698679,0.0005698778672370385,83.5,0.8784455968736257,81.07333333333334,0.28335294049804444
5,6,0.027010082953088866,0.0009324471460791413,75.71666666666667,8.489241557537534,81.5,0.10198039027185492
6,7,0.033886160856343835,0.001228319908884618,83.31666666666666,0.7641262257565106,81.97333333333334,0.32396844839514377
7,8,0.040916082040616565,0.0014134317448147528,70.98333333333333,7.727152702573496,82.12,0.28890598240027354
8,9,0.04872508207099796,0.0011813145444568266,83.14999999999999,1.3235054464061222,81.96,0.2922327839240473
9,10,0.057600002422326234,0.0014905154058414102,78.83333333333333,8.125713643872897,82.38,0.06976149845485556
10,11,0.0670771379548621,0.0012593857346399541,83.41666666666667,2.559079695689234,82.69666666666666,0.5919647136630896
11,12,0.07762431333956957,0.0009887356209127697,76.2,6.9225477005699725,82.95666666666666,0.09177266598624013
12,13,0.08902751803146808,0.0009268523232569659,77.53333333333333,3.900925816036782,82.79,0.280832096931004
13,14,0.10246188755650343,0.0006006840747988006,75.2,9.471624288719793,82.95666666666666,0.3592894221778463
14,15,0.11719685667260143,0.0014515947196179057,85.26666666666667,0.5778311941119911,83.17666666666668,0.17326921891156533
15,16,0.133316658505225,0.0014840979459766134,77.41666666666667,7.0434760988843825,83.06333333333333,0.7095695095541281
16,17,0.15171754518358183,0.003047215027833273,82.2,4.584939112645519,83.00333333333333,0.3072819913731082
17,18,0.17091280426821473,0.0033316627594548757,78.7,5.677587515838047,82.95333333333333,0.400360948256561
18,19,0.19239950755691104,0.0034945255002209793,72.2,8.768219127432127,83.12666666666667,0.5781772123569777
19,20,0.21651581755855787,0.004429772143577877,76.13333333333334,9.625429283356087,83.10666666666667,0.32967997950874645


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_2048_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.8918483874556348e-06,3.357840247960165e-07,50.26666666666667,0.377123616632824,50.943333333333335,1.102431655729985
1,2,6.01265503493244e-06,1.061261590872097e-06,50.133333333333326,0.10274023338281311,50.343333333333334,0.4784930047091153
2,3,1.435985797868849e-05,4.267879652335608e-06,51.349999999999994,1.0614455552060444,50.57,0.7497110554518098
3,4,3.762970545828663e-05,1.4472156577178431e-05,61.300000000000004,8.421500262225651,56.910000000000004,5.763904926349846
4,5,0.00010395486853071439,5.040998201248371e-05,76.95,2.7667670664513846,69.19333333333333,4.31976336800473
5,6,0.00029956795602253337,0.00011584692805639241,80.26666666666667,1.4504788481356372,78.04333333333334,0.9038559373902187
6,7,0.0008906679528798999,0.00021719606683211806,81.13333333333334,0.4089281382128432,79.92999999999999,0.14165686240584008
7,8,0.002086556735235967,0.00030896265567061695,79.78333333333333,2.0677416559027813,80.54666666666667,0.13274871834493585
8,9,0.0036883148381971,0.0002813620471629837,81.93333333333332,0.5137011669140814,81.26333333333334,0.05249338582674579
9,10,0.005710872795339034,0.00038783821753953315,78.41666666666667,7.755034207245996,81.23666666666666,0.08498365855987956
10,11,0.008183971462406901,0.00037937354343548635,77.46666666666668,4.557838181516418,81.28666666666668,0.2379542439676665
11,12,0.011350771744891233,0.00035059669379640623,81.98333333333333,2.2484562605386795,81.31666666666666,0.6835853193924594
12,13,0.014614193487162532,0.0004374981214537507,83.53333333333332,0.6944222218666575,81.46666666666665,0.08178562764256415
13,14,0.018439798897375168,0.0007014198873476658,77.28333333333335,10.878138116832721,81.89,0.2677063067368131
14,15,0.022141457658581068,0.000622916790308094,83.08333333333333,1.626003963368133,81.35666666666668,0.40998644964058334
15,16,0.026351474305145933,0.0008327663610979994,76.60000000000001,5.724654283593605,81.86333333333333,0.4362211467694918
16,17,0.030744669710632333,0.0008396336259092984,77.39999999999999,9.169060293545174,82.58333333333333,0.768129040085205
17,18,0.0360732842798972,0.0009744031676742572,79.03333333333335,4.30529389885935,82.27666666666669,0.36536131279719314
18,19,0.04160285863476434,0.0011153636610785613,79.75,8.418135185419631,82.14333333333333,0.29892399628593497
19,20,0.047351778601672966,0.001122100354282027,74.26666666666667,9.692981424148552,82.44999999999999,0.9038067640080304


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_2048_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,18.227220973937104,2.0208230361794732,66.25000000000001,8.626702730475879,72.18666666666667,0.07542472332657016
1,2,18.264604172932085,2.0168496152271467,69.61666666666667,6.269680126520724,78.49333333333334,0.2781286672667036
2,3,18.316036288097845,2.0107582599288305,81.98333333333333,1.2963624321753304,78.24666666666667,0.08013876853447618
3,4,18.37494174588358,2.007490293561639,70.98333333333333,11.05443601254969,78.98333333333333,0.23570226039551584
4,5,18.434047205910286,2.0047186780510597,55.54999999999999,1.2020815280171262,79.73333333333333,0.3064129385141733
5,6,18.497975314860795,2.0047345863769914,83.16666666666667,0.2592724864350728,78.51,0.15556349186103965
6,7,18.575504263770537,1.9995730746038767,69.90000000000002,4.66690475583121,79.33333333333333,0.2592724864350728
7,8,18.670257570226948,2.0032707577371163,72.26666666666667,4.902607016226733,79.27666666666667,0.7966736401368492
8,9,18.772426264272127,1.991613723905823,78.33333333333334,4.690474981870767,78.64666666666666,0.023570226039556944
9,10,18.891326002766103,1.9786310449727809,75.14999999999999,4.1719300090006275,78.75666666666667,0.6411101482758095
10,11,19.003884116917266,1.974420642939684,76.38333333333334,5.468292441175965,78.60333333333332,0.08956685895030164
11,12,19.125141307855404,1.981209640114109,80.41666666666667,0.3299831645537235,78.62333333333333,0.47611856599893776
12,13,19.279831481107635,1.9967094186815662,80.61666666666667,0.09428090415820767,78.31666666666666,0.08013876853448289
13,14,19.40563511243126,1.9899181191910327,66.28333333333335,11.407989403142976,78.56666666666666,0.10370899457402644
14,15,19.559519921816218,1.9934882235879519,66.64999999999999,5.5861435713737295,78.2,0.5656854249492393
15,16,19.714760275473623,1.9775206605442945,62.416666666666664,6.6939441952326515,78.41000000000001,1.2869343417595183
16,17,19.871099126626618,1.956291160975672,80.60000000000001,1.2020815280171295,77.37,0.6081118318204272
17,18,20.04415125239952,1.9473075241899516,67.23333333333333,5.892556509887893,77.67,0.5798275605729709
18,19,20.22838428233778,1.937027482183113,78.53333333333333,1.8620478571245698,77.42333333333333,1.070088262195647
19,20,20.460872850714335,1.9042947977292177,67.88333333333334,1.7913371790059258,77.36666666666666,0.8532421826317618


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_2048_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.975378815587177e-06,9.863502035481405e-07,51.583333333333336,1.1585431464655198,52.84333333333333,2.1763935510125165
1,2,1.2982240998255217e-05,1.8521146722304703e-06,52.199999999999996,1.5593802187621424,52.053333333333335,1.0414839839809793
2,3,3.388798486443652e-05,7.336298980417706e-06,70.0,3.8290555841704155,60.69,0.9248062860224672
3,4,0.00010524719068594981,3.8107912159054886e-05,78.13333333333334,1.4704496666741886,73.31,1.6618263046018638
4,5,0.0003360660208102,0.00012932684022342117,80.65,0.3894440481849324,78.49666666666667,0.6558624517042825
5,6,0.0010185176355565666,0.0003030052674070371,79.75,3.549882627167648,79.87333333333333,0.35122009560324907
6,7,0.0022024118536312,0.00047205134029538483,81.08333333333333,0.8055363982396363,80.86333333333333,0.2704728370013485
7,8,0.004202000574830934,0.0007122966135314448,75.21666666666667,11.197643601321763,81.16666666666667,0.0974109279746823
8,9,0.006450975960964934,0.0008227673159693586,81.39999999999999,1.3880441875771308,81.25,0.6579260343432757
9,10,0.009144025358767932,0.0008508672761046507,79.03333333333335,4.019190078720943,81.5,0.11430952132987879
10,11,0.012160009476635434,0.0010455007222988073,78.88333333333333,4.561128028118579,81.46,0.4610856753359443
11,12,0.0154433026517862,0.0010688867039928011,81.43333333333334,2.5420901286583497,81.63,0.23036203390894766
12,13,0.019264771827539,0.0010301024240506097,77.89999999999999,2.927740881066267,81.82666666666665,0.18445113776343242
13,14,0.02309237019290687,0.0013483958434312973,85.01666666666667,0.5948856099191591,81.32000000000001,0.3278210894171786
14,15,0.027520215914839635,0.001406734429466269,78.75,6.128757350937195,81.99666666666667,0.11145502331533637
15,16,0.0321473964137746,0.001398388655221352,78.63333333333333,5.858374822043704,82.42333333333333,0.11469767022723479
16,17,0.03731574186632117,0.0014525185306417609,76.38333333333334,2.858126814696796,82.24000000000001,0.15556349186103297
17,18,0.04300008840125583,0.0012888521035149818,80.64999999999999,4.6540305112880365,82.61666666666666,0.12710450643291862
18,19,0.049106616298049605,0.0017599062485513517,83.45,2.166794868002045,82.51333333333334,0.2304102621171388
19,20,0.0562663794952235,0.0018081973675836119,83.1,3.712815643147398,82.45666666666666,0.08730533902472312


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_256_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0010199624643784,0.00021444386700928626,79.64999999999999,0.6164414002968979,73.5,0.5233227175144061
1,2,0.0030649729909021997,0.0005153793941284554,78.5,3.9321325850823836,79.68666666666667,0.05436502143433095
2,3,0.0056139782564014334,0.0006422226955445487,82.51666666666667,1.388844443733313,80.60333333333334,0.1236482466066088
3,4,0.008485396476365733,0.0008723321591810195,82.55,0.6416125518306753,81.61,0.3196873472629147
4,5,0.0116753022863533,0.0013696712766811388,82.46666666666667,1.676471161563946,82.11333333333333,0.0418993502999255
5,6,0.014683640040516935,0.0014060603409248866,83.93333333333334,0.856673151726426,82.61999999999999,0.19612920911140588
6,7,0.018270735807098332,0.0014937612030068445,83.16666666666667,0.6407460928913704,83.38,0.1471960144387955
7,8,0.021793036608452467,0.0015180309221092421,84.01666666666667,0.44969125210773586,83.22333333333334,0.19154343864744655
8,9,0.025157892699274067,0.0015865623619695992,85.10000000000001,0.7382411530116688,83.77333333333333,0.2248456260538718
9,10,0.028940731913723868,0.001658083581734704,82.46666666666665,2.2928633239297604,83.98,0.23366642891096123
10,11,0.0329111584269197,0.00141289964579068,83.89999999999999,0.36742346141747906,84.27666666666666,0.3249957264676284
11,12,0.03734121121191424,0.0013003772259684964,82.9,2.702159630123036,84.46,0.25664502073227086
12,13,0.04199335163062543,0.0009869839953232055,83.55,0.3341656275960557,84.72333333333333,0.20821996915655433
13,14,0.0466964608418074,0.0005955973700887803,83.75,1.0962055768270254,84.75333333333333,0.18263503375736592
14,15,0.05169224258717461,0.0006302823428892155,83.8,2.33130864537496,85.16000000000001,0.13638181696985746
15,16,0.0563166296806358,0.0008901999237975093,84.98333333333333,0.4766783215358322,85.23333333333333,0.28986586936413217
16,17,0.06094855301713543,0.0011029954996987835,84.26666666666667,1.638257882291088,85.52333333333335,0.29454296045832623
17,18,0.0661464380120772,0.0016689472898031813,85.3,0.9899494936611634,85.46,0.31187604375243005
18,19,0.07109433050445294,0.0017507253925329001,77.86666666666666,7.145433662292458,85.63,0.2631856125753586
19,20,0.07668266819868386,0.0018870005387557494,85.0,0.6745368781616045,85.62,0.26944387170615397


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_256_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.0479873311172035e-07,8.59149554795137e-08,50.0,0.0,50.00333333333333,0.004714045207909379
1,2,8.549387878767457e-07,1.4832130939309465e-07,50.0,0.0,49.99666666666667,0.004714045207909379
2,3,1.444627378937008e-06,2.7990737954377275e-07,50.0,0.0,50.0,0.0
3,4,2.214412269474003e-06,5.374771607137937e-07,51.85,2.6162950903902247,50.26666666666667,0.377123616632824
4,5,3.278325766663502e-06,9.845484635574167e-07,54.116666666666674,5.821845831769245,52.79333333333333,3.9503698842288464
5,6,4.597588679177397e-06,1.5514694356842003e-06,57.15,10.111626970967631,53.803333333333335,5.37872558222567
6,7,6.938065886292784e-06,2.7068853053735867e-06,55.06666666666666,7.165348716023684,55.11333333333334,7.231345348934428
7,8,9.446521324873494e-06,4.03015095274851e-06,53.916666666666664,5.539003119294625,54.5,6.363961030678928
8,9,1.3582106025283345e-05,6.473355556796682e-06,52.93333333333334,3.938132665222046,53.26666666666667,4.542204555303758
9,10,2.1102943113666104e-05,1.2080604100041738e-05,52.449999999999996,3.016896860462201,52.29,2.8115594723687902
10,11,3.113390359999177e-05,1.944596948324541e-05,54.25,3.768509873499959,53.29333333333333,3.3091825106646655
11,12,4.46874659354726e-05,2.9330536195038513e-05,59.15,3.2318725222384606,56.056666666666665,3.5938311343498386
12,13,6.903525521310188e-05,4.7603533586923735e-05,68.00000000000001,2.685454648037583,62.279999999999994,3.582578215010337
13,14,0.00011199049819435752,8.451837860915497e-05,71.56666666666666,2.7362789006645927,70.62666666666668,1.869925726391888
14,15,0.00018745903408888762,0.00013562380625865167,76.88333333333333,1.592866040262712,74.55666666666666,0.9976416635690786
15,16,0.00031940323239481504,0.0002096651006119085,78.61666666666666,1.3474255287605146,77.36666666666666,0.4509496153181098
16,17,0.0005301974886022999,0.00028899276816465907,79.05,0.7082843120291941,78.38333333333334,0.41707979518978866
17,18,0.000868680071652,0.00037535468089723036,80.11666666666667,1.0726395273136018,79.15333333333332,0.3697146046464614
18,19,0.0014116822885515334,0.00046832769789900914,78.36666666666666,4.82050020456614,79.88,0.3102687007525386
19,20,0.0020950047553355334,0.0005965029717449783,79.48333333333333,1.6208708221885635,80.42333333333333,0.09877021593352928


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_256_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.21928245259128706,0.07896445232755864,73.35,1.6283938917432288,69.89666666666666,0.7743527763379067
1,2,0.24332692886097862,0.07407361595710102,76.66666666666667,1.82132430451642,77.05333333333334,0.49100803342602295
2,3,0.2614623278646964,0.07156616316617698,74.05000000000001,6.832398310012869,79.50333333333333,0.44379675027601845
3,4,0.28051709669749847,0.0702222642432996,75.96666666666665,5.909643719285361,80.64999999999999,0.3216623488483907
4,5,0.2966919494043976,0.06903218269934422,79.18333333333334,2.074581617794031,81.39666666666666,0.24984439601924732
5,6,0.31170459807010514,0.06729730826516178,80.14999999999999,0.9806460455570425,82.17,0.201163283594853
6,7,0.32718307083348724,0.06576023178024767,80.53333333333333,1.2112894873737758,83.00666666666666,0.13021349989749734
7,8,0.3437714208985468,0.06499503441862403,77.0,4.142664199119526,83.36999999999999,0.2833137248116742
8,9,0.35764062676840846,0.065477670191436,80.13333333333334,1.7060350393692274,83.48333333333333,0.4431954672852874
9,10,0.371719639010053,0.06308982432441923,80.96666666666667,1.0118739491107023,83.85000000000001,0.4477350406955749
10,11,0.3888655565002,0.06103674588736382,78.9,3.95031644302074,83.93333333333334,0.3072819913731128
11,12,0.4042750907120182,0.06011847110153539,79.83333333333333,3.559104131972288,84.38333333333334,0.5600793594562223
12,13,0.4188659915869262,0.05866186277567569,82.48333333333333,1.5739193823770676,84.58999999999999,0.3062678566222694
13,14,0.4389050640311703,0.05596529284158658,80.81666666666666,2.0417857108151387,84.91333333333334,0.2651205176686396
14,15,0.4573854015352232,0.05427809589309803,80.38333333333334,0.9646530752325209,85.07333333333334,0.24225789747475598
15,16,0.4733576324225912,0.050411910724604415,82.68333333333334,0.8178562764256864,85.25666666666667,0.6727720432822867
16,17,0.49031219950090116,0.05109180816470481,82.48333333333333,0.7597514213361016,85.07333333333332,0.2852289528704188
17,18,0.5069633469240241,0.0512575615156769,83.03333333333335,0.2718251071716661,85.69333333333333,0.5202777036246068
18,19,0.5242908773088071,0.05388981564317697,80.58333333333334,2.6802777633836543,85.95666666666666,0.5906681715556485
19,20,0.5440359660817311,0.05059997061128559,82.95,0.9899494936611634,85.94333333333333,0.4220847729491719


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_256_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.963212861975126e-07,2.563153110360933e-07,57.366666666666674,4.321715194482653,56.29999999999999,1.4791213608085063
1,2,2.364680692330168e-06,8.444427575306051e-07,53.13333333333333,3.0758016118656863,54.05666666666667,2.935147166478862
2,3,4.280152114861957e-06,1.6574118662428118e-06,53.93333333333334,5.07564993101595,52.63666666666666,3.0870626095943625
3,4,7.077596170326552e-06,2.28975965139199e-06,54.9,5.867850259393693,54.220000000000006,5.486498579847322
4,5,1.191222489828745e-05,3.9074358956391435e-06,56.333333333333336,5.372822556368507,54.423333333333325,4.993477968532777
5,6,1.9877912467120372e-05,7.696300064991342e-06,55.85,3.9579034854326602,57.71,6.460531453887263
6,7,3.4577218650061555e-05,1.9065087267987278e-05,63.83333333333332,5.601388716698344,61.916666666666664,6.109884523367764
7,8,6.169333819332813e-05,3.978739394088995e-05,72.13333333333333,4.901757054589938,67.67666666666666,4.620983541291712
8,9,0.00010971750451573546,7.510083806211188e-05,75.06666666666666,2.644911256650314,73.52,2.5696822112212017
9,10,0.00021950086189919519,0.00016244224888968583,78.55,0.8831760866327876,76.48,1.5428761021762767
10,11,0.00041996788274673334,0.00029950066253892413,79.85000000000001,0.9416297927883702,78.28666666666665,0.7519899526515551
11,12,0.0007721033453698334,0.00045658689349257586,81.26666666666665,0.5792715732327551,79.11333333333334,0.6993965653015165
12,13,0.0013467134829871332,0.0007206204365055443,76.98333333333333,6.533545914908855,79.87,0.4115823125451327
13,14,0.0020343557728376665,0.0009400589513692553,80.58333333333333,1.8372685039360892,80.44666666666667,0.5041384289612837
14,15,0.0029044504015994003,0.0011638641091595843,82.18333333333334,0.6342099196813475,81.00666666666667,0.35555902776082554
15,16,0.003996357211569734,0.0013985211334779923,81.64999999999999,1.6718253497300481,81.25666666666667,0.19362047641943472
16,17,0.0051134323496721,0.0016444891871394592,80.58333333333333,2.1339842756892295,81.69,0.13928388277184
17,18,0.0064424227608825,0.0019037097191453626,82.14999999999999,1.1313708498984787,81.87666666666667,0.15691469727919657
18,19,0.007994793400037567,0.002269717284561897,82.76666666666667,0.802426874480713,82.15333333333332,0.34922135609890226
19,20,0.009648224766369,0.0024625251091428485,78.01666666666667,3.8571002349202965,82.19,0.4656894530335267


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_512_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0014471335810299,8.890799388210928e-05,76.39999999999999,6.863308240200201,73.69333333333333,0.7237095795659714
1,2,0.003819500842725466,0.0002583163997362639,81.76666666666667,1.8530755216366408,80.36,0.16062378404209
2,3,0.006785931783490767,0.0003181496041642338,83.9,0.9119576013536267,81.07,0.11518101695447301
3,4,0.009831709109938766,0.0004942085905766715,76.06666666666668,8.59402247042805,81.92999999999999,0.255081686262793
4,5,0.013027083745990932,0.0004613640784758162,82.96666666666667,2.0043009310535713,82.61,0.2174089847882716
5,6,0.016740543329216265,0.00078488527353023,79.3,4.229066090758099,82.73666666666668,0.2663748403200963
6,7,0.020166709799750535,0.000783637647670756,81.91666666666667,2.287769413400068,82.80333333333334,0.24850665092821506
7,8,0.024115420329159063,0.0009238095939150272,79.13333333333333,1.8521758975744058,83.50666666666666,0.17782638224465605
8,9,0.02802670608919273,0.0009042398583348471,82.5,3.7830763495687885,83.70333333333333,0.20237478982213883
9,10,0.03250611234055247,0.0010075878056454008,83.88333333333334,1.7796691327946979,84.09666666666666,0.2269116323349
10,11,0.03672804842508367,0.0011221173580669083,81.1,3.131559781748809,83.96666666666665,0.06944222218666626
11,12,0.04175712888347519,0.0009133306649064999,73.01666666666667,4.916355922383527,84.49,0.294392028877591
12,13,0.0467467363265478,0.0008384044052252231,85.83333333333333,0.2013840995599114,84.49,0.20704266871026114
13,14,0.051344043440769836,0.0014710667102597317,83.5,1.5753306531222826,85.10666666666667,0.10873004286866336
14,15,0.05574065552154273,0.0015158848061469236,85.39999999999999,1.2131226923385245,85.13333333333333,0.09392668535737078
15,16,0.060387835813610936,0.0015707719474961491,82.89999999999999,1.854723699099143,85.25333333333333,0.233428552000155
16,17,0.0656609769310788,0.00114481217109003,83.2,2.164871050817265,85.39666666666666,0.10873004286866336
17,18,0.0713177647140257,0.0011109354777333119,86.16666666666667,0.6561673228343176,85.87333333333333,0.1851725921644114
18,19,0.07788347600298634,0.0015623557554987496,85.03333333333335,0.7728015412913086,85.82333333333334,0.2389328124994306
19,20,0.08307319389706613,0.001937658460396317,84.69999999999999,2.491318258807303,85.57333333333332,0.21545816814923327


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_512_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.175905691729942e-07,3.1585444783877e-08,56.28333333333333,8.885975216910944,53.65,5.161879502661798
1,2,9.385382732442993e-07,3.096812659859002e-08,63.216666666666676,8.20917508374353,56.656666666666666,3.8613670578637787
2,3,1.5892237054707088e-06,5.317629409428872e-08,59.65,7.487433917348898,62.04333333333333,8.46761805678288
3,4,2.515354617438672e-06,2.268152887750266e-07,52.76666666666667,2.007209228976614,55.88333333333333,4.1990660337217305
4,5,3.769746515665608e-06,1.848346965782157e-07,52.25,2.2653182263573193,51.23,0.904101764183659
5,6,5.759865878064891e-06,3.5895503635043206e-07,50.71666666666667,0.507170801823431,50.93000000000001,0.720324001173546
6,7,8.676400356774613e-06,3.256145840564547e-07,53.166666666666664,4.09559383836934,52.166666666666664,2.17042750525226
7,8,1.2979980893726382e-05,4.765454786383569e-07,57.199999999999996,6.042488449857942,55.51666666666667,5.8158939314796845
8,9,2.0635315305411973e-05,1.3417276313022637e-06,64.78333333333333,9.304509062217573,60.01333333333333,6.939309924064659
9,10,3.370286917853208e-05,6.092168289788297e-06,70.63333333333333,3.893869826049942,66.16666666666667,6.392862339272516
10,11,6.626485004326776e-05,2.6252152214185062e-05,74.55,2.0992061991778335,72.67666666666666,3.0593717583117517
11,12,0.00013512301575109014,5.424765833439091e-05,78.16666666666667,1.3603512618274614,76.16666666666667,1.5762895955023306
12,13,0.00030183186388020003,0.0001038039521272499,80.18333333333334,0.2896357866163744,78.11999999999999,0.8924498118475163
13,14,0.0006091299447253334,0.000222125618920878,80.7,0.4546060565661923,79.19333333333333,0.41667999978667103
14,15,0.0011004199016197334,0.0002957525720195403,81.45,0.2121320343559589,80.29666666666667,0.43207509635350194
15,16,0.0018512038121355334,0.0005093746693195817,82.05,0.3082207001484544,80.92999999999999,0.26419689627245485
16,17,0.002759605553485367,0.000575694272570074,81.55,1.1518101695447323,81.20666666666666,0.0418993502999191
17,18,0.0038545041046111335,0.0005665777056088403,81.56666666666666,2.0981473309141565,81.81666666666666,0.24143091949641995
18,19,0.005155474188715766,0.000620955532992342,80.51666666666667,3.865732645810998,82.15666666666667,0.10338708279513689
19,20,0.006613951892356067,0.0007702777200573779,83.16666666666667,0.2624669291337253,82.55,0.4079215610874252


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_512_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.8695579732373645,0.3757136451734367,78.68333333333334,2.372176684444525,71.78666666666668,0.05249338582674158
1,2,0.8969155546322606,0.36905006335408813,79.76666666666667,1.6177831196493013,79.15666666666667,0.33717782977071525
2,3,0.9208212000296431,0.3629546614654914,77.5,3.082207001484488,80.83999999999999,0.40323690307312093
3,4,0.9436208547947681,0.35917182009069326,81.03333333333335,0.8720983634634072,81.99666666666666,0.37205137040766106
4,5,0.9678659571441477,0.35807871078868103,79.18333333333334,2.554190456659195,82.59666666666668,0.22895899681432505
5,6,0.9926240512793667,0.35022817856087307,80.41666666666667,3.0868898407440666,83.17666666666666,0.19938795238317647
6,7,1.0199319128290123,0.34603011012432905,76.9,4.899149586067632,83.76333333333334,0.08956685895029812
7,8,1.0461222306923332,0.3411843754045532,74.43333333333334,4.228737662970152,84.08333333333333,0.2948822740612839
8,9,1.0755648556178858,0.3365340485189732,82.58333333333333,0.45521667612492034,84.56666666666666,0.20741798914805287
9,10,1.1003351788627767,0.33466726895365484,82.83333333333333,0.9568466729604886,84.64,0.5717225434305259
10,11,1.1270984115288254,0.33319698195611563,81.0,4.163131833928241,84.93666666666667,0.21545816814923321
11,12,1.155429326983357,0.3347558522545678,77.76666666666665,3.3282461180360743,85.23,0.6642790578263501
12,13,1.1821727019021842,0.3292114774064769,83.03333333333332,0.24944382578493296,85.18,0.3691431519975208
13,14,1.2088874323275034,0.3252861524124198,83.31666666666666,0.20548046676563317,85.7,0.7576718726907298
14,15,1.2365212218049348,0.32499474586809585,83.3,0.5715476066494064,85.49333333333334,0.41707979518978866
15,16,1.2652213385115934,0.3246201292028324,77.96666666666667,0.7919736247011203,85.36000000000001,0.621128006130785
16,17,1.2943125922291228,0.3220625858408947,80.66666666666667,2.7031874189967313,85.45,0.04966554808583937
17,18,1.3274886329887654,0.3150720713905908,79.08333333333333,3.986714046541192,85.68333333333334,0.4722522866246621
18,19,1.3566476207142817,0.31318217690336797,77.10000000000001,8.103085831953155,85.92333333333333,0.48334482744953255
19,20,1.3843801368430075,0.31223505516868777,83.06666666666666,0.1649915822768632,85.58999999999999,0.5791372894228031


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_512_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.2030172521356801e-06,3.6024083064211826e-07,56.31666666666666,8.89778374403174,52.099999999999994,2.6851567303728574
1,2,3.042379427420319e-06,9.497193306321631e-07,50.11666666666667,0.1312334645668627,51.73333333333333,2.346036847299908
2,3,5.9886343370855275e-06,1.7624095346464004e-06,50.1,0.14142135623730817,50.06,0.07118052168020655
3,4,1.0949326574641832e-05,3.7062439225860495e-06,50.75,0.6123724356957945,50.26333333333333,0.1837268503936096
4,5,1.9405164951332593e-05,6.807618951888016e-06,54.45000000000001,2.7613402542968153,53.00666666666667,3.020665857426507
5,6,3.638768227063721e-05,1.3767554517515e-05,63.81666666666667,7.992322705085314,59.02333333333333,6.217536132227586
6,7,7.878171565883211e-05,4.638045010075727e-05,74.60000000000001,3.122765868051374,67.60666666666667,5.851958836340377
7,8,0.00016062711731737464,0.00011007569929369781,78.53333333333335,0.12472191289246395,75.38333333333333,2.066661290315585
8,9,0.00035330185635179995,0.00025418823597302527,80.26666666666667,0.9568466729604821,77.81,1.2415313125330356
9,10,0.0006958866389048,0.0004638467779244645,79.05,1.386241922128552,79.35333333333332,0.5927525247146205
10,11,0.0012356467620239667,0.0006623734120686645,82.0,0.393700393700588,80.16666666666667,0.3655437350334737
11,12,0.0020276495137787,0.0006793831332367942,81.28333333333333,1.579205144649954,80.92999999999999,0.3059411708155657
12,13,0.003006324289993034,0.0006759272886872284,79.98333333333335,2.024982853150993,81.33999999999999,0.15297058540778283
13,14,0.004223916746910167,0.0007898588187820038,81.93333333333334,1.08192215780783,81.70333333333333,0.23976840677806416
14,15,0.005643800010795,0.0009009790084977381,82.73333333333333,0.5792715732327613,82.07666666666667,0.19154343864744655
15,16,0.007258370847016266,0.0009769838928417164,82.78333333333333,0.5792715732327551,82.31333333333333,0.12229290885229732
16,17,0.009029446579650833,0.001023826304372196,81.26666666666667,1.506283137025997,82.66,0.20215505600075107
17,18,0.010968482208650966,0.0012379820871586905,78.80000000000001,5.23943381165052,82.76333333333334,0.21913973218525046
18,19,0.012890156166495801,0.0011691030968216838,84.11666666666667,0.5661762583820977,83.07333333333332,0.14704496666741826
19,20,0.015142203931016798,0.0012009036549924445,81.0,2.346273641330012,83.14,0.26089589239132627


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_64_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0005907608381780666,0.0002390754667524697,73.21666666666668,1.2918548250050708,65.69666666666667,3.5001936454367155
1,2,0.0018118710972467335,0.00060738192972134,77.95,1.2355835328567113,76.13666666666666,1.4894368809124594
2,3,0.0036944157591499334,0.001068930293649993,75.98333333333333,6.468685251957228,78.83,0.8120344820264717
3,4,0.006119336131495299,0.0015578764792741537,76.71666666666667,3.0860798578275497,79.70333333333333,0.6219503374243197
4,5,0.008725113983760566,0.0019776747306469887,80.91666666666666,1.5547418506691788,80.33333333333333,0.5800191567717595
5,6,0.011953253846252265,0.002351081675959304,78.2,4.396210489349509,81.16,0.6205374015050739
6,7,0.014899827307923033,0.0028184723353921375,81.89999999999999,1.6628289148315918,81.58999999999999,0.4618080409289827
7,8,0.018079972487223032,0.0030744578817777707,78.85000000000001,2.946466810718673,82.13,0.4971921157862432
8,9,0.021609117876076,0.003444554393900232,79.41666666666667,5.388928980377788,82.22,0.3985808157283432
9,10,0.025107453853295464,0.0038905647843808662,79.39999999999999,3.278973416584325,82.67333333333333,0.45330882286680535
10,11,0.028633459200170668,0.00450587860348736,82.23333333333333,1.204390117675979,82.82333333333334,0.5557177541002525
11,12,0.03237277492093863,0.005010465193259979,80.88333333333334,2.3679573945116106,82.90333333333334,0.31372316175606474
12,13,0.035872712565405966,0.0055325218399709,82.06666666666666,1.3523641850067187,83.33999999999999,0.3244482495971656
13,14,0.03970569383317087,0.00653401442904804,83.14999999999999,1.9248376554920141,83.50333333333333,0.42664062420522675
14,15,0.043148651532465936,0.006879214989804483,81.81666666666666,0.624944441975087,84.02999999999999,0.34650637319775834
15,16,0.0469924744835614,0.007362711797554511,83.89999999999999,0.8602325267042605,84.0,0.3721110945224082
16,17,0.0505908363492368,0.007670844367934957,83.51666666666667,0.4027681991198201,84.19333333333334,0.2817011813172871
17,18,0.0542259289909565,0.007855921746381075,82.96666666666667,1.7523000757734297,84.40333333333334,0.249443825784933
18,19,0.0578749883634204,0.008180850055095343,80.13333333333333,4.977504952840885,84.24333333333334,0.17613126418163436
19,20,0.0618893836958932,0.008467985875791003,78.95,8.350249497270523,84.70333333333333,0.30269162892657214


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_64_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.366005489386566e-07,1.7431357974802085e-07,52.85,4.03050865276332,49.32,0.9829547293746548
1,2,8.693087222127834e-07,3.60884438897242e-07,55.46666666666667,4.165199741775764,53.076666666666675,3.7327946039871494
2,3,1.383153312726418e-06,4.970116482331363e-07,58.11666666666667,6.331710318354399,57.64666666666667,5.636555291625867
3,4,1.9789953264216354e-06,6.949602734337424e-07,57.9,8.258732751861308,57.24,6.6981241155017885
4,5,3.0645540364756835e-06,1.0053479406389525e-06,57.76666666666667,7.4139882804211545,57.56,7.637084958717341
5,6,4.459654018455921e-06,1.4238411961822143e-06,54.01666666666667,3.3937033197117006,55.52333333333333,5.880965529192936
6,7,6.109072016725792e-06,2.1268849315285392e-06,54.449999999999996,3.761870102311705,52.73,2.453663927001143
7,8,8.008829855276751e-06,2.8454337923275206e-06,54.15,3.609939981033848,53.653333333333336,3.8281181916039246
8,9,1.1423815582862167e-05,4.268377984557012e-06,57.21666666666667,6.091843362690441,54.65,3.7447652351872036
9,10,1.6096737471896786e-05,7.015421639312947e-06,59.53333333333334,7.945054366641483,57.34,6.038493189529986
10,11,2.3346037056548615e-05,1.192741012304945e-05,60.81666666666666,9.206006493347457,58.90666666666667,7.613765311737832
11,12,3.64074920238514e-05,2.3792248811479028e-05,63.383333333333326,10.43154936824929,60.81666666666666,8.533597652156379
12,13,5.330531011153627e-05,3.831211289744712e-05,64.05,10.657626377388164,62.75,9.946285738907763
13,14,8.227215792404957e-05,6.621146973551483e-05,65.66666666666667,12.179855864865106,63.839999999999996,10.638649663686962
14,15,0.00013923416775518462,0.00012690396546257977,67.81666666666666,12.70107169581458,65.13333333333333,11.274923010330884
15,16,0.00023990986669085934,0.0002338391835589062,69.23333333333333,13.707682355363929,66.63,11.991199550781674
16,17,0.00040670551818832655,0.0004222429175202965,67.73333333333333,12.548926470242607,67.73,12.67747871884101
17,18,0.0006300938443506051,0.0006620590403584378,69.43333333333334,13.77076210269021,68.26666666666667,13.054647533435064
18,19,0.0009210762888657622,0.0009572443674485942,70.71666666666665,14.688790132463446,68.77666666666666,13.38373722927278
19,20,0.0012983878869335577,0.001282061607396752,69.25,13.672417489237228,69.29333333333334,13.703005347570857


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_64_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.09311206913539088,0.07643030616255661,64.53333333333332,2.910994484517083,64.11,3.4496473249691313
1,2,0.09992583958308576,0.07662466659429275,66.43333333333334,5.979734293613906,70.24333333333334,1.7132879371417804
2,3,0.10702499386488783,0.07607626269466278,70.98333333333333,4.873283173476466,72.33,1.023751271875477
3,4,0.11344597464561039,0.07582180913916552,72.5,1.7781076082922218,74.10333333333334,0.669792671072342
4,5,0.11841856920992115,0.07486697838338019,74.18333333333334,1.5739193823770765,75.30000000000001,0.5132900414645406
5,6,0.12304578068842524,0.07434527772298309,75.35000000000001,1.557776192739716,75.74666666666667,0.8954080385810487
6,7,0.1276222486661572,0.07429167799450706,75.44999999999999,0.24494897427832127,76.64333333333333,0.5456698228375478
7,8,0.1328884363217896,0.07388745360377454,74.08333333333333,3.411337307013513,77.14999999999999,0.2772483844257181
8,9,0.1370151013664263,0.07376618547485315,76.53333333333335,1.8860599731244563,77.39999999999999,0.3950527390952593
9,10,0.1413789367592262,0.07315324870894045,76.91666666666667,1.146976702272355,78.01666666666667,0.31541859312490017
10,11,0.1448517305239472,0.07327856276587853,76.48333333333333,1.3912424503139518,78.47333333333334,0.308688984074406
11,12,0.14932903136046347,0.07260557912909088,78.53333333333335,0.5436502143433408,78.66,0.3990822805721416
12,13,0.15393067156400003,0.07247262125832604,78.63333333333334,0.611464544261472,78.83999999999999,0.5880476171195644
13,14,0.1577678320914188,0.07296870429706535,75.33333333333333,1.579732748143042,79.41333333333334,0.32252476218458415
14,15,0.1620188937230194,0.07273635179133757,77.16666666666667,1.280841737122725,79.53000000000002,0.5786766512195463
15,16,0.1660767078649924,0.0728634203053764,76.73333333333333,2.569154638311124,79.68666666666667,0.4538232646698044
16,17,0.17072712752426097,0.07424716513169764,76.78333333333333,4.05921448339728,80.18333333333334,0.5460362218347408
17,18,0.1765617775860815,0.07679111171550011,76.28333333333335,1.8295415333416791,80.06333333333333,0.44582009326135147
18,19,0.1816035506128708,0.07711698064143267,77.36666666666666,0.3472111109333254,80.41333333333334,0.4872599123899136
19,20,0.1874524512183715,0.07922914707154982,78.53333333333335,1.0569873330471964,80.39999999999999,0.48006943942169916


==> data/DNN_larger_epochs_20/privacy_accuracy_dynamics_width_64_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.287738450806889e-07,3.353007881312995e-07,52.53333333333333,3.547377748265454,50.446666666666665,0.37240957142491665
1,2,1.995900673119007e-06,7.235581539390805e-07,55.65,7.7791387698125005,54.22666666666667,5.956208712110596
2,3,3.2190492128180735e-06,1.218905505307561e-06,51.48333333333333,1.923682810537009,54.43666666666667,6.1616033266963495
3,4,4.727798054324928e-06,2.246044301061113e-06,56.449999999999996,9.086345066453653,54.86666666666667,6.643539886402591
4,5,7.286707285289617e-06,4.510406043357733e-06,55.48333333333333,7.719276016714409,56.07333333333333,8.54659906369519
5,6,1.0839742132181659e-05,7.578476759507035e-06,55.75,7.435836648734738,55.423333333333325,7.49366992126614
6,7,1.6545789157626584e-05,1.3426420020178733e-05,54.333333333333336,5.235986588557649,55.48,6.610920258683104
7,8,2.5433457255164757e-05,2.340453672512256e-05,57.4,5.830523132618548,56.13333333333333,5.605701462697498
8,9,4.157947749452791e-05,4.2500096765086446e-05,61.65,8.237819290726563,59.44,6.831476170394409
9,10,6.25692055733215e-05,6.566716894746696e-05,64.16666666666667,10.22320345532108,62.870000000000005,9.156160039376042
10,11,0.00010006616374070723,0.00010932871549949583,65.25,10.850422418812398,64.87333333333333,10.638096112034749
11,12,0.0001626600683125523,0.0001881385889873581,66.81666666666666,12.005577407558908,66.26333333333334,11.55862256307193
12,13,0.00024322233176949574,0.00028923386199514807,67.93333333333334,12.73736847058903,67.07333333333334,12.07075069008644
13,14,0.0003572013071747649,0.00042692838259946044,68.33333333333333,10.6188773208638,68.11,11.558514898838284
14,15,0.0004998468326951465,0.0005890370723126565,72.48333333333333,8.716491394031332,70.78666666666668,9.261451770046037
15,16,0.0007164236125503709,0.000828327923603751,74.0,4.724404724407086,72.92333333333333,7.151695991550225
16,17,0.0010774061185089667,0.0011856059500596726,76.75,4.960510726393672,75.17999999999999,4.947504421422986
17,18,0.0014856379512080001,0.0015556106434308013,78.43333333333334,3.4269357870974,76.45,3.6609379490325558
18,19,0.0019693563177689334,0.0019104218491783707,76.75,3.5693136595149446,77.80333333333334,2.5306828239737134
19,20,0.0026223176964940663,0.0023104861995071327,79.98333333333333,1.7899410294445182,78.63333333333333,1.868623973825543


==> data/DNN_larger_epochs_25/last_privacy_accuracy_vs_depth_init=He_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 4, 0.0433363999396341, 0.001277666873369865, 85.57333333333334, 0.2098147330914196, 85.83333333333333, 0.31710495984068027
3, 2, 0.011787903056477499, 9.765291322584621e-05, 83.7, 0.1930457631409369, 84.81666666666668, 0.3091206165165233
3, 6, 0.08073850682092873, 0.001552811102201642, 85.99333333333334, 0.19136933459210118, 86.75, 0.0
3, 12, 0.21314664564014618, 0.005865886013988943, 85.32333333333332, 0.13021349989749345, 86.68333333333334, 0.39228674319799567
3, 8, 0.11970013271044283, 0.0059625887932085566, 86.25999999999999, 0.34909406564229295, 86.88333333333334, 0.4249182927994006
3, 10, 0.16429381751252903, 0.0058975004056913685, 86.10666666666667, 0.18571184369578667, 86.75, 0.12247448713916355


==> data/DNN_larger_epochs_25/last_privacy_accuracy_vs_depth_init=LeCun_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 8, 0.0359265220442769, 0.0004679173170438032, 84.07666666666665, 0.06128258770283198, 85.41666666666667, 0.04714045207910049
3, 12, 0.03369062284582983, 0.0017178679720252937, 83.42666666666666, 0.06599663291074279, 85.01666666666667, 0.640746092891375
3, 2, 0.008222892284784468, 0.00029493656150536606, 83.30666666666667, 0.223656482629553, 84.28333333333332, 0.23921166824011936
3, 10, 0.037546360621153706, 0.0006161821664121414, 83.58999999999999, 0.2922327839240473, 84.86666666666666, 0.12472191289246269
3, 6, 0.026745552717342868, 0.0015632373641314334, 84.16333333333334, 0.113235251676425, 85.35000000000001, 0.5115336417740937
3, 4, 0.016041246937514336, 0.0005688234461973392, 84.08, 0.08041558721209811, 85.03333333333335, 0.11785113019775792


==> data/DNN_larger_epochs_25/last_privacy_accuracy_vs_depth_init=NTK_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 10, 4.934612379456962, 1.8093265512167147, 84.11666666666666, 0.5122716293356664, 84.05, 0.28577380332470775
3, 2, 0.6681785129157015, 0.03762214768762003, 88.62333333333333, 0.13274871834492954, 86.95, 0.9600347215943087
3, 4, 1.3019777319552082, 0.06809006079069528, 91.82333333333334, 0.14522013940528317, 86.33333333333333, 0.39651257511234556
3, 12, 11.139323154568464, 4.6348866469472885, 82.86333333333333, 0.4937160677510474, 83.73333333333333, 0.4169998667732229
3, 6, 2.2338349284481036, 0.22719603212097292, 89.54333333333334, 0.3227313984655944, 85.91666666666667, 0.4496912521077397
3, 8, 3.113698482807804, 0.7268217179600714, 86.69333333333333, 0.30136725472788356, 84.86666666666667, 0.526518966631038


==> data/DNN_larger_epochs_25/last_privacy_accuracy_vs_depth_init=Xavier_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 2, 0.0118253473197738, 0.00029548325226543367, 83.71333333333334, 0.11785113019775122, 84.66666666666667, 0.2718251071716704
3, 6, 0.0354362429359621, 0.0004381698447174222, 84.55, 0.18018509002319955, 85.45, 0.16329931618554752
3, 12, 0.044627059856971796, 0.0018708943255085985, 83.88, 0.2979932885150209, 85.66666666666667, 0.31180478223116176
3, 8, 0.044394433778159596, 0.0015133754939288017, 84.46666666666667, 0.4439469437769441, 85.96666666666665, 0.5249338582674549
3, 10, 0.04452513409879603, 0.002511487231769719, 84.3, 0.30865298745786557, 85.39999999999999, 0.16329931618554175
3, 4, 0.0228016491871484, 0.001078170695665735, 84.54, 0.11575836902790214, 85.48333333333335, 0.12472191289246395


==> data/DNN_larger_epochs_25/last_privacy_accuracy_vs_width_init=He_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 0.16429381751252903, 0.0058975004056913685, 86.10666666666667, 0.18571184369578667, 86.75, 0.12247448713916355


==> data/DNN_larger_epochs_25/last_privacy_accuracy_vs_width_init=LeCun_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 0.037546360621153706, 0.0006161821664121414, 83.58999999999999, 0.2922327839240473, 84.86666666666666, 0.12472191289246269


==> data/DNN_larger_epochs_25/last_privacy_accuracy_vs_width_init=NTK_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 4.934612379456962, 1.8093265512167147, 84.11666666666666, 0.5122716293356664, 84.05, 0.28577380332470775


==> data/DNN_larger_epochs_25/last_privacy_accuracy_vs_width_init=Xavier_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 0.04452513409879603, 0.002511487231769719, 84.3, 0.30865298745786557, 85.39999999999999, 0.16329931618554175


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0023330852230618996,0.0002656496947447394,76.76666666666667,3.697146046464605,77.22,0.6981881312845951
1,2,0.0053890140499664,0.00041634057476837316,81.55,2.9094673051952267,80.35000000000001,0.12754084313139463
2,3,0.008634812866743702,0.0005489637590298635,80.56666666666668,1.4744113703064314,81.21,0.33674916480965483
3,4,0.012166262354170933,0.0008076184543585024,80.63333333333334,3.204770749297923,81.89,0.44452221541785675
4,5,0.0161623223722501,0.0005208460347078017,83.31666666666666,1.3894443333777602,82.14,0.38218669085496426
5,6,0.02002515841973923,0.000702730865440132,82.45,1.8060084901978346,82.49333333333334,0.16213848676019846
6,7,0.024783099338314737,0.0008529634563329263,81.71666666666665,4.565875843934241,82.84666666666668,0.1388844443733341
7,8,0.029397638122634833,0.001140151960752849,83.60000000000001,1.9248376554920141,83.2,0.27856776554368
8,9,0.034536854899045795,0.0014673990828076202,84.3,0.7082843120291878,83.31666666666666,0.34586445643087277
9,10,0.040094923924431695,0.0018822334232998636,80.06666666666668,4.064958657709682,83.70666666666666,0.2819377393838744
10,11,0.045570973510593804,0.0023111635206300974,78.21666666666667,5.835285387670044,83.66666666666667,0.10208928554075869
11,12,0.0521696493823094,0.0029295413350934915,79.73333333333333,7.348507029019947,83.99,0.5479051012721098
12,13,0.058248994793705905,0.00267999791834571,83.86666666666666,0.9258629608220788,84.15333333333334,0.07408703590297683
13,14,0.06505214109727049,0.0029344179519184745,78.43333333333334,5.104954020905141,84.37333333333333,0.15326085243430324
14,15,0.07201776288637124,0.0025953891941965204,83.71666666666667,1.5627610892974735,84.43,0.13366625103842528
15,16,0.07890054391380757,0.0027492225469846663,81.0,5.248491846870557,84.10666666666667,0.4623370583844148
16,17,0.08668680244945597,0.0029541251280637546,85.88333333333333,1.0490736654570851,84.74000000000001,0.6762149559619816
17,18,0.09413097809950416,0.0032658080511704228,79.41666666666667,3.991310004942682,84.83333333333333,0.2309882151876031
18,19,0.1028301939319924,0.0032603731557839196,83.93333333333334,3.711543554312082,85.31666666666666,0.4240545038343779
19,20,0.11110398005480947,0.0028451211567188184,85.38333333333333,1.058562967213365,85.07000000000001,0.46626172907499075
20,21,0.12029567058935726,0.0041706962185381275,84.0,2.48327740429189,84.78,0.08831760866328181
21,22,0.12985179550060952,0.00449059811643004,82.63333333333333,3.0914757353442437,85.53333333333335,0.3893869826049998
22,23,0.1404962509716482,0.004487705394312173,82.23333333333333,1.5035144015125237,85.53333333333335,0.40827550610940266
23,24,0.15088581129396753,0.004438689163280843,84.91666666666667,1.1477030200457905,85.66666666666667,0.2248456260538718
24,25,0.16429381751252903,0.0058975004056913685,79.2,6.470059247539135,86.10666666666667,0.18571184369578667
25,26,0.17680410312043457,0.007313261867416109,81.68333333333334,4.919575410766893,85.99333333333334,0.22050447211388557
26,27,0.18951084769683813,0.007472678581590846,85.48333333333333,1.5558134706819942,85.49666666666667,0.15520595635763576
27,28,0.20240731521339062,0.008051470732721472,85.08333333333333,1.4085059065864352,86.25666666666666,0.21483844059095866
28,29,0.2153891890675288,0.007617520295833256,79.39999999999999,4.648297179254646,85.88333333333333,0.10656244908763822
29,30,0.2298092641598304,0.00772258571028809,84.41666666666667,1.1301425672109786,86.09666666666668,0.21913973218525046
30,31,0.2456383288423906,0.0077793111284218935,82.75,2.086863675470918,86.05333333333333,0.03299831645537762
31,32,0.2603947400619793,0.008010520740955492,74.58333333333333,7.881870900293212,86.04666666666667,0.12036980056845212
32,33,0.27562549095284145,0.007714827599702524,86.01666666666667,0.7408703590297641,86.17,0.10614455552060068
33,34,0.292664455908193,0.010018819907328886,81.13333333333334,1.4296464209338253,86.31666666666666,0.1510702559149973
34,35,0.3099754887399166,0.01185799750109426,76.38333333333333,8.005865905002963,86.36333333333333,0.21234144411510494
35,36,0.3274732497245249,0.013009458404290065,81.08333333333333,6.9198185589572345,86.23333333333335,0.5095313751107177
36,37,0.34501951943165604,0.013147239037549463,80.1,3.570947586659132,86.25666666666666,0.3493167935015727
37,38,0.3632037921875612,0.013124638426759738,81.63333333333334,2.146444087839747,86.60666666666667,0.5623956693368957
38,39,0.38146972242341065,0.013939078964132571,85.26666666666667,0.6195876765147027,85.99333333333334,0.32427697352040513
39,40,0.4016370142157642,0.014018649607580478,79.48333333333333,7.307226255943873,86.65666666666668,0.3392475333571234
40,41,0.4211639128307348,0.01382455694826805,82.85000000000001,2.621386401633052,86.33333333333333,0.6454627969311798
41,42,0.4419119607009811,0.014364262960905918,79.68333333333334,3.012566274052002,86.85666666666667,0.23612614331233422
42,43,0.4637333188381296,0.015441534535832142,83.3,0.8841191473249898,86.69,0.18991226044325726
43,44,0.48702586514373564,0.015512526289674287,81.60000000000001,6.434801214230838,87.04333333333334,0.3390509630653762
44,45,0.5103962811318441,0.01659496758376222,85.31666666666666,0.6059886320899291,86.88,0.06480740698407447
45,46,0.536426871803595,0.017058501798482686,69.43333333333334,8.964404919209953,87.10000000000001,0.08041558721209634
46,47,0.5634209080514875,0.01779395528452124,78.75,6.320733079846569,86.65333333333332,0.20368821489935712
47,48,0.5904199992677834,0.01663265564650867,84.66666666666667,0.8106924338010228,87.07333333333332,0.7305401350294815
48,49,0.6189341990293734,0.018270977894220056,83.7,1.4124446891825522,87.04666666666667,0.48306889317731366
49,50,0.649228677817816,0.015982040750321166,81.66666666666667,3.1438652784254124,87.41333333333334,0.07318166133366749
50,51,0.6519898869543903,0.015973637914518966,85.61666666666667,0.38801489089408925,90.00999999999999,0.27904599381942086
51,52,0.6547458063387618,0.015836068209747756,85.76666666666667,0.28963578661638073,90.56333333333333,0.34883934538536776
52,53,0.6577690275594558,0.015831525614533853,86.16666666666667,0.1649915822768632,90.80333333333334,0.21139746660943753
53,54,0.660887204885592,0.015617469420305419,85.93333333333334,0.5512611802847053,90.83666666666666,0.3274480450731406
54,55,0.6639961400363563,0.015650320163033922,85.66666666666667,0.16996731711976285,90.94666666666667,0.3347967874530564
55,56,0.6670449638107909,0.015532463361574616,85.63333333333334,0.39228674319799567,91.02,0.36037018004639254
56,57,0.6700615600999077,0.015456837614177843,85.5,0.2449489742783155,91.05333333333334,0.2185304453744505
57,58,0.673164488624583,0.015324105961588485,85.43333333333332,0.24944382578493296,91.06333333333333,0.29101355447622784
58,59,0.6763473227206908,0.015558502728138126,85.85000000000001,0.24832774042918823,91.18,0.31026870075253365
59,60,0.6794097927603323,0.015622082233598355,85.76666666666667,0.6128258770283411,91.47000000000001,0.29405214956988285
60,61,0.682551059285346,0.01547761267236189,85.91666666666667,0.37932688922470564,91.18,0.23790754506740405
61,62,0.6857725732609331,0.015496089564997553,86.18333333333334,0.3704351795148799,91.39,0.2649528259898342
62,63,0.68917121710858,0.01588161512637793,86.10000000000001,0.5787918451395135,91.42666666666666,0.11323525167641857
63,64,0.692788950724123,0.015850313350942016,85.8,0.9228578799938066,91.63,0.09899494936612041
64,65,0.6962009952541998,0.015781923306766272,86.13333333333333,0.2896357866163807,91.54,0.264952825989839
65,66,0.6997814672226313,0.015560487444978831,85.73333333333333,0.4784233364802476,91.56333333333333,0.14290634073483777
66,67,0.7032043839019634,0.01543121848561839,85.71666666666665,0.3299831645537235,91.56666666666668,0.28778850258865746
67,68,0.706700144652921,0.015131596362219833,86.41666666666667,0.3793268892247038,91.61333333333334,0.28778850258865746
68,69,0.7103154298388875,0.015211727385048585,86.13333333333333,0.047140452079107185,91.56,0.2647010892812253
69,70,0.7140188127562,0.015377233524666032,86.5,0.30822070014845515,91.67,0.21771541057077415
70,71,0.7176533450085878,0.01562524887660158,86.64999999999999,0.5338539126015659,91.85333333333334,0.20038851153585902
71,72,0.721168743741239,0.015684305757317604,86.61666666666667,0.3681787005729109,91.65333333333332,0.25249862485874675
72,73,0.7250142258891347,0.016051186328545856,86.33333333333333,0.2656229575084896,91.77,0.25781130050225604
73,74,0.728730494021195,0.015963462747433425,85.98333333333333,0.7845734863959903,91.63,0.09797958971132503
74,75,0.7326492661845521,0.016300848616039514,86.05,0.8134289561274994,91.84666666666665,0.07717224601860374
75,76,0.7364264183661531,0.016967211284235797,86.7,0.12247448713915775,91.95333333333332,0.09809292646374562
76,77,0.7403214463652414,0.0169575441415625,85.98333333333333,0.5632248416238588,91.86,0.057154760664939394
77,78,0.7445219108377469,0.017231280050655093,86.41666666666667,0.5720334100576804,91.81,0.03741657386774083
78,79,0.7486615956377194,0.017694478770262416,86.38333333333334,0.3091206165165258,91.95333333333333,0.1732692189115589
79,80,0.752635532180525,0.018286624300198357,86.06666666666668,0.7442371187255414,91.83333333333333,0.0659966329107447
80,81,0.7563285628678743,0.018751080384686876,86.45,0.5307227776030221,91.83,0.22226110770893093
81,82,0.7601124047904406,0.018678896030670952,86.25,0.6013872850889584,92.02333333333333,0.1677961726487115
82,83,0.764011165910594,0.019002652449649906,86.38333333333333,0.40892813821284413,91.94333333333333,0.20336065390226485
83,84,0.7680547902940268,0.019068563787342833,85.66666666666667,0.23213980461973335,92.14333333333333,0.10624918300339124
84,85,0.7719717516547653,0.01912624009577511,85.64999999999999,0.4415880433163914,92.05333333333333,0.13299958228839753
85,86,0.7762983564183421,0.019499376980620937,86.16666666666667,0.43652669512362846,92.19333333333333,0.15282524515129897
86,87,0.7810571378249692,0.01958802560491985,86.14999999999999,0.5016638981097492,92.18333333333334,0.1791337179005936
87,88,0.7852255609740885,0.0194853639385084,85.93333333333334,0.5137011669140752,92.34333333333335,0.20072092289766086
88,89,0.7895316600009981,0.019444768351432006,85.90000000000002,0.5115336417740992,92.36000000000001,0.1131370849898452
89,90,0.7934717577598344,0.019595011634962977,85.26666666666667,1.0249661241014527,92.20666666666666,0.19482185594936915
90,91,0.7981058606861566,0.019988609479177823,85.65000000000002,0.816496580927726,92.29333333333334,0.25460208605237833
91,92,0.8023616529255834,0.020435433451389887,86.05,0.4320493798938569,92.37,0.1608311744241962
92,93,0.8070391294285194,0.02037566117302308,85.93333333333334,0.12472191289246269,92.22333333333334,0.11841546445554665
93,94,0.8114672029513083,0.020672582933415572,85.86666666666667,0.20548046676563317,92.15666666666665,0.2209575122556861
94,95,0.8157309265926483,0.021001358454203423,86.10000000000001,0.5930148958219019,91.98666666666668,0.18926759422104475
95,96,0.8205042017802165,0.021098643768344718,86.06666666666666,0.7214953607304483,92.28666666666668,0.18624953392931795
96,97,0.8249459326991341,0.021883853345526724,85.36666666666667,0.5390320542932061,92.24666666666667,0.11440668201153581
97,98,0.8291043028862038,0.022117910144755854,85.73333333333333,0.5976807025680383,92.23,0.23366642891095393
98,99,0.8337042882331881,0.02239308343469015,85.75,0.6013872850889632,92.41000000000001,0.26419689627245485
99,100,0.8384014210341868,0.023009029302849284,85.23333333333333,1.573919382377074,92.32666666666667,0.3105192783422954
100,101,0.8388673258977488,0.0230478593392583,85.71666666666665,0.7982620009885374,92.97333333333334,0.1675974011996892
101,102,0.8393510951612666,0.023089338325788147,85.61666666666667,0.840965054102858,93.0,0.3447704550373568
102,103,0.8398172412544685,0.023151265550558103,85.78333333333335,0.6141841924229429,92.96333333333332,0.23683092891108742
103,104,0.8402941587765742,0.023174661946232175,85.86666666666667,0.8168367169895231,92.94333333333333,0.2049932248202892
104,105,0.840757560808702,0.023229270701913367,85.81666666666666,0.42491829279940335,92.87333333333333,0.18926759422104825
105,106,0.8412202235859371,0.0232736368680776,85.83333333333333,0.4129837231121291,92.85000000000001,0.29877527787062225
106,107,0.8416986842339541,0.023309515241452396,85.63333333333333,0.39228674319799567,92.92,0.2513961017995338
107,108,0.8421872363110752,0.02340962497933846,85.63333333333334,0.6328945848682497,92.82000000000001,0.25703436864875956
108,109,0.8426539706400828,0.023478512525132222,85.78333333333335,0.4784233364802433,92.89333333333333,0.26195843605851354
109,110,0.843133089710057,0.023533119680616676,85.8,0.48131763593978516,92.92999999999999,0.22553639765382888
110,111,0.8436235558674131,0.023607861771227322,85.68333333333334,0.5038738819277011,92.97666666666667,0.23471022323044968
111,112,0.8441206283684787,0.023681569360741207,85.83333333333333,0.3472111109333254,92.92999999999999,0.2817800560721065
112,113,0.8446007185588648,0.02374160338691385,85.78333333333335,0.43269183285824353,92.98333333333333,0.2763250903475009
113,114,0.845123051210928,0.02383134635332023,85.98333333333335,0.5948856099191551,92.98666666666666,0.33169597860423733
114,115,0.8456223277459886,0.023913583544795503,86.05000000000001,0.7483314773547926,92.99333333333334,0.28394052585396296
115,116,0.8461119712916272,0.02397285626734054,85.98333333333333,0.43652669512363085,92.98666666666668,0.16779617264870839
116,117,0.8465950534228468,0.023992930495273086,86.06666666666666,0.38586123009300316,93.00333333333333,0.1236482466066088
117,118,0.8470806985546874,0.024013078422260473,86.2,0.4708148963941809,92.92666666666666,0.1007747763855367
118,119,0.8475703761689575,0.02404414393325125,86.13333333333333,0.49385107966763325,93.06666666666666,0.21746008573733133
119,120,0.8480781574773583,0.024075510635253386,86.21666666666668,0.3064129385141648,93.07333333333334,0.2107657994604965
120,121,0.848557293484887,0.02410841582734377,86.11666666666667,0.4642796092394684,93.04666666666667,0.046427960923946666
121,122,0.8490339093566709,0.02415987720380881,86.10000000000001,0.3488074922742703,93.09333333333332,0.03299831645537139
122,123,0.849504883576171,0.02420694540067274,85.93333333333334,0.5542763049438661,93.03666666666668,0.07408703590297876
123,124,0.849988766359422,0.024238296338898856,85.91666666666667,0.47316898555261533,93.12,0.14719601443879554
124,125,0.8504494135676666,0.024321317260316205,86.01666666666667,0.49046463231874027,93.03666666666668,0.03681787005729255
125,126,0.8509262386843539,0.024400433461062243,85.84999999999998,0.5338539126015659,93.17666666666666,0.04714045207910049
126,127,0.8514267225839162,0.02439799196405908,85.7,0.6867799259345553,93.12666666666667,0.030912061651654877
127,128,0.8519247390337025,0.024419171540834127,85.63333333333333,0.5169354139756939,93.04,0.07118052168020789
128,129,0.8524344821071992,0.02442324988705049,85.58333333333333,0.44969125210773836,93.08333333333333,0.10208928554075698
129,130,0.8529250973455227,0.024474001515505824,85.41666666666667,0.3858612300930097,93.10666666666667,0.0664997911442034
130,131,0.8534109950449461,0.024518308835761726,85.75,0.28284271247462306,93.07333333333334,0.046427960923946666
131,132,0.853913960364126,0.024533353641374676,85.73333333333335,0.5390320542932073,93.11000000000001,0.1430617582258306
132,133,0.8544165714216613,0.024560310147637644,85.58333333333333,0.3880148908941007,93.13,0.0496655480858365
133,134,0.8549295195150916,0.0245731461998883,85.73333333333335,0.5572751165766867,93.00333333333333,0.10964589468932488
134,135,0.855460334570942,0.024596534886447963,85.66666666666667,0.6236095644623235,93.08999999999999,0.04082482904638398
135,136,0.8559971578354016,0.024586116645920093,85.53333333333335,0.4988876515698609,93.15333333333332,0.06847546194724873
136,137,0.8565245578036857,0.024567296044890153,85.7,0.4415880433163914,93.07333333333334,0.1172840805717308
137,138,0.8570432344804867,0.02455784741516569,85.61666666666667,0.5572751165766845,93.14,0.021602468994692956
138,139,0.8575498322636949,0.024570099870922672,85.66666666666667,0.35197853469905077,93.21999999999998,0.014142135623731487
139,140,0.858070803646339,0.024597739988582862,85.78333333333335,0.33249895572100113,93.06666666666666,0.12119772641798808
140,141,0.8585993971585587,0.024630999298056854,85.44999999999999,0.04082482904638978,93.08333333333333,0.06236095644623388
141,142,0.859101479940942,0.024674696754468078,85.56666666666668,0.3274480450731402,93.13999999999999,0.16062378404209
142,143,0.8596333142849776,0.024728485801583037,85.85000000000001,0.3894440481849378,93.14666666666666,0.0329983164553757
143,144,0.8601142451679055,0.02476821142051739,85.93333333333334,0.3472111109333311,93.19,0.06480740698408105
144,145,0.8605990451744949,0.024817333401373525,85.63333333333333,0.5328122454381996,93.10000000000001,0.028284271247462973
145,146,0.8610887333553275,0.02488549225563174,85.43333333333334,0.43652669512362446,93.03333333333335,0.06018490028422606
146,147,0.8616105577231105,0.024917352485368062,85.51666666666665,0.31180478223116687,93.06333333333333,0.01699673171197164
147,148,0.8621024046294726,0.024962205187832806,85.55000000000001,0.5016638981097427,93.08333333333333,0.16679994670929482
148,149,0.8625868323440548,0.025006624600617068,85.41666666666667,0.5104464277037868,93.13333333333334,0.1438363267359392
149,150,0.863092957559875,0.025042969775105638,85.75,0.5338539126015684,93.08333333333333,0.08055363982396503


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,8.446093874225701e-07,3.697950299757408e-08,53.25,4.351053512273396,52.74333333333334,1.7871641098554865
1,2,2.248847290270647e-06,2.242311350458302e-07,50.083333333333336,0.08498365855988142,52.02333333333333,2.762864857755844
2,3,4.72841898416621e-06,5.425501927213766e-07,50.199999999999996,0.2828427124746197,50.06333333333333,0.06182412330330108
3,4,8.881674441625425e-06,1.3203295033425345e-06,50.56666666666666,0.39228674319799467,50.21666666666666,0.19362047641943328
4,5,1.7114796109004375e-05,4.222890505310028e-06,55.35,3.6512554918365625,53.26000000000001,2.1838650751973345
5,6,3.103848121516874e-05,7.600458573345267e-06,71.18333333333334,3.5740577623884175,61.00666666666667,2.9709070818335737
6,7,6.470982359294908e-05,2.1271714157919213e-05,75.03333333333335,2.095365255881548,71.32333333333334,1.5675529408036677
7,8,0.00015211168116803332,5.145904180157057e-05,79.78333333333333,1.3014948670236446,76.51666666666667,1.126834307054748
8,9,0.00044892127547543334,0.00019576843875531303,80.73333333333333,0.8269757486703466,78.74333333333333,0.9023056885310884
9,10,0.0009862854841134999,0.00027736677553297933,81.96666666666665,1.0426994879744658,79.85333333333334,0.5648205221326642
10,11,0.0018069897992524335,0.0003383481406752846,81.96666666666667,0.6786424357167412,80.73666666666666,0.48320688000989026
11,12,0.002984203893204833,0.000495618097671199,81.41666666666667,1.3205638526360188,81.16,0.4597825573029057
12,13,0.0044639735647120996,0.0006041315573386439,82.2,1.909624744986999,81.57666666666665,0.37508517551202686
13,14,0.006164435893811567,0.0006662422733500165,78.45,2.298912786514523,81.85000000000001,0.43204937989385694
14,15,0.0079927602222174,0.0008473155945393137,83.91666666666667,0.4766783215358385,82.25666666666667,0.23299976156401364
15,16,0.010095547786188666,0.0006975346464554212,80.5,1.5508062419270863,82.42333333333333,0.35910382280833414
16,17,0.012585893760825334,0.0007676770775722837,79.01666666666667,7.5800542361003025,82.63333333333333,0.04496912521077295
17,18,0.015157043133612,0.0008276634617486691,78.91666666666667,2.1448905695991933,82.72333333333334,0.22216110270601433
18,19,0.017851382900460133,0.0006855024684520673,74.93333333333334,10.419719552634591,83.08333333333333,0.2559079695689237
19,20,0.0205251146684407,0.0006827866324192157,83.0,1.0637982264821961,82.74333333333333,0.06548960901463266
20,21,0.023867525934269832,0.0005267449345520186,84.48333333333333,0.3064129385141733,83.23666666666666,0.06944222218666377
21,22,0.02729299535111197,0.0006434825555005588,83.28333333333335,1.0506611674982995,83.15666666666665,0.2764456948882033
22,23,0.030554228922643967,0.0006990185566737114,83.05,1.4439529078193667,83.12333333333333,0.1751824445796112
23,24,0.03402953379974563,0.0007289799869572513,82.21666666666665,3.4473016823145723,83.16333333333334,0.22171052197754795
24,25,0.037546360621153706,0.0006161821664121414,78.16666666666667,5.563921478797328,83.53333333333335,0.35311313893550406
25,26,0.041562607724838364,0.0007393088989543368,84.85000000000001,0.408248290463863,83.53333333333333,0.4043375927228233
26,27,0.04557998685298197,0.001023640587488925,82.28333333333335,2.800396797281102,83.82666666666667,0.22065558884580155
27,28,0.049690934228354765,0.0016144032438258362,85.18333333333334,0.7641262257565105,84.08999999999999,0.2922327839240473
28,29,0.05434590751390253,0.0016564194877772282,84.33333333333333,2.088593359709408,84.13999999999999,0.1608311744242027
29,30,0.058608927243093724,0.0015431458158533748,78.73333333333333,5.965502679759876,84.29,0.1557776192739705
30,31,0.06375410518601614,0.0017012991813217216,79.8,1.550806241927084,84.30666666666666,0.2129684379328475
31,32,0.06887208081800153,0.0019277463151303662,85.31666666666666,0.676182092503356,84.82333333333334,0.10338708279513689
32,33,0.07419199359372766,0.002061124087428697,85.86666666666667,0.39651257511234556,84.53333333333335,0.33529423231279154
33,34,0.07949172913111086,0.002181918987696724,83.35000000000001,1.9056932246997822,84.47666666666666,0.5039400317057144
34,35,0.0851292168684699,0.002114851183906068,85.16666666666667,0.3472111109333252,84.80666666666667,0.19154343864745454
35,36,0.09141291503137428,0.002696762292503927,83.89999999999999,2.500999800079958,85.04666666666667,0.1732692189115585
36,37,0.09741421300125643,0.002599339423476253,83.08333333333333,2.4499433100017307,84.86333333333333,0.40499657063019706
37,38,0.10360295292757438,0.003164297291387829,80.2,3.4426249674727396,84.91666666666667,0.27860764925289416
38,39,0.1106170815638277,0.004148618373501381,84.06666666666668,2.8096065363123137,85.04666666666667,0.31255221785949827
39,40,0.11708443576112804,0.004278699162851474,80.38333333333334,3.694665824611956,85.06,0.27856776554368
40,41,0.12405639291882549,0.0041422157920281985,81.56666666666668,2.21710521977545,85.50999999999999,0.18493242008907015
41,42,0.13101856253300403,0.004214136212583151,84.1,1.6170961628796248,85.33999999999999,0.3275159029217752
42,43,0.13853104067154412,0.004245778414381577,84.43333333333334,1.3978157564174523,85.08,0.5826376804384261
43,44,0.1463650725902923,0.004796102837833508,84.06666666666666,2.482046646530954,85.64333333333333,0.15627610892975
44,45,0.15514091569059932,0.004801489467702093,85.05,2.5485289874749304,85.76,0.2649528259898406
45,46,0.16479223324403103,0.005083938213301787,86.53333333333335,0.3858612300930097,85.70333333333333,0.040276819911982516
46,47,0.17468504843573943,0.005538492667814301,82.76666666666667,3.532311172903973,85.40000000000002,0.6011655346075647
47,48,0.18467107042044098,0.006138772258317551,85.64999999999999,0.9092121131323918,85.78666666666668,0.09104333522498712
48,49,0.19524406191853683,0.006413644134433532,82.4,4.108730541988204,85.92666666666668,0.1302134998974973
49,50,0.2061929748867202,0.005706254784983134,83.86666666666666,3.547847547770654,86.00333333333333,0.07586537784493726
50,51,0.2071479469149394,0.0057325111124900225,86.88333333333333,0.4089281382128432,88.11333333333334,0.1880307303489406
51,52,0.20816266358742644,0.005811082733339945,86.98333333333335,0.4921607686744424,88.55,0.10984838035522865
52,53,0.2092681100704855,0.005925824701534662,87.11666666666667,0.3399346342395173,88.69333333333334,0.1497405163014455
53,54,0.2103576772317013,0.006010237504445108,86.76666666666667,0.7168604389202133,88.66666666666667,0.19618585292749718
54,55,0.21143862179030817,0.006050694207581246,86.68333333333334,0.08498365855987956,88.78666666666668,0.1488474237451012
55,56,0.2125569038529281,0.006069709164915064,87.01666666666667,0.42491829279939686,88.77999999999999,0.12083045973593973
56,57,0.21375934522150333,0.006046936032127393,87.40000000000002,0.3535533905932738,88.81666666666666,0.1798765008430981
57,58,0.2150920306641848,0.006078376028829465,87.31666666666668,0.3519785346990456,88.81666666666666,0.11469767022722982
58,59,0.2165124953085477,0.005872852529741956,87.13333333333333,0.47316898555261444,88.85666666666667,0.28051539866624936
59,60,0.21796681535106197,0.005755879930400074,86.60000000000001,0.5787918451395091,88.86666666666667,0.19154343864744341
60,61,0.21924196066935028,0.00577721453958392,86.68333333333334,0.27788886667555296,88.84666666666668,0.19567546828585525
61,62,0.2206185207002197,0.005706264154128101,87.11666666666667,0.43652669512362846,89.02,0.0725718035235953
62,63,0.22195782032416078,0.0055775474714197994,86.33333333333333,0.37043517951487775,89.01333333333332,0.29780679792255854
63,64,0.223399057735717,0.00560978835356416,86.71666666666668,0.19293061504650383,89.04,0.21924111536540422
64,65,0.22499109042945906,0.005502181524374158,86.68333333333334,0.19293061504650588,89.12666666666667,0.1724979871058088
65,66,0.22660657021561917,0.0054683731232270105,86.93333333333334,0.15456030825826367,89.09333333333332,0.09977753031397597
66,67,0.2283651381430387,0.005559726211617422,86.68333333333334,0.3793268892247023,89.21666666666668,0.13299958228840014
67,68,0.22995932483904777,0.005594811526858349,85.91666666666667,0.4478342947514881,89.25,0.06683312551921157
68,69,0.2316297363674865,0.005660120422370832,86.85000000000001,0.6720615051218639,89.44333333333333,0.11671427600008386
69,70,0.23313760511423817,0.005727200943771387,86.66666666666667,0.35197853469905077,89.46666666666665,0.20757863302587004
70,71,0.2347127600672929,0.0057656293037170216,86.96666666666668,0.6510674994874833,89.53000000000002,0.18239152027072922
71,72,0.2364053450982152,0.005742170053634669,86.88333333333333,0.3423773097362332,89.48666666666668,0.012472191289247788
72,73,0.2381244804856161,0.005694134126090642,86.98333333333333,0.31710495984066733,89.58666666666666,0.2815828277592355
73,74,0.23979489981671578,0.005702526035388206,86.85000000000001,1.111305538544644,89.58333333333333,0.10402991022885091
74,75,0.24157863749569897,0.005755873558848333,86.25,0.6177917664283613,89.52,0.2393045479439627
75,76,0.24332838695629788,0.00581087218309657,87.11666666666667,0.8013876853447484,89.5,0.09092121131323763
76,77,0.24509696717413018,0.005882970815229387,86.68333333333334,0.5436502143433359,89.35000000000001,0.19200694431886178
77,78,0.24695628750683327,0.005814916076096406,86.5,1.1343133018115696,89.53666666666668,0.13474255287604808
78,79,0.24885552384912013,0.005728766740074136,86.78333333333335,0.3423773097362399,89.46,0.16872067646458308
79,80,0.250786987163843,0.005800206193919866,86.71666666666665,0.5835713800003876,89.41333333333334,0.07408703590297876
80,81,0.25277442715245707,0.005615261535685159,86.75,0.813428956127496,89.53666666666668,0.18553226733434441
81,82,0.25473025091296525,0.005522941160409046,86.63333333333333,0.8219218670625303,89.72000000000001,0.11343133018115785
82,83,0.25670710566366456,0.005465088432503577,86.58333333333333,0.9204467514322718,89.81,0.08602325267042402
83,84,0.25872682269096975,0.005594968505851671,86.5,0.5115336417740881,89.80333333333333,0.17441967269267888
84,85,0.2608367512055268,0.005677977674375114,86.5,0.2121320343559589,89.67333333333333,0.05792715732327636
85,86,0.2631227947024219,0.005828936600309478,86.68333333333334,0.6182412330330425,89.92666666666666,0.31084115271665647
86,87,0.26516875630892667,0.005963986781301249,86.61666666666667,0.5542763049438649,89.94,0.08640987597877182
87,88,0.26743061128941065,0.0060631011955006985,86.8,0.43011626335213604,89.89666666666666,0.07133644853011006
88,89,0.2697774356202112,0.006222364954313315,86.98333333333335,0.3399346342395173,89.92666666666668,0.19362047641943472
89,90,0.2720656734100288,0.006271385700847147,86.73333333333333,0.943692511126131,89.78666666666668,0.22305953365762132
90,91,0.2743803143605736,0.006486157163891283,85.95,0.08164965809277376,89.74000000000001,0.13140268896284413
91,92,0.2767364798326944,0.006648790094894961,86.58333333333333,0.5807083796728157,89.77333333333333,0.2753583523741782
92,93,0.2790693583557821,0.006882826160264786,87.10000000000001,0.6284902544988265,89.81333333333333,0.2868603996526738
93,94,0.2815390561468198,0.007092326874471711,86.48333333333333,1.4664772604972627,89.96999999999998,0.24589970855344026
94,95,0.28390361556072047,0.007254711050794807,86.68333333333334,0.9076832536126789,89.89999999999999,0.32567877834864184
95,96,0.2863491416389157,0.007327006696358083,86.36666666666667,0.732954447576534,89.90666666666668,0.22005049925465456
96,97,0.2890429457492368,0.007503438807480267,86.98333333333335,1.0274023338281573,89.92,0.1818424226264763
97,98,0.29159211053502276,0.007521830461153411,86.60000000000001,0.49665548085837646,89.96999999999998,0.19304576314093444
98,99,0.2941630262426474,0.007739560917969478,85.8,1.030372101071583,90.01666666666665,0.1532608524343032
99,100,0.2967011566118232,0.00786156554408201,86.71666666666665,0.7961713941664136,90.03666666666668,0.18061622912191957
100,101,0.29696230945122665,0.00787367828733656,86.86666666666667,1.0085743513604866,90.26666666666667,0.1510702559149973
101,102,0.29723427235824623,0.007870667324916548,86.96666666666665,0.8730533902472566,90.33333333333333,0.1291854825005089
102,103,0.2974932520675026,0.007870012700300553,87.14999999999999,0.8640987597877094,90.39666666666666,0.2495774206311317
103,104,0.29775163562191953,0.00786511601038089,86.84999999999998,0.8860022573334706,90.42999999999999,0.15641824275533703
104,105,0.29801503366580234,0.007868147264283771,86.80000000000001,0.5522680508593668,90.37,0.16970562748477114
105,106,0.2982841286531091,0.007859474307675904,87.0,0.5354126134736324,90.31,0.226862660362309
106,107,0.29855164971674625,0.007851922142682407,87.03333333333335,0.6536223850375835,90.33,0.3137939876203263
107,108,0.29882513433471786,0.007847341483801357,87.16666666666667,0.7168604389202189,90.40333333333332,0.29825417944356875
108,109,0.29908359745314933,0.007847461632804038,86.95,0.8640987597877072,90.43,0.18832595855767353
109,110,0.2993658518257087,0.007852268928404925,87.06666666666666,0.6798692684790365,90.42999999999999,0.12675435561221124
110,111,0.2996383991152745,0.007863244892227495,86.86666666666667,0.6737127643802544,90.37666666666667,0.2129684379328401
111,112,0.29990880602932185,0.00787172946757184,86.96666666666665,0.6956212251569688,90.40000000000002,0.33136083051561877
112,113,0.30017434285493905,0.00788082147867759,87.06666666666668,0.5720334100576802,90.37333333333333,0.27475241379992965
113,114,0.30043221685219096,0.007882368527265073,87.08333333333333,0.5720334100576819,90.42999999999999,0.19798989873222742
114,115,0.30069126442896166,0.007887112058088902,87.05,0.5759050847723691,90.30666666666667,0.19362047641943472
115,116,0.3009440060895844,0.007892790150418496,87.01666666666667,0.6407460928913704,90.34000000000002,0.23508863576673858
116,117,0.3012192723615954,0.007896823861402757,87.03333333333335,0.4731689855526128,90.50666666666666,0.18445113776342695
117,118,0.3014909159322663,0.007915613654584337,87.08333333333333,0.8259674462242547,90.45666666666666,0.21234144411510483
118,119,0.3017654634927037,0.007929870157366473,87.21666666666665,0.4870546398734182,90.43666666666667,0.18408935028645546
119,120,0.3020427234173364,0.007948522099598166,87.13333333333334,0.6561673228343133,90.51,0.31843366656181366
120,121,0.30230711888777795,0.007960394780884509,87.05,0.49497474683058434,90.42,0.21228911104121295
121,122,0.30257877910574454,0.007980920065906382,87.03333333333335,0.7813805446487335,90.41000000000001,0.20215505600075107
122,123,0.30285688973503555,0.008005605788175309,87.06666666666666,0.988545508422453,90.36333333333333,0.28335294049805054
123,124,0.30313310990438536,0.008030197140387801,86.98333333333335,0.8797095480264434,90.52999999999999,0.24993332444207342
124,125,0.3033987665457834,0.008048834277425409,87.0,0.864098759787716,90.40333333333335,0.20821996915654847
125,126,0.30367534807742963,0.008064448907494817,87.01666666666667,0.7039570693980901,90.45,0.10198039027185957
126,127,0.3039375697379972,0.008080233643820456,86.83333333333333,0.6786424357167412,90.50333333333333,0.0449691252107733
127,128,0.3042109309538173,0.008093501808629918,86.76666666666667,0.6737127643802544,90.52333333333333,0.11897712198382866
128,129,0.304475670239668,0.008100477708402883,86.78333333333335,0.862489935529044,90.58333333333333,0.11145502331534049
129,130,0.3047454015343169,0.008111952456175459,86.68333333333334,0.7214953607304483,90.48,0.17454703282114648
130,131,0.30501904944062636,0.008128859594084735,86.71666666666665,0.7684761255599004,90.56333333333333,0.1643843734125087
131,132,0.3053024940183425,0.00814246216337102,86.71666666666665,0.6956212251569742,90.47666666666667,0.07930251502246756
132,133,0.3055795644077529,0.008151915084548626,86.93333333333332,0.8498365855987975,90.49666666666667,0.1724979871058058
133,134,0.305851950188015,0.008168072786088547,87.01666666666667,0.8806563209081918,90.45,0.24041630560342858
134,135,0.30613513731773234,0.008173016447157816,86.8,0.8436033823229114,90.46333333333332,0.20499322482028776
135,136,0.3064174691880625,0.008180564291563032,86.93333333333334,0.9489760563657804,90.48666666666666,0.25746628689770157
136,137,0.30668768736456115,0.008186866031657265,86.90000000000002,0.8727351641057286,90.49000000000001,0.22759613353481656
137,138,0.30696194241732805,0.008192095525399484,86.75,0.8727351641057286,90.46666666666665,0.1925847576753899
138,139,0.3072408175775799,0.00819461521460625,86.85000000000001,0.6337717780610501,90.44,0.15748015748023556
139,140,0.30751090160588357,0.008201630242724292,86.89999999999999,0.7648529270389114,90.45,0.18055470085267816
140,141,0.30779492091513033,0.00821387323589385,87.03333333333335,0.8339997335464567,90.44666666666667,0.11440668201153732
141,142,0.30807892200364595,0.00824169915749449,86.76666666666667,1.013519719700714,90.48,0.28248893783650986
142,143,0.3083759096539722,0.00827334584877183,86.75,0.672061505121867,90.35000000000001,0.17204650534085356
143,144,0.30866468418827153,0.00829990642142422,86.78333333333335,0.6847546194724695,90.46999999999998,0.17795130420052238
144,145,0.3089431402820683,0.008321183154343733,86.81666666666668,0.49385107966763325,90.49666666666667,0.03771236166328173
145,146,0.3092166239184026,0.008360311031751314,86.65000000000002,0.8573214099741076,90.52666666666666,0.07717224601859925
146,147,0.30948390450217295,0.008395557223893842,86.69999999999999,0.6377042156569634,90.5,0.058878405775518526
147,148,0.30974645734738143,0.008408960729020833,86.75,0.5212165257037304,90.51666666666665,0.018856180831644215
148,149,0.31000780223250735,0.00841990868116732,86.64999999999999,0.6377042156569636,90.53666666666668,0.14817407180595216
149,150,0.3102666034672929,0.008442013055236215,86.76666666666667,0.8369919686326405,90.56333333333333,0.1717232916318842


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.581606903133031,1.9489136979879222,77.45,2.869668970456347,72.51333333333334,0.59106307240053
1,2,3.614303821796748,1.9399190724398059,76.41666666666667,3.837823457233137,78.65333333333332,0.5382275437850501
2,3,3.649763164344884,1.9298808916982897,78.45,3.747888294315432,80.82000000000001,0.8584093817443237
3,4,3.6849756977431842,1.9233638556444814,70.9,11.064884394636334,81.33666666666666,0.7194596737984807
4,5,3.7181738890225033,1.9174965160062818,77.18333333333332,7.5228909927559675,82.07,0.8904306074403896
5,6,3.7590561899468664,1.9118856085934304,69.83333333333333,6.31220158810608,82.05333333333334,0.5990177144477606
6,7,3.799018373013715,1.9042654867096382,82.23333333333333,0.6908127258687594,82.39333333333333,0.25940101944458843
7,8,3.8398732338843184,1.9015691507875032,82.8,0.672061505121867,83.04666666666667,0.9638925712385652
8,9,3.887883642105732,1.8998169936978038,81.13333333333333,2.9665730322302113,82.98,0.5694441734416751
9,10,3.935107896271371,1.8929683465182514,81.45,1.9013153341831563,83.23,0.6464260720814605
10,11,3.984365142442845,1.884394214370662,79.05,3.473470886591684,82.81,1.138624901654037
11,12,4.038825961056112,1.877705715675407,76.16666666666666,9.375262959275089,83.1,0.6582299496883036
12,13,4.094097544333388,1.8684794877029847,82.23333333333333,0.6249444419750844,83.01,0.9381897462667135
13,14,4.153297841967487,1.864166275020523,80.43333333333332,3.626139667592639,83.41666666666667,0.4747162895409784
14,15,4.223392782384871,1.8617800389397188,77.89999999999999,3.937003937005899,82.88000000000001,0.17795130420051838
15,16,4.29629942524898,1.8470865557518006,75.8,6.582679292405686,83.50333333333333,0.26157641755750977
16,17,4.362977274188987,1.8406579552468514,79.10000000000001,3.995205459881464,83.64333333333333,0.2946561084081275
17,18,4.435073202071236,1.8358750607331606,76.28333333333333,9.757589638612373,83.44,0.982886904311312
18,19,4.50252359652928,1.827046849042239,79.69999999999999,2.0764553129472016,83.35000000000001,0.3765634076752489
19,20,4.578111643874401,1.8215982403449926,80.8,2.5945455607228514,83.06333333333333,0.836912314536127
20,21,4.644135626671051,1.8236659820044931,76.36666666666667,9.911469226215765,83.69666666666667,0.4902607016226692
21,22,4.717380190876775,1.8152711828419208,81.25,2.2642143596988946,83.41666666666667,1.0814907407011038
22,23,4.785175689135209,1.8137253193320115,77.53333333333333,6.064285246882404,83.67,0.48006943942169916
23,24,4.854809975262389,1.8132131752541212,81.18333333333334,2.3156472577277905,83.55333333333333,0.8303145321034798
24,25,4.934612379456962,1.8093265512167147,78.36666666666666,5.238691524501983,83.79333333333334,0.6128258770283399
25,26,5.023789384732418,1.8026962048632122,82.61666666666666,1.014341603646862,83.44,0.9922701245124705
26,27,5.107168905708295,1.7888570562085566,82.03333333333332,2.592403432252699,83.85666666666667,0.3030218180630251
27,28,5.187285569648121,1.7803793114859148,82.11666666666667,1.251887463880927,83.51333333333334,0.2400462918318532
28,29,5.27545388483463,1.7726506698197755,71.16666666666667,7.416235942548997,83.65000000000002,0.41817061908587727
29,30,5.36325114087645,1.7654155595872227,76.63333333333334,4.534558657931572,83.96666666666665,0.2976948474902149
30,31,5.458300143107112,1.763884979718628,71.08333333333333,9.109732280491137,84.11666666666666,0.5448139335793709
31,32,5.5634343091155385,1.7677941805214494,82.68333333333334,1.8530755216366366,84.22333333333333,0.49236391238820465
32,33,5.6766689282110745,1.7761046485854284,82.08333333333333,0.4515405728048003,83.66000000000001,0.24262453846770102
33,34,5.764702437907094,1.7748659069682335,82.60000000000001,1.8792729090439886,84.11999999999999,0.4060377650744602
34,35,5.897328216954906,1.771204549390018,82.35,0.7756717518813374,84.6,0.35953673896649957
35,36,6.0033132595080785,1.773567020576923,80.73333333333333,4.9733176943453845,84.25666666666666,0.3231442746239254
36,37,6.096909223922876,1.7801578998099268,78.26666666666667,5.539604879612105,83.67666666666668,0.697630911649486
37,38,6.202379826420415,1.769290371068727,75.91666666666667,10.1279591011988,83.87333333333333,0.34470599388786766
38,39,6.315551273499526,1.7557265350543423,78.01666666666667,4.913303934783146,83.80666666666667,0.5243620462576914
39,40,6.427113084052977,1.7453501620421263,72.05,8.860116628276778,83.86,0.21181753153756397
40,41,6.543754370885533,1.7739133069874864,81.8,0.8897565210026093,83.96666666666668,0.4083571421630281
41,42,6.665566954411531,1.7832434055231323,81.45,2.4913182588073037,83.74333333333334,0.7670433857061508
42,43,6.7667373364863295,1.77863979853008,80.23333333333333,5.370961014774003,83.97333333333334,0.5524088662897778
43,44,6.869054104770615,1.774703138456656,83.48333333333333,1.8006171781426046,84.16333333333334,0.5155148451359627
44,45,6.988298937568711,1.7723308002235647,78.38333333333334,7.129788839011212,84.49666666666667,0.5640527950073031
45,46,7.117094369654868,1.7558715724385647,84.11666666666667,0.9629237883769562,84.07000000000001,0.19612920911141238
46,47,7.235180931747945,1.7469863751740067,82.41666666666667,1.5134581446328634,84.67333333333333,0.6650480350237015
47,48,7.363613531195057,1.7523599045787919,81.48333333333333,1.5965240019770772,84.20333333333333,0.30070288030250597
48,49,7.52371566534588,1.7339789315513656,77.26666666666667,7.783779430470925,83.87,0.42197946237544154
49,50,7.636075388370472,1.7407037264301237,80.63333333333333,2.5074333933770294,84.34333333333332,0.18803073034894255
50,51,7.64841083226658,1.7407381847535102,84.08333333333333,0.5572751165766818,87.93666666666667,0.44850368510811006
51,52,7.660485530751956,1.7402137559491713,83.8,0.6416125518306709,89.11,0.4003331945600663
52,53,7.671518323464203,1.7410903538800304,84.03333333333332,0.10274023338282197,89.87,0.3925132694147645
53,54,7.68232680328101,1.7410641539242144,84.31666666666666,0.5328122454381916,90.27666666666666,0.18553226733434441
54,55,7.6914888647358195,1.740806571270909,84.43333333333332,0.4365266951236254,90.52666666666669,0.18660713336371693
55,56,7.700393121814628,1.742090107599737,84.46666666666668,0.39651257511234417,91.06,0.2122891110412067
56,57,7.711985877784542,1.7416335696881027,84.61666666666666,0.6761820925033566,91.14666666666666,0.19154343864744994
57,58,7.7262216872511535,1.7393518570941604,84.39999999999999,0.10801234497346258,90.98333333333333,0.29769484749021385
58,59,7.736068424257266,1.7398171237496545,84.66666666666667,0.6798692684790365,91.54,0.317909840468439
59,60,7.7473981207879845,1.7391866195346872,84.41666666666666,0.9851677804087802,91.48000000000002,0.07788880963698586
60,61,7.760811526375737,1.7402992642585735,84.36666666666666,0.44969125210773586,91.58333333333333,0.2828819934570277
61,62,7.772615990162621,1.7400274699603113,84.58333333333333,0.1649915822768632,91.61333333333333,0.09877021593352928
62,63,7.784018879475121,1.7424511137420537,84.60000000000001,0.24832774042919203,91.71666666666665,0.11953614051360395
63,64,7.796113650579083,1.7442058826665479,85.3,0.1870828693386991,91.79666666666667,0.17969109295924635
64,65,7.8071218933777855,1.7443583840574588,84.83333333333333,0.44969125210773236,91.85333333333334,0.20997354330698137
65,66,7.820618199589703,1.7456448072024944,84.46666666666667,0.7442371187255363,91.95333333333333,0.3242769735204096
66,67,7.832583688429821,1.7460284004547473,84.58333333333333,0.2718251071716704,92.01666666666667,0.1388844443733323
67,68,7.846185675599578,1.7469935104922998,85.14999999999999,0.22730302828309093,92.08666666666666,0.2701028610651031
68,69,7.859572729822877,1.747653443423429,85.14999999999999,0.6819090848492947,92.34666666666665,0.15520595635764145
69,70,7.87662630188296,1.7455387512136262,84.71666666666667,0.5169354139756954,92.18666666666667,0.27108834148463085
70,71,7.888293926514419,1.7464026330746127,84.63333333333333,0.5661762583820977,92.22666666666667,0.15326085243430435
71,72,7.902632690503512,1.7440480870328303,84.75,0.7494442385305693,92.20333333333333,0.22171052197754182
72,73,7.916577479161789,1.7425625351120004,85.08333333333333,0.7214953607304415,92.39666666666666,0.1322455628325196
73,74,7.931489317553072,1.742089333141615,84.73333333333333,0.6182412330330449,92.36333333333334,0.16858891488535563
74,75,7.9457434605039845,1.7432340735235197,84.23333333333333,0.2054804667656324,92.46333333333332,0.10656244908763468
75,76,7.958901544419846,1.7425613217130056,84.8,0.5354126134736324,92.48333333333333,0.16048537489614112
76,77,7.970753792259392,1.742718734757694,84.81666666666668,0.7760297817881844,92.2,0.1557776192739705
77,78,7.983449047389887,1.7406336263416127,84.94999999999999,0.4949747468305834,92.24666666666667,0.19154343864744994
78,79,7.99764898285989,1.7404497190514834,84.88333333333334,0.4109609335312648,92.41000000000001,0.30626785662227113
79,80,8.012641065446898,1.7409943061212088,84.4,0.5016638981097427,92.35666666666667,0.1922382780706155
80,81,8.02827015475968,1.7379237317163223,85.3,0.3188521078284851,92.63666666666666,0.10338708279513856
81,82,8.040531177983839,1.7340475915234073,84.96666666666667,0.5265189666310445,92.58333333333333,0.197540431867052
82,83,8.053813335112778,1.7324319530956842,84.58333333333333,0.4403281604540959,92.54333333333334,0.23921166824012596
83,84,8.06776176148586,1.7320464202383723,83.73333333333333,0.8624899355290423,92.64333333333333,0.08956685895029494
84,85,8.084419092898168,1.734886565648055,84.11666666666667,0.7663042621715133,92.61333333333333,0.10338708279513689
85,86,8.097935824299197,1.7360381283331114,84.21666666666665,0.23921166824012166,92.89,0.10801234497346478
86,87,8.111623781111598,1.7352227277636234,83.81666666666666,0.3118047822311668,92.94,0.07788880963698586
87,88,8.124524477388038,1.734500341399337,84.56666666666668,0.45521667612492034,92.87333333333333,0.23113247764479708
88,89,8.13875624032132,1.7320604862770006,84.63333333333334,0.18408935028646148,93.00333333333333,0.09977753031396965
89,90,8.153428200748426,1.7296932430646674,84.48333333333333,0.4766783215358322,93.13,0.1208304597359503
90,91,8.166373136048426,1.7297953889194206,84.46666666666665,0.5104464277037828,93.14666666666666,0.04921607686744065
91,92,8.179796497818097,1.7301402687612601,84.35000000000001,0.4708148963941819,93.18333333333334,0.05734883511361766
92,93,8.19974148892551,1.7342825170722624,85.01666666666667,0.23570226039551584,93.2,0.11860297916437808
93,94,8.214927136033642,1.7368707077774195,84.88333333333333,0.5835713800003888,93.08333333333333,0.19258475767538993
94,95,8.231875390725932,1.7382031748785305,83.73333333333333,0.6182412330330449,93.45666666666666,0.23976840677805678
95,96,8.24990316689063,1.7389463827266505,84.63333333333334,0.4552166761249226,93.36666666666667,0.3231442746239254
96,97,8.26495467200619,1.7408368029805987,84.41666666666667,1.001942557679276,93.21666666666665,0.1621384867602048
97,98,8.280444251583054,1.7410772258102512,84.63333333333334,0.3704351795148842,93.45,0.21416504538945774
98,99,8.295846953238112,1.7368170242821495,84.31666666666666,0.19293061504650386,93.56,0.315911379978627
99,100,8.314293448237423,1.7379500939316455,83.96666666666665,0.27182510717167047,93.44666666666666,0.06599663291074279
100,101,8.31619240860453,1.7379951202378745,84.11666666666666,0.38801489089408925,94.32666666666667,0.09533566430716801
101,102,8.3180682048279,1.737937415741137,84.41666666666667,0.4189935029992166,94.30666666666667,0.08219218670625357
102,103,8.32020091268654,1.7380463043722076,84.11666666666667,0.2248456260538679,94.25333333333333,0.0974109279746823
103,104,8.321599841416843,1.7382929465222359,83.93333333333334,0.20548046676563317,94.29666666666667,0.12684198393626855
104,105,8.323097092922561,1.73845817509284,83.91666666666667,0.28963578661637956,94.39666666666666,0.11785113019775792
105,106,8.32471847530086,1.7383177889358687,84.05,0.34880749227427577,94.42666666666666,0.07133644853011006
106,107,8.32635707715649,1.7380750215513203,83.95,0.10801234497346039,94.44,0.04082482904638398
107,108,8.327968135257438,1.7378993525819537,84.08333333333333,0.2013840995599114,94.39,0.18457157599876553
108,109,8.329374971055097,1.7375862987661617,84.0,0.28284271247462306,94.47000000000001,0.22553639765382888
109,110,8.330880627313944,1.7374911745342152,84.1,0.08164965809277376,94.29666666666667,0.20417857108151397
110,111,8.332324971439403,1.7372776479531011,83.85000000000001,0.3741657386773906,94.33333333333333,0.12283683848459122
111,112,8.333825895309184,1.7370330061114634,84.0,0.36742346141747906,94.26,0.07257180352359073
112,113,8.335289627675024,1.7369057228610474,83.98333333333333,0.20138409955990866,94.27666666666669,0.2067741655902803
113,114,8.33666050590085,1.7369904003697583,83.93333333333334,0.39228674319799467,94.39333333333333,0.15326085243430435
114,115,8.338032406879904,1.736923150055305,83.8,0.2449489742783155,94.42333333333333,0.20741798914805287
115,116,8.339284469942397,1.7368882400058738,83.83333333333333,0.19293061504649933,94.33999999999999,0.008164965809275636
116,117,8.340705431575644,1.7369038182938736,83.98333333333333,0.3009245014211237,94.30333333333334,0.05436502143433095
117,118,8.342244139740336,1.7368128718811682,83.85000000000001,0.616441400296898,94.24666666666667,0.06944222218666626
118,119,8.343899962251847,1.7366257080652598,84.06666666666668,0.1545603082582596,94.21666666666665,0.08339997335465073
119,120,8.34569185966942,1.7365890485786926,83.96666666666665,0.31710495984066733,94.22666666666667,0.10077477638553826
120,121,8.347523845512287,1.736736152110462,83.86666666666666,0.33249895572100513,94.36,0.09797958971133083
121,122,8.348792692449322,1.7367763617890102,84.23333333333333,0.2094967514996083,94.21333333333332,0.1649915822768632
122,123,8.35038944236936,1.7366917414414125,84.03333333333333,0.12472191289246902,94.30333333333334,0.0418993502999191
123,124,8.35180586527091,1.7366210281016488,83.95,0.16329931618554752,94.37333333333333,0.18979521127315524
124,125,8.353239633061492,1.736626510857549,84.0,0.1471960144387955,94.30666666666667,0.1438363267359439
125,126,8.354685871680337,1.7367444922651578,83.93333333333334,0.13123346456686266,94.34999999999998,0.1498888477061162
126,127,8.35599920299694,1.7366374267455256,84.11666666666666,0.15456030825826622,94.22333333333331,0.25590796956892214
127,128,8.357562962733313,1.7365709204802433,84.10000000000001,0.18708286933869275,94.38666666666666,0.16048537489614478
128,129,8.359058721978519,1.7364758606475683,84.10000000000001,0.21602468994692955,94.44333333333333,0.05557777333510797
129,130,8.360698887284913,1.7362866701229693,83.98333333333333,0.3118047822311567,94.39666666666666,0.08993825042154906
130,131,8.362228964116209,1.7361910717734625,83.81666666666666,0.5104464277037867,94.34666666666665,0.023570226039550245
131,132,8.363724725919084,1.736181351096559,83.71666666666667,0.4988876515698609,94.36666666666666,0.11085526098877577
132,133,8.365100737381107,1.7362323109600084,83.66666666666666,0.3299831645537211,94.32666666666667,0.1352364185006712
133,134,8.366709281207926,1.7362940474274122,83.86666666666666,0.2054804667656324,94.33,0.10677078252031715
134,135,8.368252084668422,1.7363379161765207,83.73333333333333,0.33993463423952386,94.50666666666666,0.06128258770283069
135,136,8.369655587907202,1.7364528344555192,83.85000000000001,0.28577380332470526,94.44,0.14165686240584044
136,137,8.371174099712809,1.7365889951287088,83.81666666666666,0.3423773097362362,94.64999999999999,0.05099019513592978
137,138,8.37262914977977,1.7367714082653207,84.03333333333332,0.271825107171664,94.58666666666666,0.08219218670625357
138,139,8.374268725733312,1.7370337611602311,83.81666666666666,0.44783429475148145,94.59999999999998,0.04082482904638978
139,140,8.37573035367584,1.7370943484730788,83.98333333333333,0.06236095644623514,94.56,0.08286535263104101
140,141,8.377371364977089,1.7373558756108216,84.06666666666666,0.3423773097362332,94.54333333333334,0.06548960901463266
141,142,8.379106511166889,1.737680152078598,84.06666666666666,0.2054804667656324,94.50333333333333,0.047842333648022484
142,143,8.380857945004577,1.7379091085749119,84.06666666666666,0.4109609335312648,94.47333333333331,0.11813363431112929
143,144,8.382452402110529,1.738130560566098,84.01666666666667,0.3324989557210011,94.51333333333334,0.10842303978193917
144,145,8.384041358406252,1.7382225023899862,83.93333333333332,0.3858612300930097,94.56333333333335,0.14884742374510745
145,146,8.385931417730818,1.7385360377844146,84.10000000000001,0.4546060565661985,94.52333333333333,0.08498365855988142
146,147,8.387653860541759,1.738866327753748,83.94999999999999,0.47081489639418694,94.49333333333334,0.10208928554075714
147,148,8.389744226823987,1.7392182844478532,83.91666666666667,0.5169354139756887,94.42333333333333,0.07586537784494371
148,149,8.391664921724429,1.739644852949634,84.05,0.37416573867739694,94.46,0.2779688231918589
149,150,8.393607503901038,1.7402143258413818,84.08333333333333,0.5137011669140814,94.47666666666667,0.07133644853011006


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2259224067213607e-06,8.85243965378826e-08,51.88333333333333,2.558102595457992,54.38333333333333,4.674144009572471
1,2,5.996266250303453e-06,6.409670662921203e-08,50.15,0.17795130420052171,50.95666666666667,1.2621234311887075
2,3,1.2661759357581173e-05,8.540038144133971e-07,54.06666666666666,2.9679772386069403,51.68000000000001,1.4535473848485296
3,4,2.6222065995565855e-05,2.893632835922617e-06,61.83333333333332,3.89665098371523,56.843333333333334,4.670826717212083
4,5,5.598523750304543e-05,1.0156246610814002e-05,74.73333333333333,3.118047822311623,65.68333333333334,3.848639009081292
5,6,0.00013866749204283335,2.592766559701876e-05,77.81666666666666,1.511254078204222,75.17666666666666,1.5004295681200386
6,7,0.00034857824945233335,5.779202874394888e-05,81.41666666666666,0.828988674363056,78.26666666666667,0.41411216945278123
7,8,0.0008001563265495667,0.00015453756512832416,81.71666666666665,0.6737127643802502,79.60000000000001,0.1699019324983287
8,9,0.0015394985056541334,0.00018340071349605237,81.36666666666667,1.9631324175635412,80.7,0.2127596452964404
9,10,0.0026538130732680332,0.00032552612935163804,79.86666666666666,2.3289244060056777,81.14666666666666,0.05249338582674158
10,11,0.003918000398712834,0.00045327051360992567,82.03333333333333,1.7011434063267263,81.58333333333333,0.3162629004834785
11,12,0.0057843756301303,0.0006597623509913436,83.51666666666667,0.7641262257565081,82.07000000000001,0.2545584412271534
12,13,0.007757038382502433,0.0009354160661229175,81.58333333333333,3.806646234621171,82.22000000000001,0.247116706571341
13,14,0.009948674505258734,0.0011376574114260653,73.63333333333333,10.07450026331607,82.33666666666666,0.1586050300449365
14,15,0.012203139244089133,0.0012588109838091552,83.31666666666668,0.9681023820971735,82.78333333333333,0.07039570693981016
15,16,0.014484280409784132,0.0015241806048597825,83.85000000000001,1.7795130420052252,83.03333333333335,0.09741092797468232
16,17,0.017514968698795833,0.0019159214123684045,82.95,1.0198039027185604,83.14666666666666,0.1862495339293266
17,18,0.020454163282398134,0.002277392676203576,83.58333333333333,1.224971655000864,82.91333333333334,0.16357125528513544
18,19,0.023646685920214766,0.002436816307982677,83.5,1.3880441875771365,83.12666666666667,0.21139746660943753
19,20,0.026658813286382366,0.00247387869460281,84.69999999999999,0.7874007874011802,83.46666666666667,0.18803073034894058
20,21,0.030083142404491364,0.002421408743600683,83.63333333333334,0.10274023338281658,83.63666666666667,0.127104506432918
21,22,0.03323915761285046,0.0023907405528139545,83.45,0.8041558721209905,83.95,0.35505868059613327
22,23,0.03673895860340523,0.002430864266911245,82.41666666666667,3.4414951531113447,83.60000000000001,0.23508863576674122
23,24,0.04058983055086127,0.0025376817737611697,77.28333333333335,6.860798463411931,83.59666666666666,0.17556258776351866
24,25,0.04452513409879603,0.002511487231769719,78.21666666666665,6.021673816768514,84.06,0.3721110945224082
25,26,0.048881709248319666,0.002125266361820862,71.23333333333333,8.653740360227026,84.25,0.2458997085534416
26,27,0.053176180461042104,0.0024095581856324925,84.03333333333335,0.5436502143433359,84.04333333333334,0.508745734352851
27,28,0.05759536666817743,0.002807796147292427,85.05,0.5930148958219076,84.38333333333334,0.08498365855987956
28,29,0.06229452800077443,0.0030449656009139503,85.96666666666665,0.5312459150169732,84.52999999999999,0.540555270069586
29,30,0.06691028785718336,0.00334000193219171,79.23333333333333,7.94778096214423,84.52,0.3688721549082645
30,31,0.07211629049578143,0.003670266998483561,83.15,4.455520919787798,84.96666666666665,0.42397589029985616
31,32,0.0774497710337929,0.004484985465419073,85.3,0.9933109617167596,84.52,0.053541261347361556
32,33,0.08281327805380917,0.0049033704039069,73.73333333333333,14.45829250714697,84.75666666666666,0.6764778061564354
33,34,0.0883297534034736,0.004827071512818828,80.05,2.365375234502975,84.76333333333334,0.23612614331233128
34,35,0.09421125047182022,0.004763676104624281,81.76666666666667,5.138795794952566,85.52666666666666,0.4778656249988661
35,36,0.10027386788515293,0.004384426522910298,84.95,1.435270009440732,85.44333333333333,0.30136725472788756
36,37,0.10693834498650485,0.003920260064459033,85.36666666666667,1.4890339896128064,85.38333333333333,0.20417857108151738
37,38,0.11367290855609247,0.0032648574307508516,81.81666666666668,6.481812160876686,85.19,0.17107503227142176
38,39,0.12050538687593255,0.0034112764587919397,83.26666666666667,1.8803073034893947,85.40333333333332,0.1697710877099593
39,40,0.12747957608846233,0.0031300279696955227,75.33333333333333,11.973953213352537,85.72333333333331,0.5933146064460436
40,41,0.1345807870033976,0.0030367802627746347,85.35000000000001,0.408248290463863,86.00666666666666,0.3917765803221089
41,42,0.1429848001513581,0.0033691686091342245,81.10000000000001,1.7781076082922207,85.46999999999998,0.2264214359698846
42,43,0.15060855872447035,0.003319672600417576,80.51666666666667,3.487437773240151,86.11,0.4315089802078324
43,44,0.1593048827045142,0.0032961065349653355,78.95,7.624412545676329,86.02333333333333,0.32663265129024066
44,45,0.16925086369388484,0.0031522652525212014,85.64999999999999,0.6177917664283566,85.75333333333333,0.40450243784460116
45,46,0.17868525485743017,0.0030132351867735744,81.21666666666668,3.6520161859200777,86.19666666666666,0.4937160677510477
46,47,0.18948374121602518,0.0015536237953537916,80.96666666666665,6.53124966772992,86.10666666666667,0.14817407180594686
47,48,0.19995956816922078,0.0023066501248679453,85.2,1.2048513047951899,85.95,0.24262453846770357
48,49,0.21061916722614282,0.0022683530691396695,79.2,5.63427013906859,86.45666666666666,0.2286676384818996
49,50,0.22165373639186692,0.0022018700997193707,82.8,4.534497399565549,86.30666666666666,0.3805551500403338
50,51,0.2228471415386023,0.002191338003358798,86.7,0.5400617248673217,88.87,0.23366642891096123
51,52,0.22407530123096686,0.0020917493662415657,86.53333333333335,0.611464544261472,88.99666666666667,0.20531818125912848
52,53,0.22544049031432237,0.002160343340178991,86.46666666666665,0.6141841924229424,89.01666666666667,0.11841546445554078
53,54,0.22678826743089342,0.002155696249377607,86.63333333333333,0.43269183285823737,89.06,0.21400934559032225
54,55,0.22809553852481268,0.00219818980919862,86.36666666666667,0.6637435917246602,89.27,0.13441230102437482
55,56,0.22948008549413235,0.002122541790285177,86.88333333333333,0.5976807025680383,89.25333333333333,0.23098821518760948
56,57,0.23105484641423532,0.002242608441088863,86.63333333333334,0.271825107171664,89.33333333333333,0.17441967269268316
57,58,0.23265032437756625,0.0023378232837552152,86.48333333333335,0.43652669512362446,89.26666666666665,0.1558489297008136
58,59,0.23416223015522078,0.002466074943572056,86.45,0.294392028877591,89.23333333333333,0.19938795238317647
59,60,0.23572993493645392,0.0025662333049231816,86.91666666666667,0.26562295750848924,89.33666666666666,0.12657891697365106
60,61,0.237304481750141,0.0027699057233092047,86.73333333333335,0.12472191289246902,89.54666666666667,0.3000370347510814
61,62,0.2387819565147451,0.0028899186497506404,85.98333333333335,0.9741092797468299,89.55666666666667,0.20434176165325493
62,63,0.24026224648179592,0.003023761763887861,86.73333333333335,0.3009245014211324,89.45333333333333,0.16336734339790113
63,64,0.2419630016400823,0.003135490403732514,86.51666666666667,0.1433720877840417,89.54,0.13140268896284413
64,65,0.24358155084838903,0.003199965146410881,86.81666666666668,0.22484562605386055,89.58,0.17048949136725838
65,66,0.24534705203705845,0.0033744635068192227,86.80000000000001,0.04082482904638978,89.52333333333333,0.20677416559027817
66,67,0.2469357474141757,0.003356314300535635,86.41666666666667,0.36590830666833507,89.65666666666665,0.03091206165165488
67,68,0.24866379347215095,0.00347988681624208,86.61666666666667,0.44969125210773303,89.79666666666667,0.18624953392932145
68,69,0.25038554092281534,0.003722086747253508,86.35000000000001,0.6013872850889584,89.89,0.12832251036612952
69,70,0.2522464232000459,0.004005397135385439,86.91666666666667,0.22484562605387073,89.82333333333334,0.0821921867062482
70,71,0.2540835920427056,0.004294175859443254,86.59999999999998,0.16329931618554172,89.75,0.09092121131324388
71,72,0.2558828447613415,0.004556422247304823,86.26666666666667,0.13123346456686266,89.7,0.07483314773547534
72,73,0.2577605066739266,0.004882887585437259,86.10000000000001,0.21602468994692955,89.75333333333333,0.1685889148853623
73,74,0.25976625476492404,0.005146311753209786,86.7,0.7082843120291878,89.65999999999998,0.07483314773547534
74,75,0.2618023117052299,0.005339880942758135,86.68333333333334,0.548229473446617,89.79333333333334,0.08339997335464411
75,76,0.26372985934751636,0.005490253731088575,86.46666666666668,0.6355225321645864,89.89333333333333,0.11115554667022247
76,77,0.2656190120219291,0.005584927137441423,86.41666666666667,0.7771028817916533,89.77666666666666,0.07845734863960452
77,78,0.26747480665295514,0.005689323362487767,86.28333333333335,0.6883958809354442,89.86,0.10984838035523035
78,79,0.2693375522006447,0.0058558473193970955,86.81666666666668,0.5038738819276994,89.92666666666668,0.14383632673593919
79,80,0.27135016559796815,0.006050766939961573,86.38333333333333,0.10274023338281657,90.08333333333333,0.04027681991198252
80,81,0.27331719221191497,0.006242700718038587,86.5,0.9652288157046821,90.03333333333335,0.12256517540566679
81,82,0.27516991098367144,0.0064592650767080345,86.05,0.7222649560006813,90.17333333333333,0.03771236166328173
82,83,0.2770279675194843,0.0066550245868077645,86.13333333333333,0.5632248416238588,90.2,0.15513435037626364
83,84,0.27910609217905163,0.00662455409115225,86.64999999999999,0.8286535263104035,90.02999999999999,0.1358921140709316
84,85,0.28123825347695564,0.006934759541412886,86.14999999999999,0.30822070014844893,90.13666666666667,0.14839886193034588
85,86,0.28319563817650256,0.0069503515806038,86.15000000000002,0.6123724356958004,90.27999999999999,0.30474032661705197
86,87,0.2854073380421014,0.0069568364064694355,85.43333333333334,0.15456030825826367,90.24000000000001,0.18402898322456032
87,88,0.287562478767507,0.007088550628865174,86.26666666666667,0.6649979114419995,90.17333333333333,0.08653836657164518
88,89,0.28974793084204586,0.007166346079428381,85.83333333333333,0.7133644853010912,90.22333333333331,0.1510702559149973
89,90,0.291974739238274,0.0070606251446821006,86.13333333333333,0.7553512795749808,90.24333333333334,0.18803073034894255
90,91,0.29448953057572985,0.007064531765854071,86.25,0.6177917664283502,90.32666666666667,0.09533566430716801
91,92,0.29691592205279077,0.006774761629663309,86.41666666666667,0.9868580895391664,90.39999999999999,0.23678400846903985
92,93,0.2995608120663691,0.006892498680074004,86.45,0.4636809247747788,90.32666666666667,0.19669491322575855
93,94,0.30199359338153964,0.00713767739947857,86.03333333333335,0.3274480450731407,90.39666666666666,0.25037749277618176
94,95,0.3045584285130266,0.007379295318529825,86.06666666666666,0.7363574011458162,90.38999999999999,0.32893768406796975
95,96,0.30716931849178347,0.007604961318128242,85.48333333333333,0.26562295750848364,90.47000000000001,0.2135415650406237
96,97,0.30986716260997804,0.007638873880585625,85.96666666666668,0.06236095644623514,90.50333333333333,0.31255221785949827
97,98,0.31279268458841253,0.008154235468596038,86.16666666666667,0.2494438257849279,90.55,0.24041630560342858
98,99,0.31553380340809806,0.008248020687166598,85.63333333333333,0.2656229575084896,90.36333333333333,0.2613214283002637
99,100,0.3185558431030991,0.008412223372478413,86.03333333333335,0.605988632089934,90.44666666666666,0.27157974069425206
100,101,0.3188573511795311,0.008424630512628675,86.26666666666667,0.24944382578492666,90.73,0.17907168024751355
101,102,0.3191526515720829,0.008445601559333021,86.33333333333333,0.40892813821284413,90.85000000000001,0.20542638584174247
102,103,0.3194478258147098,0.008466290018853288,86.41666666666667,0.3274480450731406,90.90666666666668,0.09977753031397597
103,104,0.31974095406540753,0.008496799140645687,86.48333333333333,0.31710495984066733,90.85666666666667,0.1558489297008136
104,105,0.32004216467750396,0.008528895662733802,86.63333333333334,0.2094967514996083,90.88666666666666,0.1600694293805672
105,106,0.32034523523250186,0.008569954428591209,86.58333333333333,0.37043517951488397,91.0,0.14165686240584044
106,107,0.32064427666882034,0.00859940861091317,86.60000000000001,0.21602468994692955,90.86333333333333,0.21312489817527838
107,108,0.32094697399665334,0.008627161652986185,86.5,0.33416562759605434,90.87333333333333,0.09428090415820768
108,109,0.3212480033335147,0.008646730735984723,86.46666666666668,0.30912061651652584,90.86000000000001,0.1909624744986973
109,110,0.3215440845340412,0.008663723103875549,86.35000000000001,0.3894440481849263,90.86666666666667,0.13912424503139598
110,111,0.32182996715471796,0.008682755851713282,86.31666666666666,0.4403281604540984,90.85666666666667,0.15520595635763576
111,112,0.32212060826715955,0.00871357391399189,86.58333333333333,0.47316898555261,90.79,0.20848661028149082
112,113,0.32241260821331313,0.008731773500734596,86.46666666666665,0.3793268892247023,90.80333333333334,0.1376791761870891
113,114,0.32270179065992216,0.008754704079698984,86.66666666666667,0.4089281382128432,90.77333333333333,0.1820866704499699
114,115,0.32298588219555735,0.008792924443982143,86.75,0.3188521078284851,90.85666666666667,0.19154343864745157
115,116,0.3232671494830868,0.008824515861201771,86.63333333333333,0.3472111109333254,90.81,0.19200694431885934
116,117,0.3235556077566515,0.008859892076268534,86.68333333333334,0.49385107966763775,90.88666666666666,0.19737161790783467
117,118,0.32384801085350606,0.008906929801361426,86.51666666666667,0.5265189666310492,90.81666666666666,0.21669230617526739
118,119,0.324148690669756,0.00894979674639075,86.58333333333333,0.6637435917246602,90.87333333333333,0.12710450643291862
119,120,0.3244464408754924,0.009007072343097196,86.43333333333332,0.5906681715556485,90.79666666666667,0.1558489297008136
120,121,0.32473593577031984,0.00906363552428991,86.63333333333333,0.6276056794587592,90.89666666666666,0.16499158227685792
121,122,0.32501887202797214,0.009109771179860013,86.46666666666665,0.663743591724662,90.86333333333333,0.20038851153585302
122,123,0.3253094704546729,0.009150799357130314,86.45,0.778888096369861,91.02666666666669,0.10338708279513689
123,124,0.32558675858524944,0.009181498880281452,86.45,0.6867799259345487,90.95333333333333,0.16006942938057264
124,125,0.32587147081634865,0.009208733627593084,86.53333333333335,0.5720334100576819,90.96333333333332,0.2101322334996633
125,126,0.3261548522968895,0.009239733889367437,86.23333333333333,0.6612278141625816,91.00666666666666,0.17249798710580577
126,127,0.32644361051377213,0.009278111005252903,86.18333333333334,0.6249444419750906,90.96999999999998,0.18708286933869783
127,128,0.326728615264787,0.009311345158353593,86.03333333333335,0.5892556509887895,90.96,0.19252705437591247
128,129,0.32700366381940255,0.00933831172534232,86.03333333333335,0.7306770072261045,91.01333333333332,0.13199326582148654
129,130,0.32728606449896697,0.009366740925466101,86.03333333333335,0.7306770072261045,90.99666666666667,0.1751824445796112
130,131,0.3275703943943798,0.009402400387370887,86.35000000000001,1.0271319292087124,90.95333333333333,0.1388844443733323
131,132,0.32785144573369307,0.00943494812760214,86.28333333333332,1.0036046144883106,90.86333333333333,0.18926759422104475
132,133,0.3281293370063246,0.009458227417659526,86.13333333333334,0.9076832536126688,90.82666666666667,0.15627610892975
133,134,0.3284021076507991,0.009470075028597827,86.23333333333333,0.9885455084224555,90.99333333333334,0.23697163449568798
134,135,0.32867389443052364,0.009489398790703854,86.2,0.8485281374238557,91.05,0.11430952132987879
135,136,0.3289558390891912,0.009505438770307942,86.44999999999999,0.9652288157046813,90.97000000000001,0.08640987597877182
136,137,0.32922883679019116,0.009519480325165301,86.55,1.0559356040971422,91.05333333333334,0.02867441755681186
137,138,0.3295028346316247,0.00952858262493364,86.78333333333335,0.9577171932372428,91.04,0.13952299690971043
138,139,0.329781542688448,0.00955736314226925,86.63333333333334,1.0118739491107045,91.09333333333332,0.16977108770995697
139,140,0.3300631686061001,0.009568414729676672,86.53333333333332,0.9977753031397142,91.0,0.15513435037626608
140,141,0.33034451104859314,0.009582894926264384,86.39999999999999,1.0637982264822028,91.04,0.12832251036613432
141,142,0.33062234706181653,0.009593080691084164,86.30000000000001,1.2655697004379778,91.13666666666667,0.197540431867052
142,143,0.3308944916574858,0.009615332007207296,86.36666666666667,1.1197718021493928,90.97333333333334,0.27353650985238126
143,144,0.3311788647630672,0.009636320787220922,86.31666666666666,1.2598500792642868,90.96666666666665,0.29780679792255954
144,145,0.33146489760820064,0.009658464310981546,86.40000000000002,0.8841191473249898,91.00666666666666,0.2762044331448889
145,146,0.33175520350549265,0.00968536578265538,86.64999999999999,0.9721111047611786,91.03000000000002,0.2987752778706219
146,147,0.3320349124792179,0.009696805485204041,86.5,0.9228578799938094,91.01666666666665,0.2940899333348424
147,148,0.33233454776607524,0.009719247235815564,86.43333333333334,0.9095175766428156,90.96333333333332,0.2638602323621764
148,149,0.33263549138513904,0.009735180615184668,86.55,1.3095800853708788,91.05666666666666,0.19686430746978026
149,150,0.3329326368723194,0.0097392685991036,86.2,1.1321071798494524,91.01666666666667,0.2644911256650325


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_12_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0024762770034795997,0.00020578266321076767,78.71666666666668,2.0101133190831657,75.59,0.7301141463269067
1,2,0.005914652665800533,0.00021267822951677782,80.89999999999999,4.36596686504452,79.74,0.12675435561221124
2,3,0.009554512371934802,0.00010242157111717336,81.83333333333333,1.4884742374510715,80.67666666666666,0.687329776906419
3,4,0.0138275992740041,0.00038092408685585046,77.1,9.346657156438337,81.22,0.22553639765383499
4,5,0.018410223042614166,0.0007925890763438085,82.91666666666667,1.6357125528513787,81.72333333333334,0.21249836600678784
5,6,0.023379209037072097,0.0012729104126885614,80.31666666666666,2.5420901286583506,82.2,0.2673325020768456
6,7,0.028219199006895502,0.0013283118732580227,76.11666666666667,9.851001077160747,82.19999999999999,0.21228911104120715
7,8,0.034544690950757996,0.0005543546147696708,81.48333333333333,2.976948474902149,82.66666666666667,0.13021349989749806
8,9,0.0405507001864742,0.0005014243048709418,78.2,2.52289516230857,82.97333333333333,0.2613214283002637
9,10,0.047183080988809634,7.894433831887259e-05,83.60000000000001,1.1321071798494489,83.05333333333333,0.46963342678684794
10,11,0.054026116774242294,0.0006623974597096394,79.48333333333333,6.011701552435513,83.52,0.15513435037626608
11,12,0.06093775625298017,0.0007748727986181057,85.03333333333335,0.913175168786847,83.48666666666666,0.40474957964427766
12,13,0.06850163136302634,0.00162605495411701,76.75,8.864912107103303,84.06666666666666,0.11025223605693978
13,14,0.07695917718465746,0.0018229056215833934,80.45,7.886380665425682,84.09666666666668,0.18838494867926162
14,15,0.08606047912465287,0.002028404422450799,81.78333333333333,2.93295452099453,84.12666666666667,0.23098821518760462
15,16,0.0948892609893419,0.0020317656308113385,79.91666666666666,7.2422755785426745,84.35666666666667,0.41827688862230106
16,17,0.10383440128971294,0.002549278058748906,83.45,3.6071687882141927,84.41333333333334,0.44100894422777126
17,18,0.11373259357549396,0.0034712279306842626,78.4,3.9587455925667467,84.36333333333333,0.07845734863959727
18,19,0.12556080327953498,0.004439060339376734,82.60000000000001,1.8792729090439948,84.34,0.5418486873657655
19,20,0.1378070041977613,0.0055237289525336426,83.38333333333333,3.2826141344293824,85.14666666666666,0.20417857108151397
20,21,0.15176000319504454,0.005651434469524637,82.56666666666666,4.1933147853325865,84.77,0.23423634787681408
21,22,0.16424759321429905,0.006841905177252802,83.53333333333335,2.4712794706836005,84.93333333333334,0.23809428571237873
22,23,0.17928075640089278,0.007400158023683942,77.64999999999999,12.11906211992771,84.78333333333333,0.4579179936286465
23,24,0.19556633759537026,0.005952054831859511,80.10000000000001,4.315282918496379,85.11333333333333,0.19067132861433206
24,25,0.21314664564014618,0.005865886013988943,82.51666666666667,4.857010969264489,84.88,0.09416297927883475
25,26,0.23011509409809214,0.005812615195068606,81.93333333333332,2.083399998933365,85.33333333333333,0.46835409206662404
26,27,0.24738294193488541,0.005780895141261288,83.64999999999999,1.756891193747257,84.89666666666666,0.2904402788105612
27,28,0.26906535410717325,0.006754841729026891,81.53333333333332,3.33474969908621,85.37666666666667,0.27980151695244554
28,29,0.2886641055718225,0.00640122117841302,84.16666666666667,0.5835713800003888,84.84666666666666,0.09843215373489285
29,30,0.311132411589842,0.00704853623762736,85.91666666666667,0.4588633299312112,85.09666666666666,0.24526629518863013
30,31,0.33279844588299573,0.007783082938969271,83.86666666666667,2.1699974398346376,84.99666666666667,0.13021349989749964
31,32,0.354642209766618,0.007055676737393691,75.60000000000001,7.354363783949415,85.26666666666667,0.27353650985238437
32,33,0.3844467651360573,0.008387463676932334,81.38333333333334,5.437575031410805,85.00999999999999,0.19026297590440522
33,34,0.4117572396063463,0.009488199714120672,83.35000000000001,3.758545818087988,85.27333333333334,0.17441967269267716
34,35,0.44250640754418247,0.011018182491232213,81.83333333333333,1.899268865174763,85.44333333333334,0.2129684379328475
35,36,0.47082349904923043,0.01180675809616169,76.18333333333332,1.1345581616745022,85.26666666666667,0.41298372311213216
36,37,0.500453186956642,0.01682179775602304,84.16666666666667,1.2860361149240327,85.58,0.37744756810273633
37,38,0.5312191217770915,0.015700914591574792,84.61666666666666,0.7641262257565106,84.92666666666668,0.4439469437769373
38,39,0.5639506991215103,0.017233003991757652,81.7,2.4498299260697003,84.86666666666667,0.17556258776351075
39,40,0.5978033794555236,0.019983908762844955,84.66666666666667,1.8992688651747622,84.60333333333334,0.43222936298014264
40,41,0.6368639831095931,0.023692340304599532,80.36666666666667,5.165645060289077,85.21,0.3802630668366277
41,42,0.6706509665710193,0.026029638416454115,83.88333333333334,1.8372685039360892,85.18666666666667,0.42593687586568657
42,43,0.7105623267882756,0.026042855879314333,76.19999999999999,4.825107943524855,84.93,0.3001110905425959
43,44,0.7457887344880079,0.02544962832829211,83.11666666666666,3.661587391039875,85.05000000000001,0.6523802572119979
44,45,0.7826079595574517,0.0255715097533285,82.30000000000001,3.5357696003369186,84.64333333333333,0.2839405258539564
45,46,0.8233295902929288,0.027575651326818548,81.8,2.735263546107883,84.7,0.617467947886098
46,47,0.8661281445133131,0.03462229399629503,82.44999999999999,1.4323640133243556,85.17333333333333,0.3363860216411441
47,48,0.9133319252637687,0.033411218124696725,83.53333333333335,1.8130698337963187,85.01333333333334,0.682658203072535
48,49,0.9597525449413848,0.03772881446429842,72.08333333333333,15.136343312996333,85.33333333333333,0.29691001255524485
49,50,1.0019384313072752,0.03694326776474162,81.01666666666667,2.804856898706637,84.91666666666667,0.5126618985473989
50,51,1.006091304962952,0.03750974423588144,85.46666666666665,0.24608038433722093,87.99333333333334,0.1381625451737576
51,52,1.0102760062845764,0.037953972564202264,85.60000000000001,0.4546060565661985,88.91333333333334,0.11841546445553505
52,53,1.0144419405866654,0.03828400872248084,85.75,0.24832774042918823,89.30666666666667,0.1815366507225338
53,54,1.0183079075733625,0.03859096545057658,85.48333333333335,0.8508166012066797,89.51333333333334,0.09463379711052046
54,55,1.0227646562735213,0.03850594370753386,85.7,0.2041241452319315,89.58,0.0962635271879587
55,56,1.027243135862235,0.039106162938145596,85.75,0.1779513042005224,89.97333333333334,0.13274871834493585
56,57,1.031235489954623,0.03899982841544706,85.31666666666668,0.12472191289246395,90.18666666666667,0.11556623882239697
57,58,1.0359807952576288,0.03898238824780929,85.53333333333335,0.11785113019775792,90.04,0.33970575502926215
58,59,1.040484096552448,0.03886391211284654,85.48333333333333,0.06236095644623514,90.52333333333333,0.35188381921057715
59,60,1.0448203416871087,0.03888497393207118,85.43333333333334,0.5542763049438618,90.46,0.2515286597321802
60,61,1.0489724803677902,0.03849335555865308,85.16666666666667,0.1433720877840472,90.66333333333334,0.18803073034894255
61,62,1.0535430836584412,0.038636847643009224,85.60000000000001,0.2041241452319315,90.46666666666665,0.2239543604298749
62,63,1.0579115130915804,0.03886167219037169,85.45,0.5787918451395091,90.52666666666669,0.3021405118299947
63,64,1.0629252703078127,0.039167863215825126,85.36666666666667,0.30092450142113025,90.66333333333334,0.15173075568988098
64,65,1.0680111363363898,0.039419488265865596,85.38333333333334,0.5436502143433345,90.73666666666668,0.13695092389449742
65,66,1.0733832899820104,0.039429116894011594,84.81666666666666,0.9611913903530842,90.78333333333335,0.10208928554075698
66,67,1.0786959837247225,0.03968486117470653,85.56666666666668,0.31180478223116176,90.98333333333333,0.0825967446224212
67,68,1.0840551830324932,0.0402798838745723,85.38333333333333,0.1545603082582596,90.85000000000001,0.10677078252031051
68,69,1.0892133721805755,0.04018528668840349,85.10000000000001,0.39370039370059223,90.86333333333333,0.29009576962712924
69,70,1.09442307812438,0.03981819778976444,85.30000000000001,0.3937003937005946,90.98666666666668,0.3184685576665629
70,71,1.099586201184943,0.039564046011725404,85.66666666666667,0.2013840995599114,91.06666666666668,0.20171487027209484
71,72,1.1051649287424359,0.03866579564769984,85.56666666666666,0.28963578661638073,90.96,0.4042276586281572
72,73,1.111069018857365,0.038846886963735776,85.26666666666667,0.37043517951487775,91.04333333333334,0.2671246067953245
73,74,1.116372040412853,0.03898419940060307,85.51666666666665,0.11785113019775123,91.23666666666668,0.37526287082819865
74,75,1.122221612939846,0.0387891900301116,85.28333333333335,0.7982620009885318,91.48,0.32537158245100034
75,76,1.128510311012981,0.039482626224459604,85.03333333333335,0.532812245438193,91.35000000000001,0.10614455552060514
76,77,1.134448187344895,0.039849950187490046,84.96666666666665,0.5137011669140814,91.44,0.1235583532856728
77,78,1.1410482375358246,0.04042998411075938,85.45,0.49497474683058434,91.46333333333332,0.09177266598624013
78,79,1.1475677401696531,0.040949096279758,85.56666666666666,0.13123346456686266,91.61666666666667,0.07760297817881798
79,80,1.1533751440895252,0.041118369980592394,85.2,0.3937003937005856,91.60666666666667,0.23456816114345297
80,81,1.1593799930759219,0.0412993886726992,85.31666666666668,0.709851314634892,91.61666666666667,0.23697163449568645
81,82,1.1650756740810468,0.041390209974473575,85.43333333333334,0.23213980461973335,91.67999999999999,0.1944222209522366
82,83,1.1716934485502621,0.04144804655620323,86.01666666666667,0.23570226039551584,91.71666666666665,0.05906681715556131
83,84,1.178042734740641,0.04147289218904505,85.55,0.4600724580614093,91.58,0.20928449536455987
84,85,1.184695708953137,0.04180419667232295,85.68333333333332,0.3472111109333254,91.33333333333333,0.11115554667021595
85,86,1.191920840456678,0.04150084764218461,85.13333333333333,0.4403281604540984,91.41000000000001,0.0787400787401211
86,87,1.1987079532209164,0.041211856491533645,85.3,0.42426406871192446,91.55666666666667,0.17461067804944932
87,88,1.2052912724904932,0.041592896393164276,85.23333333333333,0.726100697026399,91.57000000000001,0.19646882704388088
88,89,1.2118527193573274,0.042804452832538635,85.45,0.6683312551921179,91.55,0.08041558721209811
89,90,1.2185014630845592,0.04313957498844357,85.10000000000001,0.3341656275960557,91.54666666666667,0.2538153309440217
90,91,1.226636446564287,0.0446236517431525,85.06666666666666,0.30912061651652584,91.58333333333333,0.10338708279514132
91,92,1.2334200639156079,0.04522673002844143,85.18333333333334,0.605988632089929,91.80666666666667,0.04496912521077646
92,93,1.241243102995001,0.04591318799576233,84.55,0.9228578799938092,91.82333333333334,0.09030811456095979
93,94,1.2479094961438615,0.046596928650603116,85.13333333333333,0.2494438257849279,92.00999999999999,0.24494897427832127
94,95,1.2546951789061376,0.04649810913098105,85.38333333333333,0.2718251071716704,92.04666666666667,0.24390344173236025
95,96,1.2617721131713895,0.046798601830331944,84.93333333333334,0.16499158227685842,92.02666666666666,0.3660904563386249
96,97,1.269024706788279,0.04706344364186386,85.26666666666667,0.3118047822311567,92.06333333333333,0.2397684067780579
97,98,1.2769405603060446,0.04690378728782579,85.01666666666667,0.8013876853447552,92.05333333333333,0.1307244770075145
98,99,1.2861711443365316,0.04789172969989456,84.85000000000001,0.4320493798938569,92.19,0.22226110770893093
99,100,1.294474130712544,0.048754353780337364,84.96666666666667,0.4766783215358322,92.09333333333332,0.04714045207910049
100,101,1.295291139862595,0.04890443725137354,85.28333333333335,0.36817870057290536,92.94666666666667,0.07760297817882368
101,102,1.2960534152100818,0.04898558767686628,85.26666666666667,0.4403281604540959,93.02333333333333,0.1438363267359459
102,103,1.2968317279068493,0.049069751234675094,84.88333333333333,0.2248456260538679,93.05000000000001,0.15937377450509238
103,104,1.2976557290483444,0.049119930671166656,85.03333333333333,0.5169354139756954,93.08999999999999,0.18832595855767706
104,105,1.298453195954425,0.049199051386097606,85.43333333333334,0.43269183285823737,93.04,0.07874007874011447
105,106,1.2992405776716895,0.049296156025993736,85.33333333333333,0.44783429475148334,93.15666666666668,0.08013876853447618
106,107,1.3000690396663936,0.04936904798196017,85.13333333333333,0.3091206165165192,93.15666666666668,0.12684198393626858
107,108,1.3010001987375652,0.04944896585448079,85.13333333333334,0.16499158227686414,93.12333333333333,0.13474255287605452
108,109,1.3019576425650865,0.04962609948668016,85.15,0.08164965809277376,93.19666666666667,0.046427960923946666
109,110,1.302898929323126,0.04976642073322921,85.55,0.4242640687119312,93.12666666666667,0.07586537784494371
110,111,1.3037726213723402,0.04986247587900867,85.48333333333333,0.3299831645537235,93.10333333333334,0.030912061651650793
111,112,1.3046610595419192,0.04998981948403462,85.26666666666667,0.2718251071716728,93.10000000000001,0.12328828005937882
112,113,1.3055318986077726,0.050024120162407815,85.53333333333335,0.23213980461973982,93.08333333333333,0.13021349989749806
113,114,1.3063529352551706,0.050146414270522924,85.31666666666666,0.3472111109333311,93.08333333333333,0.05249338582674158
114,115,1.3072029115699606,0.05024820587243082,85.25,0.672061505121867,92.99666666666667,0.1309792180292598
115,116,1.3080117189432632,0.05031208129122877,85.31666666666668,0.7982620009885394,93.00666666666666,0.012472191289247788
116,117,1.3088090052583965,0.0503478923401921,85.16666666666667,0.41298372311212855,93.06333333333333,0.10274023338281581
117,118,1.3095875136895245,0.050435361847517304,85.15,0.6720615051218604,93.07666666666667,0.1053037933262079
118,119,1.310428233246889,0.05049002022385405,85.2,0.5307227776030221,92.97333333333334,0.05185449728701322
119,120,1.3112727112088243,0.050498885949113705,84.96666666666668,0.6328945848682564,92.94,0.11313708498984519
120,121,1.3120886774729719,0.05050401387737787,84.98333333333333,0.47842333648024765,93.03333333333335,0.04109609335312448
121,122,1.3129284041367748,0.050575084503889936,84.93333333333334,0.5778311941119911,92.99,0.04242640687118776
122,123,1.313751007405763,0.05065790730666684,85.3,0.5887840577551869,92.98333333333335,0.03399346342395164
123,124,1.3146232849963768,0.05070541061198862,85.46666666666665,0.6018490028422605,92.99,0.12083045973594364
124,125,1.3154634720991838,0.050769942537588514,85.5,0.6041522986797315,92.95,0.23036203390894766
125,126,1.3163154166736313,0.05084226418285687,85.5,0.36285901761795103,92.99666666666667,0.2131248981752754
126,127,1.3171412222452734,0.05085555677561031,85.46666666666665,0.3858612300930097,92.97666666666667,0.3065217048686076
127,128,1.3179523299117781,0.05090407361820089,85.68333333333334,0.6459274125025418,93.01666666666667,0.22543784558547517
128,129,1.318783428241953,0.05097751986335589,85.48333333333335,0.5792715732327551,92.92666666666666,0.11897712198383306
129,130,1.3195972084207768,0.05106670341056268,85.36666666666667,0.5328122454381866,92.92666666666666,0.2604269997949961
130,131,1.3204502517413719,0.051091779202452635,85.36666666666667,0.676182092503362,93.06333333333333,0.302140511829988
131,132,1.3212923734418525,0.05119609821700742,85.46666666666668,0.6510674994874919,92.99,0.2779688231918556
132,133,1.3221229933112626,0.05129001656309102,85.21666666666665,0.7306770072260994,92.98666666666666,0.1236482466066088
133,134,1.3229912053612667,0.05134625456056169,85.10000000000001,0.778888096369864,93.12333333333333,0.10624918300339689
134,135,1.3238439894237535,0.051357304732451495,85.3,0.4708148963941819,92.99333333333334,0.223656482629553
135,136,1.3246984019801316,0.05135337711676137,85.15,0.5099019513592802,92.97999999999998,0.28855964143772267
136,137,1.3255632357026017,0.05135257437665527,85.2,0.34880749227427577,92.92333333333335,0.181536650722537
137,138,1.3264905666944062,0.05137310954822221,85.06666666666666,0.22484562605386793,93.0,0.155777619273976
138,139,1.3273515185354332,0.051345659511630774,85.18333333333334,0.37932688922470403,93.06333333333332,0.18263503375736861
139,140,1.3282631616958165,0.05133497274582994,85.11666666666666,0.23921166824012596,92.99333333333334,0.18624953392931515
140,141,1.329093467123327,0.051381485816130536,84.93333333333334,0.40892813821284413,92.90000000000002,0.1687206764645797
141,142,1.330032449147099,0.05131006001039003,84.85000000000001,0.28577380332470526,92.94666666666666,0.154344492037203
142,143,1.3308623168500082,0.05127828453388871,85.05000000000001,0.4262237284181498,93.03666666666668,0.23012074125457765
143,144,1.331662542398455,0.0512961649932391,84.83333333333333,0.5390320542932061,92.95666666666666,0.23584363935078634
144,145,1.332471642759314,0.051295716920727895,84.85000000000001,0.7222649560006876,92.95333333333333,0.12498888839501482
145,146,1.3333572355931398,0.05130622661693894,85.03333333333333,0.8576453553512381,92.87666666666667,0.24280765135299104
146,147,1.3342627823326378,0.051351887132961155,84.88333333333334,0.7191816336797137,92.99,0.10984838035522865
147,148,1.3351272524622868,0.05134797047790227,84.69999999999999,0.6531972647421843,92.91333333333334,0.12657891697364532
148,149,1.3359624564466195,0.051408574210637124,85.0,0.6745368781615985,92.93666666666667,0.1302134998974932
149,150,1.336781644889964,0.05144040240350018,84.93333333333334,0.39228674319799467,92.95,0.2434474618201352


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_12_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2853525310963128e-07,2.710670306781129e-08,55.25,5.563422208197638,51.12,1.5558277539625012
1,2,5.660183807946908e-07,5.7545511068875575e-08,51.300000000000004,1.2294985427672003,55.74,3.9295377166616783
2,3,1.104869125787704e-06,4.586222692646466e-08,50.71666666666667,0.9783773414292793,51.39333333333334,1.143104933454883
3,4,1.9656967678795555e-06,1.7689143529188436e-07,50.1,0.14142135623730814,50.156666666666666,0.21452790546272535
4,5,3.4282308447807824e-06,3.7938418713053667e-07,50.03333333333333,0.04714045207910384,50.09,0.12727922061358005
5,6,6.297264302407452e-06,1.0406425234738828e-06,50.0,0.0,50.04666666666666,0.06599663291074136
6,7,1.1591471606754947e-05,1.872636771650306e-06,50.01666666666667,0.023570226039550245,50.02,0.028284271247462973
7,8,2.099534026709922e-05,2.9507803415623243e-06,51.916666666666664,0.6956212251569759,50.92666666666667,0.6141299174894145
8,9,4.239309340561509e-05,7.3038585163012646e-06,68.46666666666665,4.247025102612679,58.54,1.7652384163808243
9,10,0.000103673976867367,1.912674707788206e-05,76.8,2.5495097567963922,71.21333333333332,1.70763644322268
10,11,0.0003035338789064333,5.226960223066111e-05,79.31666666666666,1.7613126418163885,77.58333333333333,0.3256105376400219
11,12,0.0008479452005653999,0.00011856006062995112,80.19999999999999,2.5109759058979453,79.67333333333333,0.14817407180594705
12,13,0.0018711535062778666,0.00029363472249000795,80.25,1.49666295470958,80.45666666666666,0.2939765674713241
13,14,0.0032730171210329667,0.00022411452056809701,78.85000000000001,3.963163719387159,81.42666666666668,0.21913973218525046
14,15,0.005157992295472833,0.00020343031336093797,81.31666666666666,1.4698828373566204,81.35666666666667,0.2309882151876007
15,16,0.007131884081536567,0.00015370763643246074,80.18333333333334,3.240970362235495,81.75666666666666,0.4208193066969352
16,17,0.009366802089627767,0.00013167302960682335,82.0,2.021550560007502,81.80000000000001,0.2417988144442911
17,18,0.011789670971691568,0.0002496256664120343,83.28333333333332,0.551261180284711,81.93,0.0787400787401211
18,19,0.014252014656498266,0.0006104494437618457,71.2,5.45542543406714,82.02333333333333,0.29959231558162003
19,20,0.016885451997071633,0.00056817659997632,83.05,1.0303721010715883,82.45666666666666,0.47918912990825
20,21,0.019887648739070268,0.0008455445679262835,83.48333333333333,1.2808417371227294,82.45333333333333,0.3029117950089706
21,22,0.02290265813053577,0.0009908802855072897,82.61666666666667,1.0085743513604857,82.70666666666666,0.12762793146050636
22,23,0.026340639447562705,0.0008887862718935802,82.5,1.697547250201496,82.91,0.44549597828338244
23,24,0.029772981261229667,0.0010330455561487165,84.55,1.046422476822817,82.75333333333333,0.10208928554075605
24,25,0.03369062284582983,0.0017178679720252937,81.81666666666668,2.866279043560757,83.3,0.18184242262647732
25,26,0.03799127125306117,0.0018656141640627502,82.66666666666667,1.9027757502016742,83.39333333333333,0.3162629004834785
26,27,0.0422004474775391,0.0020581425680073133,79.63333333333333,5.961590019076751,83.52999999999999,0.08286535263104217
27,28,0.0467877734638403,0.0019410855832968765,79.81666666666666,2.563309492736985,83.78666666666666,0.04988876515698735
28,29,0.05141330270572214,0.002381635070433003,74.85,8.05015527800551,84.17,0.24041630560342858
29,30,0.0565651541470568,0.0029246513593876753,84.61666666666667,0.968102382097171,83.76333333333332,0.06548960901463266
30,31,0.0611470696052595,0.0032400075778874857,81.93333333333334,1.4007934259633752,84.30666666666667,0.5490193277310196
31,32,0.06638638139652957,0.0032065979474394596,78.96666666666668,8.074892500144436,83.92333333333333,0.35863940416834267
32,33,0.071316058158929,0.003275435033043421,83.10000000000001,2.4627220712049485,84.03,0.2204540768504828
33,34,0.07679849787052888,0.0030950060180171533,85.76666666666667,0.9969397619158833,84.47333333333334,0.17987650084309287
34,35,0.08341497196633844,0.0032149928831069117,82.01666666666667,5.31825994935269,84.06333333333333,0.34988887124660106
35,36,0.08935753913258927,0.0030798699923824226,74.75,7.405853540724845,84.56666666666666,0.24729649321322014
36,37,0.0963019023735285,0.0035382317807728927,84.78333333333335,1.5282524515130185,84.23333333333333,0.24635114955868992
37,38,0.10299041374052798,0.003301421583071077,79.63333333333334,3.111894742578695,84.29,0.20848661028149354
38,39,0.11096190041143321,0.002864862427762169,82.5,5.091332504037299,84.68333333333332,0.2361261433123247
39,40,0.11902719989788474,0.0035903167609887977,78.98333333333333,6.8655338871464044,84.66333333333334,0.13072447700751447
40,41,0.12801456718275675,0.004073727497080956,85.18333333333334,0.24608038433722637,84.68333333333334,0.07845734863959827
41,42,0.13650246765085783,0.004416178189546146,82.45,3.07489837230436,84.48666666666666,0.36754440396894983
42,43,0.14538945230584463,0.004321017137972864,84.88333333333334,0.9952665751222415,84.61666666666666,0.39330508373130196
43,44,0.1545443655071739,0.0044910428540787,85.08333333333333,2.4997777679003588,85.05,0.21969676071045252
44,45,0.16494696204388912,0.006076372748489927,82.38333333333333,0.9800793618659451,85.23333333333333,0.20885933597094278
45,46,0.1759002777194221,0.0071830995435986315,81.83333333333333,5.362265275878179,85.33333333333333,0.22647050335284202
46,47,0.18678286757187598,0.00765296667390555,74.43333333333334,13.236397630103978,85.23,0.32403703492039215
47,48,0.1982853770136692,0.007635585891111648,85.1,1.3898441159592905,85.08999999999999,0.3624913792078376
48,49,0.21145537841321385,0.00602875428398741,83.96666666666668,1.6352030115214733,84.99666666666667,0.3355923452974163
49,50,0.22444855660530663,0.006543758558656413,85.88333333333333,1.0679679562400513,85.41333333333334,0.14055445761538823
50,51,0.22586402527638919,0.006707310605228341,86.61666666666667,0.5328122454381977,88.03333333333335,0.07586537784494371
51,52,0.22718222726079818,0.006909014201322229,86.61666666666667,0.7027722880769312,88.41000000000001,0.19131126469709048
52,53,0.22863158276963794,0.006915286341295846,86.48333333333335,0.7261006970263973,88.48666666666666,0.12657891697365117
53,54,0.23003702770564904,0.006982752136507651,86.83333333333333,0.5436502143433322,88.50666666666666,0.21545816814923047
54,55,0.2315733628071932,0.0072479573839516484,86.68333333333334,0.6737127643802544,88.67333333333333,0.12814921857827158
55,56,0.23308733069512533,0.0075336495482951895,86.63333333333333,0.6510674994874872,88.63999999999999,0.20049937655763048
56,57,0.23483530386432072,0.00773180776010548,86.41666666666667,0.42491829279939874,88.82333333333332,0.15839472494022294
57,58,0.2365234035741057,0.007790324225938368,86.51666666666667,0.4870546398734182,88.74666666666667,0.0956846672960496
58,59,0.23816395277961763,0.007868020305987194,86.43333333333334,0.7168604389202244,88.79666666666667,0.07542472332656346
59,60,0.23978349615355635,0.007815895002261873,86.83333333333333,0.4696334267868481,88.85000000000001,0.14142135623730817
60,61,0.24153414163485057,0.00795253550385751,86.83333333333333,0.3519785346990456,88.68333333333334,0.08219218670625435
61,62,0.24321755288421446,0.007993293491983517,86.53333333333335,0.246080384337227,88.90333333333332,0.13199326582148557
62,63,0.24497221825280371,0.008106434774775975,86.81666666666666,0.3472111109333254,88.89333333333336,0.10656244908763467
63,64,0.24675394021008193,0.008206977855771899,86.91666666666667,0.15456030825826367,88.90000000000002,0.11518101695446765
64,65,0.24883376178619923,0.00840310518588986,86.65000000000002,0.5656854249492393,89.03000000000002,0.032659863237108344
65,66,0.2506500040978122,0.008579737205962949,86.86666666666667,0.2718251071716661,89.11333333333334,0.2926127512980608
66,67,0.25263473579250295,0.008618017307218756,86.80000000000001,0.35355339059326707,89.15666666666668,0.17211107524567867
67,68,0.2545997593943106,0.008804518473463864,86.55,0.8897565210026066,89.14999999999999,0.23366642891095576
68,69,0.2567501855777219,0.008912732865930523,86.5,0.6096447052723987,89.14999999999999,0.3611094017053498
69,70,0.2587014442368348,0.009050268018239247,86.80000000000001,0.22730302828310237,89.02,0.09416297927883475
70,71,0.26098767722380867,0.009322490307038932,87.05,0.7483314773547862,89.26333333333334,0.1746106780494513
71,72,0.2632040086300022,0.009355000423195212,86.91666666666669,0.41899350299921817,89.26333333333334,0.14704496666741848
72,73,0.2652764872023579,0.009501659876183437,86.73333333333335,0.33249895572099847,89.33666666666666,0.2548637980482023
73,74,0.2673660863607524,0.009519775626197057,86.71666666666665,0.5632248416238588,89.42666666666666,0.15412837362262682
74,75,0.2695827780444288,0.009630621339534115,86.61666666666667,0.34721111093333135,89.65333333333332,0.12970050972229086
75,76,0.2718318795176158,0.009569079631167089,86.75,0.5099019513592783,89.49666666666667,0.16539514973406486
76,77,0.27419368852907106,0.009773698859324642,86.86666666666667,0.41298372311212855,89.37333333333333,0.17987650084309884
77,78,0.27665593336565003,0.009710727115555663,86.75,0.5671566509057835,89.57666666666667,0.20741798914805956
78,79,0.2791304722291073,0.009830003482079117,86.71666666666665,0.5948856099191551,89.54333333333334,0.2819377393838698
79,80,0.2815730554308766,0.009989163855060428,86.35000000000001,0.8436033823229164,89.58666666666666,0.1826350337573686
80,81,0.2842120299996307,0.01015386497150624,86.23333333333333,0.7813805446487335,89.53333333333335,0.292270802890441
81,82,0.28688370142643793,0.010310913886978168,86.51666666666667,0.6249444419750902,89.63666666666667,0.07318166133366447
82,83,0.28979109395159536,0.010485654872731334,86.66666666666667,0.5542763049438607,89.5,0.1801850900231935
83,84,0.292594374657265,0.010676918328198953,86.38333333333334,0.40276819911981615,89.7,0.13140268896284954
84,85,0.29561103668949457,0.010999944103607304,85.91666666666667,1.2518874638809323,89.66666666666667,0.03299831645537762
85,86,0.2984249568117237,0.011416773394774336,86.73333333333333,0.39651257511234556,89.73000000000002,0.04082482904638398
86,87,0.301340851284144,0.011543575683768665,86.66666666666667,0.5482294734466171,89.70333333333333,0.0740870359029745
87,88,0.3041815831695427,0.01155934049646745,87.13333333333333,0.6328945848682522,89.63333333333333,0.11813363431112929
88,89,0.3070231283356531,0.011793219389179512,87.11666666666667,0.4089281382128435,89.83333333333333,0.12762793146051168
89,90,0.30987568509629737,0.011962019639893594,86.45,0.7874007874011802,89.95666666666666,0.1586050300449365
90,91,0.31277255052115766,0.012094020843029726,87.0,0.6377042156569702,90.04666666666667,0.06236095644622881
91,92,0.31561102203354297,0.012396258636305432,86.75,0.42622372841814316,89.96,0.0898146239020494
92,93,0.31853740468111186,0.012480944264955208,86.53333333333335,0.4089281382128436,89.95,0.1336662510384203
93,94,0.32173553655529535,0.01236671659705571,86.23333333333335,0.43652669512362574,89.90333333333332,0.19014614262602492
94,95,0.3248634602661124,0.012402497341864157,86.60000000000001,0.44158804331639623,89.98666666666668,0.1488474237451064
95,96,0.3282662482836638,0.01216579087111736,86.73333333333333,0.5249338582674549,89.82666666666667,0.1167142760000775
96,97,0.3315897779412394,0.011963823236493787,86.85000000000001,0.4708148963941869,89.78000000000002,0.1756891193747227
97,98,0.334780511754677,0.011851002303003266,86.83333333333333,0.4642796092394684,90.04,0.2817800560721065
98,99,0.3381710412951751,0.012104187068915391,86.53333333333335,0.23921166824012166,90.02,0.043204937989388105
99,100,0.341609001098448,0.012261370595238264,86.76666666666667,0.6956212251569688,90.12,0.1471960144387955
100,101,0.3419557341225896,0.012267158095633258,86.66666666666667,0.490464632318734,90.52,0.17663521732655718
101,102,0.3423086323308974,0.012259627242991022,86.56666666666668,0.4515405728048003,90.48,0.20607442021431657
102,103,0.3426564460121702,0.012261932490363166,86.66666666666667,0.6786424357167403,90.48,0.14236104336041577
103,104,0.3430335515782521,0.012251794541720698,86.7,0.6976149845485407,90.58,0.13952299690970432
104,105,0.34340006250602967,0.012245052605099475,86.36666666666667,0.6761820925033621,90.59666666666665,0.10077477638554312
105,106,0.34376009565257554,0.012230063968470343,86.58333333333333,0.7363574011458163,90.67,0.11224972160321617
106,107,0.34410142355068213,0.012238264121285519,86.51666666666667,0.7145317036742006,90.63,0.02449489742783271
107,108,0.34445290258141564,0.012219333956894951,86.43333333333334,0.8816020770292158,90.59333333333332,0.08055363982396112
108,109,0.3447855577976407,0.012206274604106986,86.5,0.849509662491649,90.62333333333333,0.08993825042154625
109,110,0.3451222693052844,0.012210755125915178,86.34999999999998,0.9755340417774626,90.50666666666666,0.12229290885229087
110,111,0.3454726921254343,0.012227479337975926,86.58333333333333,1.0085743513604857,90.64333333333333,0.07408703590297257
111,112,0.34583845101561117,0.012224685219844825,86.46666666666665,0.810692433801016,90.72000000000001,0.03741657386774083
112,113,0.3462078013653534,0.012222132532331538,86.40000000000002,0.8553751613570875,90.61666666666667,0.14817407180595218
113,114,0.3465754758469555,0.012231000275890814,86.71666666666665,0.9715394427859759,90.60333333333334,0.19601587237318505
114,115,0.3469389105546574,0.012211487824345805,86.68333333333334,0.9594558643082813,90.77,0.19200694431886597
115,116,0.34729313114159827,0.012212694502181782,86.75,0.9600347215943087,90.70666666666666,0.1960158723731877
116,117,0.3476429196754716,0.01221109047417859,86.58333333333333,0.8106924338010228,90.66666666666667,0.2509094568874501
117,118,0.34798839651275304,0.012221034160280031,86.51666666666667,1.0338708279513822,90.62666666666667,0.293976567471324
118,119,0.3483388359380884,0.012224764033039003,86.64999999999999,0.9192388155425119,90.73666666666668,0.274388208363421
119,120,0.34868551611252546,0.012215843690231633,86.45,1.109804787639096,90.60333333333334,0.20072092289766666
120,121,0.34903743541950094,0.012200168748372132,86.60000000000001,0.9416297927883739,90.62,0.17720045146669353
121,122,0.3493866444344111,0.012182154527019847,86.51666666666665,0.8389808632435466,90.60333333333334,0.27402351886086224
122,123,0.34972804788063444,0.012185223727242981,86.63333333333333,0.7363574011458163,90.59666666666668,0.1677961726487115
123,124,0.3500901619184745,0.012192603331384572,86.36666666666667,0.7531415685129977,90.52,0.2286190426597642
124,125,0.3504596704123166,0.012194375632868052,86.43333333333334,0.6114645442614784,90.66000000000001,0.1801850900231935
125,126,0.3508307761491795,0.012177384072211356,86.31666666666668,0.5542763049438668,90.67666666666666,0.17594190960528863
126,127,0.3511977571955425,0.012170325367302656,86.66666666666667,0.40276819911982287,90.56,0.07788880963698586
127,128,0.3515823429121552,0.012152883298652014,86.66666666666667,0.5436502143433409,90.46666666666665,0.1352364185006712
128,129,0.35197195001782505,0.01211365026153423,86.5,0.36285901761795103,90.71333333333335,0.10842303978193917
129,130,0.3523227277960062,0.012084929781830378,86.38333333333334,0.47316898555260994,90.60000000000001,0.20832666655999788
130,131,0.35268498745219956,0.012066540793777558,86.48333333333335,0.6548960901462814,90.65666666666665,0.11556623882239697
131,132,0.3530420477544564,0.012057736690992525,86.40000000000002,0.5492419017761336,90.58,0.12961481396815555
132,133,0.35341256566766965,0.012048545553753544,86.51666666666665,0.5390320542932073,90.65333333333335,0.08379870059983971
133,134,0.35378294602930144,0.012058191712700929,86.61666666666667,0.4403281604540984,90.48666666666666,0.15627610892974828
134,135,0.35415732750461104,0.012067132666476502,86.61666666666667,0.5265189666310428,90.51333333333334,0.17016332024133468
135,136,0.354514268605913,0.012075469790246231,86.7,0.49665548085837646,90.49666666666667,0.18571184369578667
136,137,0.35489556349353957,0.012074137325520214,86.5,0.5115336417740881,90.55666666666666,0.10873004286866567
137,138,0.35524567459519235,0.012070966351096718,86.5,0.815475321515002,90.49000000000001,0.17663521732655718
138,139,0.3555984172912241,0.012079696656889117,86.39999999999999,0.60138728508896,90.51666666666665,0.07408703590297343
139,140,0.3559739112406415,0.012089300948308776,86.51666666666667,0.5436502143433388,90.48666666666666,0.24362995619495156
140,141,0.35635699704944906,0.012077153731489683,86.73333333333335,0.6407460928913683,90.54333333333334,0.06182412330330312
141,142,0.3567599991521533,0.012062126845274966,86.56666666666666,0.3009245014211303,90.49000000000001,0.02160246899469734
142,143,0.35714365038889523,0.012039731187666648,86.76666666666667,0.24944382578492666,90.47666666666667,0.11728408057172648
143,144,0.35750753199799407,0.012033607904226053,86.86666666666667,0.3519785346990456,90.55,0.08524474568362642
144,145,0.3578803548901039,0.012041423170798872,86.7,0.39370039370059223,90.55,0.07483314773547534
145,146,0.35828285082416916,0.012062565969771673,86.64999999999999,0.32403703492039215,90.55,0.09416297927883678
146,147,0.35866888006490827,0.01206619770985637,86.58333333333333,0.2718251071716661,90.56333333333335,0.11728408057172648
147,148,0.3590806916962365,0.012065973787869642,86.7,0.42622372841815376,90.47333333333331,0.018856180831644215
148,149,0.35947116620990965,0.012075610405769027,86.45,0.5016638981097492,90.53666666666668,0.08013876853447618
149,150,0.359843678916294,0.012072207828731241,86.86666666666667,0.5436502143433388,90.55333333333333,0.02867441755681186


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_12_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.865283581588569,4.8238562707044785,65.46666666666668,2.80247906127573,71.84333333333335,0.548776416726847
1,2,9.891004481757541,4.817395165860608,82.5,0.43011626335213,78.41666666666667,0.3646307112073192
2,3,9.915043609355356,4.811614294842416,75.10000000000001,8.747666355472568,80.27,0.36778616975990897
3,4,9.943146634512148,4.802889050306638,75.16666666666667,9.275086103224178,80.90333333333334,0.501818913774901
4,5,9.97393079411666,4.794274277280189,75.10000000000001,3.4729910259985797,81.24333333333334,1.1001919024525768
5,6,10.013949811999174,4.787360532057121,75.26666666666667,5.91894322399606,81.45333333333333,0.35122009560325285
6,7,10.05153717187516,4.7773763399394,74.85000000000001,10.328923790340728,81.40333333333334,0.5864204028586367
7,8,10.088995337205974,4.770884268726775,75.51666666666667,6.265957406671567,81.54666666666667,0.29408993333483574
8,9,10.130250070569419,4.762359387065755,73.7,6.643417795081082,81.46333333333334,0.7641262257565105
9,10,10.175998140251986,4.746353996325696,72.33333333333333,9.057808172449274,81.5,0.35052341814301735
10,11,10.219584754767808,4.738083645869463,81.48333333333333,1.2043901176759708,81.92,0.9560683378643346
11,12,10.2723797108172,4.726799144110874,82.36666666666667,1.110805513530103,82.49333333333333,0.9582739112012261
12,13,10.3213557438974,4.718326774759972,81.41666666666667,0.490464632318734,81.73333333333333,0.7473211417382023
13,14,10.385079380378825,4.709327121730004,75.78333333333332,7.820521437574068,82.19999999999999,0.8524474568362902
14,15,10.436651569503582,4.6994227487382165,79.08333333333333,2.1410018423366397,81.73666666666666,0.32169688977186467
15,16,10.49072240667718,4.691122210817802,83.13333333333334,0.9348202441586788,81.81,0.7826024959496748
16,17,10.548412363976313,4.684186431299241,80.1,3.2911497484415215,81.99333333333334,1.0696209089620925
17,18,10.60635653858875,4.678688477755021,80.38333333333334,1.4383632673594275,82.25333333333333,0.8757599874141061
18,19,10.67024595430371,4.666750294053321,75.63333333333334,6.236095644623229,82.07000000000001,1.022056749892102
19,20,10.748207630371093,4.660061992043475,79.14999999999999,5.938153472811784,81.72333333333334,0.3843898484033623
20,21,10.81096687119202,4.653737486289441,83.15,0.5715476066494105,82.19666666666667,0.6567258856546546
21,22,10.886433978427968,4.644631307966647,78.43333333333334,6.317348248188387,81.97,0.12027745701778839
22,23,10.979308052675544,4.649252750304272,77.89999999999999,5.742096016844955,81.94,0.27904599381942086
23,24,11.054864561622756,4.641584648099251,81.93333333333334,1.084998719917318,82.11666666666667,0.7081117300413959
24,25,11.139323154568464,4.6348866469472885,82.61666666666667,0.8993825042154706,82.17,0.4654030511288022
25,26,11.225231350915431,4.627035755730517,73.98333333333333,4.644949467492142,81.96333333333335,0.9145612184114386
26,27,11.303880996466864,4.6203273569737355,76.31666666666666,6.0079576858992265,81.88000000000001,1.0294658809304986
27,28,11.39657374833727,4.607249808487093,80.45,1.8087749076838315,81.79,1.1329018786579323
28,29,11.486275957885004,4.595644191752891,79.08333333333334,5.912886116121489,81.96,1.0504284840006952
29,30,11.566329903568908,4.596179036262421,82.53333333333333,0.7771028817916533,82.26333333333332,0.5682917873377745
30,31,11.66518349243075,4.592438522589938,77.23333333333333,7.660758593130459,81.95666666666666,0.1970335560817563
31,32,11.76974345179392,4.587507851668205,81.64999999999999,1.6837458240482717,82.40666666666667,0.5634615238761959
32,33,11.879479697990002,4.578376076759691,80.33333333333333,4.191327024013063,82.61333333333334,0.5426068763130661
33,34,12.00274555298001,4.562078966125202,77.66666666666667,4.309936838928796,82.30666666666666,0.9644457245255201
34,35,12.11931279780306,4.534925158392305,75.3,6.437779120162481,81.35666666666667,0.7158367287463072
35,36,12.243931494668445,4.528416552726863,82.13333333333333,1.10855260988773,81.65666666666667,0.6247310532452262
36,37,12.353798549037977,4.5262520739693235,76.16666666666667,5.969552374806305,81.74,0.3295451410656829
37,38,12.465577714280647,4.508257045567469,76.7,2.619160170741761,82.18666666666667,0.44902363214225566
38,39,12.588515642326868,4.479785512395611,80.39999999999999,2.157544901039136,81.75333333333333,1.2828700462461313
39,40,12.698112158977063,4.47993659743212,80.05,3.220507206429862,82.24,0.5027922035990628
40,41,12.827232571131681,4.466536952715176,78.75,4.622949996124406,82.43666666666667,0.10530379332620955
41,42,12.977086970475233,4.4757824841057845,81.84999999999998,0.04082482904638398,81.97333333333334,0.6701906859659846
42,43,13.10789233104875,4.475377589945341,81.11666666666667,0.7191816336797083,82.04,0.4551922670696413
43,44,13.256913658244827,4.448376864689194,81.75,0.6794605703546424,82.42,0.8541662601625106
44,45,13.402207832595552,4.459219645352456,81.53333333333333,1.455067772381144,82.16333333333334,0.2688659310676762
45,46,13.537384675684208,4.465823687163077,81.28333333333333,1.3014948670236446,81.93666666666667,0.47415421776276634
46,47,13.674963066002396,4.458193877948077,82.08333333333333,0.8065702421708595,82.19333333333334,0.32601976763516566
47,48,13.79781603970043,4.4552409897004415,74.96666666666665,4.430450190318013,82.52999999999999,0.1098483803552239
48,49,13.942626471080152,4.455323374711261,75.18333333333334,7.021672798478213,82.41666666666667,0.3975200903378565
49,50,14.101537743227206,4.400152982407265,79.19999999999999,4.791137651956998,82.74,0.19612920911141238
50,51,14.11230767850195,4.400747129104756,83.55,0.7788880963698641,85.84333333333332,0.1558489297008136
51,52,14.121015833847409,4.401353955711035,83.11666666666667,0.19293061504650588,87.21999999999998,0.05099019513592792
52,53,14.130553965516427,4.401428109151197,82.91666666666667,0.43652669512362846,87.99666666666667,0.3249957264676284
53,54,14.14166093049272,4.400527648032579,83.2,0.44158804331639784,88.17333333333333,0.07363574011458467
54,55,14.151472166959584,4.400579934219224,83.75,0.5715476066494064,88.55333333333334,0.3386574801903666
55,56,14.160776604797315,4.401386035123409,83.8,0.7348469228349581,89.06333333333333,0.07039570693981016
56,57,14.169835324871158,4.401625837630299,83.13333333333334,0.41096093353126556,89.08333333333333,0.046427960923946666
57,58,14.180499592333026,4.402817743753552,83.66666666666667,0.3472111109333252,89.43333333333334,0.06342099196813192
58,59,14.189816388191758,4.402483194972946,84.14999999999999,0.3488074922742703,89.42,0.07483314773548166
59,60,14.199772401388616,4.402329656424599,83.93333333333334,0.10274023338281658,89.66333333333334,0.11145502331532971
60,61,14.21113908066137,4.402186241770584,84.25,0.25495097567964425,89.55333333333334,0.22895899681432338
61,62,14.224648853752031,4.404868833424809,84.33333333333333,0.6908127258687594,89.76,0.16872067646458616
62,63,14.236118015688954,4.404049750243597,83.93333333333334,0.5104464277037868,89.93,0.08524474568362642
63,64,14.247137470543215,4.405017975767642,83.78333333333332,0.08498365855987491,89.72000000000001,0.13490737563231955
64,65,14.258635571356516,4.4035130691344015,84.21666666666665,0.3064129385141648,89.86666666666667,0.11145502331534048
65,66,14.270249302842105,4.404630486762204,84.10000000000001,0.3741657386773906,90.16333333333334,0.1357284871433484
66,67,14.282095052343562,4.404063299081097,83.53333333333333,0.30092450142113236,90.31,0.2255363976538314
67,68,14.29643020106967,4.403421978260544,83.86666666666667,0.2592724864350661,90.29333333333334,0.21139746660943753
68,69,14.306447120448055,4.40320610159505,83.85000000000001,0.08164965809277376,90.37,0.1131370849898452
69,70,14.322028085554726,4.399867358504236,83.89999999999999,0.4242640687119312,90.47333333333334,0.3306895153396261
70,71,14.335096457244612,4.397819593127102,83.98333333333333,0.40892813821284413,90.57333333333332,0.18116904322267868
71,72,14.347383979816568,4.397668124097335,83.98333333333333,0.22484562605386618,90.75,0.13589211407092916
72,73,14.362042221559113,4.397827865233877,83.78333333333335,0.11785113019775792,90.68666666666667,0.1167142760000775
73,74,14.37437250880022,4.399632840106402,83.85000000000001,0.6177917664283548,90.79333333333334,0.09428090415820768
74,75,14.386095837992457,4.4010392041679856,84.03333333333333,0.49046463231874,90.54,0.13366625103842528
75,76,14.399261094077092,4.403087526182746,83.68333333333334,0.28674417556808285,90.57666666666667,0.05185449728701322
76,77,14.411364315728568,4.40199556763706,83.7,0.308220700148449,90.80333333333333,0.05436502143433095
77,78,14.424192853039136,4.4008048696323705,83.78333333333335,0.9040034414880403,90.84333333333335,0.13474255287605091
78,79,14.435974904557833,4.399898167963032,83.64999999999999,0.48989794855663676,90.79333333333334,0.15965240019771174
79,80,14.45022449598701,4.401576487354787,83.83333333333333,0.7003967129816906,91.04666666666667,0.08653836657164518
80,81,14.465829683734706,4.403498058878185,83.35000000000001,0.9389710680668896,91.09333333333332,0.194307888557195
81,82,14.480392131264068,4.405291130962774,83.76666666666667,0.9463379711052307,91.19999999999999,0.04546060565661881
82,83,14.497429902661926,4.40734203886427,83.76666666666667,1.1735511161522576,91.13,0.10677078252031051
83,84,14.509653214816623,4.406411934214651,83.4,0.4708148963941864,91.09666666666668,0.09741092797468458
84,85,14.522435334668081,4.406319159242118,83.21666666666668,0.16996731711976099,91.22333333333334,0.047842333648024794
85,86,14.54288619955304,4.40600603634631,83.63333333333333,0.5482294734466104,91.33666666666666,0.09104333522498712
86,87,14.562030800967468,4.408741682319186,83.01666666666667,0.2013840995599114,91.16000000000001,0.11343133018115492
87,88,14.576993806056153,4.408665660857764,84.14999999999999,0.4949747468305843,91.32333333333334,0.09104333522498712
88,89,14.594685287849927,4.411981507272905,83.61666666666666,0.13123346456686266,91.35666666666667,0.07408703590297257
89,90,14.611555001224815,4.414021766994826,84.06666666666666,0.8219218670625303,91.54,0.06976149845485488
90,91,14.624013764566499,4.412357951718935,83.60000000000001,0.17795130420052505,91.73333333333333,0.23414145771780945
91,92,14.639850694652239,4.411276370813766,83.61666666666666,0.6908127258687594,91.72000000000001,0.2127596452964375
92,93,14.654262475610901,4.411132617379174,83.33333333333333,0.9672412085697991,91.67999999999999,0.12328828005937882
93,94,14.66908988151866,4.412548639242205,83.58333333333333,0.9104333522498472,91.47333333333334,0.36527006751474383
94,95,14.689601084925462,4.409889043657742,83.5,0.5671566509057835,91.59333333333332,0.2859292841867657
95,96,14.70814571252331,4.411024892981306,83.86666666666667,0.6956212251569773,91.56666666666668,0.331092467782369
96,97,14.725856770409258,4.411095856566513,83.71666666666667,1.0249661241014496,91.83999999999999,0.16673332000533045
97,98,14.742143013735292,4.40984995083473,83.58333333333333,0.5792715732327615,91.88,0.2969848480983545
98,99,14.758945038293726,4.409104755436156,83.41666666666667,0.6355225321645919,91.97333333333334,0.1371941041817105
99,100,14.774627673036534,4.407097925160749,84.25,0.8031189202104465,91.91000000000001,0.13140268896284807
100,101,14.776414321670055,4.40690332420399,84.13333333333333,1.0426994879744749,92.96,0.1444529912001394
101,102,14.778186635519821,4.406883153348226,84.06666666666666,0.7845734863959851,93.07333333333334,0.08993825042154906
102,103,14.77970198899198,4.406936559383456,83.95,0.8195527235429494,93.07666666666667,0.1302134998974932
103,104,14.781417897092508,4.407252237821022,83.93333333333334,1.0378931651293515,93.13,0.028284271247462973
104,105,14.783054933889028,4.407608219474383,83.71666666666668,0.9611913903530842,93.14666666666666,0.02054804667656224
105,106,14.784445512143435,4.407671517577296,83.78333333333332,0.5976807025680374,93.03666666666668,0.13072447700752018
106,107,14.785820635636098,4.407689808779364,83.68333333333334,0.865383665716482,93.05666666666667,0.1438363267359439
107,108,14.787097398263063,4.407802887394327,83.56666666666666,0.8468897343941655,93.11666666666667,0.08576453553512153
108,109,14.788384091644696,4.407772978970363,83.39999999999999,0.815475321515002,93.03000000000002,0.16673332000533245
109,110,14.790166485010007,4.407717746332717,83.5,0.8831760866327828,93.0,0.08640987597877402
110,111,14.79182908732553,4.407649842703943,83.5,0.7874007874011845,93.21,0.08286535263104215
111,112,14.79342027544675,4.407634119521263,83.51666666666667,0.7419943096517352,93.17333333333333,0.11897712198383412
112,113,14.79539702521206,4.407737844762368,83.35000000000001,0.6720615051218706,93.21333333333332,0.15326085243429807
113,114,14.797199001226545,4.408152033158073,83.33333333333333,0.9131751687868497,93.17666666666666,0.08730533902472312
114,115,14.798742825674575,4.408438058621471,83.39999999999999,0.8841191473249862,93.05,0.09933109617167586
115,116,14.800676504992254,4.408687253526983,83.5,0.6794605703546515,93.13,0.23151673805580222
116,117,14.802443816486452,4.408915723744655,83.43333333333334,0.45521667612492694,93.15333333333335,0.2131248981752815
117,118,14.804138646447404,4.409088365123809,83.46666666666667,0.9366014212151385,93.17,0.1630950643030033
118,119,14.805625889308502,4.409087130405296,83.48333333333333,0.6956212251569742,93.15333333333335,0.15691469727919558
119,120,14.807141599369116,4.409061867638027,83.21666666666665,0.6182412330330491,93.06333333333333,0.03399346342395164
120,121,14.808447997634907,4.408974546700476,83.39999999999999,0.4415880433163962,93.12666666666667,0.04988876515698735
121,122,14.8100426521405,4.409424328644188,83.51666666666667,0.49046463231874,93.09000000000002,0.0898146239020494
122,123,14.811324462681917,4.4094817203088645,83.31666666666666,0.605988632089929,93.05666666666666,0.12256517540567063
123,124,14.812859284075122,4.409666337757681,83.43333333333334,0.3274480450731467,93.08999999999999,0.1657307052620769
124,125,14.814572547311647,4.409963497366495,83.53333333333332,0.6342099196813475,93.07333333333332,0.10498677165348978
125,126,14.81592919751288,4.409961876120664,83.33333333333333,0.4478342947514881,93.12333333333333,0.1388844443733323
126,127,14.817296900922853,4.409919555844855,83.33333333333333,0.7728015412913087,93.19333333333333,0.18517259216441798
127,128,14.818691017370796,4.409904624155772,82.94999999999999,0.7968688725254627,93.06666666666666,0.13021349989749806
128,129,14.82023196589393,4.409893834006431,83.26666666666667,0.8605553762283736,93.08333333333333,0.20885933597093959
129,130,14.821829717727262,4.410079416592935,83.2,0.777817459305205,93.06,0.10708252269472843
130,131,14.823282712562408,4.409930994790243,83.10000000000001,0.7820912137766706,92.98,0.19200694431886597
131,132,14.824784605217118,4.40969883668107,83.23333333333333,0.8566731517264261,93.15000000000002,0.11575836902790214
132,133,14.826357903547025,4.409467750303064,83.35000000000001,1.1098047876391022,93.08999999999999,0.12832251036613546
133,134,14.828022304427037,4.409256408880892,83.33333333333333,0.5512611802847053,93.09333333333335,0.08993825042154625
134,135,14.829638093548397,4.408941748874072,83.46666666666667,0.5265189666310445,93.12333333333333,0.18263503375736936
135,136,14.8312213519769,4.408707212180869,82.98333333333333,0.7003967129816906,93.08333333333333,0.12762793146051168
136,137,14.83277818669727,4.408665988142384,83.03333333333333,0.3681787005729109,93.00333333333333,0.18624953392932145
137,138,14.834308502098002,4.408623887357943,83.06666666666666,0.6798692684790412,93.02666666666666,0.16438437341250253
138,139,14.83578786221877,4.408565436541522,83.2,0.6284902544988265,93.18666666666667,0.16759740119968922
139,140,14.83721384559246,4.408628633403726,83.10000000000001,0.7560864148142481,93.16666666666667,0.25952948879762205
140,141,14.838685962095044,4.408529882214691,83.14999999999999,0.3188521078284881,93.02333333333333,0.2456736769691805
141,142,14.840007536393015,4.408438659888988,83.01666666666667,0.9401536517446967,93.14999999999999,0.2333809475228559
142,143,14.841581633676965,4.408523234725658,83.03333333333335,0.7098513146348986,93.03333333333335,0.2135935912480092
143,144,14.84312209127687,4.408571357171039,83.45,0.679460570354649,92.95333333333333,0.22305953365762132
144,145,14.844574388213154,4.408581970930157,83.28333333333333,0.6381396573025532,93.21,0.25311394008759114
145,146,14.845914004217308,4.408623095365815,83.3,0.5759050847723683,93.23,0.14966629547096333
146,147,14.847312992724701,4.408568074777457,83.25,0.7222649560006813,93.15333333333332,0.308688984074406
147,148,14.848755539975642,4.408722414081112,83.28333333333335,0.5169354139756991,93.22666666666667,0.25849994627121775
148,149,14.85018168425863,4.408951277774896,83.08333333333333,0.5482294734466238,93.17999999999999,0.3024345659256948
149,150,14.85148364837651,4.408831408198923,83.16666666666667,0.49046463231874,93.21333333333332,0.31752515210959364


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_12_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.099016274459113e-07,7.052399837397665e-08,63.04999999999999,8.982575725629406,58.24,1.8793083834219435
1,2,1.8155558512026942e-06,3.31068489541222e-07,55.25,6.5304415368845214,57.65333333333333,7.0392818446833685
2,3,3.7208596476589786e-06,8.172445678856049e-07,50.98333333333333,0.6276056794587572,52.330000000000005,2.4840424043616216
3,4,7.048161002124056e-06,1.9935982915472846e-06,50.75,0.37416573867739694,50.43,0.16391054470858799
4,5,1.3165871165633826e-05,4.115105812314194e-06,55.38333333333333,1.8674105660572415,52.080000000000005,0.8054812226240905
5,6,2.7002979081845648e-05,9.781598256764957e-06,65.15,5.266086465931479,60.50333333333333,2.6405092101503636
6,7,8.143244179958307e-05,4.245516626213948e-05,73.36666666666666,3.115106561401855,71.18666666666667,3.5212907986829087
7,8,0.00023607657818924146,0.00012553821555627995,80.68333333333334,0.4027681991198201,76.72333333333334,1.8579797869968544
8,9,0.0006204201183543,0.0002702042214891689,81.93333333333332,0.36817870057290536,79.45666666666666,0.6115190557583257
9,10,0.0014893181150746001,0.0005093493839405334,80.91666666666667,2.237682332732292,80.45,0.24657656011876225
10,11,0.0028468613863292997,0.0006179512624721737,82.95,0.813428956127496,81.28666666666668,0.2613214283002637
11,12,0.0045595395229522,0.000749890277438233,80.21666666666665,2.2008836609164244,81.74666666666667,0.3132978703335739
12,13,0.006447292939802167,0.0008213064800802286,82.23333333333333,1.9984716382498164,82.09666666666665,0.10402991022884422
13,14,0.008710803368095233,0.0009804720769518089,84.45,0.10801234497346478,81.64999999999999,0.5614861233073075
14,15,0.010881192745661699,0.0010450258894192633,75.78333333333335,4.830516420517466,82.24333333333333,0.16659998666132594
15,16,0.013466590756982933,0.0014395647744732485,80.10000000000001,3.727599763923161,82.14333333333333,0.07930251502246756
16,17,0.016319735732857533,0.0017162581731255456,82.86666666666666,0.4496912521077323,82.41666666666667,0.02054804667656224
17,18,0.01920332632115407,0.002041970577331493,81.23333333333333,3.9383442657486842,82.88666666666667,0.3350953429829882
18,19,0.022317406377203735,0.0020565542480251867,81.51666666666667,3.6982728701682133,82.74666666666667,0.21746008573733458
19,20,0.025876642509962595,0.0019365359801716928,84.33333333333333,0.7168604389202189,82.91000000000001,0.45372532072462557
20,21,0.0296764539200766,0.001858266599697685,81.01666666666667,2.8155323159612675,82.88333333333333,0.1433720877840472
21,22,0.033396137892914936,0.0014078110750839039,82.33333333333333,1.6913176979963178,83.42333333333333,0.14522013940527806
22,23,0.0371771785681562,0.001644101873776746,81.28333333333335,2.3152873591749987,83.19,0.289942523039766
23,24,0.04085913994658207,0.0016943271721123149,84.83333333333333,0.8508166012066797,83.42333333333333,0.454043561297328
24,25,0.044627059856971796,0.0018708943255085985,82.43333333333334,2.960949547395602,83.86,0.3261901286060037
25,26,0.049002413653456804,0.001929113328552335,82.71666666666665,2.4900914753389145,84.05,0.267332502076847
26,27,0.05314886177754557,0.002092037761356844,75.23333333333333,10.086652346321623,83.95666666666666,0.23976840677805678
27,28,0.057569411057749736,0.0023963487369204725,84.35000000000001,1.8986837546047606,83.92,0.2572936066053762
28,29,0.062419589992952995,0.002340730476749445,81.83333333333333,1.8084677369407367,84.17333333333335,0.21545816814923047
29,30,0.06832822214855346,0.0021774541342318697,85.43333333333334,0.6612278141625816,84.29333333333334,0.11025223605694578
30,31,0.07408974613506024,0.002271060682700194,82.31666666666666,5.109848877956722,84.14333333333333,0.30922843048824683
31,32,0.08019846653502886,0.0022684366836210387,85.11666666666667,0.7641262257565105,84.41333333333334,0.39516522564056533
32,33,0.0860731853913594,0.0024307663196868824,83.14999999999999,3.5216000151446294,84.65666666666667,0.16858891488535563
33,34,0.09209027397703755,0.0026852472421656556,85.25,0.5930148958219076,84.57,0.42434262885864604
34,35,0.09909815395605581,0.0024660950034061063,77.93333333333332,1.0741922029547986,85.04,0.257293606605376
35,36,0.1070066041393005,0.0014599132882437864,81.16666666666667,6.162971866090436,84.58,0.23930454794396272
36,37,0.11454425635072081,0.0016458281545809028,84.5,0.9246621004453462,85.14,0.1525341491819693
37,38,0.12262156873876597,0.0019176131549291104,80.61666666666666,2.332857094256366,85.05,0.1157583690279001
38,39,0.13159332432879822,0.0030965955389860474,85.23333333333333,1.2263314759431474,84.92,0.12675435561221124
39,40,0.14178067119057747,0.003895531749524812,85.91666666666667,0.4109609335312648,85.14333333333333,0.21359359124801455
40,41,0.151299231382028,0.00497542022164457,83.64999999999999,1.4427982071886067,84.92333333333333,0.18624953392932145
41,42,0.16279375508996938,0.005760536831987616,70.13333333333333,3.0128428804407044,85.36,0.22992752481307235
42,43,0.17301190295113847,0.006130341697428748,85.35000000000001,0.4636809247747854,84.88,0.48006943942169916
43,44,0.1847295391258514,0.00693064754456384,82.63333333333333,1.0895972752454122,85.47666666666667,0.2298308556791761
44,45,0.19626802968096935,0.006799511568740845,80.28333333333333,4.515221170908701,85.16666666666667,0.09104333522498052
45,46,0.20874242608327478,0.00802261582291962,85.75,1.0008329864001628,85.86666666666667,0.25381533094401565
46,47,0.222189211030034,0.00735923673911639,84.95,2.3759208741033504,85.35333333333334,0.06944222218666604
47,48,0.23743382420200396,0.007005442780940412,76.51666666666667,2.5315783394730023,85.44,0.37956115010188557
48,49,0.2511378158966837,0.006888117404079248,83.61666666666667,2.4526629518862855,85.19,0.10033277962195022
49,50,0.2665101745500035,0.007957523377672767,79.51666666666667,7.1276846793954665,85.45666666666666,0.5225790742929622
50,51,0.26793301603542763,0.008057677898215964,86.85000000000001,0.6363961030678902,88.16333333333334,0.5888029287366763
51,52,0.2694659743606079,0.008265038655901183,86.48333333333333,0.4089281382128432,88.55333333333333,0.3225247621845746
52,53,0.27090169156822586,0.008388642836440948,86.5,0.7788880963698634,88.67999999999999,0.3685105154537691
53,54,0.27237546910281035,0.008746513261258181,87.10000000000001,0.6964194138592017,88.81666666666666,0.29679772386069464
54,55,0.2738872108534565,0.008780591613350994,87.05,0.8573214099741141,89.00333333333333,0.11671427600007249
55,56,0.2756478221891799,0.008923409020894906,87.11666666666667,0.2656229575084896,88.97666666666667,0.15062831370260624
56,57,0.27730187183581695,0.00901564301786527,87.21666666666665,0.2094967514996083,89.07,0.20607442021431405
57,58,0.27907471623986174,0.009215236179525308,86.61666666666666,0.1433720877840417,89.08666666666666,0.21013223349965665
58,59,0.280936044339754,0.009386143960882611,87.03333333333335,0.13123346456686028,89.21999999999998,0.4176920715870346
59,60,0.2828667202737704,0.009469396967589324,86.63333333333334,0.11785113019775123,89.23,0.31208973068654317
60,61,0.2847384818087022,0.009591966559641521,86.16666666666667,0.12472191289246395,89.33,0.2127596452964375
61,62,0.28661460341999057,0.009846584777855187,86.51666666666667,0.3064129385141733,89.20666666666666,0.20072092289766738
62,63,0.28854740596733947,0.010120231298717756,85.96666666666665,0.10274023338281044,89.12666666666667,0.30922843048824683
63,64,0.290725529239311,0.010372947478356154,86.41666666666667,0.14337208778404112,89.25,0.36368484525294836
64,65,0.2928396126850847,0.010557278007473907,86.46666666666665,0.5436502143433359,89.32,0.20607442021431796
65,66,0.2949091610097951,0.010743817336864194,86.85000000000001,0.28284271247462306,89.32,0.3001110905425988
66,67,0.2970212805038664,0.010888584921467387,86.91666666666667,0.16996731711976099,89.43666666666667,0.3105192783422954
67,68,0.2993845479414938,0.011218817359830472,86.65000000000002,0.32659863237109504,89.28000000000002,0.21648710508173133
68,69,0.301804040258286,0.011559857215347642,85.48333333333333,0.08498365855987956,89.33666666666666,0.1268419839362733
69,70,0.3043101790840867,0.011669899607996843,86.08333333333333,0.16996731711975635,89.43333333333334,0.12256517540566704
70,71,0.3067184483376848,0.011696720577250547,85.90000000000002,0.12247448713916355,89.52666666666669,0.14079141387962033
71,72,0.3093340570985427,0.01148885924459641,86.36666666666667,0.32998316455371685,89.52666666666666,0.29329545209945446
72,73,0.3119732671017248,0.011372572152670197,86.13333333333334,0.5920773222777275,89.46666666666668,0.10873004286866567
73,74,0.3146266559153452,0.011406269276319016,86.58333333333333,0.6459274125025355,89.58666666666666,0.21929178937864732
74,75,0.31737874892723655,0.01128823724105476,86.60000000000001,0.5612486080160948,89.52666666666666,0.14429907214609233
75,76,0.32014605984429984,0.011229983190256443,86.48333333333335,0.19293061504650383,89.63333333333333,0.09463379711051795
76,77,0.3233710710387859,0.010960276106137772,86.66666666666667,0.18856180831640867,89.73666666666668,0.18873850222523042
77,78,0.3264833834257263,0.011144035669112722,86.56666666666666,0.3299831645537211,89.79333333333334,0.04988876515698735
78,79,0.3296093534663928,0.011283996907509957,86.73333333333335,0.2592724864350594,89.67666666666666,0.046427960923946666
79,80,0.3325894396876898,0.011422599048881446,86.55,0.4143267631552011,89.70333333333333,0.05557777333511252
80,81,0.3354218029513556,0.0116583838753908,85.48333333333335,0.7352248333370908,89.87,0.11045361017187678
81,82,0.3385125508265115,0.011674113002131932,86.41666666666667,0.6599663291074485,89.80000000000001,0.09626352718795231
82,83,0.3416332927254739,0.011666703866660745,86.06666666666666,0.4189935029992181,89.75,0.014142135623738184
83,84,0.34510016955521555,0.011459578594718132,85.94999999999999,0.8376554582086089,89.78333333333332,0.23228335186912502
84,85,0.34888325635446815,0.011210415866777809,86.8,0.3894440481849317,90.06,0.2817800560721063
85,86,0.35268182988813795,0.011276596495339975,85.86666666666667,0.6249444419750909,90.00333333333333,0.22543784558547517
86,87,0.3567964045677717,0.011419650463714327,86.2,0.4813176359397915,89.96333333333332,0.11897712198383306
87,88,0.36075702763391604,0.011534737639010305,85.63333333333333,0.8329999333066541,89.97333333333334,0.2075786330258657
88,89,0.36476287078116343,0.01173585695908312,86.03333333333335,0.7597514213361024,90.14,0.20848661028149218
89,90,0.36858051639050227,0.012127412161135555,86.23333333333333,0.7191816336797149,90.21333333333332,0.18732028424302688
90,91,0.3724981159186382,0.012445573120365453,86.15000000000002,0.6164414002968972,90.33999999999999,0.17146428199482233
91,92,0.37630364234696545,0.01270892802213249,86.36666666666667,0.8797095480264414,90.33333333333333,0.012472191289246521
92,93,0.38044087662133524,0.012568416445961949,85.83333333333333,0.40069384267238095,90.36,0.2772483844257114
93,94,0.3846857432045972,0.012383752189008538,86.05000000000001,0.37416573867739694,90.52333333333333,0.20997354330697715
94,95,0.38890554561042473,0.012215451922404344,85.86666666666667,0.7641262257565147,90.45,0.11430952132988294
95,96,0.3933230086811929,0.012310280481123816,86.31666666666668,0.16996731711976285,90.58999999999999,0.22553639765382888
96,97,0.39738061266054386,0.012384905630999065,86.25,0.26770630673681844,90.46,0.19646882704388088
97,98,0.40173359433366906,0.012766808885433379,85.63333333333333,0.6786424357167465,90.57333333333332,0.2710883414846341
98,99,0.40584984810724234,0.012817535991659792,86.03333333333335,0.31180478223116176,90.53666666666668,0.13912424503139598
99,100,0.4101623114126068,0.012900516281675753,86.06666666666666,0.7133644853010912,90.58666666666666,0.285929284186763
100,101,0.4105981445354112,0.01287724643833904,85.89999999999999,0.3341656275960557,91.03666666666668,0.0449691252107733
101,102,0.41103405228594125,0.012858370862066523,86.13333333333334,0.3704351795148831,91.14333333333333,0.06599663291074902
102,103,0.4114927759809521,0.01284520674686484,85.96666666666665,0.45886332993120343,91.10333333333334,0.02054804667656224
103,104,0.4119576881774995,0.012851502734358977,86.13333333333333,0.4836206042848963,91.15666666666668,0.09463379711052712
104,105,0.4124308222704381,0.012871682513131451,86.13333333333333,0.7663042621715133,91.26,0.057154760664939394
105,106,0.4128865051081734,0.012858753134569877,86.05,0.6164414002968979,91.14666666666666,0.09533566430716918
106,107,0.41334466232606965,0.01283568645157584,85.96666666666668,0.41298372311213216,91.10666666666667,0.07408703590297343
107,108,0.41383505732039244,0.012792858273114176,86.06666666666668,0.4027681991198201,91.14999999999999,0.014142135623731487
108,109,0.41430774344895216,0.012788208431034348,86.16666666666667,0.2494438257849279,91.13333333333333,0.07542472332656346
109,110,0.41473963447417517,0.012808268811024422,86.25,0.26770630673681844,90.96333333333332,0.10530379332620955
110,111,0.4151865300451209,0.012851875930205127,86.28333333333335,0.37932688922469987,91.09333333333332,0.028674417556805804
111,112,0.415636522413732,0.012912997457399716,86.25,0.40207793606049524,91.05,0.2174089847882716
112,113,0.41606910339744485,0.012929250997967465,86.11666666666667,0.5436502143433359,91.02999999999999,0.19442222095223222
113,114,0.4165299582105289,0.012945522868729912,85.96666666666665,0.36590830666833507,91.04666666666667,0.09877021593352928
114,115,0.41699279679049206,0.01298260294132244,85.95,0.49497474683058196,91.16333333333334,0.15412837362262685
115,116,0.41743579651308754,0.012998958106830867,86.2,0.36742346141747906,91.13,0.11224972160321743
116,117,0.417886020861625,0.013025101083957814,86.08333333333333,0.41699986677322715,91.14333333333333,0.06128258770283635
117,118,0.4183426382825693,0.013048337921037706,86.03333333333335,0.46963342678684233,91.07666666666667,0.10402991022884424
118,119,0.4188326046733455,0.01303601682113861,85.95,0.3894440481849317,91.03333333333332,0.18624953392932145
119,120,0.4193089941944876,0.01303449869963527,86.03333333333335,0.43269183285823737,91.09333333333332,0.19223827807061591
120,121,0.41977132800960976,0.013056277091500864,86.13333333333334,0.15456030825826367,91.11,0.13952299690970435
121,122,0.42022533787914235,0.01309638393139735,85.93333333333334,0.2460803843372209,91.28333333333335,0.17461067804944932
122,123,0.42068085726779475,0.01313271342704077,86.0,0.5715476066494064,91.15333333333335,0.09977753031397597
123,124,0.42115582624625064,0.013184780167262159,86.10000000000001,0.6363961030678968,91.16000000000001,0.0941629792788383
124,125,0.4216078510728531,0.013228577777561696,86.05,0.5338539126015684,91.21666666666665,0.08498365855988142
125,126,0.42208700548456995,0.013260708107862373,85.81666666666668,0.7408703590297608,91.16000000000001,0.08041558721209811
126,127,0.422554546580012,0.013295770551916858,85.85000000000001,0.49497474683058434,91.24000000000001,0.12192894105447787
127,128,0.42305261691305135,0.013308738571851744,86.03333333333335,0.5169354139756954,91.27333333333333,0.08498365855988142
128,129,0.42354533549491497,0.013361194020858355,85.88333333333333,0.4714045207910384,91.32333333333334,0.1007747763855367
129,130,0.42400357556851226,0.013411865002406003,86.08333333333333,0.49046463231873966,91.19,0.14165686240583375
130,131,0.4244686533484563,0.013473786908000199,85.71666666666665,0.3091206165165258,91.23666666666666,0.1167142760000775
131,132,0.4249462400144602,0.01353331171921631,85.83333333333333,0.3399346342395173,91.21,0.1219289410544736
132,133,0.4253905818972484,0.013561012790733289,85.90000000000002,0.4020779360604906,91.19,0.23551362310207571
133,134,0.4258487518364804,0.013602322431933985,85.86666666666667,0.3793268892247038,91.19,0.26166135875720803
134,135,0.4263082028230538,0.013609625045598796,85.75,0.4600724580614129,91.14333333333333,0.2531578339472981
135,136,0.4267474375241223,0.013607998278562957,85.88333333333333,0.4731689855526195,91.12666666666667,0.14055445761538407
136,137,0.4271781049761358,0.01361037933089608,85.91666666666667,0.18856180831641536,91.13666666666667,0.26662499674428186
137,138,0.4276042541965357,0.013615380814837385,85.71666666666668,0.3399346342395238,91.12333333333333,0.19754043186705647
138,139,0.42805228820098495,0.013608532855950664,85.88333333333333,0.3091206165165258,91.25333333333333,0.26081070189357813
139,140,0.42851446128781223,0.013632308446780768,85.75,0.5492419017761354,91.09666666666665,0.23213980461973505
140,141,0.4289625015852025,0.013678063276335356,85.96666666666668,0.45154057280480575,91.14333333333333,0.1800617178142572
141,142,0.42940571154809914,0.013710040696887542,85.76666666666667,0.5572751165766804,91.11666666666667,0.22895899681432472
142,143,0.4298796741016262,0.013738739288129595,85.96666666666668,0.7168604389202194,91.15666666666665,0.2694851057521017
143,144,0.43033925629748043,0.013754102677811218,86.14999999999999,0.7082843120291927,91.14333333333333,0.32273139846559273
144,145,0.43081396231959607,0.013807745176981035,86.15000000000002,0.7483314773547874,91.3,0.4089824772122429
145,146,0.431281839815062,0.013891261065714876,85.91666666666667,0.8249579113843055,91.15333333333335,0.28767265347188675
146,147,0.431749071176621,0.013954203882573776,86.0,0.86023252670426,91.22666666666667,0.316473625371142
147,148,0.4322237370921118,0.014060869197333238,86.38333333333334,0.9030811456096,91.16333333333334,0.24944382578493296
148,149,0.4327008817609001,0.014134653547042821,86.06666666666666,0.8178562764256864,91.02,0.24055491403558188
149,150,0.4331935797817568,0.01424431262287508,86.25,0.8727351641057397,91.13333333333333,0.2538153309440177


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_2_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00023913338968413334,1.5050696336169657e-05,75.9,2.6770630673681746,68.88000000000001,3.215161996955463
1,2,0.0005551345438016333,3.5760519557183295e-06,78.96666666666665,0.978377341429276,77.70333333333333,0.17987650084309145
2,3,0.0008773127808495001,2.1569397687378772e-05,80.06666666666668,1.0077477638554004,79.14999999999999,0.220907220343748
3,4,0.0012310707236422667,3.9876225050014624e-05,81.36666666666667,0.2718251071716661,79.81333333333333,0.37061510432732575
4,5,0.001603849118793333,4.322400621862388e-05,80.25,1.6391054470859054,80.45666666666666,0.3226280968683434
5,6,0.0019851892716701,2.9544675188053915e-05,81.14999999999999,0.3488074922742703,80.78666666666668,0.2503774927761854
6,7,0.0023763326939528332,2.1734107026237084e-05,81.83333333333333,0.5720334100576804,81.22,0.10677078252031715
7,8,0.0027823937923509667,4.185852636199518e-05,81.71666666666665,0.9800793618659428,81.46000000000001,0.05354126134736687
8,9,0.0032020547695154997,4.5127748553864276e-05,82.88333333333333,0.6328945848682553,81.65,0.18384776310850262
9,10,0.003643939416028266,5.520403186520364e-05,82.93333333333334,0.6786424357167465,81.72333333333333,0.08013876853447618
10,11,0.004099312430441233,6.458917235631658e-05,82.68333333333332,0.7982620009885394,82.08,0.2535087112244165
11,12,0.004562395109630333,6.53042977464103e-05,81.55,0.7082843120291891,82.19666666666667,0.16819301082057206
12,13,0.005041292541558767,5.8806787370429157e-05,83.38333333333334,0.2054804667656324,82.12,0.035590260840109265
13,14,0.00553191251567,5.5080394293570404e-05,83.1,0.43011626335213055,82.39666666666666,0.11264496832476824
14,15,0.006030777336554933,4.3185345742252205e-05,82.86666666666666,0.7039570693980975,82.46666666666667,0.07760297817881777
15,16,0.006559261815344267,4.3101641521339034e-05,83.33333333333333,1.01351971970072,82.61666666666667,0.1892675942210476
16,17,0.0070893183855066004,5.440473957821668e-05,82.66666666666667,1.1242281302693369,82.79,0.152534149181964
17,18,0.0076249697316665005,6.528046449875809e-05,83.64999999999999,0.6570134448142375,82.92,0.30342489460601113
18,19,0.008194053475461,6.881289516234547e-05,83.26666666666667,0.15456030825826214,82.91000000000001,0.3203123475609382
19,20,0.008764700911190334,7.699952964323637e-05,83.56666666666666,1.0819221578078344,83.05666666666667,0.2080598204576989
20,21,0.0093583235560111,8.186295639226757e-05,82.86666666666666,0.8576453553512381,83.13333333333334,0.29101355447622784
21,22,0.009957437836768368,8.337364639172724e-05,84.0,0.6013872850889533,83.36,0.1564182427553331
22,23,0.010558459731359798,8.710840912039115e-05,84.0,0.38944404818492867,83.41,0.16970562748477783
23,24,0.011165130964988433,8.85032933191065e-05,84.43333333333332,0.3793268892247065,83.51333333333334,0.09463379711052414
24,25,0.011787903056477499,9.765291322584621e-05,82.8,2.311925604339377,83.66,0.23252240035460503
25,26,0.012426102183771466,0.00011457994752587738,83.98333333333333,0.27788886667555296,83.55,0.10801234497346478
26,27,0.0130810094650621,0.00011261339354210929,84.7,0.3937003937005856,83.72000000000001,0.19200694431885934
27,28,0.013742184321434966,0.00011655688068892455,84.63333333333334,0.7191816336797137,83.64333333333333,0.08730533902472819
28,29,0.014399632948018668,0.0001081316139788387,84.73333333333333,0.3681787005729109,83.69666666666667,0.113235251676425
29,30,0.0150686853561375,0.00010288374132886846,84.10000000000001,0.6819090848492895,83.80333333333334,0.20853989759489008
30,31,0.015754752548785268,0.00010193700885305412,83.53333333333332,0.8488554385497918,83.91666666666667,0.2786076492528899
31,32,0.016455546637666334,9.756170794579638e-05,85.2,0.34880749227427577,83.91333333333334,0.2610661899893484
32,33,0.0171618823699721,9.378024658498823e-05,83.81666666666668,0.16996731711975635,84.05333333333334,0.30444849956748243
33,34,0.017866020588411802,7.992306121720382e-05,83.10000000000001,0.8553751613570889,83.96,0.07483314773548166
34,35,0.018581209299366064,9.782968084992383e-05,84.11666666666666,1.1286668635558006,84.08999999999999,0.08164965809277376
35,36,0.019312700916926998,9.70635014208784e-05,85.06666666666666,0.4403281604540959,84.29666666666667,0.35122009560325285
36,37,0.020051271766628267,0.00010313185480350416,85.5,0.21602468994692955,84.37666666666668,0.17613126418163436
37,38,0.0208238059348871,0.0001018057296802633,83.95,1.435270009440732,84.30666666666666,0.11728408057172648
38,39,0.021573230487106368,6.908982556641276e-05,84.9,0.5492419017761337,84.45666666666666,0.2753583523741809
39,40,0.022353583612202733,5.435556415351389e-05,84.31666666666666,0.6908127258687594,84.58999999999999,0.32893768406796975
40,41,0.023135154264110964,4.860894664405271e-05,84.11666666666667,1.581314502417388,84.49333333333334,0.1677961726487115
41,42,0.02392590013979867,4.616264308559027e-05,85.31666666666668,0.6536223850375839,84.64999999999999,0.3432200460346117
42,43,0.02471870059425507,4.244396534199409e-05,83.28333333333335,1.0842303978193715,84.73,0.26695817400234845
43,44,0.0255338537579609,3.897543879789202e-05,84.48333333333333,1.1897712198383215,84.71,0.2099206199177881
44,45,0.026361707157971332,5.086429830383478e-05,84.75,0.954812372493503,84.74333333333334,0.25420901286583725
45,46,0.027180311688616333,5.603838728059884e-05,84.33333333333333,0.6510674994874854,84.97000000000001,0.13441230102437482
46,47,0.02801390327890507,4.8364116684119316e-05,84.85000000000001,0.6570134448142375,84.99333333333334,0.05436502143433473
47,48,0.02884895603593843,5.833643880999293e-05,85.31666666666668,0.4365266951236254,84.80333333333334,0.1751824445796112
48,49,0.02969308515437193,8.773340042914355e-05,84.98333333333333,0.9646530752325168,84.91666666666667,0.0736357401145731
49,50,0.030531815644533,0.00011314920603871453,84.08333333333333,0.732954447576534,85.16,0.04898979485566542
50,51,0.030617682101371068,0.00011394005303765983,85.58333333333333,0.3880148908941007,85.09333333333335,0.15173075568987932
51,52,0.03070291910193777,0.00011444154099164407,85.36666666666667,0.06236095644623388,85.17999999999999,0.11430952132988542
52,53,0.030788457779443435,0.00011553503047898012,85.26666666666667,0.1433720877840472,85.13333333333334,0.13695092389449745
53,54,0.0308739772656895,0.00011642346580866377,85.38333333333333,0.3091206165165233,85.18333333333332,0.09177266598624013
54,55,0.030959286129780467,0.00011706696406798005,85.41666666666667,0.28674417556808884,85.24666666666667,0.06944222218666626
55,56,0.031044340767595668,0.0001176724918252009,85.68333333333334,0.3681787005729109,85.20333333333333,0.12472191289246395
56,57,0.031129133554689065,0.0001181610254457043,85.36666666666667,0.3423773097362399,85.17666666666666,0.19955506062794434
57,58,0.031214557511990603,0.00011872893284002474,85.13333333333334,0.3472111109333254,85.18333333333334,0.21234144411510483
58,59,0.031299100225542394,0.00011943222443247909,85.16666666666667,0.1312334645668693,85.23,0.13589211407092916
59,60,0.031384443383608164,0.00012052778969821191,85.39999999999999,0.17795130420051838,85.23666666666666,0.22425184255405417
60,61,0.03146978224970787,0.00012180474784608886,85.38333333333333,0.2867441755680883,85.25999999999999,0.2192411153654053
61,62,0.0315550858514949,0.00012329880889400138,85.45,0.21602468994692736,85.33,0.12192894105448021
62,63,0.0316400064134324,0.00012420021811935148,85.36666666666666,0.08498365855987956,85.31333333333333,0.19396448701301067
63,64,0.03172543131143463,0.00012472842199821058,85.18333333333334,0.41298372311213216,85.34333333333332,0.2269116323349
64,65,0.031810955906851034,0.00012542532517989413,85.58333333333333,0.08498365855988142,85.27333333333334,0.14727148022916892
65,66,0.03189689187850873,0.00012785794626232,85.56666666666668,0.30092450142113025,85.23,0.2127596452964375
66,67,0.031982300433514695,0.0001296710861366086,85.65000000000002,0.28577380332470526,85.27333333333334,0.2295406040091577
67,68,0.03206865251139274,0.0001314312690665836,85.51666666666667,0.44969125210773586,85.28333333333332,0.1883849486792658
68,69,0.0321546275399171,0.0001323950304910473,85.51666666666667,0.5792715732327613,85.35000000000001,0.19200694431886203
69,70,0.03224077277904413,0.0001339416698916376,85.61666666666667,0.34721111093333135,85.41333333333334,0.16659998666133363
70,71,0.03232538075619143,0.0001363325164829687,85.51666666666667,0.39228674319799467,85.33666666666666,0.25420901286583725
71,72,0.03241066080780327,0.00013921024238017332,85.51666666666667,0.3771236166328307,85.29333333333334,0.2671246067953206
72,73,0.03249568904403513,0.00014265620755493733,85.41666666666667,0.377123616632824,85.30666666666666,0.2745096638655098
73,74,0.032580518861516694,0.00014581926055357497,85.33333333333333,0.38801489089408925,85.34333333333332,0.2425329301810866
74,75,0.0326661008799223,0.00014888431846896323,85.46666666666665,0.36590830666833507,85.29333333333334,0.26836956277160356
75,76,0.03275171457019407,0.00015185830601394874,85.38333333333333,0.6355225321645864,85.29333333333334,0.2445858177045865
76,77,0.032837587743290535,0.00015474869685581444,85.48333333333335,0.29533408577782577,85.33666666666666,0.28581268146968136
77,78,0.032923766617438566,0.00015807849711567496,85.39999999999999,0.38944404818493233,85.28333333333333,0.27776888874665917
78,79,0.03300990415616507,0.0001609767782075018,85.39999999999999,0.24832774042918823,85.33333333333333,0.2085398975948905
79,80,0.03309626739212157,0.0001632061108976948,85.45,0.17795130420051838,85.41666666666667,0.18696404883173448
80,81,0.03318219100919613,0.00016588812606311293,85.60000000000001,0.575905084772363,85.41666666666667,0.22305953365762132
81,82,0.033269659543628094,0.00016872989192006128,85.46666666666665,0.18408935028645546,85.38333333333333,0.26948510575210183
82,83,0.0333568022940668,0.00017154102050406537,85.23333333333333,0.2624669291337254,85.36666666666667,0.18061622912191957
83,84,0.03344465913698374,0.00017449610862626516,85.45,0.34880749227427577,85.40666666666665,0.11556623882240367
84,85,0.03353281101021604,0.00017793512800902845,85.5,0.6284902544988265,85.57,0.16309506430300708
85,86,0.033621155108678934,0.0001817031756993518,85.76666666666667,0.39228674319799567,85.46333333333332,0.17556258776351713
86,87,0.03370965494670173,0.000185111809428537,85.53333333333335,0.5038738819276994,85.45,0.1606237840420847
87,88,0.033799168085749336,0.00018852222807162386,85.44999999999999,0.6819090848492947,85.42333333333333,0.3022508156408421
88,89,0.03388751460151337,0.00019191625002806483,85.39999999999999,0.6013872850889584,85.34333333333332,0.19154343864744655
89,90,0.033977005761290736,0.00019492366644092052,85.31666666666666,0.2624669291337254,85.30333333333333,0.15412837362262047
90,91,0.03406678907820457,0.00019817159500576945,85.5,0.5759050847723683,85.31666666666666,0.17249798710580871
91,92,0.03415670174621957,0.00020119731043839712,85.46666666666665,0.3965125751123441,85.32333333333334,0.1677961726487115
92,93,0.0342464713348333,0.00020492835815192476,85.41666666666667,0.16499158227685792,85.37666666666667,0.12970050972229402
93,94,0.034336450306985594,0.00020851681294866076,85.28333333333335,0.16996731711976285,85.39,0.27796882319186006
94,95,0.03442616472565916,0.00021154095367948713,85.58333333333333,0.4731689855526128,85.33999999999999,0.2021550560007445
95,96,0.03451593429073364,0.00021415262389985255,85.51666666666667,0.4109609335312709,85.39333333333333,0.12498888839502151
96,97,0.03460542124562407,0.0002175507219443752,85.45,0.6819090848492957,85.33999999999999,0.23036203390894766
97,98,0.0346953275129731,0.00022002077504433405,85.59999999999998,0.3937003937005946,85.33333333333333,0.2379542439676624
98,99,0.0347850303648841,0.00022236988085211888,85.43333333333334,0.5436502143433388,85.35333333333334,0.1774510887227521
99,100,0.034874798903780764,0.00022446604012068077,85.61666666666667,0.5038738819276994,85.39333333333333,0.20757863302587004
100,101,0.03488371278920074,0.00022471499724807325,85.5,0.40207793606049996,85.39666666666665,0.18838494867926578
101,102,0.0348926752888741,0.0002249338365921504,85.41666666666667,0.31710495984068027,85.42999999999999,0.16268579122549842
102,103,0.0349016327264314,0.0002251640129610685,85.38333333333333,0.2624669291337253,85.41000000000001,0.1564182427553331
103,104,0.034910562014097334,0.00022535444632190528,85.43333333333334,0.37932688922470403,85.48333333333333,0.15326085243430324
104,105,0.0349194465826563,0.00022555140701860428,85.40000000000002,0.3559026084010474,85.41666666666667,0.17987650084309287
105,106,0.034928365115558434,0.00022576646045767383,85.48333333333335,0.3118047822311631,85.42666666666666,0.16519348924485217
106,107,0.0349372881650226,0.00022599528697706724,85.48333333333335,0.4714045207910317,85.44,0.18184242262647837
107,108,0.0349461711507572,0.0002262381932433115,85.45,0.4949747468305834,85.49000000000001,0.2177154105707761
108,109,0.03495505885869946,0.00022647812956138173,85.41666666666667,0.3793268892247038,85.42999999999999,0.20314198646923842
109,110,0.034963958654515334,0.000226690560457682,85.45,0.4966554808583803,85.52,0.1981581859693554
110,111,0.03497285829856697,0.00022692297565001578,85.48333333333335,0.47842333648024765,85.48666666666668,0.2075786330258693
111,112,0.034981782198952996,0.00022713634601317912,85.41666666666667,0.44783429475148817,85.46666666666665,0.24553795814270574
112,113,0.03499068119083087,0.00022734324885082297,85.46666666666668,0.41298372311213216,85.46666666666665,0.17931970208416825
113,114,0.03499963498111593,0.00022756483840186915,85.41666666666667,0.3793268892247038,85.46999999999998,0.17720045146669353
114,115,0.0350085818814849,0.00022778195199272305,85.39999999999999,0.4262237284181471,85.42666666666666,0.1948218559493672
115,116,0.035017518711426665,0.00022797637760194834,85.40000000000002,0.3559026084010474,85.42333333333333,0.13912424503139223
116,117,0.03502645186878984,0.00022816629321243661,85.45,0.3188521078284851,85.41333333333334,0.1819035153285658
117,118,0.03503540186178136,0.00022836345575286327,85.39999999999999,0.3240370349203987,85.41000000000001,0.1471960144387955
118,119,0.03504440536309727,0.00022852114086213468,85.40000000000002,0.3188521078284851,85.43333333333334,0.23213980461973335
119,120,0.03505342794360086,0.00022863089233699624,85.38333333333333,0.2248456260538679,85.41000000000001,0.20116328359485983
120,121,0.035062441578767,0.0002287224203896257,85.43333333333334,0.29533408577782577,85.37666666666667,0.2023747898221388
121,122,0.035071440845920634,0.00022886744215937845,85.35000000000001,0.21602468994692955,85.39666666666666,0.2040152499746561
122,123,0.035080474353442366,0.00022898519067446134,85.35000000000001,0.1471960144387955,85.44333333333333,0.19136933459209457
123,124,0.03508948378935459,0.00022910417816868664,85.56666666666668,0.37932688922469715,85.48,0.13735598518690795
124,125,0.035098491957124105,0.0002292076837066204,85.58333333333333,0.4027681991198201,85.44,0.19200694431885934
125,126,0.03510750203597263,0.00022927098685530606,85.48333333333335,0.30092450142113025,85.44666666666666,0.16659998666133363
126,127,0.035116528637450864,0.00022934773904613288,85.45,0.28577380332470775,85.42666666666666,0.15923427883328678
127,128,0.0351255660269997,0.0002294021734741221,85.44999999999999,0.1870828693386991,85.44333333333334,0.15326085243430004
128,129,0.0351345904474019,0.00022944382313042747,85.45,0.2121320343559656,85.44333333333334,0.1545603082582596
129,130,0.035143618237941494,0.00022951850657973262,85.39999999999999,0.21602468994692955,85.41666666666667,0.1433720877840417
130,131,0.035152653786094834,0.00022961048640707927,85.38333333333333,0.06236095644623388,85.39666666666666,0.15542057635832826
131,132,0.0351617080446906,0.00022969033097907632,85.38333333333333,0.2094967514996098,85.41000000000001,0.15121728296285195
132,133,0.035170716813027365,0.00022973592646405655,85.36666666666667,0.23921166824012166,85.44,0.12328828005937806
133,134,0.0351797227586777,0.00022981009919470106,85.46666666666665,0.37932688922469987,85.48666666666666,0.16438437341250792
134,135,0.03518876633411703,0.00022988944417134838,85.43333333333332,0.1433720877840417,85.44999999999999,0.1256980508997637
135,136,0.035197799224430636,0.0002299453252878207,85.51666666666667,0.16996731711975635,85.39999999999999,0.1314026889628463
136,137,0.03520686502919796,0.00023000039654486021,85.43333333333334,0.20548046676563317,85.40333333333335,0.18926759422104825
137,138,0.035215925417170835,0.00023007460471057424,85.46666666666665,0.20138409955990869,85.42666666666666,0.154344492037203
138,139,0.0352250338927758,0.00023017007049001123,85.34999999999998,0.17795130420051838,85.39999999999999,0.19304576314093028
139,140,0.03523416793400603,0.00023023327816570967,85.39999999999999,0.04082482904638398,85.42999999999999,0.17568911937472864
140,141,0.03524319794187016,0.00023031040208818307,85.41666666666667,0.13123346456686028,85.40666666666668,0.1510702559149973
141,142,0.035252251476194665,0.0002303713037523942,85.41666666666667,0.04714045207910049,85.39666666666666,0.17133463034528743
142,143,0.035261370008103664,0.00023043439946989172,85.51666666666667,0.1433720877840417,85.39333333333333,0.15326085243430324
143,144,0.035270470508522396,0.0002304826684112254,85.44999999999999,0.04082482904638978,85.39333333333333,0.1936204764194338
144,145,0.035279523273857666,0.0002305437294842017,85.43333333333332,0.16499158227686414,85.40666666666668,0.20005554784165247
145,146,0.0352885862638348,0.00023058853551356575,85.43333333333334,0.06236095644622881,85.42999999999999,0.2192411153654053
146,147,0.035297650826012,0.00023063185625570804,85.28333333333332,0.08498365855987491,85.39,0.15513435037626608
147,148,0.03530670463538643,0.0002306633284498646,85.43333333333332,0.20138409955990474,85.40666666666665,0.17745108872275112
148,149,0.03531575764256744,0.00023070230949773823,85.56666666666666,0.12472191289246903,85.43666666666667,0.19154343864744994
149,150,0.0353248368484524,0.00023076470719415754,85.45,0.17795130420051838,85.38999999999999,0.18991226044325202


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_2_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0001110056334688101,9.282385798380749e-06,75.46666666666668,0.5835713800003839,68.60000000000001,1.6444654653311088
1,2,0.0002450711331189,1.1551589753981058e-05,79.7,0.1080123449734582,76.52,0.295296461204667
2,3,0.0004335551356585,2.1938564671422436e-05,79.78333333333335,0.3423773097362362,77.97333333333334,0.2739018477889912
3,4,0.0006413701391979,1.7788907126960397e-05,79.93333333333334,0.2953340857778191,78.80333333333334,0.3141478774222239
4,5,0.0008735168538071667,3.300575503238271e-05,80.13333333333333,0.5104464277037827,79.11333333333334,0.3103045099396562
5,6,0.0011076317584229,4.2817389203068584e-05,80.56666666666668,0.4731689855526153,79.56666666666666,0.20885933597094278
6,7,0.0013733027087602667,5.146131491230602e-05,81.06666666666666,0.455216676124916,79.83666666666666,0.09030811456095979
7,8,0.0016498772126996334,5.961583794185694e-05,80.68333333333334,1.0926522268722485,80.32666666666667,0.2524986248587401
8,9,0.0019320727731249332,6.646940804974172e-05,81.11666666666666,0.6141841924229412,80.49666666666667,0.247835070605879
9,10,0.0022308209784796,7.890392049023426e-05,81.38333333333334,0.16499158227685842,80.81333333333335,0.24689178916188625
10,11,0.0025460255649859,8.878373757134568e-05,82.01666666666667,0.39228674319799467,80.89333333333335,0.1433720877840417
11,12,0.0028683907319354,9.293217820457539e-05,82.46666666666667,0.28674417556808884,81.24,0.2940521495698828
12,13,0.0032082842220661333,0.0001008905227049138,82.53333333333333,0.023570226039550245,81.51666666666667,0.247835070605879
13,14,0.0035591239214454,0.0001077299423789631,81.06666666666666,1.5200511687293796,81.52666666666666,0.33089105289942083
14,15,0.003925428308014799,0.00012601947219681493,82.3,0.5612486080160934,81.96333333333334,0.20072092289766666
15,16,0.0043104428843384335,0.0001445321469197732,82.35000000000001,0.21602468994692955,82.03333333333333,0.2651205176686435
16,17,0.0046916930905437,0.0001604363166749028,81.99999999999999,0.5522680508593604,82.03666666666668,0.15326085243430004
17,18,0.005083139566082366,0.000166431374364689,82.83333333333333,0.3922867431980009,82.35000000000001,0.1657307052620769
18,19,0.005496780428254733,0.00018216095624210292,83.41666666666667,0.3704351795148769,82.40333333333334,0.3727674282385166
19,20,0.0059129973780656,0.0001958675146945998,82.81666666666666,0.48705463987341174,82.67,0.13735598518690795
20,21,0.006344237644705032,0.00022620672139433946,83.5,0.33416562759605717,82.77333333333333,0.29032548783888656
21,22,0.006804185190302334,0.00023637307551164572,83.28333333333332,0.7575545451575707,82.91,0.2449489742783155
22,23,0.0072692283921812,0.0002535271991103999,83.3,0.10801234497346039,83.06666666666666,0.316473625371142
23,24,0.0077390621131423675,0.00028045764003913027,83.18333333333332,1.2886254520051816,83.26333333333334,0.25824191930995904
24,25,0.008222892284784468,0.00029493656150536606,84.21666666666665,0.22484562605386618,83.29666666666667,0.22171052197754795
25,26,0.0087257772287406,0.0003170022887972841,82.86666666666666,1.4584999904772749,83.48333333333333,0.3156298817004182
26,27,0.009234100546672766,0.0003386708015045684,83.61666666666667,0.6599663291074475,83.61,0.32659863237108927
27,28,0.0097518481395925,0.0003591770668586305,83.76666666666667,0.7214953607304483,83.58999999999999,0.15641824275533037
28,29,0.010283858425441767,0.0003771807241076313,83.31666666666668,1.4704496666741855,83.49666666666667,0.1732692189115589
29,30,0.010834400410359935,0.0003949786927057168,83.26666666666667,0.5169354139756953,83.62333333333333,0.21638443156156525
30,31,0.011391752375292434,0.0004183768615666261,82.85000000000001,1.4838014242703315,83.75333333333333,0.27884683171152586
31,32,0.011956317301350633,0.00043648137695188264,83.01666666666667,1.1440668201153665,83.77999999999999,0.20607442021431796
32,33,0.012518333214115933,0.0004558403977139634,84.86666666666666,0.5557777333511014,83.86333333333333,0.20072092289765997
33,34,0.013098207129203766,0.0004813711794002642,84.11666666666666,0.4089281382128435,83.76333333333334,0.10656244908763822
34,35,0.0136938474764572,0.0004978027515728999,84.66666666666667,0.5201495511442354,83.84,0.18457157599876117
35,36,0.014302275645036765,0.0005196353509654353,83.8,0.7449832212875647,83.96,0.10198039027185957
36,37,0.014908693939260233,0.0005423576135724492,84.53333333333335,0.20138409955991143,84.02333333333333,0.21853044537444777
37,38,0.015528537218914298,0.0005675358039927149,84.38333333333334,0.35197853469905194,84.08333333333333,0.2503774927761847
38,39,0.016144041339379998,0.0005756737580604912,84.91666666666667,0.30092450142113025,84.32333333333334,0.16110727964792615
39,40,0.016770411498735534,0.0005859288997614645,84.5,0.6096447052723987,84.14666666666666,0.16739839372653137
40,41,0.017408199721440597,0.0005872807617584362,84.11666666666666,0.5169354139756939,84.34666666666666,0.3249957264676267
41,42,0.018067339614516332,0.0006037954393596749,84.64999999999999,0.17795130420052505,84.32333333333334,0.2824102610663378
42,43,0.018744414454107235,0.0005969234630541605,84.60000000000001,0.6867799259345466,84.50333333333334,0.17820088539498471
43,44,0.019439163134604132,0.0005979598843847761,84.11666666666666,0.4365266951236254,84.52,0.2691963347942665
44,45,0.02013699282277567,0.0006045291373635866,84.35000000000001,0.7118052168020909,84.38333333333334,0.19669491322575855
45,46,0.0208255873027573,0.0006136089505665019,84.93333333333334,0.4403281604540959,84.43666666666667,0.12552113589174907
46,47,0.021523731860810566,0.0006326222084677712,84.91666666666667,0.26246692913372954,84.60333333333334,0.018856180831644215
47,48,0.022225714800342997,0.0006621364502389942,83.88333333333334,1.1447949840716272,84.58333333333333,0.0974109279746828
48,49,0.022957687121720135,0.0006791673743327038,84.24999999999999,0.12247448713915775,84.55666666666667,0.03858612300930085
49,50,0.023717475610706,0.000696729596627535,84.61666666666666,0.4006938426723742,84.56666666666666,0.13021349989749806
50,51,0.023793270993295496,0.0006984191597758938,84.58333333333333,0.43652669512362574,84.82,0.08524474568362919
51,52,0.023869124399964203,0.0006996485615599256,84.35,0.4636809247747854,84.82333333333334,0.11145502331533637
52,53,0.02394494769187447,0.0007013804363788554,84.8,0.6337717780610502,84.86,0.0898146239020494
53,54,0.024020918673305334,0.0007026638273600434,84.58333333333333,0.39651257511234556,84.83,0.07874007874011688
54,55,0.024096904576181733,0.0007043487242133146,84.60000000000001,0.4262237284181498,84.85333333333334,0.09877021593352273
55,56,0.024173050171214235,0.0007054726112456881,84.93333333333334,0.43269183285823737,84.86333333333334,0.11671427600007114
56,57,0.024248838934231368,0.0007074481064864828,84.55,0.3488074922742703,84.85000000000001,0.14165686240584008
57,58,0.0243249477364392,0.0007084863226860044,84.81666666666666,0.2718251071716641,84.81,0.1512172829628529
58,59,0.024401544966388165,0.0007103866114120381,84.83333333333333,0.23570226039551584,84.91333333333334,0.06548960901462109
59,60,0.024477590657748297,0.0007121460748862943,84.80000000000001,0.10801234497346039,84.83666666666666,0.09672412085697533
60,61,0.024553179582791896,0.0007140350747302175,84.55,0.14142135623730814,84.90333333333335,0.16418147141366365
61,62,0.02462961230140433,0.0007159434019542271,84.56666666666668,0.23213980461973505,84.77,0.15769168230019665
62,63,0.024706279155757068,0.0007177631893912958,84.63333333333334,0.16499158227686414,84.87,0.14236104336041577
63,64,0.02478335850018883,0.0007202637059285224,84.56666666666666,0.2248456260538679,84.79,0.0989949493661137
64,65,0.024859974077800634,0.0007227612042580071,84.8,0.24832774042919203,84.85000000000001,0.1435270009440721
65,66,0.024936683201933166,0.0007254803660148281,84.75,0.294392028877591,84.78333333333333,0.088065632090823
66,67,0.0250132601475621,0.000727511677135656,84.68333333333334,0.27182510717166897,84.84666666666668,0.10656244908763822
67,68,0.025089919695254367,0.0007300266252799258,84.75,0.28577380332470526,84.83,0.15577761927397477
68,69,0.025166785364888002,0.0007320019416737868,84.71666666666668,0.30912061651652584,84.83333333333334,0.14522013940527695
69,70,0.025243266647696133,0.0007345453512793527,84.56666666666666,0.2592724864350661,84.85333333333334,0.16006942938057264
70,71,0.02532016697151827,0.0007368694705602144,84.71666666666665,0.347211110933332,84.91333333333334,0.07318166133366749
71,72,0.025396508697638667,0.0007390159788887298,84.51666666666667,0.06236095644622881,84.95666666666666,0.10780641085863721
72,73,0.025473577205685632,0.0007417429243713388,84.51666666666667,0.2054804667656324,84.96333333333332,0.12498888839501798
73,74,0.025551089266335734,0.0007452306861915153,84.73333333333333,0.23213980461973333,84.92666666666668,0.08055363982396778
74,75,0.025628756008783865,0.0007483866764291036,84.51666666666667,0.18856180831641536,84.93333333333334,0.11085526098877703
75,76,0.025706743212742966,0.0007508853847836927,84.56666666666668,0.08498365855987956,84.92666666666666,0.13072447700752018
76,77,0.025783954415960833,0.000754673110105552,84.81666666666666,0.28963578661638073,84.99666666666667,0.11440668201153581
77,78,0.025861935420321402,0.0007579553720388674,84.60000000000001,0.2041241452319315,84.92333333333333,0.030912061651654877
78,79,0.025939403415731335,0.0007608007781389755,84.71666666666667,0.3423773097362362,84.88666666666667,0.14079141387962033
79,80,0.026017606804017268,0.0007638089045402092,84.7,0.12247448713916355,84.93666666666667,0.12036980056845212
80,81,0.026094871938889264,0.0007669130889245978,84.55,0.04082482904638398,85.01,0.1104536101718768
81,82,0.026173034654954835,0.0007692870038800658,84.75,0.29439202887759586,84.98666666666666,0.16418147141366204
82,83,0.026250814002299668,0.0007715850213048363,84.60000000000001,0.10801234497346478,84.97666666666666,0.1167142760000775
83,84,0.02632837822266153,0.0007748374083181878,84.73333333333333,0.249443825784933,84.92333333333335,0.12119772641798313
84,85,0.026406297263447537,0.0007783727882894132,84.81666666666666,0.15456030825826367,84.97,0.10230672835481873
85,86,0.02648425801577467,0.0007813635073595187,84.63333333333334,0.49046463231874,85.01,0.028284271247462973
86,87,0.026562824431359638,0.0007842707021403404,84.93333333333334,0.023570226039556944,85.04333333333334,0.15839472494022674
87,88,0.026640761517865402,0.0007864544082678103,84.75,0.22730302828309612,85.02999999999999,0.17907168024750775
88,89,0.02671897492073,0.000789003933089341,84.83333333333333,0.1545603082582596,85.08333333333333,0.15282524515129897
89,90,0.026796769232876567,0.0007915243567814932,84.85000000000001,0.10801234497346258,85.02999999999999,0.16391054470858998
90,91,0.026874310931727,0.0007940144306859292,84.88333333333333,0.26562295750848924,85.07000000000001,0.23280893453645923
91,92,0.026952189786212,0.0007962990806415431,84.95,0.32403703492039215,85.08,0.19595917942265006
92,93,0.027030262197953736,0.0007979885663599095,84.7,0.07071067811865743,85.05666666666666,0.12364824660660471
93,94,0.027108667295849334,0.0008001514922418529,84.78333333333332,0.5071708018234329,85.10000000000001,0.07483314773548166
94,95,0.027186956356334335,0.0008012779423708034,84.81666666666666,0.18856180831641536,85.06333333333333,0.10656244908764075
95,96,0.027264960326678505,0.0008027801012629616,85.0,0.18708286933869783,84.97666666666667,0.12657891697365356
96,97,0.027344250509742467,0.0008045697593742927,84.95,0.3240370349203877,85.02333333333333,0.1249888883950138
97,98,0.027422928149362435,0.0008065973205567253,84.89999999999999,0.24832774042918823,85.05999999999999,0.08640987597877181
98,99,0.027502442643587966,0.0008083255590515258,85.0,0.34880749227427577,85.08666666666666,0.17518244457960733
99,100,0.027582205428370237,0.0008103380808589463,84.64999999999999,0.24832774042919203,85.03333333333335,0.06128258770283069
100,101,0.027590174192517334,0.0008105419512489339,84.91666666666667,0.2656229575084896,85.15333333333332,0.08576453553512724
101,102,0.027598088402562365,0.0008107623638368025,84.98333333333335,0.3399346342395173,85.09333333333332,0.08730533902472186
102,103,0.0276059520438086,0.0008110412530992066,84.96666666666667,0.32744804507314623,85.07333333333334,0.17307673314329564
103,104,0.02761388112918747,0.0008112401301321556,84.88333333333333,0.3880148908941007,85.09333333333335,0.10498677165349399
104,105,0.02762184707497563,0.0008114236006915944,84.78333333333332,0.39651257511234417,85.05333333333333,0.1357284871433476
105,106,0.027629869116662834,0.0008116014080817292,84.88333333333334,0.28674417556808834,85.06666666666668,0.11897712198382866
106,107,0.027637858313897767,0.0008117954137797506,84.86666666666666,0.28674417556808834,85.08333333333333,0.1461354014452142
107,108,0.0276458442177044,0.0008120218963251339,84.78333333333335,0.2896357866163818,85.10000000000001,0.07483314773548166
108,109,0.02765381534443823,0.0008121833718940551,84.81666666666666,0.30092450142113236,85.08333333333333,0.10402991022884424
109,110,0.027661767451518465,0.0008123706355670935,84.75,0.24832774042919203,85.12333333333333,0.1167142760000775
110,111,0.027669742486354763,0.0008125568997673495,84.75,0.2041241452319315,85.12,0.12961481396815555
111,112,0.0276777548143794,0.0008127346594384491,84.71666666666665,0.19293061504649933,85.08999999999999,0.1023067283548127
112,113,0.027685763747893805,0.0008128933024350571,84.71666666666667,0.2094967514996083,85.01333333333334,0.08339997335464411
113,114,0.027693782187056232,0.0008130612988394628,84.83333333333333,0.23921166824012166,85.06,0.14899664425751236
114,115,0.027701822668641365,0.0008131902878661562,84.81666666666666,0.2624669291337254,85.06333333333333,0.13424687043734915
115,116,0.02770980469753757,0.0008133477234387419,84.83333333333333,0.23921166824012166,85.10333333333332,0.09392668535737078
116,117,0.027717765912482362,0.0008135187359813925,84.73333333333333,0.28674417556808834,85.06666666666668,0.10338708279513856
117,118,0.0277256944264814,0.000813731890309613,84.83333333333333,0.3472111109333313,85.02666666666666,0.14290634073483777
118,119,0.027733596226081167,0.0008139193714305385,84.91666666666667,0.428822677675625,85.05666666666667,0.11025223605693991
119,120,0.02774150253744287,0.0008140914907982202,84.94999999999999,0.44907311951025275,85.08666666666666,0.13888444437333253
120,121,0.027749414514490967,0.0008142804030996576,84.91666666666667,0.4642796092394684,85.09333333333335,0.08178562764256667
121,122,0.0277573028804725,0.0008145015488543215,84.85,0.5016638981097492,85.05666666666667,0.08013876853447618
122,123,0.02776518174873723,0.0008147259269643849,84.85,0.4708148963941864,85.09333333333333,0.09672412085697533
123,124,0.027773072447618567,0.0008149758850610954,84.85000000000001,0.3894440481849378,85.04666666666667,0.07039570693981016
124,125,0.0277809974105373,0.0008151773807559991,84.81666666666668,0.4642796092394684,85.02666666666666,0.06548960901462712
125,126,0.027788920757451235,0.0008153843104317797,84.85,0.4143267631552011,85.01666666666667,0.03091206165165488
126,127,0.027796852250229032,0.0008155983854035392,84.86666666666667,0.42491829279939874,85.02666666666666,0.07542472332656346
127,128,0.027804765983147933,0.0008157772524255601,84.83333333333333,0.26246692913372954,85.07000000000001,0.029439202887756852
128,129,0.0278127054466397,0.0008159619424617853,84.93333333333334,0.3423773097362362,85.06666666666666,0.10208928554075465
129,130,0.027820643322331463,0.0008161977366153402,84.88333333333333,0.30092450142113025,85.03333333333333,0.09285592184789333
130,131,0.0278285390335868,0.000816439713643003,84.85000000000001,0.28577380332470526,85.06333333333333,0.10624918300339124
131,132,0.027836438992657465,0.0008166439054207696,84.86666666666666,0.2718251071716661,85.05,0.09899494936611515
132,133,0.0278443872821547,0.0008168443226226727,84.7,0.10801234497346918,85.03333333333335,0.1239175353029395
133,134,0.02785232314818133,0.0008170316346293602,84.75,0.04082482904638398,85.02333333333333,0.11841546445554664
134,135,0.02786034572432547,0.0008171554615077552,84.73333333333333,0.1649915822768632,85.05666666666667,0.09392668535737078
135,136,0.027868291822667233,0.0008173381048456675,84.78333333333335,0.06236095644623388,85.07333333333332,0.08993825042154906
136,137,0.027876336043937966,0.0008175472644485105,84.78333333333333,0.08498365855987491,85.08333333333334,0.08730533902472312
137,138,0.027884391556372633,0.0008177450284997876,84.88333333333333,0.2248456260538679,85.09666666666666,0.12814921857827355
138,139,0.027892406107721302,0.0008179365711601577,84.91666666666667,0.3064129385141733,85.08333333333333,0.1053037933262079
139,140,0.027900388599045867,0.000818143579413837,84.73333333333333,0.15456030825826367,85.14,0.12247448713915775
140,141,0.02790839096662583,0.0008183649270127175,84.83333333333333,0.11785113019775792,85.07,0.05715476066494105
141,142,0.027916357733434937,0.0008185823905332537,84.85000000000001,0.21602468994692955,85.08666666666666,0.11440668201153138
142,143,0.027924328888539535,0.0008187947469610545,84.96666666666668,0.20138409955990866,85.08666666666666,0.09843215373488676
143,144,0.027932333713271296,0.0008189654638941786,84.90000000000002,0.22730302828309612,85.07000000000001,0.11518101695447383
144,145,0.027940338137317333,0.0008191387935796783,84.91666666666667,0.3064129385141733,85.10333333333334,0.127104506432918
145,146,0.027948376844972065,0.0008192823376094551,84.86666666666667,0.2718251071716661,85.12,0.11860297916438367
146,147,0.027956428473299034,0.0008194062680141668,84.86666666666667,0.16996731711975635,85.12666666666665,0.1239175353029395
147,148,0.027964475049731038,0.0008195239602418513,84.89999999999999,0.24832774042918823,85.13666666666667,0.05312459150169547
148,149,0.027972536080094434,0.0008196462606228444,84.88333333333334,0.18856180831641536,85.05666666666666,0.05312459150169577
149,150,0.0279805774233841,0.0008198009786007186,84.83333333333334,0.2248456260538679,85.11999999999999,0.09626352718796018


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_2_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.11405500135270404,0.009247234584862722,75.8,2.021138293140773,67.47333333333334,0.46521201857026634
1,2,0.15335482216897278,0.011612764009465926,67.0,2.1920310216782966,75.23,0.6465807503063042
2,3,0.1897384168487727,0.01313531732284621,69.95,11.279701532694322,76.36,0.6011655346075714
3,4,0.22184627723273762,0.015763074827560997,73.58333333333334,13.249171881878338,77.87333333333333,0.14727148022916334
4,5,0.2525271623084493,0.018115646090409648,83.43333333333334,2.731401756526408,79.17666666666666,0.5151267373720371
5,6,0.28244349267418933,0.020359435020529,80.39999999999999,4.912738543826649,80.76666666666667,0.510577015629267
6,7,0.30841536428202576,0.020712397199004355,71.53333333333335,11.739699977237725,81.20666666666666,0.6354176229501033
7,8,0.33206594389608995,0.020281016848067386,75.45,13.697140820867203,82.08999999999999,0.44181444068749
8,9,0.35567162628560606,0.023060218082697655,75.60000000000001,7.680277772754489,84.11,0.44751163858236065
9,10,0.37889696360837877,0.024782282811221804,81.5,6.741785124628838,83.62666666666667,0.5845416057808807
10,11,0.40203987111253436,0.025265814040068207,81.8,3.366254100133659,83.16000000000001,0.551180551180817
11,12,0.4218396979350858,0.02552766421128547,72.10000000000001,13.997559311060865,84.80333333333333,0.7903726266065161
12,13,0.4436702396420478,0.029266745468107345,80.83333333333333,4.117510035068388,84.56666666666668,0.3198263417682919
13,14,0.46289392158024345,0.030188083603462777,74.73333333333333,10.833307692277346,85.01666666666667,0.6812896267781863
14,15,0.4827261431509802,0.03074553300422569,81.93333333333335,5.371891866207123,86.05666666666667,0.7778745971484685
15,16,0.5017518399918649,0.03275858879843995,82.60000000000001,2.9933259094191476,86.34333333333332,0.8269757486703577
16,17,0.5195046568715793,0.03277627867866223,82.28333333333333,5.825566257645883,86.41333333333334,0.6977264666201349
17,18,0.5382478264164794,0.034637404281088045,81.68333333333334,5.220844972054062,86.81333333333333,0.5462803513052851
18,19,0.5575074296239512,0.03524342443324878,80.63333333333333,3.9501758048077957,87.24000000000001,0.7538346414610183
19,20,0.5770918064154537,0.03583027656170058,82.89999999999999,3.2782108941718016,87.78666666666668,0.5995739227892486
20,21,0.5969685535012107,0.035133320331753634,78.96666666666668,7.346692377450468,87.43333333333334,0.6966746411026853
21,22,0.6146409725793736,0.03594097415235905,77.26666666666667,10.233469054474586,88.06,0.43011626335213
22,23,0.6323629093042203,0.035830470784072685,81.10000000000001,6.328638610844092,88.32333333333332,0.1569146972792008
23,24,0.6498096484937391,0.03602049437901153,86.06666666666666,1.297647443988114,88.37333333333333,0.13474255287605078
24,25,0.6681785129157015,0.03762214768762003,83.95,2.0285462775100864,88.62333333333333,0.13274871834492954
25,26,0.6876295099212069,0.03920048298832561,86.03333333333335,1.0362861037806548,88.48,0.41287609117829005
26,27,0.7052070558317034,0.0413109033252509,83.45,2.161403864775544,88.81666666666666,0.16659998666132597
27,28,0.721687106320907,0.040631709291988484,78.21666666666667,6.87317652585437,89.14,0.11860297916437768
28,29,0.7378778494287865,0.04122826136177524,83.28333333333335,1.6331632564511798,89.82666666666667,0.419867704031745
29,30,0.7547988935177962,0.04317694767103986,84.86666666666667,3.812552367582054,88.75,0.7874007874011802
30,31,0.7742972145291276,0.04478010919989606,78.03333333333333,7.51236018542479,89.64666666666666,0.23893281249942908
31,32,0.7918523637452384,0.04494494281280421,82.34999999999998,2.313366954606782,89.36333333333334,0.5060522590492897
32,33,0.8080453768850616,0.04675833407871725,72.41666666666667,2.467905094519553,90.35666666666667,0.23584363935077962
33,34,0.8249908570652766,0.04880169461498678,85.76666666666667,1.8530755216366341,89.88666666666666,0.13474255287604808
34,35,0.8404256389210253,0.04954743184499258,85.45,1.308306793786025,89.79666666666667,0.5294231661807893
35,36,0.8584862720409188,0.052284063324925925,81.41666666666667,4.862326832106441,90.14,0.23508863576673858
36,37,0.874961155799415,0.05500518890201163,82.53333333333333,3.4025317371366612,90.31666666666666,0.2694851057521026
37,38,0.8927085207712677,0.056577443086387416,84.10000000000001,2.2686266036231393,90.69666666666667,0.29488227406129175
38,39,0.9082993031062857,0.05796510782323415,81.13333333333334,5.1033213585751085,90.80666666666667,0.12684198393626858
39,40,0.9264185930734176,0.0610802925063076,76.88333333333334,11.275662089454244,90.32666666666667,0.4005274300497077
40,41,0.944923837605281,0.059828784816161364,84.08333333333333,1.8683028543455051,90.68333333333332,0.47119234100547636
41,42,0.9603180929885072,0.062023506238998855,87.10000000000001,0.5930148958219019,90.71333333333332,0.2176133165859923
42,43,0.9773775410786811,0.06341810745130455,86.85000000000001,0.8256310717667237,90.81333333333333,0.5524088662897757
43,44,0.9964749276820815,0.06795597320823787,85.85000000000001,0.9416297927883702,90.98666666666668,0.3936439451529176
44,45,1.0133504185047992,0.06934806437493929,85.53333333333332,0.47842333648024765,90.63,0.19252705437591397
45,46,1.0285644022161757,0.07190827021129934,85.78333333333335,1.973293918525291,91.17333333333333,0.4073764297987229
46,47,1.0457812250065146,0.07517322190208281,85.3,1.7554676489946188,91.64333333333333,0.41249915824829936
47,48,1.0624008484946366,0.07603139537799772,76.98333333333333,10.612675859032391,91.18333333333334,0.20997354330698376
48,49,1.0788839572826556,0.07637677408793092,86.51666666666667,1.04109984578276,91.56,0.2817800560721122
49,50,1.0934399681905382,0.0766028165161101,84.68333333333332,2.25770286402401,91.75333333333333,0.45987921119451736
50,51,1.0949924864531642,0.07646214255610198,86.45,0.6416125518306728,93.58333333333333,0.16519348924485217
51,52,1.0965002598055011,0.0764354089117229,86.38333333333333,1.0265909062956318,93.70333333333333,0.24716166549222515
52,53,1.0980185218984675,0.07641591031117713,86.5,0.6745368781616045,93.60666666666668,0.2824102610663327
53,54,1.0995186266415684,0.07635888404696735,86.63333333333333,0.5572751165766805,93.65666666666665,0.26195843605851354
54,55,1.100961896927379,0.07640544240309358,86.33333333333333,0.3858612300930097,93.67333333333333,0.2828819934570271
55,56,1.10247388398758,0.07642571981280206,86.53333333333335,0.638139657302554,93.66666666666667,0.2945429604583323
56,57,1.1039068700722605,0.07642035307567203,86.61666666666667,0.44969125210773303,93.79,0.29977769541222576
57,58,1.1054431918357968,0.07639576149742137,86.61666666666667,0.46963342678684233,93.79666666666667,0.27523727137790455
58,59,1.1068792328832295,0.07630471587535322,86.40000000000002,0.5016638981097492,93.69333333333333,0.23570226039551584
59,60,1.1083368178117683,0.07623313212278876,86.81666666666668,0.4496912521077383,93.66666666666667,0.154344492037203
60,61,1.109804059037398,0.07619426848145283,86.66666666666667,0.8891319112232738,93.69333333333333,0.18926759422104092
61,62,1.1112270016217247,0.07618328766862484,86.65000000000002,0.7118052168020869,93.73666666666668,0.2815828277592355
62,63,1.1127624760442643,0.07607871515251811,86.83333333333333,0.6712343521867414,93.71333333333332,0.15173075568988098
63,64,1.1142763894668348,0.07599468353920394,86.51666666666667,0.7553512795749746,93.74000000000001,0.19252705437591247
64,65,1.115780848860669,0.07588634192012739,86.53333333333332,0.5436502143433359,93.78333333333335,0.29691001255524485
65,66,1.1173264092033757,0.07593323114472869,86.43333333333334,0.6018490028422626,93.81,0.27904599381941475
66,67,1.1188420157982704,0.07594193622425159,86.51666666666667,0.5104464277037867,93.58,0.3112341026729971
67,68,1.1203538074381614,0.07599575482510926,86.36666666666667,0.9366014212151451,93.69666666666667,0.2094967514996098
68,69,1.1219265406838261,0.07598220151331321,86.40000000000002,0.5612486080160897,93.64666666666666,0.28686039965266874
69,70,1.1234912488044317,0.07588401632843941,86.28333333333332,0.7352248333370972,93.67333333333333,0.24513035081134
70,71,1.1250220523647212,0.0758996040077236,86.31666666666666,0.860555376228377,93.73666666666666,0.3231442746239254
71,72,1.126487186087462,0.07598627908728273,86.41666666666667,0.8956685895029629,93.76333333333332,0.25315783394729635
72,73,1.1280262380992523,0.07595739345250674,86.53333333333335,0.805536398239643,93.82666666666667,0.24225789747475598
73,74,1.1295584463350117,0.07594084941197338,86.58333333333333,0.7771028817916537,93.82333333333334,0.21514852750806793
74,75,1.1309956321480683,0.07585866504666423,86.25,0.5930148958219076,93.90333333333335,0.3113768706175116
75,76,1.1323198932030845,0.07594361345033245,86.26666666666667,0.43652669512363085,93.71666666666665,0.3189914662738738
76,77,1.1336417283424802,0.07604397803390371,86.38333333333333,0.6737127643802603,93.78666666666668,0.3347967874530622
77,78,1.135028709517738,0.07614487676014085,86.38333333333333,0.7003967129816906,93.83333333333333,0.23098821518760598
78,79,1.1364088206962775,0.07618351731146487,86.25,0.4949747468305853,93.81,0.1675310916417251
79,80,1.1377265453616392,0.0761996418144102,86.33333333333333,0.6649979114420063,93.74000000000001,0.2616613587572053
80,81,1.13906972755033,0.076300262295461,86.53333333333335,0.6548960901462808,93.67333333333333,0.3022508156408421
81,82,1.1404935058446493,0.0761900544743845,86.40000000000002,0.6819090848492957,93.78333333333335,0.2532894698868344
82,83,1.1418623373270949,0.07619760623943349,86.48333333333333,0.45521667612492034,93.72666666666665,0.3021405118299888
83,84,1.1433003924997391,0.07615018192718047,86.61666666666667,0.7027722880769312,93.77999999999999,0.1256980508997652
84,85,1.1447581204510886,0.07608440456498552,86.36666666666667,0.5312459150169732,93.79666666666667,0.14817407180595366
85,86,1.1461323555998941,0.07602658614112691,86.55,0.5212165257037241,93.85666666666667,0.24115462996914683
86,87,1.147449510863873,0.07601003143993362,86.46666666666665,0.5169354139756954,93.82666666666665,0.26549743668986703
87,88,1.1488662019377207,0.07594821626071625,86.13333333333333,0.5169354139756939,93.74333333333334,0.16418147141366365
88,89,1.150218315058989,0.07607295461244813,86.48333333333335,0.503873881927701,93.67,0.33436506994600995
89,90,1.1516033299789585,0.07613747261685191,86.16666666666667,0.5948856099191551,93.82333333333334,0.21296843793284503
90,91,1.1530114545315413,0.07622971305701273,86.45,0.5400617248673217,93.85333333333334,0.1897952112731552
91,92,1.1544081365503616,0.07632810292534294,86.3,0.804155872120984,93.83666666666666,0.1960158723731877
92,93,1.1558116899232989,0.07640077740184774,86.40000000000002,0.43011626335213,93.82000000000001,0.1430617582258306
93,94,1.1572835366118752,0.07647416044728896,86.3,0.4600724580614063,93.86333333333334,0.11728408057172648
94,95,1.1586353114925239,0.07651263660727577,86.63333333333333,0.6249444419750902,93.84666666666668,0.13097921802925377
95,96,1.1599995705720156,0.0766301681530774,86.45,0.5354126134736387,93.81,0.27067816067548794
96,97,1.161324165869942,0.07671798476093866,86.60000000000001,0.60138728508896,93.82666666666667,0.21929178937864732
97,98,1.162705181842165,0.076800934146568,86.41666666666667,0.4870546398734164,93.84333333333332,0.18926759422104825
98,99,1.1639919146630566,0.07690685637824096,86.55000000000001,0.6377042156569672,93.88,0.08602325267042953
99,100,1.1653163115752168,0.07703770694463245,86.41666666666667,0.3519785346990456,93.88,0.19612920911141238
100,101,1.1654484082195233,0.07704930190137754,86.53333333333335,0.6141841924229424,93.99666666666667,0.19136933459209687
101,102,1.1655790170810267,0.07706021703963434,86.5,0.6013872850889584,94.02666666666666,0.27207025236549
102,103,1.1657099695833253,0.07707169582051453,86.51666666666665,0.5661762583820993,93.95666666666666,0.19136933459209687
103,104,1.1658392223042076,0.07707956878530645,86.56666666666666,0.5104464277037851,93.98333333333333,0.2174600857373331
104,105,1.1659675980166566,0.07708900848023649,86.46666666666668,0.4326918328582383,94.02999999999999,0.21118712081943047
105,106,1.1660947990082948,0.07709592916257432,86.5,0.48131763593979005,94.04666666666667,0.2638602323621755
106,107,1.1662182102637766,0.07709669862342859,86.53333333333335,0.3922867431980009,94.02000000000002,0.28855964143772267
107,108,1.1663459821824216,0.07710173071786441,86.5,0.45460605656619224,94.04,0.247116706571341
108,109,1.1664822055961703,0.07709910288959691,86.51666666666667,0.44969125210773586,94.02333333333333,0.2725598812901295
109,110,1.1666187048720489,0.07709626975651383,86.51666666666667,0.49385107966763325,93.99333333333334,0.3171049598406738
110,111,1.1667525644721535,0.07709271491430164,86.60000000000001,0.5016638981097427,94.07666666666667,0.3037908637350529
111,112,1.1668833512373238,0.07709585830779364,86.61666666666667,0.5328122454381977,94.08999999999999,0.2779688231918589
112,113,1.1670102936391338,0.07709464625914048,86.5,0.4966554808583803,94.10333333333334,0.26849374087469396
113,114,1.1671357664835564,0.07709043083585697,86.58333333333333,0.47842333648024105,94.14,0.32135131346653606
114,115,1.1672635086009198,0.07708355728503576,86.55,0.4600724580614093,94.09999999999998,0.28331372481167416
115,116,1.1673914705723607,0.07707961350793899,86.55,0.60138728508896,94.10000000000001,0.26280537792569614
116,117,1.167519332540816,0.07707621878730989,86.38333333333333,0.526518966631038,94.14999999999999,0.2299275248130752
117,118,1.1676507850908624,0.07707553637347425,86.5,0.5338539126015618,94.12333333333333,0.23098821518760695
118,119,1.1677784068708432,0.07707347603698092,86.43333333333334,0.4731689855526061,94.14666666666666,0.21853044537445418
119,120,1.1679152554954264,0.07707282683009864,86.35000000000001,0.4600724580614062,94.11666666666666,0.20677416559027817
120,121,1.1680473615139377,0.07706937422050798,86.36666666666667,0.563224841623861,94.08333333333333,0.2499777767900328
121,122,1.1681817088018598,0.07706449903473653,86.43333333333334,0.5661762583820993,94.11333333333334,0.26081070189357813
122,123,1.1683137012025344,0.0770607218054849,86.36666666666667,0.44969125210773836,94.12666666666667,0.203360653902262
123,124,1.1684466977536097,0.07704994362396526,86.28333333333335,0.3472111109333252,94.08999999999999,0.21648710508172628
124,125,1.1685808474722685,0.07703858123421688,86.36666666666667,0.46963342678684794,94.13666666666666,0.23456816114345297
125,126,1.1687152427146585,0.07702609157821087,86.40000000000002,0.2857738033246995,94.07000000000001,0.22015146301277638
126,127,1.1688510495401687,0.07701394253266458,86.38333333333333,0.41899350299921817,94.13,0.21924111536540963
127,128,1.168986352981431,0.07700189431894502,86.28333333333335,0.5137011669140814,94.09666666666665,0.23156472577277987
128,129,1.169122780043175,0.07699744164048912,86.36666666666667,0.42882267767561905,94.08999999999999,0.190962474498704
129,130,1.1692597491148997,0.0769901511820144,86.38333333333333,0.42882267767561905,94.13,0.25508168626278926
130,131,1.1693944622551937,0.07698528396257166,86.5,0.489897948556631,94.06,0.24913182588073257
131,132,1.1695246773031338,0.07698061641429506,86.45,0.5016638981097492,94.08666666666666,0.28075295585660703
132,133,1.169648890805937,0.07698364873462044,86.36666666666666,0.5948856099191597,94.06333333333333,0.2782484900627876
133,134,1.1697751431104484,0.0769803533486123,86.36666666666667,0.5104464277037827,93.99666666666667,0.24499433100017406
134,135,1.1699042025305564,0.07697375153594503,86.08333333333333,0.5542763049438649,94.05666666666667,0.24796953217863188
135,136,1.1700323951835552,0.07696795051907745,86.09999999999998,0.48131763593978516,94.01666666666667,0.2460803843372209
136,137,1.1701621511561175,0.07696036845268213,86.26666666666667,0.5169354139756953,94.04666666666667,0.24499433100017406
137,138,1.1702919484423402,0.07695273505499599,86.16666666666667,0.5807083796728091,94.04333333333334,0.19396448701301736
138,139,1.1704198066150604,0.07694724000642049,86.16666666666667,0.5661762583821057,94.00999999999999,0.17795130420051838
139,140,1.1705449146208249,0.0769458053206365,86.18333333333334,0.5038738819277011,94.03333333333335,0.23584363935077965
140,141,1.1706739621751034,0.07694023493531528,86.05,0.48131763593979643,94.02,0.17146428199482233
141,142,1.1707957044466106,0.07694264552783268,86.08333333333333,0.37043517951488397,94.01333333333332,0.17987650084309142
142,143,1.1709173061538116,0.07694507712354,86.08333333333333,0.5906681715556485,94.02,0.24752104287649232
143,144,1.17103774185224,0.07694756950612192,86.18333333333334,0.45154057280480575,94.05666666666667,0.26637484032008957
144,145,1.1711642552757981,0.07695010045771236,86.16666666666667,0.2718251071716704,94.02333333333335,0.17211107524567548
145,146,1.1712918696879404,0.07695156372571942,86.21666666666665,0.18408935028645546,94.02333333333333,0.17931970208417133
146,147,1.1714210969303662,0.07695350052602741,86.2,0.3240370349203943,93.96999999999998,0.1920069443188593
147,148,1.1715450108309213,0.07695738789575632,86.3,0.18708286933870416,94.00333333333333,0.22954060400915385
148,149,1.1716692600363101,0.07696174608153873,86.38333333333333,0.23921166824011506,93.95666666666666,0.2347102232304497
149,150,1.1717929471265878,0.07696685626798008,86.13333333333334,0.20138409955990474,93.96,0.20314198646923842


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_2_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0002705831495656667,2.921097867194367e-05,75.10000000000001,0.9548123724934996,67.24333333333334,0.7108836441750243
1,2,0.0005489916598671333,6.596864522037993e-05,79.93333333333334,0.15456030825826214,76.53666666666668,0.6030109636003492
2,3,0.0008684286271676,7.488519865080164e-05,78.28333333333335,0.22484562605387073,78.48666666666666,0.6138584708401666
3,4,0.0012345828816159,0.0001019321342316766,80.5,1.309580085370876,79.32333333333334,0.33993463423951914
4,5,0.0016183233721888668,0.00011701121613105131,80.18333333333334,2.352421919828348,79.88,0.3860915262818738
5,6,0.0020186654396247665,0.00012784333075282827,81.69999999999999,1.177568115510372,80.31666666666666,0.626223247377126
6,7,0.0024310750456478336,0.00015030749027376524,80.93333333333334,0.45886332993120343,80.61666666666667,0.624944441975087
7,8,0.0028558728271308995,0.00018090675295299213,82.41666666666667,0.18856180831640867,81.06,0.5479051012721058
8,9,0.003302472884682467,0.00019709479539010234,82.43333333333332,0.3472111109333254,81.37333333333333,0.48582118338152225
9,10,0.0037472922022941334,0.00020212265020661365,82.83333333333333,0.7982620009885378,81.58666666666667,0.38767110917488784
10,11,0.0042064408928199,0.00021279691311304347,82.81666666666666,0.676182092503356,81.81,0.5219833969262544
11,12,0.004673841011467567,0.00023100030149993556,82.73333333333333,0.3704351795148842,82.04,0.39597979746447015
12,13,0.0051610865110596,0.00024958664805818095,82.43333333333332,0.19293061504649933,82.17666666666666,0.5865909041989059
13,14,0.005653057169533233,0.0002510452069495568,82.71666666666665,0.023570226039556944,82.35666666666667,0.39237170585498843
14,15,0.006146516506096967,0.00026816543100204347,83.33333333333333,0.45521667612492694,82.57000000000001,0.5242772803266109
15,16,0.006662475303795233,0.0002726432901257592,82.8,0.7359800721939872,82.54,0.38270963754087123
16,17,0.007172100902061,0.00028613435434706656,82.81666666666668,1.2208831047874962,82.86666666666666,0.4294440850940051
17,18,0.007710682633615534,0.0002885911807780642,82.71666666666667,0.836991968632644,82.89999999999999,0.3965686153324057
18,19,0.008260062830599,0.00028978321287995677,83.38333333333333,0.4109609335312709,82.98333333333333,0.45536310297998084
19,20,0.008825731207299932,0.0002938203331958675,83.5,0.5115336417740937,83.15333333333335,0.38612030364756117
20,21,0.009412220929406065,0.0002944228608803994,83.71666666666667,0.5390320542932073,83.27,0.26191601707417445
21,22,0.009992977006549499,0.00029501391212020874,83.5,0.3082207001484544,83.29,0.1512172829628485
22,23,0.010599373513910765,0.00029073916807027366,84.13333333333334,0.16499158227686414,83.38333333333334,0.29009576962712924
23,24,0.0112112855136527,0.0002921115423416944,84.08333333333333,0.42491829279939874,83.55000000000001,0.21181753153756397
24,25,0.0118253473197738,0.00029548325226543367,84.21666666666667,0.8993825042154688,83.70333333333333,0.12552113589174907
25,26,0.012476108944794803,0.00028767027115727303,83.33333333333333,1.3123346456686351,83.73333333333333,0.30269162892657214
26,27,0.013112297476226333,0.00028938782435229904,83.18333333333334,0.7408703590297617,83.68666666666665,0.2007209228976533
27,28,0.013777860094457401,0.0002937895330146935,83.46666666666667,0.8624899355290423,83.78333333333333,0.1922382780706099
28,29,0.014447844658578568,0.00028369232401711305,83.44999999999999,1.1321071798494489,84.04666666666667,0.1649915822768632
29,30,0.015138179461492632,0.00028130564592633914,84.26666666666667,0.10274023338281042,83.96,0.22449944320643994
30,31,0.015844710992014167,0.00027328689250494877,84.46666666666665,0.1433720877840472,84.10000000000001,0.32526911934581076
31,32,0.0165491785617549,0.00028423068760877044,84.3,0.2121320343559589,84.07333333333332,0.4120140234938075
32,33,0.01727589370699537,0.0002930874967773756,84.51666666666667,0.3299831645537211,84.17666666666666,0.27860764925289416
33,34,0.018019602298583303,0.00030525748216239044,83.76666666666667,0.5265189666310445,84.22333333333334,0.24689178916188353
34,35,0.018790123764625234,0.0002999943587279869,84.5,0.4600724580614063,84.28333333333335,0.11469767022723588
35,36,0.019562730604162235,0.0002766870315779614,83.61666666666667,0.9312476696466061,84.31,0.18239152027072275
36,37,0.0203201549308035,0.00026320102771520564,82.85000000000001,1.4306175822583291,84.21666666666668,0.3583604640891993
37,38,0.021117718689334968,0.0002549245655057304,84.10000000000001,0.3894440481849324,84.19666666666667,0.29601051032391074
38,39,0.021881539648309134,0.00024802056733598836,83.66666666666667,0.8956685895029576,84.41666666666666,0.223656482629553
39,40,0.022669176370580968,0.00023674319363719873,84.98333333333333,0.2054804667656324,84.29,0.13490737563232552
40,41,0.02344840532987633,0.0002213277728575713,83.73333333333333,0.7760297817881899,84.44,0.23338094752286057
41,42,0.0242594269527087,0.00021191555381002648,84.95,0.43011626335213055,84.55,0.19304576314093444
42,43,0.025076390013961933,0.0002027411146581321,84.23333333333333,0.8488554385497918,84.58999999999999,0.24993332444207284
43,44,0.0258930533014791,0.00020607691510939516,82.0,3.2375402185404054,84.66,0.33950945004029776
44,45,0.0267125941898974,0.00020769367581029982,85.33333333333333,0.1840893502864559,84.67999999999999,0.26280537792569364
45,46,0.027529648006617165,0.0001979600548553551,82.51666666666667,0.7961713941664178,84.68333333333334,0.14974051630144097
46,47,0.028369232754825963,0.00017470106762330586,82.93333333333334,2.288133640230733,84.73666666666668,0.20072092289765936
47,48,0.0292436791551431,0.0001820090445407613,84.36666666666666,1.1025223605694163,84.81,0.0496655480858365
48,49,0.030093049759533936,0.00016082527365552423,82.81666666666668,2.2395436042987766,84.89666666666666,0.08956685895029354
49,50,0.030979327475030568,0.00016640078727876215,84.78333333333333,0.35197853469905077,84.84666666666668,0.1508494466531269
50,51,0.03106599960108307,0.00016518027003140591,84.85000000000001,0.48131763593979005,85.17999999999999,0.14236104336041577
51,52,0.031153420504398732,0.00016379488149188888,84.91666666666667,0.6637435917246621,85.24000000000001,0.15895492023422053
52,53,0.031241018922566397,0.00016236069599849485,85.08333333333333,0.6128258770283415,85.19333333333333,0.20853989759489008
53,54,0.031328605645643604,0.00016057478689683602,85.10000000000001,0.4415880433163914,85.31666666666666,0.08806563209081637
54,55,0.03141544719253097,0.0001589620146086981,85.08333333333333,0.46963342678684794,85.25666666666667,0.12970050972229086
55,56,0.0315033217860216,0.00015796871442198026,84.75,0.5759050847723683,85.2,0.09626352718795231
56,57,0.03159012914248121,0.0001560571881520441,85.21666666666667,0.2094967514996083,85.27999999999999,0.12832251036613543
57,58,0.031678144984014896,0.0001545739023049263,84.96666666666665,0.047140452079107185,85.13666666666667,0.1236482466066088
58,59,0.03176633353227756,0.00015367091460844487,85.18333333333334,0.28674417556808285,85.21666666666667,0.1014341603646846
59,60,0.03185489880866366,0.00015236101463818742,85.41666666666667,0.23921166824012166,85.24,0.17281975195754584
60,61,0.03194208568526714,0.0001516314667915782,84.7,0.4708148963941884,85.16333333333334,0.12657891697365356
61,62,0.03202981895777607,0.0001509428773400996,84.71666666666667,0.6786424357167412,85.25,0.16062378404209088
62,63,0.032117367716245265,0.00015073036389659132,84.78333333333332,0.5807083796728091,85.24,0.18832595855767353
63,64,0.0322049039821512,0.00014930227018643543,84.8,0.6720615051218604,85.27666666666666,0.15173075568987704
64,65,0.0322926572242166,0.00014798222208394906,84.95,0.26770630673681933,85.33666666666666,0.14522013940527806
65,66,0.03238113710161563,0.0001466232271520078,84.75,0.5671566509057864,85.27,0.17281975195753924
66,67,0.03246860466441707,0.00014620442897861507,84.68333333333334,0.551261180284711,85.31333333333333,0.1732692189115589
67,68,0.032556571892108165,0.0001453637835608818,85.11666666666666,0.3659083066683381,85.32666666666667,0.19601587237318607
68,69,0.03264403778478964,0.00014342753967679572,85.06666666666668,0.33249895572100513,85.24333333333334,0.11897712198382869
69,70,0.03273302895815534,0.00014208871500006397,84.81666666666666,0.3118047822311668,85.19,0.1564182427553331
70,71,0.03282159616091607,0.00014245723385400937,84.66666666666667,0.44969125210773586,85.29333333333332,0.1890913947157729
71,72,0.03291062162586457,0.00014251186557662877,85.03333333333332,0.2624669291337253,85.25666666666666,0.18263503375736936
72,73,0.0330002575672661,0.0001427739210595298,84.86666666666666,0.45521667612492034,85.31666666666666,0.24513035081134
73,74,0.033089342734667966,0.00014240144424781278,84.68333333333334,0.3399346342395192,85.27333333333333,0.22231109334043841
74,75,0.03317979615968213,0.00014249308101682107,84.5,0.32403703492039215,85.39666666666666,0.20531818125912848
75,76,0.033270390699323964,0.00014216545771341687,84.68333333333334,0.47667832153583845,85.27,0.24262453846770357
76,77,0.03336083108655653,0.00014223755170298524,84.58333333333333,0.5071708018234292,85.38333333333333,0.07930251502246756
77,78,0.03345116814204533,0.00014282515070067534,84.68333333333334,0.6128258770283411,85.24666666666667,0.15923427883328273
78,79,0.033541561649688606,0.0001436619399385415,84.86666666666666,0.38586123009300316,85.29333333333334,0.10370899457402644
79,80,0.03363176219427777,0.00014377355734176438,84.8,0.49497474683058196,85.37333333333333,0.16357125528513544
80,81,0.0337222883760471,0.00014421097130202937,84.94999999999999,0.4262237284181471,85.46333333333332,0.20417857108151474
81,82,0.033811782215854326,0.0001437216126087096,85.05000000000001,0.4320493798938569,85.36,0.23930454794396724
82,83,0.03390210764057333,0.00014370469024482942,85.06666666666666,0.4478342947514814,85.42333333333333,0.22425184255404945
83,84,0.03399256510280424,0.000143382443011876,85.01666666666667,0.5201495511442421,85.37,0.20049937655763544
84,85,0.03408295675999177,0.000142255437493766,85.26666666666667,0.38801489089409497,85.43,0.1768238294650013
85,86,0.034173782900990705,0.000141776115125267,84.93333333333334,0.24944382578493296,85.50333333333333,0.17613126418163688
86,87,0.034263854864827664,0.00014124574126719354,84.85,0.31885210782848217,85.51,0.1272792206135767
87,88,0.03435336358263367,0.00014104218741806595,85.28333333333333,0.30092450142113025,85.54,0.20542638584174247
88,89,0.034442522617130676,0.00014055673836989898,85.35000000000001,0.3341656275960557,85.50333333333333,0.16539514973406486
89,90,0.0345330695366971,0.00013988637920503254,85.2,0.5354126134736387,85.39999999999999,0.17281975195754146
90,91,0.03462292845087723,0.00013835016046139106,85.48333333333333,0.08498365855987956,85.46,0.22553639765382952
91,92,0.034713704778252204,0.00013693600190831714,85.51666666666667,0.3704351795148831,85.41000000000001,0.15121728296284628
92,93,0.03480392102743783,0.00013573492918347193,85.26666666666667,0.39651257511233917,85.43,0.16872067646458308
93,94,0.034895224658290896,0.00013569366569300993,85.35000000000001,0.4708148963941864,85.34999999999998,0.1838477631085034
94,95,0.034985538876899966,0.000135112611658682,85.33333333333333,0.4836206042848962,85.31333333333333,0.14704496666741826
95,96,0.03507746987107176,0.0001358992758289835,85.08333333333333,0.4326918328582436,85.38333333333333,0.0939266853573708
96,97,0.03516970496553467,0.0001357363900010431,85.10000000000001,0.5671566509057864,85.5,0.12027745701779272
97,98,0.03526112584317476,0.00013567784399561017,85.21666666666665,0.6835365551469973,85.40666666666665,0.21638443156156287
98,99,0.03535234836632073,0.00013562750970640917,85.28333333333335,0.6612278141625749,85.46666666666665,0.1517307556898745
99,100,0.03544446671251423,0.00013542035307498838,85.14999999999999,0.674536878161601,85.48666666666666,0.17745108872275112
100,101,0.03545369018275013,0.00013533699782629764,85.01666666666667,0.6847546194724724,85.44,0.15641824275533037
101,102,0.03546290845955453,0.00013528086388879193,85.08333333333333,0.7027722880769378,85.47333333333331,0.14197026292697926
102,103,0.035472166076768834,0.00013520704499131027,85.13333333333334,0.5720334100576819,85.45333333333333,0.16006942938057334
103,104,0.03548136880749606,0.0001351602345630948,85.21666666666668,0.732954447576534,85.46666666666668,0.11897712198382657
104,105,0.03549064200667717,0.0001350948739982563,85.11666666666666,0.6637435917246601,85.41333333333334,0.12036980056845212
105,106,0.035499890486833934,0.00013503281864987246,85.08333333333333,0.611464544261472,85.43666666666667,0.12657891697365106
106,107,0.035509155189959035,0.00013496655404192332,85.08333333333333,0.5948856099191551,85.43,0.10677078252031051
107,108,0.03551837908675487,0.0001349710644626517,85.14999999999999,0.6363961030678902,85.46333333333332,0.12229290885229087
108,109,0.035527611164459565,0.00013491720168312243,85.06666666666666,0.5778311941119911,85.42,0.19442222095223222
109,110,0.0355368298092044,0.00013489325382077996,85.05,0.6416125518306661,85.42666666666666,0.15627610892974825
110,111,0.03554606926600837,0.00013486552522347923,84.96666666666665,0.6485025486114575,85.43666666666667,0.17326921891156513
111,112,0.03555527752639657,0.0001348404612492975,85.01666666666665,0.5421151989096824,85.39,0.1256980508997637
112,113,0.03556448244619027,0.00013477751852564212,85.18333333333332,0.6249444419750906,85.38333333333334,0.16499158227685695
113,114,0.035573717136214766,0.00013474811332777112,85.05,0.5787918451395091,85.37333333333333,0.16048537489614112
114,115,0.035582940976703996,0.00013473863746518843,85.16666666666667,0.5661762583821057,85.37333333333333,0.13816254517375612
115,116,0.03559215174622583,0.00013468959898768894,85.18333333333334,0.6407460928913703,85.39,0.13952299690971587
116,117,0.0356013671302425,0.00013463724192312062,85.25,0.6096447052723987,85.37666666666667,0.21853044537444521
117,118,0.0356105988110195,0.00013458289865613075,85.11666666666666,0.5071708018234359,85.36666666666667,0.17594190960529116
118,119,0.03561982176646633,0.0001345466128662678,85.08333333333333,0.6276056794587553,85.41333333333334,0.14197026292697715
119,120,0.035629079947689636,0.00013453990760797422,85.15,0.7071067811865476,85.39666666666666,0.12119772641798808
120,121,0.0356383536264759,0.00013456036724096757,85.10000000000001,0.6416125518306728,85.35666666666667,0.17987650084309884
121,122,0.03564760855989806,0.00013457448798395139,85.08333333333333,0.6956212251569742,85.35333333333334,0.16819301082057608
122,123,0.035656855253641734,0.00013454978531889246,85.08333333333333,0.5892556509887895,85.39,0.18832595855767104
123,124,0.035666113964008365,0.00013454003024628803,85.06666666666666,0.5482294734466195,85.37333333333333,0.2428076513529921
124,125,0.035675421886265234,0.00013459796397988742,85.03333333333332,0.6276056794587526,85.38333333333333,0.20531818125912632
125,126,0.03568474252115374,0.00013464267976911256,84.93333333333334,0.5906681715556448,85.41000000000001,0.17454703282114648
126,127,0.03569408568860763,0.00013472707522060482,85.05,0.5099019513592736,85.38333333333333,0.17556258776351075
127,128,0.0357033625392159,0.00013480906059506987,85.14999999999999,0.46368092477478284,85.38,0.18991226044325824
128,129,0.03571269384680497,0.0001348349969829694,85.13333333333334,0.4836206042848962,85.33999999999999,0.18184242262648254
129,130,0.03572198550459147,0.00013487532840272733,85.03333333333335,0.4478342947514881,85.31333333333333,0.10077477638554312
130,131,0.035731179612382306,0.000134835495405752,85.16666666666667,0.5265189666310445,85.33,0.14966629547095828
131,132,0.035740423774972406,0.00013484313956591817,85.08333333333333,0.48362060428489984,85.38666666666667,0.18061622912191413
132,133,0.03574967149977757,0.00013489760906835514,85.28333333333335,0.5249338582674549,85.39,0.17682382946499461
133,134,0.035758951370574894,0.0001349050742822872,85.18333333333334,0.44969125210773586,85.32666666666667,0.15062831370259985
134,135,0.03576820178155273,0.00013492434300093782,85.10000000000001,0.6041522986797275,85.37333333333333,0.08730533902472186
135,136,0.035777437283060765,0.00013492727703690973,85.2,0.5715476066494131,85.37666666666667,0.12119772641798808
136,137,0.035786702843127766,0.00013499472035822635,85.18333333333334,0.5948856099191551,85.38333333333333,0.12814921857827355
137,138,0.0357959572091067,0.00013504070332804496,85.14999999999999,0.6041522986797315,85.40333333333332,0.14727148022916892
138,139,0.035805170379268864,0.00013505954713375566,85.31666666666668,0.5436502143433388,85.44333333333333,0.19430788855720124
139,140,0.0358143873944603,0.00013504416173802468,85.14999999999999,0.6041522986797315,85.48333333333333,0.17133463034528743
140,141,0.03582363282074987,0.00013495048172516025,85.13333333333333,0.5948856099191616,85.40666666666668,0.18006171781426214
141,142,0.03583289157314103,0.00013486778719938377,85.18333333333334,0.4478342947514814,85.44333333333334,0.2344260129668974
142,143,0.0358421674107029,0.0001348694201865354,85.21666666666665,0.4089281382128376,85.45666666666666,0.20154955277107497
143,144,0.03585140150514953,0.00013487398813967477,85.1,0.48131763593978516,85.47333333333334,0.23471022323045587
144,145,0.03586058821490743,0.00013488332468608087,85.15000000000002,0.35590260840104343,85.46,0.24913182588073293
145,146,0.0358697921775708,0.0001348731857477204,85.21666666666667,0.39228674319799467,85.44000000000001,0.29977769541222576
146,147,0.035879009663340934,0.00013489419496570278,85.2,0.362859017617953,85.48,0.2255363976538314
147,148,0.035888268862427866,0.00013493662342515126,85.21666666666665,0.37043517951487753,85.50333333333333,0.22647050335284358
148,149,0.03589750477744663,0.00013494756809129165,85.08333333333333,0.37043517951488397,85.46,0.27904599381941475
149,150,0.03590670868602263,0.0001349478942697101,85.08333333333333,0.4496912521077358,85.48,0.23508863576673858


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_4_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00047929603203416665,7.233730160469532e-05,78.71666666666667,2.9783477895564054,73.15333333333332,1.0032391982418212
1,2,0.0011959908542933664,0.00017827627729098545,81.88333333333333,0.6737127643802544,79.99666666666667,0.4481319250201
2,3,0.0019625185991074667,0.00025429540211879283,82.13333333333333,0.3299831645537235,81.07,0.31968734726291614
3,4,0.0028343117816711665,0.0003169081599030233,83.33333333333334,0.6195876765147037,81.55999999999999,0.34127212992957556
4,5,0.003800152505404533,0.0003737812531177885,83.36666666666666,1.2472191289246535,82.32666666666667,0.20499322482029414
5,6,0.0048800220203709,0.0003763965900133713,83.26666666666667,1.8167431176574078,82.71666666666665,0.04109609335312448
6,7,0.006127810848882867,0.00043614242786943735,83.26666666666667,2.2451181607112694,82.98,0.06683312551921015
7,8,0.007410127439457666,0.0004161024281087954,81.43333333333334,0.8379870059984283,83.27666666666666,0.15923427883328273
8,9,0.008895659268494,0.0003901914229371526,83.98333333333333,0.8910044269749132,83.42,0.13880441875771482
9,10,0.010396993815604034,0.0004729143748920792,84.9,0.07071067811865074,83.60000000000001,0.15577761927396808
10,11,0.012019426229194467,0.0005517201486532307,84.98333333333333,0.42882267767561905,83.54,0.16062378404209088
11,12,0.013791913996405869,0.0005274521981099454,83.64999999999999,1.18953772533703,83.68666666666667,0.009428090415825457
12,13,0.015598946314732498,0.0006270122199234547,82.71666666666667,2.5594053128716356,84.01333333333332,0.2148384405909625
13,14,0.017508508726485798,0.000742009067858976,83.8,1.687206764645834,84.10000000000001,0.3334666400106609
14,15,0.019510292326484265,0.0008004113267297716,84.91666666666667,0.6612278141625854,84.20333333333333,0.17307673314330185
15,16,0.02157555626575677,0.0008549049538352174,82.93333333333334,1.2651306476232218,84.33999999999999,0.1994993734325969
16,17,0.023735516315055934,0.0008929253020932362,84.58333333333333,1.0118739491107036,84.57,0.18708286933869783
17,18,0.025899332563745065,0.0009533465900334577,81.08333333333333,2.264705033528407,84.38666666666667,0.12684198393626855
18,19,0.028167387912364367,0.0009878777370056393,83.7,1.6160651802036545,84.70666666666666,0.22881336402307162
19,20,0.0304813484730511,0.0010595050975596703,82.45,2.5400131233256764,84.69,0.35590260840104343
20,21,0.0328772921305119,0.001170040577034113,84.18333333333334,0.7706418681131229,85.01333333333334,0.12283683848458748
21,22,0.03526511084055076,0.001201839098146248,85.23333333333333,0.9646530752325254,85.13000000000001,0.2969848480983488
22,23,0.0379293405624868,0.0012775460587571496,85.25,0.4415880433163898,85.25999999999999,0.2416609194718912
23,24,0.0406235665077794,0.0013040333290377046,84.91666666666667,0.29533408577782283,85.52,0.1344123010243713
24,25,0.0433363999396341,0.001277666873369865,84.61666666666667,1.247219128924647,85.39666666666669,0.3724095714249138
25,26,0.04607560539866254,0.0014147784434164626,84.76666666666667,0.6859705209085524,85.50333333333333,0.520277703624602
26,27,0.04903130330347554,0.0013739426519015778,82.0,6.340478425692078,85.58,0.13490737563231955
27,28,0.05208294293056424,0.0012730879955828698,83.48333333333333,3.6679543193568955,85.64333333333332,0.363715395452116
28,29,0.05523387158832207,0.001183165236473881,84.3,1.576916823001988,85.49666666666667,0.31982634176829067
29,30,0.05833812936120073,0.001210409298404005,85.66666666666667,0.5249338582674573,85.81,0.26882460204874614
30,31,0.06156065018742024,0.00114782602681564,84.93333333333332,1.2743189902410232,85.88666666666666,0.20237478982214405
31,32,0.06477411486376324,0.0011869008566293465,84.26666666666667,1.6413070672146879,85.92333333333333,0.3116978594016272
32,33,0.0679514745814139,0.0010780038631996594,82.53333333333333,5.407453703505517,85.80666666666667,0.41104203623906127
33,34,0.07118841575866809,0.001011635595543031,83.9,1.7846568297574763,86.08666666666666,0.363715395452116
34,35,0.07452808326296922,0.001016878414464805,79.06666666666666,5.786382481501052,86.00666666666666,0.42050234508528317
35,36,0.07796453724230754,0.0010068567733424836,84.55,0.9797958971132678,86.35333333333334,0.12229290885229564
36,37,0.08135439479515119,0.0010683977554945233,84.38333333333334,2.44142490270652,86.19666666666667,0.12229290885229255
37,38,0.08484323447679797,0.0009463642164841096,83.56666666666666,2.229100466306729,86.33,0.4140853374205223
38,39,0.08844631508656993,0.0009439994009442042,84.19999999999999,1.3441230102437274,86.68333333333334,0.22602851344219463
39,40,0.09215697731919947,0.0009140743654785444,85.93333333333334,1.3701175943043067,86.64999999999999,0.23280893453645354
40,41,0.09591741354681514,0.0009145178404665814,86.01666666666667,0.35197853469905077,86.63333333333333,0.11469767022723588
41,42,0.09966513930030153,0.0011661811366912426,85.53333333333335,0.554276304943865,86.35333333333334,0.2524986248587401
42,43,0.10355159696825207,0.0010375739974762715,83.21666666666665,3.9396136302378166,86.40999999999998,0.5987208587202082
43,44,0.10762776977757056,0.001050825395403006,85.93333333333334,1.3676825492619071,86.46333333333332,0.5680571176289311
44,45,0.11163371270302185,0.0012037214577304768,85.35000000000001,1.3952299690970922,86.83999999999999,0.22226110770892624
45,46,0.11573391586982941,0.0012120336368853376,85.46666666666665,1.5897239452880578,86.79333333333334,0.5634023626345799
46,47,0.11981246323180243,0.0012998167040431693,84.28333333333333,2.1312489817527718,86.97666666666667,0.6533163263092494
47,48,0.1241008607875015,0.0010997905129290417,85.90000000000002,1.644688420339858,86.72666666666665,0.35984564592181345
48,49,0.1285895093567401,0.0010918246193066764,83.85000000000001,0.8031189202104517,86.65333333333335,0.7237095795659698
49,50,0.13297158476223414,0.0010415979016041848,78.8,6.75660170993279,86.64333333333333,0.20741798914805287
50,51,0.13342709454481091,0.0010380131442593403,87.01666666666667,0.3566822426505424,88.23666666666666,0.5209179931194103
51,52,0.1338786750200194,0.001027277041023339,87.03333333333332,0.45154057280479964,88.38333333333333,0.33954217541991627
52,53,0.13432875913923933,0.0010237133472355282,86.76666666666667,0.6328945848682497,88.42333333333333,0.3926264835127077
53,54,0.134772835657736,0.0010199417864691866,86.88333333333334,0.6018490028422561,88.54,0.4786090958879365
54,55,0.13521975570252454,0.0010105943985356885,86.96666666666665,0.3299831645537264,88.46333333333332,0.3660904563386184
55,56,0.13566505478146995,0.0009926674390696654,87.01666666666667,0.5948856099191591,88.36,0.32259365565160397
56,57,0.13611993828680144,0.0009949340889617584,86.95,0.6976149845485407,88.38666666666667,0.2904402788105612
57,58,0.13657735767505955,0.0010010802284505715,86.93333333333334,0.2054804667656324,88.49333333333334,0.3534905310691593
58,59,0.13702730760263812,0.000996383074365382,87.11666666666667,0.5557777333510968,88.48666666666666,0.315841028929992
59,60,0.13747712192766906,0.0010000508578592773,86.88333333333333,0.23921166824011506,88.54333333333334,0.3920317447463797
60,61,0.13792367611412723,0.0010036270341422123,86.7,0.7359800721939872,88.45,0.3849675310984052
61,62,0.13837921009821033,0.0010098467604590941,86.81666666666668,0.3274480450731406,88.46,0.30210373494326
62,63,0.1388400468510931,0.0010195427977696299,86.66666666666667,0.6485025486114575,88.56333333333333,0.29780679792256615
63,64,0.13929752288906136,0.0010197915516501747,86.53333333333335,0.6407460928913683,88.57666666666667,0.232713462342758
64,65,0.1397638583595674,0.0010211275201697882,86.78333333333335,0.7961713941664136,88.68666666666667,0.2239543604298749
65,66,0.1402327708760811,0.0010292483807282432,86.60000000000001,0.7222649560006813,88.66333333333334,0.29227080289044177
66,67,0.14069603974094497,0.001041609875458145,86.76666666666667,0.7919736247011137,88.56333333333335,0.3793268892247038
67,68,0.14115704970203516,0.0010539154801644218,86.40000000000002,1.2376052143824614,88.55666666666667,0.2379542439676624
68,69,0.14162403423870862,0.0010512437582304408,86.95,0.7118052168020869,88.56666666666666,0.2656229575084896
69,70,0.14209951112044408,0.0010568244449019799,86.96666666666665,0.5557777333511014,88.70333333333333,0.21359359124800917
70,71,0.14257634957375132,0.0010592842369758402,86.96666666666665,0.6141841924229424,88.74666666666667,0.20237478982213883
71,72,0.1430528318015253,0.001068368357184607,86.53333333333335,0.6786424357167412,88.65666666666668,0.2732926799035965
72,73,0.14353278068724531,0.0010679834493913685,86.41666666666667,0.3274480450731406,88.67333333333333,0.24143091949642598
73,74,0.14402008720429593,0.0010644920853916117,86.68333333333334,0.24944382578492663,88.65666666666668,0.22691163233490005
74,75,0.14450752512815598,0.0010567787420508172,86.68333333333334,0.23570226039551584,88.7,0.2222611077089305
75,76,0.14499705542241118,0.0010382451950640365,86.73333333333335,0.45521667612492694,88.69,0.34244220923634644
76,77,0.1454943460121599,0.0010158858342691843,86.51666666666667,0.6328945848682521,88.74666666666667,0.4297544518546469
77,78,0.14598794911071475,0.0009988498708452282,86.78333333333335,0.43652669512362574,88.64666666666666,0.45908120801831437
78,79,0.14649619772063294,0.0009977760925122,86.84999999999998,0.7222649560006761,88.60666666666668,0.3772119946248909
79,80,0.14700542419992427,0.000983136700265015,87.01666666666667,0.5104464277037868,88.56666666666668,0.2735365098523812
80,81,0.14751135618837116,0.000974027906681273,86.81666666666666,1.0656244908763832,88.67333333333333,0.18571184369578667
81,82,0.14803920085857522,0.0009536538029104419,86.96666666666665,0.6599663291074475,88.58,0.2535087112244221
82,83,0.14855910085637922,0.0009265292988184372,87.06666666666666,0.8329999333066477,88.61,0.2952964612046616
83,84,0.14907646428324725,0.000901563432311898,87.09999999999998,0.6416125518306647,88.70666666666666,0.302140511829991
84,85,0.1495971060777679,0.0008791957215626016,86.71666666666665,0.42882267767561905,88.75999999999999,0.3429285639896405
85,86,0.15012825334899063,0.0008516509776853964,86.8,0.6416125518306727,88.74666666666667,0.19136933459209687
86,87,0.15064254941308272,0.0008317910961127437,87.0,0.5212165257037291,88.71666666666668,0.16977108770995697
87,88,0.15115873665199434,0.0008183307085045866,86.68333333333334,0.5792715732327551,88.74333333333334,0.2286676384818996
88,89,0.15167435873204627,0.000802285953494984,87.08333333333333,0.526518966631038,88.76333333333332,0.23612614331233422
89,90,0.15219105642956754,0.0007862752040553569,87.21666666666668,0.7027722880769354,88.79333333333334,0.19686430746978026
90,91,0.1527131088803441,0.0007792773999246291,87.3,0.7071067811865476,88.83333333333333,0.20757863302587598
91,92,0.15323166657114595,0.0007735531508409715,86.93333333333334,0.7352248333370855,88.84999999999998,0.289942523039766
92,93,0.15375745549198316,0.0007618864068627881,86.68333333333332,0.6761820925033566,88.77333333333333,0.27182510717166986
93,94,0.15427968794480448,0.0007530556135836916,86.80000000000001,0.6363961030678902,88.90999999999998,0.3353605025441552
94,95,0.15479624144143359,0.0007559778942427045,86.80000000000001,0.7820912137766706,88.89333333333333,0.2701028610651051
95,96,0.15531633248454366,0.0007469416933208477,86.89999999999999,0.6363961030678901,88.92,0.2728858125052825
96,97,0.15584895408458554,0.0007477898653507386,86.85000000000001,0.6013872850889566,88.81333333333333,0.26029897340472724
97,98,0.1563913819022517,0.0007483332868433081,86.73333333333335,0.5104464277037909,88.77333333333333,0.10077477638553825
98,99,0.15692388076227495,0.0007526595324114937,87.08333333333333,0.5421151989096824,88.88333333333333,0.13424687043735573
99,100,0.15746183369263755,0.0007682743047179301,87.14999999999999,0.4262237284181471,88.82333333333334,0.20949675149960983
100,101,0.15751625748382864,0.0007691700089987187,86.88333333333333,0.702772288076931,88.97000000000001,0.28647280266486885
101,102,0.15757100511782576,0.0007701145867928033,87.0,0.42622372841814316,89.0,0.20928449536457142
102,103,0.15762641697550858,0.0007712744780639134,86.91666666666667,0.4696334267868422,89.0,0.24535688292770924
103,104,0.15768126390359927,0.000772467052277812,87.03333333333335,0.4089281382128376,88.94666666666666,0.23098821518760304
104,105,0.1577359588734232,0.0007733358081815368,87.0,0.4966554808583803,88.94666666666667,0.19223827807061591
105,106,0.15779028189178868,0.0007740750490782276,87.09999999999998,0.36742346141747323,88.98333333333333,0.2782484900627924
106,107,0.15784443573716003,0.0007747363592274971,87.13333333333334,0.5137011669140752,88.92,0.28600699292150755
107,108,0.15789875144288087,0.0007753330796003505,87.01666666666667,0.49046463231873433,88.93,0.2204540768504828
108,109,0.15795352606312832,0.0007761363107288192,87.18333333333334,0.3399346342395108,88.98333333333333,0.2882514334550423
109,110,0.1580076116270397,0.0007769840552648642,87.18333333333334,0.45886332993120343,88.93333333333334,0.3219040574802099
110,111,0.15806173934593082,0.000777720836706933,87.03333333333335,0.48705463987341174,88.85000000000001,0.26944387170615397
111,112,0.15811599908650534,0.0007786204965911789,87.05,0.29439202887759586,88.90333333333332,0.3143600200760664
112,113,0.15817084808382556,0.0007800336342830447,87.10000000000001,0.30822070014844893,88.92333333333333,0.27402351886086324
113,114,0.15822557742354584,0.0007814459463037502,86.96666666666665,0.18408935028645546,88.95666666666666,0.2610661899893484
114,115,0.15827974202754813,0.0007820432170418157,87.06666666666666,0.40892813821284413,88.89999999999999,0.26882460204874614
115,116,0.15833411410785114,0.0007834323062192005,87.0,0.39370039370059223,88.92333333333333,0.3113768706175116
116,117,0.1583893104468083,0.0007846824290380109,87.06666666666666,0.40892813821284413,88.91666666666667,0.2831175649011476
117,118,0.15844384587287363,0.0007861754153718494,87.03333333333335,0.5328122454381855,88.89333333333333,0.27884683171152586
118,119,0.158498322033734,0.0007868158995685127,87.01666666666667,0.4921607686744418,88.92333333333333,0.27133415233291763
119,120,0.1585526588954872,0.0007881117864801813,87.09999999999998,0.37416573867739694,88.95,0.2641968962724615
120,121,0.15860772301725753,0.0007895621891783478,87.14999999999999,0.49497474683058434,88.97666666666667,0.25978623691198505
121,122,0.15866299689289476,0.0007910060817397647,87.10000000000001,0.5522680508593608,89.01333333333334,0.22866763848190305
122,123,0.1587175700757517,0.0007925250095569535,87.03333333333335,0.5312459150169732,88.99666666666667,0.24499433100016774
123,124,0.15877248595847968,0.0007937530803369383,87.08333333333333,0.5835713800003888,89.05000000000001,0.20461345670963746
124,125,0.15882721901640934,0.0007951536140366831,87.16666666666667,0.4089281382128376,88.97666666666667,0.20270394394014685
125,126,0.15888209475883472,0.000796409718703982,87.10000000000001,0.5930148958219019,88.99666666666667,0.2774086436208411
126,127,0.15893783149427052,0.0007979546268629344,87.11666666666667,0.5104464277037852,88.96999999999998,0.23790754506740902
127,128,0.1589932051190721,0.0007996181320133884,87.08333333333333,0.5104464277037851,88.89999999999999,0.2083266665599979
128,129,0.1590494738669818,0.0008011171585259605,87.01666666666667,0.4696334267868422,88.88333333333333,0.2003885115358572
129,130,0.15910501809607644,0.0008025726027475068,86.95,0.5099019513592802,88.83333333333333,0.311697859401625
130,131,0.15916097943720528,0.0008042634919073531,87.18333333333334,0.6141841924229424,88.94333333333333,0.1883849486792592
131,132,0.15921664279229641,0.0008062505201484289,87.16666666666667,0.6355225321645859,88.92666666666666,0.27353650985238437
132,133,0.15927333018016523,0.0008077669805131978,87.11666666666667,0.6195876765147037,88.84666666666665,0.26886593106767875
133,134,0.15932946496241596,0.0008095862967169732,87.10000000000001,0.6177917664283566,88.87,0.2550816862627863
134,135,0.15938526468553302,0.0008105131998641679,87.18333333333334,0.5906681715556382,88.95,0.2698147512646377
135,136,0.15944123017310927,0.0008117650145365581,87.01666666666667,0.7961713941664111,88.85666666666667,0.25978623691197467
136,137,0.15949722524724255,0.0008130593709400202,87.06666666666666,0.5948856099191551,88.89999999999999,0.2545584412271601
137,138,0.15955342688649454,0.0008139978273547854,87.14999999999999,0.6570134448142338,88.85666666666667,0.21013223349965965
138,139,0.1596095440541863,0.0008148523617765723,87.23333333333333,0.5632248416238588,88.88,0.1768238294650013
139,140,0.15966611878420042,0.0008163636560672359,87.06666666666668,0.663743591724662,88.89666666666666,0.25901522906749685
140,141,0.15972232083791113,0.0008173636282091184,87.21666666666665,0.7027722880769357,88.91666666666667,0.2623398982660131
141,142,0.15977855894955315,0.0008186690163551972,86.81666666666668,0.7133644853010863,88.89,0.2906314963431615
142,143,0.15983468359651745,0.000820166960727498,87.05,0.46007245806140934,88.94,0.2255363976538314
143,144,0.15989061726528409,0.0008217607833603607,87.03333333333335,0.5976807025680384,88.89999999999999,0.31026870075253365
144,145,0.1599470772459482,0.0008234715287693016,86.96666666666665,0.5542763049438614,88.85000000000001,0.2987752778706227
145,146,0.16000369056963076,0.000824724657287551,87.06666666666668,0.48705463987341174,88.85333333333334,0.2602989734047262
146,147,0.1600597268167164,0.0008261638121191391,87.10000000000001,0.5887840577551917,88.91000000000001,0.22992752481307296
147,148,0.16011571118498946,0.0008278586476389091,86.98333333333335,0.6612278141625749,88.87666666666667,0.2807529558566039
148,149,0.16017148179499263,0.0008293631002417113,87.0,0.5400617248673217,88.88666666666667,0.1887385022252268
149,150,0.1602272559469045,0.000831077595325075,86.95,0.5400617248673217,88.76333333333332,0.18061622912192027


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_4_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.8557838568695294e-05,4.529300248341758e-06,73.76666666666667,3.7763150763085935,64.27666666666666,1.9973371161512956
1,2,0.00010530155758479546,1.6505966212308613e-05,77.23333333333335,0.4988876515698596,75.27,1.26730685576409
2,3,0.0001967236098798,1.6641286243051277e-05,79.58333333333333,0.8730533902472566,77.63000000000001,0.3421500645428386
3,4,0.0003495495286339333,2.8359882585154263e-05,80.43333333333334,0.3171049598406738,78.47000000000001,0.20832666655999288
4,5,0.0005471797480297667,4.53455674472317e-05,81.61666666666667,0.13123346456686266,79.35333333333334,0.23753362335093084
5,6,0.0008021524835417,5.7804827639214816e-05,81.86666666666666,0.4109609335312648,79.89333333333333,0.21929178937864732
6,7,0.0010943998294803666,5.747372443658759e-05,82.18333333333334,0.38586123009300316,80.23333333333333,0.03299831645537139
7,8,0.0014261692136631331,7.484799484800864e-05,81.76666666666667,0.16996731711976285,80.40666666666665,0.1291854825005089
8,9,0.0018257185901889336,9.721917073883979e-05,81.06666666666666,0.2867441755680834,80.85,0.19866219234335553
9,10,0.0022852748536939665,0.0001256230735925534,81.38333333333334,0.8429445744267822,81.04666666666667,0.12283683848458748
10,11,0.0028062821641767666,0.00015250470981930227,82.18333333333332,0.5906681715556485,81.35333333333334,0.2174600857373331
11,12,0.0033588475291009,0.00017306581977981383,82.73333333333333,0.2248456260538679,81.77333333333333,0.07133644853011495
12,13,0.003999496297438901,0.00014909333072571528,82.78333333333335,0.5948856099191551,82.05,0.15769168230020175
13,14,0.004688617693055334,0.00018561367155740498,83.01666666666667,0.7214953607304445,82.27666666666667,0.15062831370259985
14,15,0.005389279495357834,0.00019750291873634363,83.39999999999999,0.24832774042918823,82.62,0.1512172829628463
15,16,0.006153418586111767,0.0002344960306672033,82.23333333333333,0.023570226039556944,82.74333333333334,0.15151090903151557
16,17,0.006979897245325267,0.0002927162691771608,83.06666666666666,0.6548960901462808,83.07666666666667,0.19567546828585525
17,18,0.007861522472089067,0.00030114368948756906,80.38333333333333,2.7824849006279,83.0,0.24779023386727334
18,19,0.0088393762985318,0.00035895442702505456,82.66666666666666,0.3681787005729109,83.10666666666667,0.1239175353029395
19,20,0.009887907252203567,0.00039436583636624957,83.81666666666666,0.6737127643802614,83.16,0.12247448713916355
20,21,0.010914062122249301,0.0004094167841674163,84.23333333333333,0.2013840995599075,83.38000000000001,0.17146428199482233
21,22,0.012094847398587035,0.0004667551061119978,84.45,0.14142135623730817,83.64,0.19815818596935633
22,23,0.013336004996997866,0.0004927718338167083,83.60000000000001,1.1430952132988195,83.63,0.16990193249833177
23,24,0.014630539723493569,0.0004953439206570196,84.11666666666667,1.1785113019775793,83.96,0.17107503227141677
24,25,0.016041246937514336,0.0005688234461973392,83.51666666666667,0.9030811456096062,83.97666666666667,0.07133644853011006
25,26,0.017479236049222968,0.0006781703899196744,83.41666666666667,1.0426994879744749,84.13,0.12675435561220563
26,27,0.019069787073785767,0.0007198704253332268,82.83333333333333,2.869475368231782,84.20333333333332,0.14197026292697715
27,28,0.020757401447066403,0.0008795572889377845,84.95,0.5656854249492393,84.24666666666666,0.1782008853949847
28,29,0.02247776210524233,0.0010065215350618007,85.03333333333335,0.7039570693980975,84.16666666666667,0.2456736769691805
29,30,0.024315851745625765,0.0010782823713135752,84.71666666666665,0.9800793618659386,84.47333333333334,0.03681787005728655
30,31,0.0262428966411393,0.001133479831739507,82.89999999999999,1.6446884203398537,84.66000000000001,0.16391054470859232
31,32,0.028278103054093968,0.0012441153697907719,82.48333333333333,1.921081871122504,84.69666666666667,0.16739839372652468
32,33,0.0303191283609988,0.001204192020286747,84.81666666666666,0.5557777333511059,84.66333333333334,0.2101322334996633
33,34,0.032492440100554465,0.0013434000318336859,84.08333333333333,1.6136569923279465,84.81333333333333,0.15627610892974575
34,35,0.0347109273139042,0.0015769162524572268,82.10000000000001,5.763245613367521,84.83999999999999,0.25311394008759525
35,36,0.0369190810862456,0.0017581977061612423,81.51666666666667,4.1533788119500485,84.89,0.23366642891095757
36,37,0.03922721862630133,0.0017604451280864594,84.3,1.6768025127207584,85.19333333333333,0.023570226039550245
37,38,0.04164276351058577,0.0017500174481784741,84.28333333333333,1.789009657759162,85.10666666666667,0.132748718344928
38,39,0.04409725859371127,0.0017243842101260726,83.13333333333334,2.341770460333143,85.15666666666667,0.2304102621171388
39,40,0.04658973076765136,0.0017311812309857128,84.53333333333335,0.9454569735788565,85.13333333333334,0.03681787005729255
40,41,0.04912301194956357,0.0018304041374818986,82.76666666666667,2.0548046676563194,85.03333333333332,0.0478423336480248
41,42,0.05176289705746273,0.0018476823299209836,83.56666666666666,1.9027757502016807,85.43333333333334,0.18372685039360434
42,43,0.05441747164346017,0.0019257529978404825,79.28333333333335,1.9392151906262376,85.40333333333335,0.06944222218666377
43,44,0.0571849388270396,0.0019515468602791294,85.81666666666666,0.7663042621715133,85.40333333333332,0.12762793146051257
44,45,0.05997670801314476,0.0020499532342377518,83.36666666666666,3.8219395890335917,85.48,0.20704266871026114
45,46,0.06287738916208953,0.0020923545193132155,83.83333333333333,2.658738213681236,85.81,0.3234192325759266
46,47,0.0658405307208604,0.002198404368510379,79.78333333333333,6.881900577279179,85.78333333333335,0.31668421004036285
47,48,0.0690757508706621,0.002249425230175561,86.43333333333334,0.651067499487487,85.72999999999998,0.2286190426597584
48,49,0.0721935899437873,0.0023678939474376555,84.38333333333334,1.554205763583307,85.75333333333333,0.03858612300930085
49,50,0.07526479305598284,0.002360952143921459,86.68333333333334,0.7717224601860129,85.99000000000001,0.23338094752285937
50,51,0.07557507656525583,0.0023579829515560057,86.55,0.6720615051218636,87.00666666666666,0.06649979114419675
51,52,0.07588904256814163,0.002358838917256625,86.98333333333333,0.6141841924229411,86.98,0.13490737563231886
52,53,0.07621599636227461,0.002356698753067468,86.75,0.48989794855663676,86.98666666666666,0.11841546445554664
53,54,0.07654235439098274,0.0023518530946913187,87.08333333333333,0.49888765156985454,87.02,0.10424330514075246
54,55,0.07686449691600226,0.0023457769181280757,86.80000000000001,0.6363961030678902,87.25,0.0898146239020494
55,56,0.07719491483126693,0.0023306083165251144,86.78333333333335,0.42882267767561905,87.14666666666666,0.07586537784493726
56,57,0.07752554950850016,0.002326031936445466,86.68333333333332,0.726100697026393,87.13,0.13140268896284807
57,58,0.07785877374289697,0.002322838909438889,86.93333333333334,0.5720334100576802,87.20666666666666,0.18263503375736817
58,59,0.07819113367200786,0.0023192032097628036,86.78333333333335,0.3299831645537211,87.19666666666667,0.2519700158528539
59,60,0.07852010601581354,0.002324598632742415,86.89999999999999,0.47081489639418683,87.13666666666666,0.2910135544762322
60,61,0.078853315894716,0.0023269647071178044,86.61666666666667,0.10274023338281658,87.33,0.2127596452964375
61,62,0.07918856635895023,0.0023294605645927547,86.28333333333335,0.47842333648024105,87.09999999999998,0.17682382946499114
62,63,0.0795363693570737,0.00233453067706465,86.51666666666667,0.3299831645537211,87.07,0.20607442021431657
63,64,0.07987525217971818,0.0023307217506246852,86.18333333333334,0.30092450142112376,87.04666666666667,0.199053315024447
64,65,0.08021307142557131,0.0023335133884834626,86.60000000000001,0.2121320343559656,87.09333333333335,0.24143091949643006
65,66,0.0805495953025696,0.0023466762766533923,86.63333333333333,0.19293061504650383,87.07333333333334,0.28522895287042055
66,67,0.08089141884679203,0.0023548329147557476,86.46666666666665,0.49385107966763775,87.02333333333333,0.2286676384818996
67,68,0.08122751511646821,0.0023610489241514166,86.60000000000001,0.29439202887759586,87.08999999999999,0.17720045146669647
68,69,0.08155527327325444,0.0023622883707649493,86.76666666666667,0.5071708018234261,87.22666666666665,0.17556258776351713
69,70,0.08188783012939986,0.002366360273101738,86.8,0.2449489742783155,87.34333333333332,0.19344824171395378
70,71,0.08221651445006671,0.002369641023318938,86.68333333333334,0.15456030825826214,87.15666666666665,0.23612614331233125
71,72,0.08255085341014344,0.0023714364530510283,86.33333333333333,0.37043517951487775,87.30333333333334,0.154344492037203
72,73,0.08288372173281293,0.002366441033200308,86.75,0.07071067811865074,87.24666666666667,0.19154343864745157
73,74,0.08321484089008196,0.00236445928777966,85.90000000000002,0.17795130420052505,87.35333333333334,0.2003885115358505
74,75,0.08355179414391707,0.0023663573314072787,86.35000000000001,0.14719601443880195,87.36333333333333,0.24417662095750114
75,76,0.08388880062042586,0.002364179538654753,86.43333333333334,0.29533408577782577,87.3,0.15577761927397596
76,77,0.08423025389163404,0.0023679235491226532,86.36666666666667,0.10274023338281581,87.29,0.18239152027072922
77,78,0.0845785586741749,0.0023733140781199502,86.31666666666666,0.3472111109333254,87.26666666666667,0.24526629518862697
78,79,0.08492360930262532,0.0023791584989731733,86.51666666666667,0.3064129385141733,87.37666666666667,0.19905331502445137
79,80,0.0852736605711195,0.0023845903619525827,86.5,0.31885210782847845,87.19666666666666,0.22573337271116123
80,81,0.08562187490821815,0.002389874984849448,86.60000000000001,0.3341656275960621,87.30666666666667,0.1665999866613323
81,82,0.08596915091823874,0.0023903175722329324,86.56666666666668,0.5734883511361717,87.31333333333333,0.23976840677805417
82,83,0.0863218194036897,0.0023904965033107522,86.60000000000001,0.07071067811865074,87.27,0.18672618098881338
83,84,0.08666862687444592,0.002389317549127279,86.63333333333333,0.20548046676563317,87.21999999999998,0.15513435037626608
84,85,0.08701167868128405,0.0023909121861363423,86.61666666666667,0.3566822426505424,87.24333333333334,0.19703355608175965
85,86,0.0873653765857287,0.002397404929294636,86.61666666666667,0.38801489089408925,87.46666666666665,0.09741092797467987
86,87,0.0877198116647032,0.0024045983382293447,86.55,0.36742346141747906,87.43666666666667,0.2053181812591265
87,88,0.08807565242637606,0.0024068874828611178,86.90000000000002,0.18708286933869275,87.39999999999999,0.0989949493661137
88,89,0.08843660738535584,0.0024017208761214375,86.73333333333335,0.5421151989096824,87.36333333333334,0.25302612952464487
89,90,0.08879464577064759,0.002401197046469088,86.43333333333334,0.08498365855988142,87.46,0.184028983224567
90,91,0.08915432672666705,0.00239488090360008,87.0,0.34880749227427577,87.45,0.20396078054370798
91,92,0.08951459408336954,0.0023911442162860347,86.26666666666667,0.08498365855987956,87.5,0.3001110905425927
92,93,0.08987282827199337,0.0023918430123614186,86.53333333333335,0.2592724864350661,87.44,0.3153833646003984
93,94,0.09022670578339642,0.002394218597403568,86.63333333333334,0.2094967514996083,87.40000000000002,0.25455844122716004
94,95,0.09058467775875485,0.0023972525268697808,86.56666666666668,0.2718251071716661,87.48666666666666,0.27740864362084594
95,96,0.09094407643517151,0.0023984134491135166,86.73333333333333,0.4921607686744479,87.53333333333335,0.25952948879762405
96,97,0.09130854635923892,0.0024007483275667475,86.96666666666665,0.24944382578492663,87.43666666666665,0.3068477726097358
97,98,0.09167916466668406,0.0024034223943038297,86.71666666666665,0.23921166824012827,87.45666666666666,0.3844765561412314
98,99,0.09205058870587401,0.002408574978371486,86.83333333333333,0.15456030825826622,87.53000000000002,0.2824889378365098
99,100,0.09242559364752177,0.00241064802313366,86.71666666666668,0.271825107171664,87.44,0.2438578821089647
100,101,0.09246296155334321,0.0024108795332919964,86.76666666666667,0.2953340857778191,87.54666666666667,0.194307888557195
101,102,0.09250095708186205,0.0024112763878044903,86.78333333333335,0.2718251071716661,87.60000000000001,0.2195449840010001
102,103,0.09253873159538926,0.0024114471684026626,86.8,0.29439202887759586,87.60000000000001,0.1909624744986973
103,104,0.09257646035068344,0.0024110622222445286,86.85000000000001,0.3341656275960557,87.69,0.1930457631409369
104,105,0.09261389055547936,0.0024109894702495894,86.78333333333335,0.37932688922469754,87.66666666666667,0.17441967269268388
105,106,0.09265156695783006,0.002411061479377783,86.88333333333333,0.5920773222777158,87.65333333333332,0.20997354330697957
106,107,0.09268933113668326,0.002411064382332632,86.58333333333333,0.37043517951488397,87.67,0.19304576314093272
107,108,0.09272704544096853,0.002411188807276006,86.81666666666666,0.39228674319799567,87.68666666666667,0.21822516404444262
108,109,0.0927648466520482,0.0024113483869923954,86.73333333333335,0.4089281382128376,87.66666666666667,0.1995550606279393
109,110,0.0928025790047668,0.0024110826513774873,86.68333333333334,0.3118047822311567,87.70333333333333,0.1960158723731845
110,111,0.09284026038644728,0.0024109480734653705,86.73333333333333,0.4006938426723742,87.69333333333333,0.15173075568988575
111,112,0.09287812593031002,0.0024111838550433117,86.8,0.40207793606049524,87.66000000000001,0.1657307052620769
112,113,0.09291629557283336,0.0024113478984517348,86.60000000000001,0.4262237284181471,87.66333333333334,0.10964589468932243
113,114,0.09295413101446574,0.0024118331711364097,86.73333333333335,0.19293061504649933,87.64666666666666,0.15412837362262685
114,115,0.09299215648163901,0.0024122939445453046,86.53333333333335,0.3922867431980009,87.63333333333333,0.17987650084309287
115,116,0.0930305811871678,0.002412470899970451,86.85000000000001,0.4143267631552023,87.73666666666666,0.12657891697365106
116,117,0.09306911222927987,0.0024132772398486276,86.83333333333333,0.31180478223116176,87.71666666666665,0.22895899681432974
117,118,0.09310737356651606,0.0024136378700966815,86.68333333333334,0.22484562605386513,87.71999999999998,0.22686266036231278
118,119,0.09314547439491831,0.002413715577054965,86.80000000000001,0.5016638981097427,87.67666666666666,0.20270394394013952
119,120,0.09318370309045483,0.00241368014780387,86.68333333333334,0.4326918328582383,87.71,0.15513435037627005
120,121,0.09322203849772587,0.002413837524622644,86.60000000000001,0.40207793606049524,87.63666666666666,0.17913371790059165
121,122,0.0932602647622679,0.0024141827803199596,86.91666666666667,0.3299831645537211,87.68666666666667,0.18263503375737128
122,123,0.0932989175051323,0.002414360165939385,86.86666666666667,0.27788886667555296,87.70666666666666,0.09285592184789333
123,124,0.09333746654055115,0.0024145064997509362,86.73333333333333,0.3064129385141648,87.62666666666667,0.11785113019775123
124,125,0.09337608225337478,0.002414769356017121,86.75,0.308220700148449,87.63999999999999,0.19442222095223002
125,126,0.09341509306309026,0.002415372394166489,86.76666666666665,0.3858612300930052,87.67666666666666,0.11264496832477258
126,127,0.09345406231643916,0.0024158600198400104,86.83333333333333,0.39228674319799567,87.62,0.09273618495496054
127,128,0.09349327645178902,0.00241627224648739,86.88333333333333,0.35197853469905194,87.57333333333334,0.10964589468932243
128,129,0.0935319064638241,0.002416815244680289,86.85000000000001,0.4949747468305843,87.67333333333333,0.1596524001977075
129,130,0.09357036940723096,0.0024173182798439777,86.86666666666667,0.37932688922469987,87.63,0.06377042156570252
130,131,0.09360894269192328,0.0024175420361171474,86.81666666666666,0.3064129385141733,87.65333333333335,0.08806563209081637
131,132,0.09364720508206324,0.002417910257012127,86.73333333333333,0.2624669291337254,87.62333333333333,0.10873004286866567
132,133,0.09368530542913722,0.002418449509497401,86.78333333333335,0.5104464277037828,87.65666666666665,0.11085526098876906
133,134,0.09372372804872244,0.0024185434725096148,86.90000000000002,0.3535533905932738,87.70333333333333,0.1596524001977075
134,135,0.09376263175682477,0.0024186114202211645,86.88333333333334,0.3704351795148799,87.71,0.15937377450509238
135,136,0.09380114294355678,0.002418269462515886,86.86666666666667,0.2718251071716661,87.69,0.14988884770611208
136,137,0.09383945162900703,0.0024185812052260514,86.75,0.24832774042918443,87.73333333333333,0.17913371790058988
137,138,0.09387747428581228,0.0024186385111574812,86.56666666666666,0.22484562605386793,87.8,0.23366642891095757
138,139,0.09391551544724369,0.002418675838300313,86.81666666666666,0.20138409955990474,87.71666666666668,0.25978623691197833
139,140,0.09395343376721392,0.002418417049713339,86.71666666666668,0.19293061504650383,87.71333333333332,0.32785498149164843
140,141,0.09399068672988686,0.0024181329028003383,86.80000000000001,0.14719601443880195,87.72666666666665,0.36645448406164793
141,142,0.09402840106467776,0.00241785701979166,86.66666666666667,0.35197853469905077,87.76333333333334,0.3055414138141646
142,143,0.09406635932262593,0.0024171521867521343,86.95,0.25495097567964425,87.81,0.2405549140355819
143,144,0.09410428083003997,0.002416537547982482,86.83333333333333,0.377123616632824,87.83666666666666,0.32601976763517226
144,145,0.0941419707964531,0.0024163085779548895,87.08333333333333,0.2013840995599114,87.80999999999999,0.21648710508172628
145,146,0.09418045634280033,0.0024155506430262852,86.84999999999998,0.2549509756796424,87.81,0.21602468994692736
146,147,0.09421899550551006,0.0024149482340472856,86.86666666666667,0.28674417556808884,87.83999999999999,0.29631064780058575
147,148,0.09425737965292032,0.002414169140695314,86.91666666666667,0.023570226039550245,87.75333333333333,0.31710495984068027
148,149,0.09429572910705408,0.002413435990139513,86.68333333333332,0.08498365855987956,87.77333333333333,0.34266926069057035
149,150,0.09433465554820279,0.0024120237463618487,86.71666666666665,0.2718251071716632,87.74333333333333,0.29009576962713357


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_4_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.35901867331803433,0.01764907258606879,70.81666666666666,9.048142841980825,73.79,0.4710272462041482
1,2,0.40123579385489755,0.01822491853670356,78.36666666666667,6.310617155943536,81.73,0.35440090293338705
2,3,0.43883453606117223,0.020005291670917705,79.01666666666667,4.33326923029509,83.66,0.1796292478040988
3,4,0.473296158531787,0.019505962431072003,83.06666666666666,0.6649979114420023,85.89666666666666,0.5964524755213645
4,5,0.505986995536743,0.017439153097986132,81.68333333333332,3.426449409455151,86.48,0.8336666000266543
5,6,0.5377374070889119,0.021086339580475903,75.23333333333333,6.689087298644625,87.54,0.20314198646923212
6,7,0.5710731475987424,0.020547752868999528,84.01666666666667,0.45521667612492694,87.86,0.15556349186103965
7,8,0.6023288704562844,0.021528631148851476,80.10000000000001,5.091332504037295,88.64333333333333,0.07845734863960453
8,9,0.6391737924260222,0.018343617113683326,81.80000000000001,3.228260625579454,88.67666666666666,0.29510826638522
9,10,0.6745502942337963,0.018553433654808712,80.76666666666667,3.245595305778109,89.25,0.3043024810940636
10,11,0.7085365885280434,0.018681828421343256,83.81666666666666,1.1257096527178854,89.11333333333334,0.3487437773240149
11,12,0.7445529876677068,0.021366901159544417,84.23333333333333,1.0077477638553956,89.64666666666669,0.47932823363073057
12,13,0.7797634633871473,0.02228880411108213,83.71666666666665,1.5855247992033707,89.53333333333335,0.24458581770458818
13,14,0.8166042372908388,0.026667341464203555,82.96666666666667,0.42882267767561905,89.98333333333333,0.4902607016226684
14,15,0.8544523979387222,0.029454974838019433,83.48333333333333,1.4055445761538692,90.16666666666667,0.38002923864121574
15,16,0.8959597591899886,0.03496935550125614,82.23333333333333,2.6007477557212058,90.27666666666666,0.2094967514996098
16,17,0.9365628490689432,0.03685716853477234,81.13333333333333,4.390583357849184,90.50333333333333,0.016996731711973495
17,18,0.9762818962804068,0.03747043378687766,79.80000000000001,6.58419825541931,90.53333333333335,0.02494438257849431
18,19,1.0198397520420495,0.045366234241580705,85.14999999999999,1.4041604846550355,90.94333333333333,0.5235986588557627
19,20,1.064224360377407,0.051107732142439376,79.58333333333333,7.359838464410906,91.17666666666666,0.20531818125912196
20,21,1.1031677887698033,0.05490536337713078,82.08333333333333,5.441558191874411,91.06666666666666,0.3680881536926832
21,22,1.1547018839739938,0.06135653963906886,81.65,6.792643079096681,91.11666666666667,0.1291854825005089
22,23,1.2010992595323986,0.06162979273252807,83.63333333333334,2.0552101811953194,91.72333333333334,0.1724979871058058
23,24,1.2494404555561476,0.06684194269866439,85.8,0.48131763593979005,91.50999999999999,0.561960852729086
24,25,1.3019777319552082,0.06809006079069528,81.60000000000001,6.2605910264127616,91.50666666666666,0.1510702559149974
25,26,1.3481342612704283,0.07051996744298777,84.7,1.979898987322332,91.51666666666667,0.18873850222523106
26,27,1.4005294835242559,0.07752415779066751,84.33333333333333,1.0842303978193715,91.83666666666666,0.3300841643513881
27,28,1.4562128622875246,0.08253809411081947,77.7,8.037101467569013,91.93666666666667,0.5418691929074981
28,29,1.5047851773817167,0.0860575307574923,84.03333333333335,1.1578236288638961,92.23,0.4726520919238592
29,30,1.556905455410667,0.09578733158787331,81.83333333333333,2.5371681501670778,92.43333333333334,0.15542057635832826
30,31,1.6106890334967072,0.09796827103638141,82.45,1.4089002803605382,92.29333333333334,0.36745370078721434
31,32,1.6642341802368872,0.10409394007862663,80.73333333333333,4.560762606796761,92.07000000000001,0.17378147196982796
32,33,1.722871615433758,0.11083218978016446,82.53333333333335,3.612555266782165,91.94666666666667,0.37606146069787943
33,34,1.7772815346180098,0.11876155180775985,84.16666666666667,1.407914138796194,92.48,0.4089824772122486
34,35,1.83669691695777,0.12323527787117969,83.26666666666667,1.9088972965795918,92.57,0.016329931618557073
35,36,1.8916824619396941,0.1314675898285026,84.95,1.2027745701779164,92.41000000000001,0.15513435037626608
36,37,1.9469776693104253,0.14010770816655302,84.68333333333334,0.43652669512362485,92.63333333333333,0.3646307112073209
37,38,2.0067213338996837,0.14633826653918489,85.0,0.5400617248673217,92.54666666666667,0.32169688977186467
38,39,2.066875531590014,0.1495559082801717,81.48333333333333,0.7191816336797137,93.05666666666667,0.16027753706895237
39,40,2.1231134543559578,0.15597796600432287,81.56666666666666,1.0490736654570798,92.89,0.04546060565661986
40,41,2.1820439849949973,0.15713153805209412,75.38333333333333,6.756026116652374,92.97666666666667,0.17969109295924654
41,42,2.2427624331213107,0.1636076291253105,83.21666666666665,1.9477907713327174,92.85666666666667,0.4568247901426629
42,43,2.3109346494694405,0.16433398517656547,84.41666666666667,1.7683953806268045,92.99666666666667,0.20237478982214294
43,44,2.3768893459624536,0.17244094420735875,80.11666666666667,6.5178387692717745,93.08666666666666,0.3770352179247338
44,45,2.454288131212826,0.18461448699241106,83.76666666666667,1.4343019982633463,92.89333333333333,0.5865909041989074
45,46,2.5246446034625185,0.19681075963300054,82.63333333333334,2.9586971607261336,93.06666666666666,0.37932688922470403
46,47,2.596226814010778,0.19586737334804713,85.10000000000001,1.0464224768228163,93.39999999999999,0.297097066068757
47,48,2.671896917685047,0.20246189842192486,73.38333333333334,11.62184246245931,93.38666666666667,0.3362869145371094
48,49,2.752824726138858,0.21824347900956034,78.41666666666667,6.9239118679800935,93.16666666666667,0.22171052197754795
49,50,2.8318299308501795,0.23124790781855148,83.26666666666667,2.47868692837334,93.18,0.21228911104120715
50,51,2.838332684660532,0.23190587412046726,86.23333333333335,0.42491829279939874,95.21666666666665,0.32252476218458614
51,52,2.8451662344802013,0.2330506214200405,86.66666666666667,0.7363574011458162,96.32,0.07348469228349233
52,53,2.8511977361762764,0.2335646220284381,86.89999999999999,0.778888096369858,96.50999999999999,0.1471960144387955
53,54,2.8567764768733546,0.23423741651551097,86.68333333333334,0.3704351795148799,96.71666666666665,0.163367343397907
54,55,2.862600787933232,0.23489725577032922,86.55,0.4708148963941819,96.79,0.13735598518691244
55,56,2.8689194458621117,0.23457620312759347,86.46666666666665,0.6536223850375835,96.89333333333333,0.03299831645537762
56,57,2.87635836065166,0.23318382853850628,86.36666666666667,0.7531415685129977,96.96999999999998,0.08485281374238891
57,58,2.883407255828974,0.23139808183662322,86.5,0.6013872850889584,96.98,0.07788880963698525
58,59,2.8888205334817307,0.23188614694633775,86.39999999999999,0.6480740698407864,96.88666666666666,0.009428090415825457
59,60,2.8940698109590364,0.2319356222174583,86.5,0.6570134448142386,96.99666666666667,0.09463379711052414
60,61,2.899821403649048,0.2313300127366046,86.46666666666665,0.36590830666833507,96.97666666666667,0.09533566430716918
61,62,2.905531973999125,0.23144789925419534,86.7,0.764852927038916,96.93666666666667,0.16048537489614784
62,63,2.9119609619253257,0.2311666076755431,86.48333333333335,0.8778129388175828,96.88999999999999,0.15937377450509269
63,64,2.917134652945526,0.23154114734433465,86.5,0.6480740698407865,96.95333333333333,0.1532608524343032
64,65,2.92218039094328,0.2319922111196283,86.61666666666667,0.7575545451575652,96.89999999999999,0.13638181696985852
65,66,2.9274153399135248,0.23285353540811957,86.14999999999999,0.8485281374238557,96.94333333333333,0.1873202842430229
66,67,2.932993555635459,0.23347943945305574,86.45,0.8495096624916425,96.88999999999999,0.2550816862627863
67,68,2.938496165840405,0.23403394119931753,86.48333333333333,0.840965054102862,96.90666666666668,0.22866763848190078
68,69,2.943910569226249,0.23410075442401587,86.38333333333333,0.6712343521867414,96.86666666666667,0.09463379711051878
69,70,2.9499008910655964,0.23347634643644224,86.40000000000002,1.1575836902790246,96.91666666666667,0.05312459150170142
70,71,2.9574830064176325,0.23179315072464243,86.68333333333334,0.7553512795749749,96.82,0.09899494936611371
71,72,2.9634056247596807,0.23148183178957968,86.46666666666665,0.5661762583821042,96.88,0.10033277962195258
72,73,2.969807595549151,0.231077884748784,86.58333333333333,0.47667832153583334,96.82333333333334,0.09741092797468458
73,74,2.9752558396286104,0.23094302949729112,86.66666666666667,0.3423773097362362,96.87333333333333,0.1302134998975001
74,75,2.9811541936520976,0.2306626777372526,86.14999999999999,0.6013872850889597,96.92999999999999,0.12027745701778918
75,76,2.987158371097919,0.2313277750380681,86.59999999999998,1.1575836902790246,96.83666666666666,0.07318166133366448
76,77,2.992869167985924,0.23060496787599358,86.39999999999999,0.7494442385305718,96.83999999999999,0.19595917942265587
77,78,2.9987140587809615,0.23031053667721263,86.58333333333333,0.7352248333370912,96.85000000000001,0.2255363976538249
78,79,3.0050850238686895,0.23007015768811828,86.75,0.7222649560006823,96.85000000000001,0.12832251036613213
79,80,3.011990457080573,0.2299648976430464,86.60000000000001,0.5787918451395156,96.92333333333333,0.23570226039551584
80,81,3.0182686946753354,0.2302363480236612,86.90000000000002,0.7427426651719043,96.91000000000001,0.14764823060233415
81,82,3.0243333847329663,0.23005107061746882,86.76666666666667,0.5104464277037828,96.78666666666668,0.1649915822768632
82,83,3.0301758270204413,0.23061560342633683,86.85000000000001,0.725718035235904,96.92666666666666,0.12229290885229087
83,84,3.0365862582728878,0.23031819335168044,86.76666666666667,0.5104464277037828,96.8,0.2246478726065889
84,85,3.0432885327214816,0.2299166811620963,86.06666666666668,0.6536223850375892,96.87333333333333,0.19223827807061591
85,86,3.0486750276464782,0.23036841326805665,86.26666666666667,0.8624899355290386,96.85666666666667,0.10656244908764075
86,87,3.0550565457242134,0.22987889189707197,86.58333333333333,0.6956212251569748,96.88333333333333,0.07408703590297876
87,88,3.060902723002259,0.2300429114749339,86.56666666666666,0.7191816336797101,96.94666666666667,0.15627610892974353
88,89,3.0669953658942775,0.2293994626639334,86.78333333333335,0.9276613366717168,96.80666666666667,0.11897712198382801
89,90,3.0737925865174422,0.2291090053896663,86.51666666666667,0.8984554647962383,96.89666666666666,0.16659998666133363
90,91,3.0802969245278184,0.22881781326219042,86.33333333333333,0.42491829279939874,96.90000000000002,0.1930457631409364
91,92,3.0862444895110417,0.2284549684340358,86.3,0.7176350047203693,97.0,0.1657307052620832
92,93,3.0921915945850156,0.22785234857332334,86.39999999999999,0.7874007874011802,96.86,0.11518101695447383
93,94,3.098638741504221,0.22770829831973594,86.39999999999999,0.674536878161601,96.93333333333332,0.11145502331533523
94,95,3.1054356242032477,0.2280592920989948,86.43333333333334,0.6328945848682522,96.94333333333334,0.12970050972229086
95,96,3.1120925114313667,0.22774498284604072,86.56666666666668,0.6328945848682553,97.01666666666667,0.2594010194445782
96,97,3.1196724299326135,0.2274856586573108,86.65000000000002,0.5307227776030208,97.03666666666668,0.15062831370259985
97,98,3.1270193354106923,0.22711174048480365,86.78333333333335,0.47316898555261283,97.07666666666667,0.11897712198383412
98,99,3.1342288755587915,0.22684648473543617,86.51666666666667,0.7145317036742006,97.08666666666666,0.16858891488536226
99,100,3.1414292178807552,0.22638935507708974,86.63333333333334,0.3324989557209944,96.98333333333333,0.13123346456686266
100,101,3.1420889374774696,0.22632629046423391,86.55000000000001,0.4600724580614093,97.33666666666666,0.1472714802291629
101,102,3.1427539525299206,0.226295407473298,86.73333333333333,0.4766783215358396,97.23,0.20215505600074893
102,103,3.143404344779831,0.22624965696445895,86.58333333333333,0.47667832153583334,97.27,0.19815818596936208
103,104,3.144117863363294,0.2262437070520384,86.46666666666665,0.5328122454381916,97.25999999999999,0.19510680835549177
104,105,3.1448027627450448,0.22625203311468098,86.40000000000002,0.4813176359397915,97.21333333333332,0.2041785710815141
105,106,3.1455252426183073,0.226240854627745,86.45,0.4708148963941809,97.27333333333335,0.23683092891108742
106,107,3.146283941774976,0.22617748538917962,86.71666666666665,0.605988632089929,97.27666666666666,0.19686430746978026
107,108,3.1470938558127486,0.22619816076132115,86.58333333333333,0.7098513146348986,97.29,0.14764823060233415
108,109,3.1478539607354357,0.22619416538270992,86.65000000000002,0.5400617248673217,97.32666666666667,0.1558489297008136
109,110,3.148600881291804,0.2262166597680456,86.75,0.49497474683057524,97.28333333333335,0.14290634073483774
110,111,3.149359965517615,0.22619171029124951,86.64999999999999,0.6480740698407865,97.29333333333334,0.17326921891156113
111,112,3.1501212829745593,0.2262249816663396,86.83333333333333,0.4642796092394684,97.29666666666667,0.08498365855987491
112,113,3.150828092871496,0.2262444479964721,86.7,0.44158804331639784,97.28000000000002,0.10230672835481873
113,114,3.1515778971022144,0.22627050762468148,86.65000000000002,0.5099019513592802,97.27,0.15297058540778283
114,115,3.1523605950726385,0.2263089175634322,86.8,0.6013872850889566,97.23,0.16062378404209088
115,116,3.153059181275983,0.22636220373332272,86.86666666666667,0.5265189666310445,97.21333333333332,0.20072092289766
116,117,3.1537842158680136,0.22642378348722714,86.88333333333333,0.45521667612492034,97.14666666666666,0.18624953392931515
117,118,3.154499657993982,0.22644771507800956,86.81666666666668,0.3299831645537235,97.20333333333333,0.13299958228840014
118,119,3.155283804377804,0.2265123971477509,86.88333333333333,0.5976807025680383,97.14999999999999,0.11518101695447383
119,120,3.156053219418361,0.2265609561658508,86.78333333333335,0.4515405728048003,97.18666666666667,0.10274023338281582
120,121,3.1567732247330365,0.226590154426769,86.73333333333333,0.4496912521077358,97.21999999999998,0.1476482306023335
121,122,3.1574983302449247,0.2266271009288996,86.8,0.36285901761795103,97.18,0.14165686240584008
122,123,3.158175805687559,0.22662357287454024,86.96666666666668,0.47316898555261,97.23666666666668,0.13912424503139223
123,124,3.15883362207642,0.22660442047215598,86.86666666666667,0.4326918328582436,97.25999999999999,0.04546060565661881
124,125,3.1594671413412407,0.22657862520889124,86.91666666666667,0.5864204028586434,97.33,0.1098483803552239
125,126,3.160135870722914,0.22660674519387175,86.93333333333334,0.4836206042848962,97.28333333333335,0.06128258770283635
126,127,3.1607915762974144,0.22662525813267226,86.90000000000002,0.38944404818492867,97.32000000000001,0.14899664425751236
127,128,3.1614226414460673,0.22659934780297097,86.96666666666665,0.2718251071716719,97.28000000000002,0.22090722034374757
128,129,3.1620748403787786,0.22657468745272277,86.89999999999999,0.29439202887759586,97.19666666666666,0.15520595635763576
129,130,3.1627023482616567,0.22651766829559875,86.91666666666667,0.5557777333511014,97.21333333333332,0.21913973218525046
130,131,3.163287583531389,0.2264618325057841,86.93333333333335,0.43652669512362574,97.20666666666666,0.26042699979499356
131,132,3.1639115923701007,0.2264205579863088,87.08333333333333,0.5892556509887895,97.19666666666667,0.22691163233490433
132,133,3.1645134685391767,0.22634250582084983,86.98333333333333,0.5572751165766818,97.27666666666666,0.19293061504649933
133,134,3.165136936565048,0.22628964205232965,86.73333333333335,0.5542763049438618,97.27666666666669,0.2322833518691223
134,135,3.165751918744469,0.22621758060321334,86.76666666666667,0.40892813821284413,97.31,0.20848661028149218
135,136,3.166367792301726,0.22614148915404259,86.84999999999998,0.25495097567963776,97.17,0.2127596452964375
136,137,3.167019154851283,0.22609226226496434,86.88333333333334,0.37043517951487775,97.28666666666668,0.1675974011996843
137,138,3.167683378119419,0.22603158634136983,86.75,0.5307227776030221,97.34333333333332,0.24553795814270574
138,139,3.1683328992218436,0.22596655496690365,86.86666666666667,0.5778311941119845,97.32,0.17378147196982796
139,140,3.1689517307506194,0.22591332343158335,86.83333333333333,0.5038738819276994,97.29,0.16329931618554175
140,141,3.1695478862498754,0.2258442668839986,86.75,0.6745368781616038,97.25999999999999,0.17454703282115108
141,142,3.170145102750643,0.22575301006403847,86.91666666666667,0.7214953607304445,97.25999999999999,0.15641824275533037
142,143,3.170733625843478,0.22567037753803337,86.85000000000001,0.725718035235904,97.17999999999999,0.15895492023422053
143,144,3.1713577476970243,0.22564224013382944,86.96666666666665,0.6737127643802502,97.23666666666666,0.1558489297008136
144,145,3.172001575017769,0.2255877863299917,86.88333333333333,0.5328122454381916,97.20666666666666,0.23113247764479708
145,146,3.172644259106418,0.2255713305306379,87.2,0.5787918451395091,97.23000000000002,0.26191601707417916
146,147,3.173265338327644,0.2255745246113733,86.91666666666667,0.4731689855526153,97.09333333333335,0.22528993664954308
147,148,3.173944692362763,0.2255730413001723,87.08333333333333,0.38801489089409497,97.11666666666666,0.29488227406128625
148,149,3.174578536203391,0.22552991399621533,86.90000000000002,0.41432676315520106,97.08999999999999,0.19866219234334886
149,150,3.175164617675696,0.22546989478744195,86.86666666666667,0.37043517951488397,97.05,0.18457157599876117


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_4_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00010895137047555013,1.53388995915589e-05,77.33333333333333,1.837268503936095,67.94333333333334,0.8044183543958255
1,2,0.00028992456688233334,2.362003722548158e-05,80.2,0.5759050847723638,77.73666666666666,0.502416383313904
2,3,0.0005455848738419,3.97059507448023e-05,80.48333333333333,1.0184410744968095,79.42666666666666,0.2671246067953245
3,4,0.0008646334968654999,7.915112909590901e-05,80.85,1.0606601717798212,80.03666666666668,0.01699673171197814
4,5,0.0012557758648552668,9.644694208134295e-05,81.06666666666668,0.7352248333370881,80.64999999999999,0.23366642891095393
5,6,0.0016996469632029334,0.00015427574788644269,82.75,0.2121320343559656,81.00333333333333,0.11085526098877163
6,7,0.002219602739763233,0.00022568515151761615,82.61666666666666,0.35197853469904455,81.40333333333332,0.34586445643087094
7,8,0.0028121000526079667,0.00029795111279719245,82.36666666666666,0.18856180831641536,81.75333333333333,0.35863940416834317
8,9,0.003463197644246067,0.00036388568050357335,82.81666666666666,0.987702159335269,82.05,0.3847943173523565
9,10,0.0041685449225972665,0.00041899952558244603,83.33333333333333,0.7191816336797149,82.45666666666666,0.2641127705272119
10,11,0.0049225269159849,0.00044931987450579124,83.41666666666667,0.2094967514996083,82.69666666666667,0.1579732748143043
11,12,0.005758254036608733,0.0004805085979875892,81.28333333333332,0.16499158227685842,82.91333333333334,0.38724095283886484
12,13,0.0066533227779264,0.0004986822094224761,82.53333333333333,1.1848581724784122,83.01666666666667,0.23612614331232906
13,14,0.007632477530289933,0.0004980153505923767,83.66666666666667,1.166428547128183,83.24000000000001,0.13441230102437482
14,15,0.008681722478441034,0.0005239223396754259,83.88333333333334,1.4839886193034768,83.29666666666667,0.2910135544762326
15,16,0.009733892895397033,0.0005448690498185067,84.16666666666667,0.27788886667555296,83.43666666666667,0.21234144411511055
16,17,0.010915758190498866,0.0005342627076254247,84.94999999999999,0.3488074922742703,83.63000000000001,0.2566450207322657
17,18,0.0122136487516571,0.0005520573541078916,83.83333333333333,1.6704956017767785,83.82333333333334,0.2288133640230763
18,19,0.013539417535965834,0.0006357032468825317,84.93333333333334,0.36590830666833507,83.82666666666665,0.15369522511197853
19,20,0.0149490625628397,0.0006810980939791241,84.8,0.4966554808583803,83.99666666666667,0.0974109279746823
20,21,0.016432635624911866,0.0007836778766165302,84.73333333333333,0.48705463987341174,83.80999999999999,0.09416297927883678
21,22,0.0178952974590747,0.0008874562069593753,85.15,0.5099019513592802,84.12,0.21463146709340364
22,23,0.0194232149571967,0.0009815411114554049,83.53333333333333,1.2518874638809323,84.17,0.2299275248130686
23,24,0.021056799971987065,0.0010199220476923712,84.7,0.5212165257037304,84.36333333333333,0.2174600857373395
24,25,0.0228016491871484,0.001078170695665735,84.75,0.43011626335213,84.31333333333333,0.2739018477889912
25,26,0.024536939977096595,0.001230036439274858,81.46666666666665,1.9001461932060821,84.64333333333333,0.04496912521077646
26,27,0.026356413017146668,0.0012893978071577446,82.89999999999999,2.0412414523193094,84.66666666666667,0.05436502143433734
27,28,0.028268064768139967,0.0014843787210776702,84.38333333333333,1.3021349989749773,84.95,0.13638181696985852
28,29,0.030211186348597766,0.001591715124327793,80.83333333333333,2.264705033528399,85.08666666666666,0.11614167593456448
29,30,0.0322669004919554,0.0016194704022118275,82.60000000000001,2.4627220712049485,85.09666666666666,0.2221611027060181
30,31,0.03423170001227743,0.0018036057798572213,82.65,1.592168332809066,84.96666666666667,0.2548637980482037
31,32,0.03634028286892203,0.0018888697341379046,84.08333333333333,0.41699986677322715,85.28666666666666,0.028674417556805804
32,33,0.03859188622679583,0.002051151939743406,84.48333333333333,0.8576453553512381,85.11333333333333,0.2209575122556861
33,34,0.040905879844238595,0.0021768036286160053,84.86666666666667,0.5137011669140814,85.20666666666666,0.22647050335284355
34,35,0.04327043161223859,0.002281572314452153,84.38333333333333,0.3704351795148776,85.35333333333334,0.18445113776342695
35,36,0.04569332928290153,0.002475989969742639,83.91666666666667,1.8176602787344152,85.58999999999999,0.2458997085534416
36,37,0.04813092666502058,0.0025421926019549342,79.61666666666667,6.800776099501846,85.74666666666667,0.19669491322575855
37,38,0.0505196215197665,0.0025463373952754665,85.34999999999998,0.7359800721939938,85.73666666666666,0.22983085567917677
38,39,0.0530851382245521,0.002632506150669946,84.61666666666667,0.7586537784494015,85.76333333333332,0.3168946547706624
39,40,0.055825363396492966,0.002572245064002562,85.18333333333334,1.0208928554075734,85.79333333333334,0.07930251502247392
40,41,0.058672165662122196,0.00259019133288834,82.39999999999999,2.0236106344848075,85.91666666666667,0.2639865316429721
41,42,0.061553625769200475,0.0025827167533191307,85.38333333333333,0.7145317036742005,85.98333333333333,0.0974109279746781
42,43,0.0645902262603497,0.0026286909335170006,85.45,0.8602325267042661,85.94333333333333,0.2771682200798332
43,44,0.06746647507078954,0.002598133551188742,85.25,0.4546060565661985,86.07,0.03741657386774083
44,45,0.0705165269211156,0.0025159365505476217,83.7,1.7554676489946142,86.23666666666666,0.16977108770995697
45,46,0.07362812504915629,0.002574974353837301,82.89999999999999,4.845788549520779,86.03666666666668,0.17016332024133468
46,47,0.07677929157229026,0.002618682294700844,84.5,2.687005768508882,86.14333333333332,0.20237478982213883
47,48,0.07998149548883333,0.002643823658543383,85.10000000000001,1.219289410544791,86.42,0.03559026084010262
48,49,0.08316269242153507,0.0026397000435568543,84.95,1.52370163308526,86.58666666666666,0.2532894698868401
49,50,0.08645642215456784,0.0026557450294131084,84.31666666666666,2.0576415841659323,86.32666666666667,0.24580932086115992
50,51,0.08677756542640257,0.0026611295749300076,86.43333333333334,0.22484562605386793,87.59666666666665,0.39194670839570106
51,52,0.08710606029031893,0.0026663032146478334,86.81666666666668,0.06236095644623514,87.55666666666666,0.27920522121828734
52,53,0.08743495012233286,0.0026730133243557668,87.0,0.07071067811865743,87.5,0.2631856125753586
53,54,0.08776642534153072,0.0026788645317238706,86.85000000000001,0.267706306736814,87.55333333333333,0.3252007926736265
54,55,0.08809737053311621,0.0026839108739182688,86.36666666666667,0.3423773097362399,87.56333333333333,0.23228335186912505
55,56,0.08843321783031581,0.0026868659556277276,86.61666666666667,0.22484562605386652,87.53333333333332,0.4289781139198368
56,57,0.0887698535818159,0.002686241946154537,86.91666666666667,0.1649915822768651,87.63,0.3203123475609382
57,58,0.08910769806876954,0.002686525578286043,86.89999999999999,0.28284271247461634,87.54666666666667,0.30401023374587155
58,59,0.08944363642856333,0.002687233456137985,86.76666666666667,0.09428090415820768,87.67,0.40472212689696324
59,60,0.08977851887953087,0.0026912418749615616,86.38333333333334,0.24944382578492666,87.75333333333333,0.33767176699011353
60,61,0.09011565025713818,0.002694842397344608,86.63333333333333,0.2248456260538679,87.66666666666667,0.33983656202487195
61,62,0.09044700853093524,0.002694856908356258,86.16666666666667,0.3858612300930097,87.61333333333333,0.365543735033473
62,63,0.09078524138480644,0.0026924713283636146,86.48333333333335,0.4365266951236218,87.60333333333331,0.3866379299666407
63,64,0.0911238614979067,0.0026843452793763973,87.05,0.45460605656619335,87.69,0.31822423959634
64,65,0.09147472984731925,0.002682848588249733,86.25,0.2857738033246995,87.74333333333334,0.42240054713769154
65,66,0.09182225919389647,0.0026857313286674815,86.53333333333335,0.08498365855988142,87.69333333333333,0.46197643037520764
66,67,0.09217322513567379,0.0026877495349592376,86.5,0.14719601443880195,87.73,0.5614861233073009
67,68,0.09253375769404315,0.0026777144240034212,86.64999999999999,0.44907311951025275,87.63666666666666,0.4212943019895824
68,69,0.0928843766448393,0.002680150822345967,86.81666666666666,0.10274023338281658,87.64333333333333,0.39041288685469716
69,70,0.09323969802503614,0.002680287951100701,86.8,0.21602468994692955,87.72000000000001,0.3617549815367646
70,71,0.09359815599695757,0.0026790779247694942,86.96666666666668,0.24944382578492663,87.70333333333333,0.334099120355359
71,72,0.09396618724068385,0.002681273513287331,86.53333333333335,0.46963342678684233,87.81666666666666,0.3143600200760664
72,73,0.09433807218699002,0.002673067535202337,87.16666666666667,0.3274480450731407,87.76999999999998,0.25468935326524045
73,74,0.09470354179911183,0.0026636407311826445,87.03333333333335,0.13123346456686028,87.84333333333332,0.2852289528704177
74,75,0.09506960834214621,0.002666914619744472,87.08333333333333,0.30641293851416657,87.79,0.3688721549082645
75,76,0.0954324994845213,0.002657069374059947,86.98333333333335,0.2494438257849279,87.75333333333333,0.3331999733226596
76,77,0.09579881244025885,0.0026637647271004028,86.88333333333333,0.2624669291337253,87.77333333333333,0.31584102892999594
77,78,0.09616236900129986,0.0026639560123216982,86.86666666666667,0.4027681991198201,87.85333333333334,0.35197853469904455
78,79,0.09653095950666167,0.0026624106860581175,86.58333333333333,0.23921166824012166,87.82333333333332,0.24580932086116172
79,80,0.09690575254188516,0.0026601355722591967,86.88333333333333,0.13123346456686266,87.91000000000001,0.3115552385479464
80,81,0.09727964005956403,0.002654325684656861,86.64999999999999,0.26770630673681933,87.75666666666666,0.18553226733434441
81,82,0.09765929500624716,0.0026502317592738173,86.58333333333333,0.38586123009300316,87.82666666666667,0.02054804667656224
82,83,0.0980406252657416,0.0026581594581458826,87.01666666666667,0.22484562605386615,87.86666666666667,0.23098821518760948
83,84,0.09842912705038066,0.0026722275205964853,86.58333333333333,0.23570226039551584,87.81,0.1838477631085034
84,85,0.09880983368884337,0.0026781401626374767,86.66666666666667,0.1433720877840472,87.92333333333335,0.19871811414384707
85,86,0.0991934240761496,0.0026838911261253024,86.86666666666667,0.18408935028644946,87.80666666666667,0.26411277052720844
86,87,0.09958659434557181,0.002703430647760284,86.73333333333335,0.3793268892247038,87.81666666666666,0.20499322482029028
87,88,0.09998330827995046,0.0027066269873997854,86.81666666666666,0.44969125210773303,87.79,0.19200694431886178
88,89,0.10038160988900428,0.002711309991987911,86.66666666666667,0.2896357866163818,87.98333333333333,0.2859292841867657
89,90,0.1007762066977132,0.0027147327442146665,86.63333333333333,0.24944382578493296,87.90333333333332,0.2781286672667036
90,91,0.10117165235338765,0.0027215082812488025,86.5,0.24832774042919203,87.93333333333334,0.12472191289246269
91,92,0.10157107668815797,0.002733030168994299,86.41666666666667,0.5661762583820977,87.97666666666667,0.12657891697365117
92,93,0.10197125661068034,0.0027357663985893435,86.88333333333333,0.22484562605387215,88.00999999999999,0.09899494936611515
93,94,0.10238112572030371,0.0027473250066771897,86.89999999999999,0.10801234497346478,87.98,0.22553639765382952
94,95,0.1027869744979173,0.0027588347256816905,86.76666666666667,0.19293061504650588,87.92666666666666,0.15965240019771174
95,96,0.10319065169552516,0.00276380632662891,86.41666666666667,0.28674417556808285,87.94666666666667,0.19686430746978026
96,97,0.10359708836341468,0.0027705912589941996,86.76666666666667,0.3009245014211303,87.92,0.32690467519854444
97,98,0.10400052993453536,0.002772484168349984,86.14999999999999,0.10801234497346478,87.90333333333335,0.26029897340472724
98,99,0.10440752092552363,0.0027749973629209177,86.36666666666667,0.16499158227685842,88.05,0.14142135623731486
99,100,0.1048179034646875,0.0027730998862354893,86.51666666666667,0.3793268892247065,88.07666666666667,0.03299831645537665
100,101,0.1048594364969865,0.0027732244895339337,86.58333333333333,0.4403281604540959,88.12,0.03559026084009862
101,102,0.10490097169047356,0.002773082827780579,86.63333333333334,0.40069384267237423,88.14,0.0496655480858365
102,103,0.10494227873962202,0.0027730624661586553,86.56666666666668,0.37932688922469715,88.14333333333333,0.012472191289252851
103,104,0.10498383393773136,0.002773137162339142,86.7,0.38944404818492867,88.08333333333333,0.03858612300930085
104,105,0.10502522973675883,0.0027728491605833096,86.48333333333333,0.1545603082582596,88.08999999999999,0.03559026084010262
105,106,0.10506659240235838,0.0027728686766268773,86.61666666666667,0.4109609335312648,88.08,0.10198039027185492
106,107,0.10510760268465824,0.0027727591392928603,86.48333333333335,0.2494438257849279,88.05666666666667,0.05436502143433095
107,108,0.10514866254675753,0.002772264934953507,86.45,0.28284271247461634,88.20666666666666,0.05436502143433734
108,109,0.10518993327725523,0.0027718297967359454,86.51666666666667,0.35197853469904455,88.14333333333333,0.0449691252107733
109,110,0.10523074802244457,0.0027718197948935464,86.46666666666665,0.12472191289246395,88.15000000000002,0.06976149845485556
110,111,0.10527174363479286,0.002771856023015404,86.55,0.18708286933869783,88.21333333333332,0.07930251502246756
111,112,0.1053124842774677,0.002772367015893447,86.5,0.1471960144387955,88.24333333333334,0.08956685895029354
112,113,0.10535397684690938,0.002773066634297916,86.5,0.32659863237109504,88.23333333333335,0.13299958228839753
113,114,0.10539546704132796,0.002773345520044109,86.56666666666666,0.16499158227685842,88.26,0.14142135623730817
114,115,0.10543706617253777,0.0027736679196162703,86.56666666666666,0.2718251071716661,88.31333333333333,0.11953614051360395
115,116,0.10547825597398768,0.002773897793333437,86.58333333333333,0.2248456260538679,88.23666666666666,0.14007934259633975
116,117,0.1055195307151784,0.0027740193987940893,86.46666666666665,0.10274023338281044,88.27333333333333,0.0974109279746823
117,118,0.1055609517367278,0.00277421016782715,86.55,0.10801234497346478,88.26333333333334,0.12119772641798808
118,119,0.10560251274019612,0.002774201567990803,86.64999999999999,0.04082482904638978,88.18,0.0989949493661142
119,120,0.10564393663712174,0.0027743819633301156,86.75,0.08164965809277376,88.26333333333334,0.14079141387961405
120,121,0.10568524587232427,0.0027744875978387745,86.7,0.10801234497346916,88.21,0.16673332000533045
121,122,0.10572603850200386,0.002774786984277674,86.76666666666667,0.1545603082582596,88.28333333333335,0.11440668201153732
122,123,0.10576696324375028,0.002774748288462296,86.66666666666667,0.047140452079107185,88.23333333333333,0.1225651754056727
123,124,0.1058083031641735,0.0027745937655599385,86.86666666666667,0.18856180831641536,88.24333333333333,0.17307673314329655
124,125,0.10584952872624022,0.002774460727315728,86.55,0.10801234497346478,88.19,0.1675310916417251
125,126,0.1058907658107298,0.0027737783056856068,86.71666666666665,0.06236095644622881,88.19,0.23720595832876176
126,127,0.10593200583328582,0.0027733506226856456,86.88333333333333,0.22484562605387215,88.19666666666666,0.17172329163188385
127,128,0.10597370161805007,0.002772815844696294,86.76666666666667,0.19293061504650588,88.23,0.16673332000533045
128,129,0.10601490177839627,0.0027719903427269764,86.80000000000001,0.08164965809277376,88.17,0.1529705854077782
129,130,0.10605611114256756,0.0027712385348497353,86.7,0.12247448713915775,88.17666666666666,0.15412837362262685
130,131,0.10609744542757837,0.0027702597745822314,86.7,0.0,88.18666666666667,0.1381625451737512
131,132,0.10613903059675511,0.0027695806478045372,86.65000000000002,0.04082482904638978,88.12,0.13928388277184647
132,133,0.1061809199316782,0.002769374746101369,86.75,0.18708286933869783,88.07333333333332,0.19154343864744805
133,134,0.1062228593143091,0.002769026857312446,86.64999999999999,0.14719601443880195,88.08999999999999,0.2222611077089305
134,135,0.10626452831522411,0.002768848876833958,86.56666666666666,0.23213980461973505,88.18333333333334,0.14659088951530283
135,136,0.10630632456672877,0.0027686592416557125,86.7,0.07071067811865743,88.21,0.15641824275533703
136,137,0.10634783330049946,0.0027682033403302344,86.56666666666668,0.12472191289246269,88.11333333333334,0.21483844059095947
137,138,0.10638934854828169,0.0027679273406214858,86.53333333333335,0.12472191289246395,88.14333333333333,0.197540431867052
138,139,0.10643113736442766,0.00276755497701611,86.63333333333333,0.16499158227685842,88.05,0.1944222209522366
139,140,0.10647316584525301,0.002767342834493297,86.68333333333334,0.13123346456686266,88.07000000000001,0.22375581929117705
140,141,0.10651519345567463,0.002767000043792233,86.56666666666668,0.08498365855987956,88.06666666666666,0.22661764175710675
141,142,0.1065570348532251,0.0027666241566097825,86.53333333333335,0.2094967514996083,88.06,0.20461345670963746
142,143,0.10659893494715322,0.0027662489425412176,86.5,0.1471960144387955,88.06666666666666,0.22050447211388557
143,144,0.10664112192325716,0.0027661289184998552,86.60000000000001,0.2121320343559656,88.11333333333334,0.1890913947157729
144,145,0.10668334750512641,0.002765993244362705,86.43333333333334,0.11785113019775123,88.07000000000001,0.23036203390894766
145,146,0.10672597242298489,0.002765851321607985,86.45,0.26770630673681933,88.07666666666667,0.2853457941204387
146,147,0.10676886270611763,0.00276573950959435,86.58333333333333,0.39651257511233917,88.12333333333333,0.24513035081133408
147,148,0.10681092930812024,0.0027657193642029953,86.60000000000001,0.40207793606048875,88.13333333333333,0.216692306175267
148,149,0.10685292053130879,0.0027657764492591552,86.39999999999999,0.21602468994692955,88.12666666666667,0.16739839372652815
149,150,0.10689577570986564,0.0027658013925226676,86.48333333333333,0.27788886667555296,88.15333333333335,0.19955506062794562


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_6_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0009321948118606333,3.286808482477178e-05,78.2,5.374631770332425,74.82666666666667,0.6025132548103994
1,2,0.0021341181108622998,4.397260606068954e-05,82.21666666666667,0.30092450142113025,80.67,0.27604347483684233
2,3,0.0036093569888709666,0.00011443840063285864,83.46666666666665,0.690812725868753,81.88666666666667,0.1419702629269837
3,4,0.005394820128470367,0.0003067035411951487,83.05000000000001,1.517124473030032,82.38333333333333,0.40069384267238095
4,5,0.007558527506961799,0.00024835954239046037,78.63333333333333,4.978676754140825,82.73666666666668,0.45065384597148084
5,6,0.009823823886665067,0.0003253351189575499,83.83333333333333,1.1664285471281877,83.21666666666667,0.3386574801903632
6,7,0.012311515036328833,0.00040279123590561796,82.28333333333333,0.7027722880769357,83.33,0.3902136167109886
7,8,0.015196436437014502,0.0005397720703175428,82.16666666666666,1.0208928554075645,83.27333333333335,0.18873850222522678
8,9,0.018326919922189964,0.0005660637695240704,80.01666666666667,3.5884846693586723,83.61666666666667,0.19223827807061591
9,10,0.021375374935798497,0.0004483368934642395,83.26666666666667,3.0676628816666835,83.73,0.2997776954122324
10,11,0.0244534415082171,0.000533097908293619,81.96666666666665,3.194352655686107,83.75333333333333,0.14429907214609233
11,12,0.0275698245721701,0.0006000917992894633,84.03333333333333,2.039743992650924,83.71666666666665,0.36590830666833507
12,13,0.030919035670823297,0.0007363380562274507,68.23333333333333,5.624401202696059,84.32333333333334,0.17931970208417494
13,14,0.03453899524539553,0.0007541027367737334,82.71666666666665,2.967977238606949,84.42,0.184028983224567
14,15,0.03829469854542703,0.0008466201863535003,82.96666666666665,3.2125621481234496,84.76,0.08640987597876744
15,16,0.04198571585860623,0.0010637531991641682,84.61666666666667,0.8468897343941655,84.96666666666667,0.2719477073916159
16,17,0.04595944079715444,0.0011914449409839863,82.11666666666667,4.474806016900494,84.69,0.3187475490101907
17,18,0.04982579123938937,0.0013646477223713451,85.38333333333334,1.0077477638553956,85.1,0.11430952132988294
18,19,0.05398074400980313,0.001530392058653132,82.63333333333334,3.1236552662261285,85.03333333333333,0.1236482466066088
19,20,0.058216672802739206,0.0014748563920720765,76.93333333333334,9.02610411836444,84.94333333333333,0.2033606539022582
20,21,0.062429950965134505,0.0015641228665381729,85.14999999999999,1.331039693873427,85.23666666666668,0.31436002007605485
21,22,0.06670075000794888,0.0016257059303769806,79.25,4.129769969380858,85.31333333333333,0.2641127705272018
22,23,0.0714427078851939,0.001552924304565234,85.23333333333333,1.802929714535643,85.62,0.45519226706964167
23,24,0.07618575862614436,0.0014700560502110445,83.13333333333334,2.4291059169076084,85.63000000000001,0.20049937655763544
24,25,0.08073850682092873,0.001552811102201642,77.81666666666666,6.967224858020748,85.58,0.3973243846867044
25,26,0.08563429913119684,0.0016407474112367338,80.58333333333333,9.145338824899936,86.02,0.4411349000022607
26,27,0.09085231106953252,0.0014844642162972323,83.53333333333335,2.5594053128716356,86.04666666666667,0.30912061651652584
27,28,0.09613866274106515,0.0017105701544345145,85.53333333333335,0.5512611802847052,85.63333333333334,0.21684607956387833
28,29,0.10121979270176522,0.0016703168715390933,81.86666666666667,4.7332746475235234,85.99000000000001,0.15641824275533037
29,30,0.10673491421666835,0.0016396771314789187,86.26666666666667,0.732954447576534,86.20333333333333,0.06342099196813665
30,31,0.11229442272831373,0.0017161559600649638,86.93333333333334,0.6649979114419995,86.61,0.23762715894162031
31,32,0.11817155969535154,0.001571404181843813,82.64999999999999,1.4288690166235147,86.58999999999999,0.310268700752538
32,33,0.12393483577004748,0.001661554913117436,84.35000000000001,1.3366625103842293,86.48333333333335,0.46942044646090186
33,34,0.1301771744761472,0.0014363714287465685,80.93333333333334,3.30058917299456,86.73,0.40108187027920694
34,35,0.13638622162187855,0.001545153769392086,83.85000000000001,3.0356218473321044,86.64333333333333,0.2269116323349043
35,36,0.14250289219175932,0.0017752390285757892,86.71666666666665,0.5169354139756949,86.24666666666667,0.34653843782311944
36,37,0.14896516756989148,0.0016220192408805975,80.05,9.086345066453653,87.01666666666667,0.17441967269268388
37,38,0.15553279782960017,0.0014408192040003104,86.83333333333333,0.978377341429276,87.16666666666667,0.2641127705272018
38,39,0.162027466854177,0.001824421928211267,82.43333333333334,2.5691546383111237,86.98000000000002,0.24535688292770924
39,40,0.16844917085962277,0.001977581249820094,86.31666666666666,1.1469767022723434,87.33333333333333,0.48923977307201405
40,41,0.17536196230695056,0.002187603416952165,84.91666666666667,2.3502954896967556,87.61,0.4699645376692468
41,42,0.18240422129799452,0.002442579336514631,85.81666666666666,0.6141841924229411,87.57,0.4224531532213583
42,43,0.18969478605278023,0.0034686408844793186,85.18333333333334,2.3382091912876883,87.39,0.46847269575362044
43,44,0.1968443260708237,0.0041276945384799224,83.61666666666667,4.282198293192668,87.34333333333332,0.1643843734125087
44,45,0.20390134293902948,0.005081295277128188,81.25,3.182242395963366,87.21666666666665,0.03299831645537235
45,46,0.21171189958784006,0.005558150352180783,85.46666666666665,1.2344589458094157,87.58666666666666,0.11115554667021793
46,47,0.21948375277791446,0.006209537380675547,81.76666666666667,4.2556498393965105,87.53666666666668,0.1249888883950138
47,48,0.22753541847708933,0.006616634391777775,82.16666666666667,3.240970362235497,87.84333333333332,0.2117125934426712
48,49,0.23603501600532265,0.006975353953854028,85.13333333333334,1.8084677369407356,87.92333333333333,0.2503774927761847
49,50,0.2444429387591037,0.007627746673565191,82.48333333333333,2.1811057338474464,88.03333333333335,0.4855466564147641
50,51,0.24529993736875702,0.0076763906834997125,86.61666666666667,0.6536223850375894,90.04333333333334,0.13021349989749806
51,52,0.24617345938160715,0.007736290550666193,86.68333333333334,0.4403281604540959,90.30333333333333,0.14636332266733865
52,53,0.24702597097586645,0.0077544724698803075,86.46666666666665,0.4169998667732338,90.28000000000002,0.23790754506740405
53,54,0.24790913224171418,0.007773958030464587,86.61666666666667,0.7553512795749749,90.20333333333333,0.09568466729605388
54,55,0.24880216332537267,0.007814721948062897,86.46666666666668,0.37043517951487775,90.20333333333333,0.1746106780494513
55,56,0.24972774999618896,0.007842816581174526,86.46666666666668,0.43652669512363074,90.30333333333333,0.11085526098876906
56,57,0.2506643412237118,0.00787811643033808,86.8,0.294392028877591,90.36666666666666,0.09285592184789504
57,58,0.251589818386548,0.007912408568284872,86.7,0.18708286933869783,90.40666666666668,0.11323525167641858
58,59,0.25252308587594413,0.007930173557539277,86.80000000000001,0.5212165257037354,90.34666666666665,0.044969125210772946
59,60,0.25348711517949934,0.007940166200195218,86.91666666666667,0.22484562605386618,90.48000000000002,0.0571547606649394
60,61,0.2544393822392229,0.007936370039284702,86.73333333333335,0.43652669512362846,90.49,0.021602468994697338
61,62,0.25541643686803445,0.007928701901242804,86.73333333333333,0.7760297817881899,90.48333333333333,0.09177266598624151
62,63,0.25633417423451993,0.007910428261423389,86.93333333333334,0.5436502143433388,90.58666666666666,0.02867441755681186
63,64,0.2573079088383763,0.007909600197993359,86.14999999999999,0.267706306736814,90.49333333333334,0.07717224601859925
64,65,0.25827458591495395,0.007928892884082868,86.83333333333333,0.8586164581594152,90.56333333333333,0.20434176165325463
65,66,0.2592385891637427,0.00794227130412428,86.43333333333334,0.35668224265054393,90.59666666666665,0.10624918300339689
66,67,0.26025051772569285,0.007981893102369462,86.23333333333333,0.732954447576534,90.53333333333335,0.0837987005998446
67,68,0.2612182321937579,0.007982496803316617,86.53333333333335,0.702772288076931,90.42333333333333,0.19770910168449474
68,69,0.26219457529138823,0.008017692077233421,86.5,0.2549509756796424,90.35333333333334,0.2493101593508744
69,70,0.263165159585295,0.008054408375162447,86.75,0.38944404818492867,90.40666666666668,0.14839886193034588
70,71,0.2641641103496556,0.008120925328477713,86.68333333333334,0.5482294734466171,90.43333333333334,0.0833999733546441
71,72,0.2651717314551024,0.00820678059295772,86.73333333333335,0.31710495984068027,90.40666666666668,0.08178562764256976
72,73,0.2662016055516316,0.008285435203363735,87.08333333333333,0.43652669512362846,90.42333333333333,0.2209575122556861
73,74,0.2672218632326148,0.008347365432128195,86.98333333333333,0.732954447576534,90.5,0.16062378404209
74,75,0.2683013263887348,0.008439357239228968,86.76666666666667,0.6649979114419995,90.63999999999999,0.19131126469709048
75,76,0.2693667636789416,0.008587103469084032,86.73333333333335,0.3009245014211324,90.47333333333334,0.03091206165164824
76,77,0.27041734463776995,0.00868545035898144,86.53333333333335,0.4714045207910317,90.34333333333332,0.1391242450313904
77,78,0.2714803213222242,0.00874898142216472,86.45,0.3240370349203943,90.33666666666666,0.018856180831637516
78,79,0.27256140061278095,0.008787867666307627,86.30000000000001,0.5307227776030252,90.31333333333333,0.047842333648022484
79,80,0.27365527326003475,0.008898820639186573,86.53333333333335,0.7575545451575652,90.47333333333334,0.10498677165349399
80,81,0.2747642173079719,0.00896689276531167,86.83333333333333,0.6059886320899227,90.36333333333334,0.04784233364802908
81,82,0.27586272629364134,0.009076897903557321,86.56666666666668,0.2013840995599114,90.36000000000001,0.1336662510384203
82,83,0.2769738806470268,0.009140239573956595,86.31666666666668,0.5734883511361777,90.38999999999999,0.09092121131323867
83,84,0.2781130589060978,0.00924017491066745,86.40000000000002,0.12247448713916355,90.38666666666667,0.03091206165165488
84,85,0.27920564017247324,0.009326099310554201,86.18333333333334,0.023570226039550245,90.67999999999999,0.0496655480858365
85,86,0.28030961223464673,0.009433563236826039,86.93333333333334,0.13123346456686688,90.59333333333332,0.10842303978193917
86,87,0.2814066350125713,0.009527782585326142,86.51666666666667,0.18408935028645546,90.56,0.07483314773548166
87,88,0.28253956280158476,0.009671102779642702,87.0,0.3341656275960557,90.50666666666666,0.03299831645537139
88,89,0.2836611025511753,0.009775180032634785,86.85000000000001,0.08164965809277376,90.54666666666667,0.13199326582148654
89,90,0.2848020397329904,0.00990932528980582,86.78333333333335,0.31710495984066905,90.63333333333333,0.11264496832477483
90,91,0.2859841482352647,0.010065796765513777,87.14999999999999,0.07071067811865073,90.55000000000001,0.09201449161228197
91,92,0.28713827476983406,0.010176667913319913,86.91666666666667,0.36590830666833507,90.59666666666665,0.09672412085698202
92,93,0.28831915564088534,0.010278313648926524,87.0,0.30822070014844893,90.63,0.09201449161228506
93,94,0.2895005405192994,0.01040122946021362,86.8,0.32403703492039215,90.52666666666666,0.13474255287604808
94,95,0.29065480584505377,0.010560984972667591,86.83333333333333,0.6276056794587592,90.54,0.032659863237108344
95,96,0.29181060387369145,0.010687767421545894,86.58333333333333,0.41298372311213216,90.58666666666666,0.14817407180595218
96,97,0.2930071342695857,0.010773258295396788,86.75,0.5307227776030221,90.72333333333334,0.08806563209082051
97,98,0.29418943696084593,0.010899993774020572,86.88333333333334,0.4249182927994006,90.64333333333333,0.16659998666132728
98,99,0.29534167636596986,0.010997237161978472,86.83333333333333,0.4642796092394684,90.69666666666667,0.1973716179078347
99,100,0.29652007797820257,0.011040839484172104,87.36666666666666,0.43652669512362535,90.74000000000001,0.08485281374238221
100,101,0.29663668404961463,0.011046519265937891,87.18333333333334,0.5436502143433359,90.80333333333334,0.05734883511361766
101,102,0.2967517508511171,0.01104999114927714,87.11666666666667,0.5482294734466129,90.83999999999999,0.11860297916437808
102,103,0.2968646086954551,0.011055075041672049,87.01666666666667,0.8624899355290423,90.84333333333332,0.09392668535736491
103,104,0.2969837707063084,0.011058379422850659,86.91666666666667,0.6485025486114606,90.83333333333333,0.06599663291074374
104,105,0.29710248154904534,0.011064959163993405,87.14999999999999,0.7494442385305718,90.92,0.06377042156569585
105,106,0.29722120355950826,0.011068060553706413,86.90000000000002,0.6416125518306657,90.93333333333334,0.12283683848458748
106,107,0.29733709278965237,0.011071224268093201,86.91666666666667,0.7214953607304445,90.99000000000001,0.099331096171673
107,108,0.2974503164677587,0.011077040185491603,87.0,0.7257180352359085,90.94333333333333,0.03399346342394978
108,109,0.29756331126975916,0.011082572339192815,86.93333333333334,0.7191816336797145,90.91333333333334,0.09030811456095979
109,110,0.2976808900299101,0.011088590860861473,86.98333333333333,0.5632248416238588,90.89,0.09933109617167586
110,111,0.29779887542082223,0.01109200474057359,87.01666666666667,0.8065702421708585,91.02333333333333,0.06342099196813665
111,112,0.2979148091118287,0.011097258507074426,86.85000000000001,0.5715476066494047,90.98333333333335,0.10780641085863837
112,113,0.29803331601863897,0.01110209639792668,86.91666666666667,0.5661762583820977,90.99333333333334,0.03299831645537139
113,114,0.2981479924798313,0.011106886546069863,86.81666666666668,0.40276819911982287,90.99,0.02449489742783271
114,115,0.29826306273922165,0.011109932080509317,86.95,0.43011626335213,90.84333333333332,0.009428090415818758
115,116,0.2983822979813649,0.011112462166607676,87.13333333333333,0.3423773097362362,90.89999999999999,0.07257180352359072
116,117,0.2984977223825627,0.011118604790943594,86.90000000000002,0.5016638981097492,90.88666666666666,0.03299831645537762
117,118,0.2986141685153088,0.011126065688593607,87.0,0.5354126134736324,90.91333333333334,0.03299831645537139
118,119,0.29873435055115394,0.011132756237303067,86.98333333333333,0.4766783215358322,90.84666666666668,0.06599663291074279
119,120,0.2988554113043495,0.0111365330818768,87.11666666666667,0.5390320542932061,90.89666666666666,0.07363574011457867
120,121,0.2989759585688916,0.01114156645713158,87.18333333333332,0.5661762583820977,90.85000000000001,0.07071067811865743
121,122,0.29909890427017,0.01114929034274788,87.13333333333333,0.5572751165766805,90.86333333333333,0.06944222218666377
122,123,0.2992222238586419,0.01115658232516619,87.11666666666667,0.5661762583820977,90.88,0.057154760664943544
123,124,0.2993473842606121,0.011163792600792163,87.18333333333334,0.5328122454381916,91.03000000000002,0.07257180352358615
124,125,0.29947172292168894,0.011169194365893982,87.30000000000001,0.43011626335213055,91.00999999999999,0.15121728296285195
125,126,0.29959487250564504,0.011174284046341772,86.95,0.3188521078284851,91.01666666666667,0.026246692913372893
126,127,0.2997172834327997,0.011179429767273583,87.09999999999998,0.3559026084010474,91.05000000000001,0.08640987597877182
127,128,0.29984260845860683,0.011186520286111988,87.03333333333335,0.6276056794587553,90.98333333333335,0.1388844443733323
128,129,0.2999628628695884,0.011189287415064463,87.16666666666667,0.3399346342395173,90.96666666666665,0.08379870059984461
129,130,0.30008559069700985,0.011195752064764988,87.18333333333334,0.16499158227685842,90.98,0.07348469228349233
130,131,0.30020746823449646,0.011196917545102048,87.21666666666665,0.3704351795148799,90.98666666666666,0.05557777333511451
131,132,0.30033256968118227,0.011200370809637917,86.98333333333335,0.3922867431979894,90.86333333333334,0.0449691252107733
132,133,0.3004576319333274,0.01120479743247929,87.06666666666666,0.4403281604540959,90.89,0.10677078252031715
133,134,0.30058273847299105,0.011209968628665,87.21666666666665,0.40276819911981615,90.99333333333334,0.15797327481430426
134,135,0.30070770410433767,0.011216363757653577,87.03333333333335,0.23213980461973982,90.92333333333333,0.10873004286866945
135,136,0.3008286445988842,0.01122344665904671,87.05,0.2549509756796424,90.94333333333333,0.11897712198382801
136,137,0.30095051987095434,0.0112297158487181,86.95,0.1471960144387955,90.88333333333333,0.1291854825005089
137,138,0.30107126484249364,0.011237647666478225,87.13333333333333,0.2656229575084896,90.89333333333333,0.047842333648022484
138,139,0.30119249658902075,0.011240632929805839,86.91666666666667,0.13123346456686028,90.83333333333333,0.03858612300930085
139,140,0.301317698268994,0.011244959638379114,86.98333333333335,0.42491829279939874,90.85000000000001,0.029439202887761678
140,141,0.3014443691070313,0.01125033933672973,86.73333333333335,0.3472111109333311,90.83,0.08286535263104101
141,142,0.3015710266260799,0.011257959120004244,86.86666666666667,0.3922867431979894,90.89333333333333,0.07717224601860374
142,143,0.3016972503206592,0.01126161136758539,87.03333333333335,0.39651257511234556,90.82333333333332,0.07408703590297683
143,144,0.30182587323149496,0.011268590992834148,87.13333333333333,0.3771236166328307,90.87666666666667,0.07717224601860374
144,145,0.30195163294157706,0.011276344402704898,87.0,0.39370039370059223,90.88999999999999,0.06976149845485556
145,146,0.30207718545881096,0.0112860622642779,87.01666666666667,0.4403281604540959,90.93666666666667,0.10842303978193917
146,147,0.3022032327556751,0.011293996166709345,87.01666666666667,0.3118047822311668,90.96999999999998,0.09626352718795378
147,148,0.30232848473660956,0.01130319092586204,86.86666666666667,0.40892813821284624,90.95333333333333,0.10656244908764075
148,149,0.3024566745478565,0.011314122606576158,86.93333333333334,0.416999866773223,90.97666666666667,0.046427960923948366
149,150,0.3025803499066584,0.01132375686661036,87.0,0.7082843120291925,90.95666666666666,0.14007934259633884


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_6_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.1560032069206771e-05,1.8029955521775274e-06,56.71666666666667,3.8066462346211742,53.69333333333333,3.0356804106419957
1,2,3.0061709812569262e-05,6.6899257548656805e-06,71.46666666666667,3.630962529259828,64.01666666666667,3.9565501246526518
2,3,6.29903466000019e-05,1.4306725739568022e-05,76.43333333333334,1.184154644555443,72.64666666666666,2.4864208993830657
3,4,0.0001316314271337038,3.6017806526529594e-05,79.78333333333335,0.7877534865397638,76.67,0.8275667143298289
4,5,0.00024771222108086664,7.30876675357182e-05,79.35000000000001,0.6570134448142375,78.80666666666667,0.635889578115221
5,6,0.00044019919022926664,0.00012090585721961769,80.96666666666665,0.5328122454381866,79.56333333333333,0.40285095120763015
6,7,0.0007421355800099,0.00016293904254557006,80.35000000000001,0.5307227776030186,79.94333333333334,0.19618585292749122
7,8,0.0011221645914180668,0.00020661614810479572,81.7,0.7947746011710874,80.45666666666666,0.3711543554312034
8,9,0.0015835355305699667,0.0002561340969110033,81.73333333333333,1.2181497809747748,80.63666666666667,0.23584363935078634
9,10,0.0021687722212847334,0.00032355386719370673,81.71666666666665,1.0873004286866748,81.09,0.2906314963431675
10,11,0.002865726220325567,0.0003872322893800368,81.66666666666667,0.7214953607304415,81.57666666666667,0.21296843793284645
11,12,0.003630863978087267,0.0004581393465238884,82.73333333333333,0.5104464277037909,81.88,0.08831760866328181
12,13,0.004631281244347667,0.0005290598974045562,83.96666666666667,0.31710495984066733,82.23666666666666,0.1309792180292598
13,14,0.005808739356439267,0.0006447877643336496,83.81666666666668,0.47842333648024105,82.54333333333334,0.05185449728701322
14,15,0.007000438099353468,0.0007280870451525441,83.76666666666667,0.09428090415820098,82.89666666666666,0.08219218670625433
15,16,0.008338345593224767,0.0008857310932234308,81.21666666666667,2.7707800746761255,82.96333333333334,0.16519348924484908
16,17,0.009761599451193067,0.0009934387359202903,82.95,2.3688956639469474,83.11333333333333,0.10338708279513856
17,18,0.011413909166410633,0.0011219876697228346,83.23333333333333,2.2895899681432534,83.29,0.0804155872121046
18,19,0.013202495367798233,0.0011281101328485747,82.3,2.0066555924389857,83.26,0.18384776310849774
19,20,0.015138290158821434,0.001165420842425091,81.28333333333335,3.03324175685941,83.69,0.3879003308411422
20,21,0.017183176932168632,0.00126784267868287,75.26666666666667,1.6932874009518357,83.89333333333333,0.08956685895030006
21,22,0.019425475895271837,0.0012527008693249471,84.5,0.7756717518813374,83.90666666666667,0.2684937408746983
22,23,0.021756425924982465,0.0014383769668149245,82.61666666666666,0.4588633299312048,83.91333333333334,0.21561282171728702
23,24,0.0242132607935903,0.0015171439068021857,84.03333333333335,1.3906433363335449,83.94,0.23678400846903985
24,25,0.026745552717342868,0.0015632373641314334,83.08333333333334,1.7561004780162452,83.89666666666666,0.08055363982395837
25,26,0.029423922208001066,0.0017005577740269915,85.28333333333333,0.4588633299312098,84.11333333333333,0.09533566430717431
26,27,0.0321190142229831,0.0015687501734245775,84.11666666666667,1.0085743513604857,84.24333333333334,0.43606829230701283
27,28,0.03505185893826351,0.0016401129103422042,84.23333333333333,0.43652669512363207,84.07,0.08602325267042348
28,29,0.037798775575169336,0.0016943590769366863,79.60000000000001,6.863308240200208,84.37,0.22090722034374757
29,30,0.04095638395315973,0.0017220031977051773,85.01666666666667,0.2624669291337254,84.37666666666667,0.09568466729604727
30,31,0.044094304485205404,0.0017635639794410264,79.26666666666667,2.2661764175711383,84.50999999999999,0.20607442021431405
31,32,0.04725024366523517,0.0017685002606976947,85.33333333333333,0.5720334100576866,84.58666666666666,0.1407914138796255
32,33,0.05055911340103267,0.001924304212959092,84.68333333333332,1.4800525516195586,84.86999999999999,0.2624245923435341
33,34,0.05403485183241324,0.0019643740394668344,83.91666666666667,3.342736736401612,84.88333333333333,0.18445113776342087
34,35,0.05758491722372056,0.0018710872110028445,83.81666666666668,1.484550062776227,84.93333333333334,0.39684869772860726
35,36,0.06125443844992953,0.0016903357042187496,81.46666666666667,4.468469785309314,85.01333333333334,0.22425184255405417
36,37,0.06492115662716406,0.001611809571924431,71.46666666666665,3.3492121793374374,85.37,0.5132900414645355
37,38,0.06889066013293467,0.001333959368215686,85.46666666666668,0.42491829279940524,85.06333333333333,0.47779586529070084
38,39,0.07269044408889357,0.0013945625185992222,76.93333333333334,11.518125812050423,85.15666666666665,0.5114901975817548
39,40,0.07676863007039086,0.001241581833879114,83.15,2.1567722797427344,85.49000000000001,0.4384822307308091
40,41,0.08088909109332243,0.0015122342423176762,80.01666666666667,6.892064680163386,85.33666666666666,0.42905581092543593
41,42,0.08494947571384508,0.0015857168166962135,80.88333333333334,3.320224222682689,85.65666666666668,0.009428090415818758
42,43,0.08916514809080966,0.0017321870447485773,80.95,4.885181675229691,85.83,0.4543860326491823
43,44,0.09349344063344205,0.0018079267861267102,80.53333333333333,4.65194105245924,85.58333333333333,0.4274212078136649
44,45,0.0982993726489879,0.002053519999476082,81.89999999999999,2.8743115117653195,85.92333333333333,0.439267066322473
45,46,0.10285279099272955,0.0020369113384829623,84.25000000000001,3.400245089205582,85.47666666666667,0.2148384405909595
46,47,0.1079507518847082,0.0022543734452778476,85.53333333333335,1.2860361149240325,85.77666666666666,0.3061952898977368
47,48,0.11322327734723615,0.0023428503052417213,81.13333333333334,4.392101496499773,85.92666666666666,0.3064129385141733
48,49,0.11865529798811726,0.002459492602175105,78.78333333333335,6.490548684219406,86.22333333333331,0.1611072796479289
49,50,0.12402322547672064,0.002702414121169038,81.53333333333335,3.1348400632603646,86.24333333333334,0.2875567576825273
50,51,0.12456205987790421,0.00274227794871901,86.31666666666666,0.3472111109333254,87.86333333333333,0.2831175649011476
51,52,0.12509814009247613,0.0027926958938267916,86.38333333333333,0.6956212251569809,88.12,0.26981475126464544
52,53,0.12565948830824536,0.0028280429242600147,86.7,0.4600724580614063,88.22000000000001,0.21648710508173
53,54,0.1262372348272155,0.002871203283577057,86.66666666666667,0.8249579113843055,88.22333333333334,0.2671246067953245
54,55,0.12680005879660428,0.0029071812438368452,86.78333333333335,0.3858612300930097,88.24333333333334,0.1359738536958047
55,56,0.1273562144139347,0.0029397103723481526,86.98333333333333,0.23921166824011936,88.18,0.23036203390894766
56,57,0.127909922436131,0.002984927994647597,86.11666666666667,0.2248456260538679,88.35333333333334,0.17745108872274531
57,58,0.12846568368167846,0.0030228905899233873,86.58333333333333,0.2624669291337253,88.36333333333334,0.3021405118299947
58,59,0.12905267360069647,0.0030493946746011674,86.83333333333333,0.39651257511234556,88.14666666666666,0.197540431867052
59,60,0.12964177365681653,0.003109313325247275,86.43333333333332,0.6236095644623235,88.25,0.24262453846770765
60,61,0.1302346981420699,0.003177501195234947,86.5,0.1779513042005224,88.13333333333333,0.07586537784493518
61,62,0.13084829727067868,0.003255708339169641,86.45,0.22730302828309612,88.37,0.22553639765383499
62,63,0.13145058612289007,0.003307596524687692,86.01666666666667,0.6835365551469973,88.25666666666666,0.20417857108151413
63,64,0.13207351257462313,0.003362596791526857,86.48333333333335,0.12472191289246395,88.3,0.15895492023421845
64,65,0.13268882522376416,0.0034198804901313397,86.2,0.5930148958219076,88.17,0.09201449161228506
65,66,0.13330686100248113,0.003485562478178498,85.86666666666667,0.08498365855988142,88.31333333333333,0.08055363982396503
66,67,0.13394688350191353,0.0035187412668850893,86.03333333333335,0.2867441755680889,88.18666666666668,0.14007934259633884
67,68,0.13459036983202377,0.003545692473282299,86.68333333333334,0.2054804667656324,88.36000000000001,0.016329931618557073
68,69,0.13524814359796425,0.003584588624311549,86.46666666666665,0.15456030825826214,88.29333333333334,0.2080598204576989
69,70,0.13591128326341495,0.0036366038720410505,85.91666666666667,0.5512611802847052,88.31666666666666,0.18696404883173448
70,71,0.1365496693365908,0.0036622812146582836,86.13333333333333,0.29533408577782577,88.21999999999998,0.21969676071045252
71,72,0.1372118175738536,0.003685724973302017,86.48333333333335,0.4189935029992181,88.30333333333334,0.047842333648024794
72,73,0.13789018717167548,0.003715602852990632,86.28333333333335,0.24944382578493296,88.27666666666669,0.1939644870130107
73,74,0.13858280997816097,0.0037617560848779504,86.2,0.33416562759605717,88.24666666666667,0.0664997911442034
74,75,0.13926323795708503,0.003796180383164353,86.30000000000001,0.47081489639418694,88.25999999999999,0.13490737563231606
75,76,0.13997418809135617,0.003843228947916783,85.85000000000001,0.8336666000266543,88.34666666666665,0.18354533197248304
76,77,0.14068838525711316,0.003892429133862779,85.73333333333333,0.33993463423952386,88.45666666666666,0.15107025591499554
77,78,0.1413785315023921,0.003948290705635815,86.26666666666667,0.20949675149960983,88.41000000000001,0.21275964529643795
78,79,0.14207963076631921,0.004025779464694009,86.43333333333334,0.2718251071716641,88.31333333333335,0.250377492776183
79,80,0.14279277746726027,0.004128566679354539,86.46666666666665,0.5265189666310445,88.48333333333335,0.2088593359709436
80,81,0.1435164095957923,0.0041999186714461794,85.96666666666665,0.3171049598406738,88.55666666666667,0.08993825042154906
81,82,0.14424043285860785,0.004285320223529671,86.06666666666668,0.3472111109333252,88.52333333333333,0.0837987005998446
82,83,0.14502001929149042,0.004357177863830317,86.05,0.6570134448142386,88.61333333333334,0.12364824660661135
83,84,0.14580767321105037,0.004446815671564836,86.46666666666665,0.7408703590297641,88.66333333333334,0.07542472332657016
84,85,0.14658918857655467,0.004544503552304483,86.60000000000001,0.449073119510247,88.67,0.07788880963698586
85,86,0.1473639969109668,0.004653606510362629,86.33333333333333,0.8249579113843055,88.74333333333334,0.1536952251119776
86,87,0.14815429027429844,0.004750309704818251,86.18333333333334,0.5265189666310445,88.67,0.22553639765382347
87,88,0.14889953791900523,0.004831798609528478,86.51666666666667,0.3566822426505424,88.61333333333333,0.19344824171395375
88,89,0.1496725261518137,0.004919769761918033,86.08333333333333,0.5328122454381866,88.54333333333334,0.15797327481430776
89,90,0.15044143823243203,0.0049928872367529,85.96666666666665,0.572033410057686,88.61000000000001,0.1235583532856682
90,91,0.15120063852228907,0.0050604441744303815,85.78333333333335,0.31180478223116176,88.60333333333334,0.15282524515130136
91,92,0.1519826641441331,0.0051719039858084395,86.31666666666666,0.1433720877840417,88.62,0.21275964529643795
92,93,0.1527594473388902,0.005262985127517994,86.2,0.4708148963941884,88.64666666666666,0.21638443156155862
93,94,0.15357877209115753,0.005346597541310801,86.0,0.5400617248673217,88.73333333333333,0.3109483701338416
94,95,0.15438498026714506,0.0054388445083862124,86.35000000000001,0.5016638981097515,88.71999999999998,0.2515286597321813
95,96,0.155203883862609,0.005516646177960036,86.0166666666667,0.12472191289246394,88.64,0.25781130050226025
96,97,0.15601284779008542,0.005574762613336412,86.2,0.21602468994692955,88.81333333333333,0.20286832072936564
97,98,0.1568566942600007,0.005643640283013792,86.26666666666667,0.06236095644623514,88.57666666666667,0.2315647257727787
98,99,0.15770692716911672,0.005735408555166314,86.5,0.36285901761795103,88.68333333333334,0.1575506973079546
99,100,0.15855667742814744,0.005802404325147761,86.28333333333335,0.27788886667555296,88.72333333333334,0.22171052197754795
100,101,0.15864142384772592,0.005809349284619921,86.33333333333333,0.12472191289246395,89.00999999999999,0.17720045146668686
101,102,0.1587278079204929,0.005816249024326598,86.35000000000001,0.17795130420052505,89.03333333333335,0.19601587237318802
102,103,0.15881204022753834,0.005822698673559847,86.60000000000001,0.18708286933869783,88.93333333333334,0.20981473309141638
103,104,0.15889601472061196,0.0058283032877179215,86.58333333333333,0.16996731711975635,88.95666666666666,0.18624953392932145
104,105,0.15897982926883333,0.005834003237079259,86.43333333333334,0.2896357866163744,88.88999999999999,0.21354156504062502
105,106,0.159062965295836,0.005840892445234591,86.33333333333333,0.19293061504649933,88.90000000000002,0.2592296279363067
106,107,0.15914723263749708,0.0058467201341188615,86.45,0.28284271247461634,88.92333333333333,0.21699974398346425
107,108,0.15923099191335122,0.00585319466973789,86.33333333333333,0.023570226039556944,88.87333333333333,0.18785337071473587
108,109,0.1593160101557967,0.005859409434310625,86.58333333333333,0.08498365855987956,88.90666666666665,0.22661764175711202
109,110,0.15940068842170416,0.005865358169368853,86.60000000000001,0.32403703492039215,88.96333333333332,0.2666249967442849
110,111,0.1594864577743108,0.005870019143029629,86.33333333333333,0.3519785346990456,88.99333333333333,0.2811089152307748
111,112,0.15957170101801663,0.0058744030801616935,86.46666666666668,0.35197853469905194,88.99333333333334,0.21202725191719216
112,113,0.1596560010321082,0.005879097018290456,86.58333333333333,0.2624669291337253,88.92999999999999,0.26089589239132427
113,114,0.1597399349161589,0.005884804634754254,86.60000000000001,0.18708286933869275,89.05,0.25573423705088755
114,115,0.15982509696382685,0.0058911562130212975,86.5,0.3535533905932738,88.97333333333334,0.1948218559493646
115,116,0.1599097921296899,0.005897502324652559,86.39999999999999,0.21602468994692955,88.90666666666668,0.22171052197754182
116,117,0.1599946019404966,0.005904790925988337,86.51666666666667,0.18408935028645546,88.96,0.23846732830027081
117,118,0.16007890197429905,0.005911600608099607,86.38333333333334,0.38801489089409497,89.00999999999999,0.21181753153756397
118,119,0.1601633714506139,0.0059177984682065084,86.3,0.1471960144387955,89.04,0.19815818596936208
119,120,0.16024798043793595,0.005924029902506844,86.46666666666665,0.16996731711976099,89.05999999999999,0.21602468994692955
120,121,0.16033084810665363,0.005929548909773464,86.31666666666666,0.3064129385141733,89.0,0.20542638584174247
121,122,0.1604139975272837,0.005935773678250342,86.35000000000001,0.3341656275960557,88.98,0.2631856125753586
122,123,0.16049716408420492,0.00594218967333067,86.38333333333334,0.3472111109333277,88.93666666666667,0.22454893057465022
123,124,0.16058147132257553,0.0059476111385156636,86.41666666666667,0.3064129385141648,88.95,0.19646882704388643
124,125,0.16066584258266506,0.005953245336392427,86.76666666666667,0.3472111109333254,89.03000000000002,0.23846732830027004
125,126,0.1607498327473297,0.005959974728221373,86.76666666666667,0.4988876515698609,88.96999999999998,0.1768238294650008
126,127,0.1608338846220471,0.00596478327073915,86.7,0.1779513042005224,88.92999999999999,0.2616613587571993
127,128,0.1609207652355272,0.00597113620134854,86.76666666666667,0.23921166824011506,88.90666666666668,0.27402351886086185
128,129,0.16100799352519482,0.005977163513078311,86.63333333333333,0.12472191289246395,89.02666666666669,0.23442601296690233
129,130,0.16109549017802363,0.005980645348177413,86.58333333333333,0.2094967514996098,89.06666666666666,0.27378012264508156
130,131,0.1611819520464776,0.0059841659149009255,86.55,0.3341656275960557,88.95,0.2952964612046676
131,132,0.16126766628546596,0.005991844508799041,86.45,0.17795130420052238,88.93666666666667,0.2898658693641321
132,133,0.16135442141431944,0.005998361459818165,86.56666666666666,0.3299831645537211,88.93,0.23537204591879282
133,134,0.16143900617474274,0.00600412688398081,86.56666666666668,0.30092450142113025,88.95,0.2580697580112825
134,135,0.1615246065228452,0.006010947939054322,86.48333333333333,0.2896357866163818,89.00999999999999,0.24535688292770327
135,136,0.16160905494731884,0.006018288721723348,86.35000000000001,0.22730302828309093,88.99000000000001,0.2808320969310051
136,137,0.16169479567263167,0.006025327878101678,86.39999999999999,0.21602468994692955,88.98666666666666,0.22514193054357606
137,138,0.1617802518012141,0.006032898847243379,86.38333333333333,0.2054804667656324,88.89333333333333,0.14704496666742417
138,139,0.1618677075642142,0.006043262033601331,86.41666666666667,0.31180478223116176,89.06666666666668,0.18553226733434441
139,140,0.16195296763503145,0.006052150074515215,86.35000000000001,0.2121320343559589,89.02,0.2817800560721065
140,141,0.1620397605903312,0.006061691365505948,86.40000000000002,0.362859017617953,89.10666666666668,0.216692306175273
141,142,0.16212734602322368,0.0060678766324377895,86.46666666666665,0.3681787005729109,89.01333333333334,0.1973716179078347
142,143,0.16221398500825807,0.006075741029258394,86.46666666666665,0.18408935028645546,88.98666666666668,0.21514852750806315
143,144,0.16230160384438638,0.006084048333036184,86.61666666666667,0.31710495984068027,89.01666666666667,0.2280838052607405
144,145,0.16238975453999807,0.006091937497608351,86.7,0.07071067811865743,89.00999999999999,0.20049937655763686
145,146,0.16247656722752443,0.006100847186332337,86.90000000000002,0.10801234497346916,89.04333333333334,0.18909139471577133
146,147,0.16256375900184464,0.006109201269615322,86.58333333333333,0.18408935028644946,88.98666666666668,0.25328946988684004
147,148,0.1626513347752954,0.006118311532198019,86.76666666666667,0.19293061504650588,89.03666666666668,0.26637484032008846
148,149,0.16273982196821132,0.006128152223261961,86.60000000000001,0.10801234497346478,89.05333333333333,0.2532894698868403
149,150,0.16282728244944425,0.0061401074284895595,86.63333333333334,0.06236095644622881,89.05333333333333,0.2776488589727867


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_6_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.9288840007692029,0.17831070597899176,79.26666666666667,2.4229229363633444,73.53666666666668,0.5292972279877883
1,2,0.971271628688202,0.1821739155853292,77.55,3.779770716150204,81.29333333333334,0.11585431464655271
2,3,1.0101207715394,0.17769179839343083,78.06666666666666,4.953169580065768,82.85666666666667,0.10143416036468772
3,4,1.051747772638382,0.17819906957499984,74.56666666666668,12.686891747871982,84.75,0.4952440475832799
4,5,1.087623679608685,0.18089030233376194,77.64999999999999,4.546610459085613,84.97666666666667,0.5084180257316678
5,6,1.1297275359942702,0.1766064630690391,80.41666666666667,1.875425877560135,85.99000000000001,0.7712759990215406
6,7,1.1661219797909619,0.17697095720100933,72.08333333333333,9.455274835890403,86.73333333333333,0.6920661496963662
7,8,1.2108341351283431,0.17818882488397148,81.03333333333335,0.6485025486114575,86.43,0.6174679478860925
8,9,1.2548368984444667,0.17500304241266018,83.2,2.0522345544958225,86.78666666666668,0.5096621974951169
9,10,1.3075375754542466,0.17951681101358144,79.51666666666667,5.009712788396384,87.26333333333334,0.7934033582541021
10,11,1.3552271618550567,0.18399411327863233,85.01666666666667,0.6712343521867458,87.58666666666666,0.11897712198383306
11,12,1.40750890958907,0.18332926086802898,83.75,1.2576432986608996,87.64333333333333,0.6808001827914665
12,13,1.4639785279365354,0.18881764598469125,83.7,0.7968688725254625,87.93666666666667,0.5265189666310445
13,14,1.519935591913167,0.2025300078367566,70.43333333333334,10.9776540703781,88.12333333333333,0.4481319250201066
14,15,1.5757585017622338,0.2044009364787166,77.81666666666668,7.168720635898396,88.20666666666666,0.2876726534718831
15,16,1.6350629004751387,0.20555590784998806,83.46666666666665,1.0474837574980445,88.68,0.6083310502240241
16,17,1.6965332123743915,0.210178033630209,74.93333333333334,13.886704272632715,88.56,0.30735430152621507
17,18,1.7565710569910635,0.2115784635616356,74.91666666666667,6.750967008922171,88.75666666666666,0.36572606627851184
18,19,1.823654956860772,0.21667485829784963,84.45,1.2389511693363868,88.63333333333333,0.34969828265075487
19,20,1.8868449986273834,0.21525409665695838,82.33333333333333,2.373581447704905,89.06666666666666,0.1558489297008136
20,21,1.9496027775923384,0.2176452897164904,82.25,0.7257180352359085,88.87666666666667,0.11841546445554091
21,22,2.013665412598695,0.2201040483340558,84.7,2.013703056560235,88.81333333333333,0.27329267990359457
22,23,2.0889882278681142,0.22638332011568943,77.3,8.745379732559739,89.29333333333334,0.4953337819648048
23,24,2.164733006716322,0.2215643061397147,76.36666666666667,5.373442926922076,88.87,0.4035674251803104
24,25,2.2338349284481036,0.22719603212097292,80.73333333333333,4.123577195699011,88.96333333333332,0.06944222218665944
25,26,2.309641135028542,0.22900242857006167,82.55000000000001,2.417988144442953,89.66000000000001,0.3082207001484551
26,27,2.392038371884641,0.24215455311872022,81.88333333333333,2.2107062722628292,89.53333333333335,0.27438820836342726
27,28,2.4718444080103135,0.24912353814581362,82.6,1.667832925285583,89.44,0.3080043289739084
28,29,2.5525049352967817,0.24556740907275496,80.91666666666664,3.873055067457157,89.87333333333333,0.06649979114419675
29,30,2.636286058047998,0.24376828513229026,79.58333333333333,3.6134778568883243,89.84666666666668,0.3231442746239254
30,31,2.709087870068114,0.24164125205673354,81.26666666666665,4.954683530649447,89.45333333333333,0.3544322533605301
31,32,2.804399151007768,0.25391871990472825,82.25,3.5030938706615666,89.68,0.04320493798938372
32,33,2.893674449370573,0.26636381189978864,84.6,0.32659863237108927,89.84333333333332,0.22291004663067274
33,34,2.986735914326898,0.2702415236392263,84.01666666666667,2.4516434397268214,90.18333333333334,0.5994627224069534
34,35,3.0833731335838017,0.27550657527909667,84.75,1.2192894105447973,90.01666666666667,0.7350888079378997
35,36,3.1727653963257034,0.28718270001041996,82.7,3.867169507533905,90.25999999999999,0.7072953178599951
36,37,3.2706514618720135,0.2944893325069098,78.48333333333333,8.26199464751434,90.44,0.4166533331199914
37,38,3.3689030479660254,0.30821935912214676,81.51666666666667,3.8262978916382835,90.00999999999999,0.572771042098558
38,39,3.467720176756258,0.31848868622830845,84.26666666666667,2.112002735688469,90.63666666666666,0.433769011751135
39,40,3.5698735778471136,0.3131862747553366,83.55000000000001,2.8879058156387316,90.76,0.45745673748089816
40,41,3.665790170639582,0.3185325480930556,80.68333333333334,3.7403951068778176,90.12,0.3586084215408243
41,42,3.7754739844078684,0.32242502211008334,82.63333333333333,1.4573568159132768,90.81333333333333,0.29352266617001815
42,43,3.8916832415750515,0.3178104152704743,83.10000000000001,2.207940216581962,90.67333333333333,0.24997777679003946
43,44,3.9996537083775627,0.3146905452390698,84.26666666666667,0.7306770072260977,90.29,0.27276363393971603
44,45,4.116993893004124,0.31761163496925676,82.60000000000001,0.7756717518813439,91.18333333333334,0.3021405118299911
45,46,4.21604565015079,0.3124789442018494,77.8,5.6552335642895155,91.18666666666667,0.09030811456096591
46,47,4.344630472961899,0.3225912159041787,84.45,0.9228578799938065,90.67,0.32135131346653606
47,48,4.4689683766449475,0.33083570676828056,82.55,3.4105229315556125,91.28666666666668,0.5692294987280808
48,49,4.581458692256405,0.32866825895430224,80.8,2.0396078054371123,91.20666666666666,0.4490978611493179
49,50,4.7063011940959925,0.34020533182624974,79.91666666666667,4.552349820574965,90.95333333333333,0.3408160142299008
50,51,4.719084563746072,0.34148890865269443,86.2,0.6284902544988328,93.69,0.4532107677449902
51,52,4.730518859601556,0.34137306477473073,85.71666666666665,0.8566731517264305,95.03333333333335,0.16819301082056998
52,53,4.739567953412674,0.34186739704311375,86.10000000000001,0.04082482904638398,95.50333333333333,0.3029117950089706
53,54,4.748860726435239,0.34101997086187164,86.10000000000001,0.22730302828310237,95.86333333333333,0.210449254902197
54,55,4.757148125884967,0.3413825368534216,85.86666666666667,0.4027681991198201,96.02666666666666,0.2451303508113346
55,56,4.766881728071606,0.3421687897129352,85.8,0.1870828693386991,96.06666666666666,0.3287687468250112
56,57,4.77450050942928,0.3426365886694531,85.83333333333333,0.418993502999223,96.07666666666667,0.19905331502445137
57,58,4.7833281553752185,0.3423820434922588,85.68333333333332,0.2094967514996147,96.24666666666667,0.27402351886085624
58,59,4.791551492569133,0.34296924242483817,85.68333333333334,0.47842333648024765,96.28333333333332,0.31930480039541703
59,60,4.801062844867105,0.3448937175598149,85.35000000000001,0.49497474683058434,96.41333333333334,0.20072092289766086
60,61,4.809497015470039,0.34587891408477056,85.3,0.6570134448142375,96.37333333333333,0.27084230754362176
61,62,4.818344871229708,0.346805784028342,85.35000000000001,0.1471960144387955,96.40333333333335,0.028674417556805804
62,63,4.828303559468785,0.34696812344755135,85.60000000000001,0.35355339059326707,96.49000000000001,0.22686266036231276
63,64,4.838366168701595,0.3465866768822387,85.45,0.5212165257037354,96.42999999999999,0.3101612483854151
64,65,4.84892026071675,0.3437743090692884,84.93333333333334,0.3965125751123505,96.58999999999999,0.38262252939418095
65,66,4.860835056279433,0.3408049501868145,85.33333333333333,0.4109609335312648,96.42666666666666,0.2389328124994306
66,67,4.8734311267457295,0.3382791760897236,85.25,0.48131763593979005,96.43,0.3374413529291698
67,68,4.884675246721777,0.33810820235795847,85.48333333333333,0.33249895572100113,96.52333333333335,0.26549743668986536
68,69,4.8960158432996375,0.3393229384310395,85.25,0.17795130420052105,96.58333333333333,0.14659088951530944
69,70,4.904904486025699,0.34033005542155176,85.11666666666666,0.4496912521077383,96.53333333333332,0.32065904356843283
70,71,4.9156713439180955,0.33987919671937467,85.21666666666665,0.3299831645537235,96.56,0.27856776554368
71,72,4.926980133242448,0.34035803040002605,85.2,0.393700393700588,96.58999999999999,0.24385788210895806
72,73,4.939224732941433,0.34286956977900535,85.36666666666667,0.5249338582674549,96.48666666666668,0.22647050335283714
73,74,4.950275535713357,0.34170826897794665,85.28333333333332,0.551261180284711,96.60666666666667,0.27390184778898746
74,75,4.961800918298393,0.34191794278833887,85.2,0.5930148958219076,96.65333333333335,0.2710883414846341
75,76,4.972024997750869,0.34253142686238813,85.48333333333335,0.49888765156985965,96.56666666666666,0.2663748403200963
76,77,4.984206810893597,0.34189122421799856,85.06666666666668,0.6548960901462869,96.58666666666666,0.16819301082056548
77,78,4.99460853031455,0.3432254574785368,85.05,0.8841191473249898,96.69000000000001,0.13441230102437482
78,79,5.005446167933255,0.3458538550368804,84.98333333333333,0.663743591724662,96.58333333333333,0.20805982045769225
79,80,5.016288484381776,0.3479966106360528,85.10000000000001,1.0271319292087124,96.69999999999999,0.22759613353482283
80,81,5.02621869682305,0.3488876091065353,84.85000000000001,1.030372101071583,96.76333333333334,0.25629843715655165
81,82,5.037514687306709,0.35085475606172095,85.33333333333333,0.9186342519680407,96.77333333333333,0.3000370347510851
82,83,5.049865109783192,0.3508200551165779,84.93333333333334,1.047483757498046,96.76333333333334,0.1649915822768632
83,84,5.061437764386554,0.35113423146790196,85.28333333333333,0.9800793618659412,96.72666666666667,0.22514193054357606
84,85,5.071849449391923,0.35276471981437735,85.23333333333333,1.0118739491107098,96.67666666666666,0.20853989759489047
85,86,5.0823001607699725,0.3541974305555745,85.18333333333334,1.2651306476232271,96.82666666666667,0.13224556283251662
86,87,5.095243054046691,0.35295655126216835,85.06666666666666,1.184154644555443,96.71,0.2794041278626121
87,88,5.106009287195284,0.3536664493940012,85.08333333333333,1.2398476608931595,96.75666666666666,0.17613126418163436
88,89,5.1183277520935295,0.3557825724635797,85.36666666666667,1.0077477638554004,96.61666666666666,0.3231442746239254
89,90,5.131112275070868,0.3557483179175737,85.16666666666667,1.0118739491107065,96.76666666666665,0.33993463423951914
90,91,5.141535522967647,0.35670648202190275,85.23333333333333,1.0530379332620872,96.76,0.33655113529249303
91,92,5.152126175024734,0.3577385891723424,85.15,0.8897565210026159,96.85000000000001,0.28855964143772267
92,93,5.162350193751318,0.357556276321403,85.28333333333335,1.3356230339766118,96.68333333333332,0.32714251057027344
93,94,5.173016459600878,0.358380156821105,85.68333333333334,1.1606990230986813,96.66333333333334,0.35928942217784526
94,95,5.184587831837156,0.3584778881940626,85.73333333333333,0.8586164581594148,96.78000000000002,0.2963106478005792
95,96,5.195560728964435,0.3602601151934128,85.43333333333334,1.0217088082662733,96.80333333333334,0.2735365098523826
96,97,5.2089733989781015,0.3617484694617242,85.53333333333335,1.2452130562901944,96.77666666666669,0.2866279043560771
97,98,5.220571567956736,0.36154478893876457,85.66666666666667,0.9577171932372428,96.79,0.2871701005791989
98,99,5.23502600784357,0.365846658727639,85.13333333333334,0.7586537784494063,96.87333333333333,0.281108915230777
99,100,5.2478185338514916,0.3674011522081023,85.13333333333334,1.0036046144883017,96.84666666666665,0.154344492037203
100,101,5.248972745858045,0.3674309221227947,85.43333333333334,0.6737127643802614,97.31333333333333,0.31846855766656534
101,102,5.250072849658333,0.3674274442289541,85.35000000000001,0.9797958971132735,97.33666666666666,0.2288133640230763
102,103,5.251161484098188,0.3674442155376138,85.2,0.7756717518813423,97.31333333333333,0.21929178937864732
103,104,5.252151585052769,0.3673896586190844,85.11666666666666,0.8106924338010226,97.34666666666665,0.2577250904010335
104,105,5.253299726073538,0.3672922272650081,85.34999999999998,0.8784455968736313,97.37333333333333,0.19362047641943383
105,106,5.254413757023496,0.3672910923002437,85.21666666666667,0.6637435917246602,97.28333333333335,0.247835070605879
106,107,5.255498594674218,0.3672654922848441,85.14999999999999,0.9246621004453522,97.23,0.17454703282114648
107,108,5.256811092974883,0.36740969006387486,85.15,0.8286535263104097,97.31,0.24589970855344162
108,109,5.258170419303439,0.36759358016400706,84.99999999999999,0.9416297927883678,97.34666666666665,0.2304102621171388
109,110,5.259421983201672,0.36768061909873945,85.2,0.9246621004453469,97.26666666666667,0.3002591473303603
110,111,5.260624632035877,0.3677629502390386,85.39999999999999,1.0352133435513007,97.19666666666667,0.2548637980482037
111,112,5.261814961581728,0.367885066341281,85.35000000000001,1.0885770528538596,97.28666666666668,0.2347102232304519
112,113,5.262994287477561,0.36792522476898776,85.45,1.0255080041943458,97.22666666666667,0.16438437341250253
113,114,5.2643053463530505,0.368213086552419,85.51666666666667,0.8624899355290452,97.26333333333334,0.16977108770995697
114,115,5.2654083313463795,0.3683593763986645,85.45,0.8553751613570939,97.19,0.19200694431886178
115,116,5.266730879609224,0.3685840420469157,85.25,0.7947746011710874,97.31666666666666,0.2735365098523834
116,117,5.26789908144124,0.3688088596838209,85.46666666666665,0.572033410057686,97.36000000000001,0.26166135875720475
117,118,5.269012998692669,0.3690061697565474,85.40000000000002,0.764852927038916,97.30333333333333,0.2242518425540595
118,119,5.270298269329824,0.3693397763864169,85.65000000000002,0.7560864148142538,97.35666666666667,0.2289589968143281
119,120,5.271482590557333,0.3695773413936765,85.35000000000001,0.46368092477478284,97.42666666666666,0.18732028424302957
120,121,5.27271335317353,0.3698132844514551,85.43333333333334,0.7306770072261045,97.37,0.24589970855344162
121,122,5.273867209906182,0.37004261832034124,85.66666666666667,0.6182412330330491,97.33,0.26280537792569436
122,123,5.275042924320528,0.3702567826660114,85.56666666666668,0.6249444419750909,97.24666666666667,0.26029897340473246
123,124,5.276328120104967,0.3704714675491263,85.81666666666666,0.6510674994874939,97.30000000000001,0.22992752481307235
124,125,5.277576608407316,0.3707141012380195,85.76666666666667,0.8663460945578031,97.26666666666667,0.311697859401625
125,126,5.278792844145708,0.37094170678700117,85.89999999999999,0.8286535263104032,97.27333333333333,0.34296096311712093
126,127,5.279924085457184,0.3710963047821003,85.93333333333334,0.8956685895029576,97.27666666666666,0.27010286106510967
127,128,5.281064421465528,0.37127132876054914,85.91666666666667,1.0085743513604908,97.33,0.24179881444429657
128,129,5.28226186667345,0.3714411993980849,85.88333333333334,0.840965054102862,97.30666666666666,0.25901522906749685
129,130,5.2833844486458785,0.3716009486215034,85.80000000000001,1.0416333327999876,97.31666666666668,0.32785498149165115
130,131,5.284470113915291,0.3715368877220107,85.8,1.030372101071582,97.22333333333331,0.31201851796897706
131,132,5.2854541871583836,0.3715806338887692,85.61666666666667,1.1806307165616596,97.31,0.2041241452319315
132,133,5.28659653976354,0.37176601694120476,85.38333333333333,1.0926522268722547,97.31333333333333,0.07845734863960352
133,134,5.287842464987995,0.3720038321291077,85.55,1.1775681155103785,97.23,0.1766352173265588
134,135,5.289078410133408,0.37235359170806914,85.71666666666665,1.2518874638809294,97.17333333333335,0.19396448701301353
135,136,5.290309857984206,0.3727448724637302,85.51666666666667,1.194664062497166,97.19333333333333,0.16519348924485214
136,137,5.291688234612134,0.3729777193637543,85.33333333333333,1.2119772641798532,97.13999999999999,0.20704266871026114
137,138,5.292994062785447,0.37318800266970814,85.41666666666667,0.9800793618659451,97.17999999999999,0.15748015748023797
138,139,5.294166059970749,0.3734070340129978,85.51666666666667,0.9672412085697925,97.24666666666667,0.03858612300930085
139,140,5.295372962937756,0.37358484359721794,85.53333333333335,0.5906681715556448,97.32333333333334,0.16110727964792615
140,141,5.29653601330691,0.37372168011170137,85.48333333333335,0.7408703590297641,97.21333333333332,0.24850665092820853
141,142,5.297542941747874,0.37382726851446896,85.36666666666667,0.7214953607304415,97.24666666666667,0.21545816814923047
142,143,5.298571439777058,0.3739795890480915,85.61666666666667,0.6847546194724724,97.31666666666668,0.12970050972229086
143,144,5.299521119405209,0.37408168307505457,85.56666666666668,0.6141841924229449,97.25333333333333,0.21171259344267276
144,145,5.300583799569871,0.3742797638862517,85.78333333333335,0.8249579113843054,97.31,0.17048949136725838
145,146,5.301543731678131,0.3743348242407309,85.78333333333335,0.627605679458762,97.26666666666667,0.09741092797468458
146,147,5.302612998571991,0.3744514575291869,85.85000000000001,0.8485281374238557,97.26333333333334,0.1887385022252268
147,148,5.303739297728041,0.37458894102828744,85.7,0.8727351641057416,97.12666666666667,0.16519348924485214
148,149,5.3047849674457135,0.3746287062804197,85.66666666666667,0.8965985104208573,97.15333333333332,0.1371941041817105
149,150,5.306011442173909,0.37475451447170527,85.53333333333332,0.8730533902472538,97.09333333333332,0.14007934259633975


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_6_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.4088145750096314e-05,1.9113888698505102e-06,70.76666666666667,1.8926759422104455,63.96333333333333,1.504245842791515
1,2,9.450655657012933e-05,1.037278358600602e-05,78.88333333333333,0.3171049598406738,75.47,0.44158804331639784
2,3,0.00022046588406180001,3.805304239188832e-05,80.55,0.0,78.56666666666666,0.3402286812653443
3,4,0.000432006412116,6.0836481762546345e-05,80.5,0.22730302828309612,79.32333333333334,0.4654985380094061
4,5,0.000742753370849,0.00010179814927241439,81.18333333333334,0.46963342678684217,80.11333333333333,0.22866763848190091
5,6,0.0011719947969481333,0.0001286181992783437,82.0,0.4813176359397915,80.72666666666667,0.05557777333510797
6,7,0.0017529977334359668,0.0001509063163213692,82.56666666666668,0.5137011669140875,81.26666666666667,0.35975300168618607
7,8,0.002427462147601467,0.00020917318151039357,81.11666666666667,0.9392668535736903,81.65000000000002,0.19798989873223555
8,9,0.0032579884400392666,0.00023649648697121215,81.7,0.7222649560006823,81.95,0.24913182588073085
9,10,0.004202653420652566,0.00031523788351093054,82.48333333333333,0.6956212251569742,82.35000000000001,0.3073543015262126
10,11,0.0053529095026,0.0002965244144360493,83.03333333333333,2.0183876953868123,82.65666666666667,0.012472191289246521
11,12,0.0066623382599108666,0.00026236249783169284,79.88333333333333,3.50007936417955,82.64666666666666,0.20981473309141638
12,13,0.0081084120042489,0.00029860912016223604,81.71666666666668,2.593046256604163,82.85666666666667,0.09030811456095436
13,14,0.009706052134640299,0.0002870752161482496,83.60000000000001,1.2851718432438042,83.01666666666667,0.05792715732327636
14,15,0.0113618919632495,0.0002530020808334437,84.06666666666666,0.9969397619158833,83.38333333333333,0.127104506432918
15,16,0.013157853456862767,0.00031810048970412695,83.08333333333333,2.3966411681536477,83.64,0.17682382946500078
16,17,0.015239349044273398,0.000306290799540659,84.35000000000001,0.3559026084010408,83.47,0.22375581929117705
17,18,0.017397129626579768,0.00034000976339799147,77.10000000000001,8.438700531874956,83.48333333333333,0.05436502143433473
18,19,0.0195626992161745,0.00035852431558117137,77.76666666666667,6.338287535990214,83.67666666666666,0.18372685039360426
19,20,0.021879742207233068,0.00033680111822614753,84.35000000000001,1.1575836902790246,83.86666666666666,0.14383632673593744
20,21,0.0243750367335782,0.0002516045104268268,82.55,1.9304576314093687,84.21666666666667,0.25170529504870437
21,22,0.027072616107771133,0.00012066249807520615,84.68333333333334,0.2953340857778191,84.39,0.15895492023421606
22,23,0.029760944949673965,0.00010637888791394264,84.21666666666665,1.0956986609262458,84.25333333333333,0.16819301082057
23,24,0.03253486344545237,0.0002980976358513718,83.51666666666667,1.9955506062794397,84.52666666666667,0.210449254902197
24,25,0.0354362429359621,0.0004381698447174222,83.93333333333334,2.0745816177940313,84.21333333333332,0.07717224601859925
25,26,0.03857231383927926,0.00030851069324134146,80.31666666666666,2.5302612952464436,84.46333333333332,0.2559079695689237
26,27,0.04158005307346383,0.00038939026670354893,84.58333333333333,1.5450638246435746,84.88666666666667,0.0524933858267482
27,28,0.04485048823235447,0.0005554939329213774,78.46666666666665,2.0225121892229874,84.97000000000001,0.2333809475228559
28,29,0.048450497968179566,0.0006625364779083435,77.75,8.071348503606242,84.96,0.2906314963431651
29,30,0.0522925114741957,0.0006590392151669739,85.06666666666666,0.881602077029215,84.91000000000001,0.41880783182743714
30,31,0.056281399641778605,0.0007291273335057885,82.51666666666667,5.350597059103675,85.19333333333333,0.0974109279746781
31,32,0.06011732846959487,0.0008414485349914146,82.53333333333335,4.191327024013069,85.14999999999999,0.3395094500402961
32,33,0.06397341950655853,0.0008653690443233974,78.61666666666666,5.289034778566778,85.14,0.14236104336041977
33,34,0.068049943510272,0.0009412125758238143,82.68333333333332,2.627525240390449,85.27,0.35109352979892156
34,35,0.07218979425867207,0.0008419872401129604,83.91666666666667,4.538416268063367,85.58333333333333,0.20237478982214405
35,36,0.0765754445278692,0.0009266053936905151,79.60000000000001,3.6083237105337447,85.43666666666667,0.24850665092820848
36,37,0.08077492650542431,0.0010120025667292305,80.76666666666667,2.4087802353519505,85.61666666666667,0.36298148100909255
37,38,0.08509227407411674,0.001066949281361577,80.71666666666665,6.435880324831681,85.95,0.41044691089916396
38,39,0.08960835142152933,0.0012737689357539502,81.14999999999999,4.396779124161988,85.71666666666665,0.23471022323045587
39,40,0.09422414283375535,0.0015559339202418758,84.11666666666666,1.1806307165616534,86.12333333333333,0.2995923155816133
40,41,0.09910366857145751,0.0017376838107863199,82.8,1.7354154161660102,85.94,0.3889301565405608
41,42,0.1040180323778292,0.002041547463501453,83.06666666666666,3.0480412653957902,85.98333333333333,0.2876726534718854
42,43,0.1089724238519811,0.002525914847758332,84.68333333333334,1.1108055135301096,86.08,0.38323187063012504
43,44,0.11395460331728192,0.002601794645133205,86.61666666666667,0.4129837231121291,85.94333333333333,0.47225228662466834
44,45,0.11920595441992166,0.0029131833087051792,83.0,5.51784982277215,86.08333333333333,0.4353032148846251
45,46,0.12449703726498935,0.0033057269127829626,86.46666666666668,0.43652669512363085,86.61,0.35014282800022883
46,47,0.13013875467137023,0.003096126826354981,85.55000000000001,2.4010414407085916,86.40666666666665,0.2494438257849279
47,48,0.13591173406776166,0.003024246533658986,87.06666666666666,0.8249579113842992,86.63666666666666,0.4008601862107106
48,49,0.14180007572051082,0.002884916209512749,84.16666666666667,0.6328945848682498,86.65999999999998,0.7072953178599916
49,50,0.14745188941451717,0.003452303724216949,83.76666666666667,4.272066895023479,86.80333333333333,0.48251655124173515
50,51,0.14807826966343787,0.0034786453184370483,87.11666666666667,0.4642796092394684,88.54666666666667,0.22514193054357606
51,52,0.14870208507821503,0.003466980587236496,87.06666666666666,0.3472111109333254,88.76333333333334,0.20677416559027378
52,53,0.14932989524008494,0.003488122476574959,87.14999999999999,0.47081489639418084,88.82333333333334,0.24567367696917444
53,54,0.1499747223291772,0.0035053318221918797,87.06666666666666,0.3681787005729109,88.94666666666667,0.30879694874715863
54,55,0.15062515885109765,0.003501704499197928,86.95,0.4708148963941819,88.85666666666668,0.2569478978746877
55,56,0.15127242942483832,0.0034990691150878325,87.2,0.6531972647421785,88.83999999999999,0.18239152027072275
56,57,0.15191759585710343,0.0034931337447556723,87.35000000000001,0.6570134448142338,88.73333333333333,0.16819301082057206
57,58,0.15255671163205045,0.003499050335797521,87.66666666666667,0.4938510796676312,88.86333333333334,0.181536650722537
58,59,0.153204216618985,0.003508548921948595,87.43333333333332,0.6859705209085524,88.84666666666665,0.14267289706021372
59,60,0.1538607912529439,0.00351466449534961,87.18333333333334,0.6342099196813429,89.05,0.15297058540778283
60,61,0.15454363590178052,0.003519493832515008,87.3,0.7427426651719043,89.02,0.06683312551921512
61,62,0.1552219196969836,0.0035332596709472695,87.25,0.3341656275960557,88.94666666666667,0.15412837362262816
62,63,0.15590346941143773,0.0035634548549520087,87.21666666666665,0.611464544261472,88.98333333333333,0.08730533902472312
63,64,0.1566127309143195,0.0036203761447219165,86.95,0.5671566509057864,88.92666666666668,0.15173075568988098
64,65,0.1573294928952801,0.003655958191888274,87.01666666666667,0.47316898555260917,88.78333333333335,0.04988876515698102
65,66,0.15802392193512707,0.0036880222904245668,87.39999999999999,0.4708148963941819,88.79,0.20848661028149218
66,67,0.15873929179942659,0.0036942910609183105,87.15000000000002,0.4966554808583736,88.85666666666667,0.25460208605237394
67,68,0.15945354643076448,0.0037204250283171206,87.08333333333333,0.4403281604540959,88.84666666666668,0.09741092797468458
68,69,0.16018241267934544,0.0037503204335799308,87.14999999999999,0.267706306736814,88.90666666666668,0.17913371790058708
69,70,0.1609051551120103,0.003797587835306754,87.2,0.25495097567963587,88.96333333333332,0.1604853748961439
70,71,0.16163108291997297,0.0038209181408683803,86.88333333333334,0.3858612300930052,88.95333333333333,0.12036980056845212
71,72,0.16239863034394456,0.003841086558336948,86.76666666666667,0.4836206042848962,88.92666666666666,0.16579773487260885
72,73,0.16316205416063298,0.0038707752696434602,86.85000000000001,0.7082843120291927,88.86666666666667,0.13912424503139642
73,74,0.16394386667128805,0.0039209808641374935,87.0,0.6745368781615985,88.90333333333335,0.21483844059096316
74,75,0.16472442578172167,0.003955459198852533,86.85000000000001,0.35355339059328045,88.94,0.04546060565661986
75,76,0.16552798742798222,0.004002123976255974,86.7,0.6164414002968972,88.92666666666666,0.07133644853010852
76,77,0.16632741186966296,0.004033637577382295,86.76666666666667,0.5892556509887829,88.89999999999999,0.04242640687118776
77,78,0.1671012989443317,0.004061718920313923,86.8,0.5887840577551869,88.90666666666668,0.05185449728701322
78,79,0.16787927315099357,0.0040861815573599155,86.88333333333334,0.35197853469905194,88.84666666666668,0.02867441755681131
79,80,0.16868033973106988,0.004122654791835982,86.88333333333333,0.5920773222777158,89.05666666666667,0.018856180831644215
80,81,0.16949707426073854,0.004172317045630347,86.98333333333333,0.6328945848682497,89.07,0.10677078252031051
81,82,0.17032127881181156,0.0042338644988258725,86.88333333333333,0.40892813821284413,89.04666666666668,0.08730533902472312
82,83,0.1711654180674542,0.004273592109254336,86.88333333333333,0.6883958809354442,89.21,0.0496655480858365
83,84,0.17200749032539767,0.004329640939461484,86.55000000000001,0.37416573867739694,89.19666666666667,0.16937794687883245
84,85,0.1728460119659562,0.004401344089269523,86.78333333333335,0.27182510717167047,89.18666666666667,0.11897712198383412
85,86,0.17371506408196657,0.004408323414780911,86.8,0.5715476066494105,89.00333333333333,0.3216968897718583
86,87,0.17457454061134525,0.004478318558322065,87.15000000000002,0.21602468994692736,89.02333333333333,0.26599916457680434
87,88,0.175467519144653,0.004520112829630052,87.06666666666666,0.4169998667732205,89.2,0.13366625103842528
88,89,0.176344224831503,0.004592431482586252,86.73333333333335,0.22484562605387073,89.18,0.06480740698407447
89,90,0.17721467929839343,0.004639114659620753,86.95,0.42622372841814316,89.24,0.13490737563231886
90,91,0.1780907071983374,0.004694044342689484,86.90000000000002,0.28577380332470775,89.23666666666666,0.13474255287605452
91,92,0.17895820783631092,0.004734302887311154,87.3,0.408248290463863,89.13666666666666,0.19618585292749685
92,93,0.17982077140158279,0.004774623577970563,87.10000000000001,0.2549509756796424,89.21999999999998,0.38401388863772923
93,94,0.18068646928975354,0.004811757593594282,87.31666666666666,0.27182510717166986,89.25999999999999,0.2268626603623157
94,95,0.1815752251873972,0.004818742898966144,87.36666666666667,0.31180478223116176,89.25333333333333,0.15107025591499917
95,96,0.1824480134381029,0.004842913811086206,87.5,0.6284902544988216,89.29,0.14514360704717688
96,97,0.18331298368505333,0.004863317901697252,87.55,0.1471960144387939,89.31666666666666,0.10656244908763822
97,98,0.1842013992298294,0.004883663133614061,87.39999999999999,0.10801234497346478,89.30333333333334,0.12283683848458696
98,99,0.18508726638712988,0.004897118158777368,87.13333333333333,0.2624669291337253,89.46,0.16329931618554752
99,100,0.185981650500483,0.004944329379480822,87.16666666666667,0.5038738819276947,89.41000000000001,0.15937377450509238
100,101,0.18607364168303095,0.004949262647643113,87.3,0.1471960144387955,89.66666666666667,0.06128258770283068
101,102,0.18616422575055827,0.0049526405224864685,87.16666666666667,0.23213980461973335,89.56,0.043204937989388105
102,103,0.1862543235774342,0.004956182967115524,87.45,0.04082482904638398,89.55,0.07257180352358615
103,104,0.18634478937920132,0.004959801607946755,87.48333333333333,0.10274023338281042,89.59666666666665,0.04496912521076979
104,105,0.18643682943439208,0.004965971128079381,87.53333333333332,0.10274023338281044,89.53000000000002,0.05887840577551853
105,106,0.18652656173824322,0.004971114171645875,87.31666666666668,0.24608038433722154,89.58999999999999,0.037416573867742095
106,107,0.18661732652644614,0.004976575210044447,87.28333333333335,0.18856180831640865,89.55666666666667,0.07542472332656346
107,108,0.18670851438347,0.004981760222052555,87.38333333333333,0.20548046676562626,89.56666666666666,0.15369522511198142
108,109,0.18679867942651648,0.004984950843821607,87.25,0.35590260840104077,89.52,0.035590260840105276
109,110,0.1868893023599547,0.004987070282166359,87.33333333333333,0.5864204028586345,89.51666666666665,0.1033870827951323
110,111,0.18697927849631557,0.004989323937657751,87.39999999999999,0.6480740698407865,89.53333333333335,0.1357284871433484
111,112,0.18706961686934478,0.004992128780682445,87.38333333333333,0.4326918328582321,89.53333333333335,0.07039570693981016
112,113,0.18715994204905026,0.0049957904484086105,87.45,0.5715476066494064,89.58999999999999,0.12247448713915775
113,114,0.1872506113592982,0.004999178048842137,87.28333333333335,0.49046463231874,89.53666666666668,0.10274023338281657
114,115,0.18734264196462366,0.00500309241155635,87.14999999999999,0.5887840577551805,89.57666666666667,0.11440668201153581
115,116,0.18743470886183342,0.005004571015835684,87.28333333333335,0.6328945848682497,89.5,0.10033277962195022
116,117,0.18752641271861972,0.0050099990950128025,87.35000000000001,0.7382411530116688,89.55666666666667,0.10780641085864351
117,118,0.1876194503625848,0.005013637273538902,87.45,0.6013872850889521,89.60000000000001,0.11224972160321617
118,119,0.187711988267399,0.005016766271083109,87.48333333333333,0.5312459150169673,89.55,0.014142135623731487
119,120,0.18780431515761686,0.005019370828920143,87.34999999999998,0.4708148963941809,89.57000000000001,0.04966554808583937
120,121,0.18789815295657672,0.005022717282434191,87.38333333333334,0.3472111109333254,89.54,0.07788880963698525
121,122,0.1879908936228436,0.005026299146979373,87.38333333333333,0.24944382578492158,89.52999999999999,0.057154760664939394
122,123,0.18808460338349722,0.005029833736019438,87.41666666666667,0.36817870057290536,89.46666666666665,0.12498888839502037
123,124,0.18817681882171888,0.005032944823507953,87.40000000000002,0.408248290463863,89.59333333333332,0.0492160768674413
124,125,0.18826887019855584,0.005036664239850296,87.26666666666667,0.5632248416238588,89.56666666666666,0.012472191289247788
125,126,0.18836163944593645,0.005039442272292181,87.23333333333335,0.49046463231873405,89.55,0.0898146239020494
126,127,0.18845517578685103,0.005044697914216134,87.38333333333333,0.5169354139756888,89.55333333333333,0.08178562764256415
127,128,0.1885486500378546,0.0050502965862419084,87.41666666666667,0.4870546398734116,89.56666666666668,0.14613540144521733
128,129,0.18864343366535422,0.005056733286782718,87.45,0.4600724580614062,89.54333333333334,0.1014341603646846
129,130,0.18873839479506452,0.005059919031058626,87.28333333333335,0.43652669512362846,89.49666666666667,0.10498677165349399
130,131,0.1888336215520113,0.00506267705455525,87.28333333333335,0.5169354139756932,89.50666666666666,0.09030811456095979
131,132,0.18893120490390225,0.005066945892016158,87.60000000000001,0.4546060565661985,89.49666666666667,0.08806563209082051
132,133,0.18902680051202572,0.005070678872225981,87.33333333333333,0.6141841924229411,89.44,0.15748015748023556
133,134,0.18912085068479198,0.005074566060561492,87.41666666666667,0.5906681715556419,89.44333333333334,0.14007934259634502
134,135,0.18921429782647123,0.005079099007331667,87.26666666666665,0.46427960923947487,89.44333333333333,0.15282524515129897
135,136,0.18930922918899729,0.0050835247446435515,87.35000000000001,0.489897948556631,89.46,0.2121320343559656
136,137,0.18940557987322104,0.005087879305504421,87.33333333333333,0.5436502143433408,89.41666666666667,0.19014614262602492
137,138,0.18950007293944307,0.005094165752176024,87.31666666666666,0.57927157323275,89.43,0.22015146301277638
138,139,0.1895931900653767,0.005098694819745306,87.43333333333334,0.5948856099191591,89.42999999999999,0.11518101695447383
139,140,0.18968565907042648,0.005104275766920364,87.3,0.530722777603015,89.46666666666665,0.14055445761538163
140,141,0.18977918493029441,0.005111118103809874,87.3,0.530722777603015,89.42999999999999,0.07257180352359073
141,142,0.1898737830157183,0.0051174757512076645,87.23333333333335,0.5328122454381855,89.42333333333333,0.1271045064329241
142,143,0.1899681587911981,0.005123805285665302,87.33333333333333,0.47316898555260917,89.46666666666665,0.12256517540567297
143,144,0.19006469231889414,0.005129811257167828,87.25,0.5887840577551869,89.44,0.16309506430300041
144,145,0.1901597545283751,0.005136059172055946,87.28333333333335,0.5976807025680331,89.48333333333333,0.16937794687883767
145,146,0.19025340305321695,0.0051416554405752275,87.26666666666667,0.7191816336797137,89.57000000000001,0.14514360704718798
146,147,0.19034992409645615,0.005147263351914841,87.26666666666665,0.6737127643802544,89.56333333333333,0.1319932658214894
147,148,0.19044458012277068,0.005150789944987936,87.3,0.5354126134736324,89.51333333333334,0.12229290885229732
148,149,0.19053828618535118,0.0051552163676284474,87.25,0.5492419017761337,89.55666666666666,0.18445113776343242
149,150,0.19063435481447566,0.0051602028038239545,87.25,0.5522680508593604,89.51666666666667,0.25302612952464365


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_8_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0010916853170026,0.00018577214612997003,82.03333333333335,0.7419943096517352,76.45666666666666,0.25315783394730046
1,2,0.0028626863473078003,0.00033339310687385045,82.33333333333333,0.532812245438193,81.02,0.21771541057077412
2,3,0.005185080797767,0.0005719843330975916,81.68333333333334,2.641127705272042,81.59666666666666,0.17613126418164102
3,4,0.0078900078484731,0.0007629133475479968,82.08333333333333,1.429063407348407,82.00333333333334,0.14817407180595366
4,5,0.010781317480963733,0.000801417890181169,76.8,6.014981296729023,82.52333333333333,0.2644911256650295
5,6,0.013993900460033534,0.0008637834659178296,79.66666666666667,1.8149074050454694,82.92333333333333,0.2980305726300981
6,7,0.017471819369110034,0.0009433898777103687,70.5,12.648320046551634,82.82000000000001,0.4543860326491876
7,8,0.021083259383105197,0.001052074566104421,80.61666666666667,2.892615118231636,83.39666666666666,0.3566822426505424
8,9,0.024799692449171934,0.0010464359653974558,82.86666666666666,1.8377220198447377,83.62666666666668,0.3227313984655944
9,10,0.028975656093256797,0.001146978067766375,84.08333333333333,2.3217569975248344,84.14999999999999,0.1687206764645814
10,11,0.0333080522123153,0.0010968742717520866,75.2,8.606489799370397,84.2,0.2970970660687605
11,12,0.0375349827517818,0.0011821194627193727,82.03333333333335,4.004650074878232,84.11999999999999,0.04966554808583937
12,13,0.04243825455652853,0.0018866030843998876,75.6,6.751419603806795,84.64666666666666,0.09177266598624151
13,14,0.047412297743889296,0.002369391729566645,78.36666666666666,4.796931889818276,84.38666666666667,0.1307244770075145
14,15,0.052748406657598425,0.0023219206868673853,84.43333333333334,2.295406040091573,84.90666666666667,0.28170118131728705
15,16,0.05841887044456747,0.0024030223784123855,81.39999999999999,1.8898853580751016,84.76333333333334,0.046427960923946666
16,17,0.06453959995798754,0.002635507280322485,83.93333333333334,1.9580318916935153,85.09000000000002,0.6211816696157936
17,18,0.0704351665097806,0.002913802511686993,85.43333333333334,0.5390320542932073,84.90333333333332,0.1987181141438482
18,19,0.0763782765199826,0.0027297902326395263,83.88333333333334,0.7352248333370912,85.19666666666667,0.32065904356843283
19,20,0.08339173418394545,0.003263311804441923,83.89999999999999,3.8203402989786137,85.56666666666666,0.06128258770283198
20,21,0.09025221233885106,0.0034169853198914336,85.53333333333335,0.7586537784494035,85.62333333333333,0.07133644853011006
21,22,0.09729004956911692,0.00417856927415711,83.14999999999999,5.444875266401128,85.50666666666666,0.3912657522565622
22,23,0.10451297666635219,0.0049431686145331175,78.10000000000001,6.602650982749277,85.54333333333334,0.4246043910381594
23,24,0.1120146861049383,0.005421360030179409,85.3,0.34880749227427577,86.05333333333334,0.5007549855523682
24,25,0.11970013271044283,0.0059625887932085566,85.13333333333333,1.5369522511198008,85.83,0.2728858125052761
25,26,0.12799619826597694,0.0062830068541405186,83.81666666666668,1.2256517540566882,86.16333333333334,0.4431202495435687
26,27,0.13603688084579904,0.006685557720366579,81.71666666666665,4.079692254188896,86.60333333333334,0.12119772641798313
27,28,0.14410577653148338,0.00731290703553883,78.46666666666668,8.23653783792411,86.87666666666667,0.049216076867446105
28,29,0.1526742952119474,0.007491150806638208,83.43333333333334,2.5167218536995466,86.36666666666667,0.22305953365762132
29,30,0.16108611569544135,0.007778434734487907,84.03333333333333,3.271425105702744,86.57666666666665,0.2811089152307748
30,31,0.17051340084912456,0.007502656688455224,81.36666666666666,6.202329311548115,86.64666666666666,0.10402991022884424
31,32,0.18103248011274697,0.0078313522854178,79.64999999999999,2.2642143596988977,86.77999999999999,0.4216633728461586
32,33,0.19146525951777882,0.008834383409211801,82.65000000000002,3.0580494872821555,86.45666666666666,0.3492213560989053
33,34,0.202031371443906,0.009495859127949256,82.51666666666667,3.0200257541212356,86.75666666666667,0.3466346139028165
34,35,0.212970144795695,0.0099602386243155,83.61666666666667,2.573691684893294,86.58999999999999,0.674536878161601
35,36,0.22403001303910455,0.01002920518130976,83.63333333333334,2.0949675149960827,87.11333333333334,0.28405789707186535
36,37,0.23546088019872777,0.0114083274594379,80.60000000000001,7.747365143496635,87.22666666666667,0.29101355447622784
37,38,0.2458213038772058,0.011520067363532609,81.58333333333333,4.869006286935991,87.33333333333333,0.20997354330698376
38,39,0.2576712230374933,0.01162607569465442,83.13333333333334,1.8983911316925381,87.62333333333333,0.2577250904010335
39,40,0.26993478526589315,0.012934138871001472,82.36666666666667,6.144690571723057,87.24666666666667,0.16579773487261276
40,41,0.28361905214410865,0.014971539315592513,85.75,0.3894440481849317,87.42666666666666,0.5275309364282681
41,42,0.2970278106284183,0.014808804055713226,84.85000000000001,0.32403703492039215,87.56,0.11518101695447383
42,43,0.3108671609049103,0.013869032710486338,81.88333333333334,4.022091771979128,87.52333333333333,0.17594190960528658
43,44,0.3250385959299449,0.013018806179155412,82.23333333333333,3.407426529737007,87.43,0.3668787265568855
44,45,0.33942348355609453,0.012773283399279158,83.78333333333333,2.1017188732611745,87.78333333333335,0.1371941041817105
45,46,0.35458194982296587,0.011028211840013975,78.88333333333334,4.973317694345388,87.58666666666666,0.203360653902262
46,47,0.3716143000139885,0.011946213793142785,85.68333333333334,0.3659083066683388,87.51666666666667,0.40144184579532294
47,48,0.38734604526269617,0.011757805783880092,86.68333333333332,0.6847546194724657,88.05333333333333,0.12283683848458748
48,49,0.40366807762689816,0.01103904342328985,83.56666666666666,2.1603754817675163,87.93,0.44452221541785125
49,50,0.41952215541512167,0.01170004539951734,81.91666666666667,1.7099382704907478,87.66333333333334,0.23471022323044968
50,51,0.42111610993422594,0.011652068229984072,86.76666666666667,0.4588633299312048,90.60666666666667,0.23471022323045648
51,52,0.42280361989057386,0.011662147647819676,86.53333333333335,0.47316898555261283,91.03000000000002,0.08831760866328181
52,53,0.4244111618497029,0.01160960814854106,87.08333333333333,0.5436502143433296,91.19999999999999,0.05354126134736687
53,54,0.4261054526599868,0.011584406074095655,87.10000000000001,0.4262237284181498,91.17,0.1157583690279001
54,55,0.42772475189461306,0.01172989220020298,87.18333333333334,0.10274023338281042,91.22333333333331,0.18354533197248166
55,56,0.4295882840586467,0.011937545380296679,86.90000000000002,0.362859017617953,91.20666666666666,0.20499322482029028
56,57,0.43131613602403346,0.012095339297497183,87.0,0.2121320343559656,91.34333333333335,0.2176133165859923
57,58,0.43303087627850245,0.01223376968704578,86.26666666666667,0.16499158227685695,91.30666666666666,0.127104506432918
58,59,0.4347759135559078,0.012325058674680103,86.68333333333334,0.5734883511361772,91.36666666666666,0.09533566430716918
59,60,0.4365183445976961,0.012319480561587454,86.83333333333333,0.3171049598406738,91.48666666666668,0.16336734339790113
60,61,0.4383102776953613,0.012433293399675796,87.01666666666667,0.28963578661638073,91.29666666666667,0.22573337271115718
61,62,0.4400245783823163,0.012505141421284017,86.66666666666667,0.2494438257849279,91.30666666666667,0.1189771219838312
62,63,0.4418909170573468,0.012593787173344308,86.58333333333333,0.5312459150169728,91.33666666666666,0.1763204154058452
63,64,0.4437413889212498,0.012528668698393704,86.83333333333333,0.2248456260538679,91.29,0.12192894105447788
64,65,0.44565252379406056,0.012541787910657036,86.66666666666667,0.29533408577782577,91.35666666666667,0.03399346342395164
65,66,0.4473843600135048,0.01257417579447456,86.83333333333333,0.6182412330330491,91.47333333333334,0.11614167593456054
66,67,0.4492341970746277,0.012597907917155269,86.95,0.45460605656619335,91.37,0.1344123010243681
67,68,0.4512062640379146,0.01270419529352049,86.88333333333334,0.39228674319799567,91.30666666666666,0.13912424503139542
68,69,0.45310776696468585,0.012806623533486732,86.85000000000001,0.18708286933869278,91.24333333333333,0.061824123303305674
69,70,0.45508031310413505,0.012903243527321489,86.71666666666665,0.23921166824012827,91.42,0.1630950643030007
70,71,0.45702557641124125,0.01300456393861502,86.93333333333334,0.08498365855988142,91.33333333333333,0.1545603082582596
71,72,0.45910165804446135,0.01306362251750586,86.75,0.3488074922742703,91.57666666666667,0.05734883511361821
72,73,0.46109615344071114,0.013287027149930186,86.61666666666667,0.13123346456686028,91.49000000000001,0.1471960144387955
73,74,0.46317976302487973,0.013334373370064071,86.86666666666667,0.4714045207910317,91.42666666666666,0.22065558884580155
74,75,0.46534702941425915,0.013148161198059448,86.53333333333335,0.062360956446230076,91.56666666666666,0.23907228102721412
75,76,0.4674549149752298,0.01318421635424704,86.5,0.42622372841814316,91.65333333333332,0.1586050300449365
76,77,0.4696331798291009,0.013193963991243455,86.31666666666666,0.694422221866653,91.49333333333334,0.3214895885647829
77,78,0.4718848412136793,0.013207305506294294,86.91666666666667,0.5137011669140814,91.57666666666667,0.2948822740612857
78,79,0.47422116777531415,0.013071976012327069,86.95,0.43011626335213,91.69666666666667,0.23976840677806077
79,80,0.4765937251666164,0.013011856529926159,86.86666666666667,0.2592724864350728,91.68666666666667,0.13912424503139892
80,81,0.47874155585548656,0.013045314670128375,87.15000000000002,0.17795130420052238,91.65000000000002,0.11575836902790214
81,82,0.48098919363112275,0.013007487437267675,86.68333333333334,0.5436502143433359,91.88333333333333,0.06018490028422606
82,83,0.4833497196449439,0.012947766665365333,86.86666666666667,0.047140452079107185,91.78000000000002,0.17795130420052238
83,84,0.4857419950269561,0.012945244245886911,86.48333333333335,0.5137011669140814,91.83,0.10198039027185957
84,85,0.4881424702860217,0.013038571577567479,86.2,0.3188521078284851,91.81,0.12027745701779272
85,86,0.49068437459587216,0.013232340862189907,86.21666666666665,0.3423773097362362,91.83999999999999,0.09933109617167586
86,87,0.4931240471930059,0.013362996345071423,86.23333333333335,0.6510674994874872,91.96999999999998,0.2099206199177881
87,88,0.49548023524396473,0.01350588074190062,86.16666666666667,0.41699986677322715,91.91333333333334,0.159652400197708
88,89,0.49783685561846064,0.013568446691786348,85.71666666666665,0.6276056794587526,91.78000000000002,0.2649528259898342
89,90,0.5001125182758664,0.013630394449101916,85.96666666666665,0.3704351795148831,91.83999999999999,0.2039607805437126
90,91,0.5026347150770981,0.01372208573724868,86.23333333333333,0.532812245438193,91.83666666666666,0.18354533197248166
91,92,0.5051942295712851,0.013951187620901436,86.39999999999999,0.49665548085837646,91.69666666666667,0.14817407180595216
92,93,0.5077687517182575,0.014093518282271235,86.31666666666666,0.16499158227686414,91.74666666666667,0.17556258776351288
93,94,0.5102492625570021,0.014336699758390239,85.88333333333333,0.3423773097362399,91.76333333333334,0.20499322482029414
94,95,0.5128529052421352,0.014482057973890182,86.5,0.2449489742783155,92.00666666666666,0.08178562764256878
95,96,0.5155078888805481,0.01462470312038449,85.93333333333332,0.651067499487487,91.88,0.17146428199482233
96,97,0.518335464677253,0.014637363656132538,86.33333333333333,0.3091206165165192,92.05,0.12832251036613618
97,98,0.5211476396684719,0.014644585544378424,86.78333333333335,0.47316898555261533,92.17333333333333,0.16027753706895237
98,99,0.5240876678478984,0.01469543930591457,86.63333333333333,0.41096093353126556,92.08999999999999,0.22449944320643866
99,100,0.5271103486759671,0.014788116209508066,86.48333333333333,0.6536223850375835,92.12,0.24993332444207284
100,101,0.5274063180805015,0.014801032302703968,86.48333333333333,0.5104464277037793,92.39666666666666,0.25315783394730046
101,102,0.5276974666947577,0.014793598147075175,86.65000000000002,0.5930148958219079,92.43333333333334,0.2688659310676762
102,103,0.5279962724118743,0.014796069907852424,86.71666666666665,0.7039570693980902,92.55666666666667,0.23626726862225778
103,104,0.5282977183383042,0.014800509931730925,86.61666666666667,0.6536223850375895,92.53666666666668,0.19754043186705647
104,105,0.528600524554541,0.014798152058978751,86.51666666666667,0.6548960901462869,92.40666666666668,0.19223827807061591
105,106,0.5289068689466618,0.01480594864729457,86.55,0.5930148958219019,92.39333333333333,0.24526629518862697
106,107,0.5292105378199627,0.01479613863448288,86.43333333333334,0.7771028817916533,92.48666666666668,0.21545816814923321
107,108,0.5295152004759954,0.014791531970069714,86.33333333333333,0.6956212251569711,92.43666666666667,0.2013840995599114
108,109,0.5298200323832263,0.014792628743045495,86.36666666666667,0.5104464277037827,92.51333333333332,0.21822516404443598
109,110,0.530128140998322,0.014795590150825306,86.31666666666668,0.4326918328582383,92.49666666666667,0.17987650084309534
110,111,0.5304415896369508,0.014779928783192476,86.06666666666668,0.6182412330330449,92.49333333333334,0.17632041540583973
111,112,0.5307635857869796,0.01477698946453618,86.35000000000001,0.7874007874011845,92.46333333333332,0.2028683207293723
112,113,0.5310878142997729,0.01479132567647251,86.10000000000001,0.7176350047203693,92.52333333333333,0.2283759084394758
113,114,0.5314140661728363,0.014800597074040434,86.19999999999999,0.48989794855663676,92.42333333333333,0.19770910168449474
114,115,0.5317503109670464,0.014814425776249257,86.03333333333335,0.4938510796676312,92.42,0.1930457631409364
115,116,0.5320601727655202,0.014825821645749295,86.26666666666667,0.35197853469905194,92.31333333333333,0.1819035153285591
116,117,0.5323703705653205,0.014845137266186411,86.35000000000001,0.5115336417740937,92.36666666666666,0.17745108872274587
117,118,0.5326712599679062,0.014876526124902367,86.25,0.5354126134736324,92.42999999999999,0.18832595855767706
118,119,0.5329715298488653,0.014879780470472765,86.35000000000001,0.4143267631552022,92.37333333333333,0.23669013968102345
119,120,0.5332766363398481,0.014880853702026353,86.38333333333334,0.6182412330330425,92.36666666666667,0.18803073034894255
120,121,0.533580177032365,0.014877563732074613,86.38333333333333,0.6128258770283399,92.46333333333332,0.21746008573733133
121,122,0.5338769420841847,0.014870631192673643,86.63333333333333,0.47842333648024105,92.44666666666666,0.27133415233291763
122,123,0.534179744698587,0.014877268091463848,86.40000000000002,0.42622372841814316,92.56333333333333,0.2239543604298749
123,124,0.5344951149972234,0.0149005939502134,86.46666666666668,0.30912061651652584,92.54,0.2572936066053703
124,125,0.5348027044515933,0.014916070423371586,86.34999999999998,0.5759050847723691,92.47333333333331,0.22065558884580747
125,126,0.535117254956071,0.01492025509868971,86.41666666666667,0.6944222218666565,92.46333333333332,0.19703355608175477
126,127,0.5354194251535835,0.01492315915006936,86.51666666666667,0.5265189666310492,92.46333333333332,0.21746008573733133
127,128,0.5357255379690752,0.014925356065698685,86.34999999999998,0.5338539126015684,92.58333333333333,0.1819035153285658
128,129,0.5360203099208506,0.014928210378567206,86.36666666666667,0.2718251071716704,92.42666666666666,0.07586537784494204
129,130,0.5363259040892409,0.014934555299037217,86.46666666666665,0.3299831645537264,92.40666666666668,0.15062831370259985
130,131,0.5366242855863278,0.014945027672557487,86.33333333333333,0.5720334100576884,92.41000000000001,0.1430617582258306
131,132,0.5369300448180745,0.014937014005623637,86.25,0.25495097567963776,92.33333333333333,0.16499158227685792
132,133,0.5372197779961024,0.014940414113327525,86.64999999999999,0.36742346141747323,92.28000000000002,0.18457157599876553
133,134,0.5375125348181298,0.014958050086179054,86.46666666666665,0.1649915822768632,92.27999999999999,0.12832251036613213
134,135,0.5377980147910869,0.014962115655350496,86.7,0.14719601443880034,92.24333333333334,0.27390184778898746
135,136,0.5381050185082193,0.014950235823168928,86.64999999999999,0.10801234497346478,92.27666666666666,0.14704496666741826
136,137,0.5383992088061554,0.014954471059395336,86.75,0.2677063067368131,92.30333333333334,0.2082199691565543
137,138,0.5386953916477778,0.014983582009637309,86.43333333333334,0.22484562605386793,92.23333333333333,0.20853989759489608
138,139,0.5389978538613697,0.014995691134274104,86.48333333333333,0.023570226039550245,92.27333333333333,0.1862495339293203
139,140,0.5392940068174403,0.01500242035810939,86.53333333333335,0.20949675149960834,92.24,0.14764823060233415
140,141,0.5395891693603169,0.015019148002167108,86.51666666666667,0.2094967514996083,92.22666666666667,0.19396448701301736
141,142,0.5398903496398169,0.015039328825441237,86.40000000000002,0.21213203435597228,92.19666666666667,0.2163844315615611
142,143,0.5401941577864059,0.015053926905257566,86.33333333333333,0.06236095644623514,92.21,0.22090722034374202
143,144,0.5405052022907664,0.015080891822539286,86.38333333333334,0.3091206165165258,92.21999999999998,0.20049937655763045
144,145,0.5408137435541588,0.01510777291727961,86.33333333333333,0.08498365855988142,92.31333333333333,0.17969109295924635
145,146,0.5411163089106698,0.015124438220432261,86.25,0.28284271247461634,92.25666666666666,0.2041785710815141
146,147,0.5414225079614742,0.015145625694131297,86.21666666666668,0.24944382578493296,92.29666666666667,0.12498888839501596
147,148,0.541722453601139,0.015167505193891182,86.25000000000001,0.4320493798938569,92.22666666666667,0.19871811414384707
148,149,0.5420269374366607,0.01517193427773115,86.26666666666667,0.3472111109333277,92.26666666666667,0.06649979114420079
149,150,0.5423202399171075,0.015185089861868312,86.38333333333333,0.3704351795148799,92.29666666666667,0.09463379711052414


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_8_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.117022559302253e-06,2.84198899488637e-07,50.23333333333333,0.3299831645537235,50.79999999999999,1.1032074449833371
1,2,8.964548421270608e-06,1.271433246248386e-07,51.449999999999996,1.2496666222103654,50.199999999999996,0.16329931618554464
2,3,2.0421281244075395e-05,1.3229255327184692e-06,59.85,3.8446933124329514,53.19,1.2941663983687248
3,4,3.863308578792042e-05,5.454086828762737e-06,69.78333333333335,1.3523641850067243,64.27,2.3763838073846606
4,5,7.613919192733748e-05,1.2650813915106713e-05,78.33333333333333,0.2718251071716704,73.41333333333334,1.4447221955179526
5,6,0.0001583451933283667,3.5593258855104665e-05,79.2,0.6570134448142314,77.02,0.5650368719532161
6,7,0.00034224960974810003,9.5082689905204e-05,79.16666666666667,0.7408703590297608,78.99666666666666,0.6247310532452269
7,8,0.0007050801646684667,0.00013440445469466982,80.41666666666667,1.204390117675973,79.86,0.3963163719387144
8,9,0.0012408466359561,0.00022190205825620574,81.91666666666667,0.7813805446487324,80.58333333333333,0.3216968897718583
9,10,0.0019625369334216,0.00024578910399639033,81.5,0.6683312551921066,81.08333333333333,0.2067741655902803
10,11,0.0028828163797305333,0.0002578361675351371,80.46666666666665,0.5201495511442421,81.57333333333334,0.1800617178142621
11,12,0.003946475900489067,0.0002819602026311427,81.9,1.5921683328090623,81.65666666666667,0.024944382578493043
12,13,0.005276048993185567,0.000328667533345946,79.91666666666667,1.9280099123765424,82.09,0.14514360704717688
13,14,0.006735184300036633,0.0003154941545659876,83.48333333333333,0.7586537784494015,82.31333333333333,0.19362047641943383
14,15,0.008486952128271767,0.0003442175856192628,80.11666666666667,1.3097921802925676,82.66666666666666,0.22573337271116123
15,16,0.010508928754848467,0.0002512173799357882,83.35000000000001,1.0157099323461733,82.91666666666667,0.2082199691565543
16,17,0.012983708929897633,0.00016513744424564688,81.18333333333334,2.2061781936693636,82.81333333333333,0.3350953429829871
17,18,0.015301341675543834,3.526085965820222e-05,83.65,1.9685019685029486,83.24,0.3755884272267547
18,19,0.017865505543462033,0.00031796814232424236,81.38333333333333,2.9104218861799964,83.13,0.21228911104120668
19,20,0.0205699656390045,0.0006006475127227133,82.25,1.3952299690970922,83.37666666666668,0.09104333522498712
20,21,0.023415582741783198,0.0006188517277254129,75.38333333333333,4.708561941352745,83.58,0.29337120967584257
21,22,0.026376147210823698,0.0005715355557143615,84.60000000000001,0.6096447052723988,83.61666666666666,0.48582118338152086
22,23,0.029443927071440334,0.0005655335637173529,85.23333333333333,0.23921166824012827,83.61666666666666,0.282881993457028
23,24,0.03271747365848993,0.000601224056137868,81.55000000000001,2.9549393676802658,83.88333333333333,0.28662790435607044
24,25,0.0359265220442769,0.0004679173170438032,81.56666666666666,2.098544469123517,83.77666666666666,0.2106075866524191
25,26,0.03949193827816876,0.0004081004593402888,83.51666666666667,1.6534475766981263,84.26666666666667,0.3307902994681409
26,27,0.04322021588987527,0.0003204278849735855,73.3,13.830582055719852,84.25,0.1525341491819693
27,28,0.04697316865382214,0.00020991573736060454,84.1,1.4142135623730951,84.06,0.39757598854391496
28,29,0.050571743468597934,6.097818785546218e-05,83.5,2.47790233867277,84.05333333333334,0.2206555888458072
29,30,0.05471341528496687,0.00041670783864720614,82.28333333333335,1.9682197257646008,84.62666666666667,0.46449494674921304
30,31,0.05907230398349897,0.0005351462536643007,84.68333333333334,1.0217088082662793,84.88333333333334,0.240878023535197
31,32,0.0634397238353049,0.0006824267158759846,77.71666666666665,9.330356668185603,84.57333333333334,0.2666249967442795
32,33,0.06787045703765474,0.0008563369330966158,82.25,2.638497046931581,84.70666666666666,0.3419876540981459
33,34,0.07217489012800189,0.0007429790596913908,86.23333333333335,0.22484562605387073,84.85666666666667,0.3278549814916448
34,35,0.07657597095754037,0.0006939071373371687,84.35000000000001,3.2529473814783203,84.93666666666668,0.33767176699010687
35,36,0.08156568973291227,0.0007082489909533528,85.51666666666667,1.286036114924029,84.70333333333333,0.6656492236072195
36,37,0.08657472763655799,0.0009182204050898852,81.16666666666667,6.731806757641088,85.16666666666667,0.27353650985238437
37,38,0.09194113091734753,0.0010246804734388008,85.51666666666667,0.9312476696465999,85.16333333333334,0.17326921891156113
38,39,0.09703083020117,0.0013234555471415487,81.18333333333334,4.935641351998293,85.25,0.6382789358893153
39,40,0.10228280518024561,0.0011232113161710998,81.36666666666667,4.053256578220636,85.33666666666666,0.09428090415820768
40,41,0.10759054456347923,0.001018840734858043,80.56666666666668,4.563867755411945,85.38333333333333,0.42460439103816927
41,42,0.11349390675180086,0.0011266064134928609,85.75,0.6123724356957945,85.74000000000001,0.3552463933666341
42,43,0.1197546039335279,0.001397878051016103,85.64999999999999,0.9565563234854524,86.11333333333334,0.4168399639616554
43,44,0.12545240434021207,0.0011591020199668365,83.7,1.088577052853868,86.34333333333332,0.42129430198957585
44,45,0.13156294324481377,0.0011996231233150632,78.85000000000001,4.731278896873437,86.18333333333334,0.49100803342602206
45,46,0.13873693530521,0.001650553830933309,82.66666666666667,4.5133751844440715,86.23666666666668,0.05185449728701322
46,47,0.14609326125776825,0.0008265659283205008,84.55,1.8389308487995584,86.29,0.46733285782192124
47,48,0.15298439446108777,0.0003835374444246972,84.64999999999999,1.8225440095280752,86.21666666666665,0.1033870827951413
48,49,0.15955180739944838,0.0005300476338707426,86.18333333333334,0.8055363982396428,86.09666666666665,0.4505058884804403
49,50,0.1673540990915282,0.0008295800653991894,85.53333333333335,1.582368126855723,86.54333333333334,0.25302612952464365
50,51,0.16813476296295563,0.0008070466600849529,86.81666666666668,0.3399346342395173,88.43333333333334,0.14429907214608564
51,52,0.16893936838351212,0.0007695677056855104,86.93333333333334,0.6612278141625816,88.73333333333335,0.11841546445554665
52,53,0.16972572558228038,0.0007291462852254093,86.88333333333333,0.2592724864350661,88.83333333333333,0.0984321537348874
53,54,0.17056087018625662,0.0006905504444252347,87.06666666666668,0.2953340857778191,88.78666666666668,0.026246692913372893
54,55,0.1714029844723081,0.000715167917891678,86.93333333333334,0.3324989557210011,88.83333333333333,0.17556258776352207
55,56,0.172275333199864,0.0007095491843736365,87.10000000000001,0.48989794855663676,88.85000000000001,0.06531972647421089
56,57,0.17319215624718973,0.0007005623470879779,86.93333333333334,0.3064129385141648,88.76333333333332,0.12119772641798808
57,58,0.17410854614793383,0.0006832053327848806,87.08333333333333,0.3519785346990456,88.83999999999999,0.11518101695447383
58,59,0.17505870151010897,0.0007164628501319918,86.8,0.3488074922742703,88.82,0.18384776310850262
59,60,0.1760395728927676,0.0007809878501454135,86.68333333333334,0.24944382578492663,88.71,0.20607442021431796
60,61,0.1769995487158297,0.0007892169640419024,86.58333333333333,0.30641293851416657,88.92666666666666,0.31372316175606474
61,62,0.1779739152024832,0.0008004588189582036,86.44999999999999,0.28577380332470526,88.90000000000002,0.41287609117829566
62,63,0.17899065358013252,0.0007448650110593369,86.95,0.37416573867739056,88.96999999999998,0.21648710508172497
63,64,0.18000207911061594,0.000704874917399034,87.31666666666666,0.3519785346990456,89.03666666666665,0.4135483311805585
64,65,0.18103035713148485,0.0007066911334073978,87.05000000000001,0.12247448713915775,88.99,0.36986484017813565
65,66,0.18209495975353254,0.0007007587179225303,87.06666666666668,0.26562295750848924,89.15333333333335,0.28193773938386796
66,67,0.1831883257977339,0.0006430659536148141,86.68333333333334,0.6510674994874833,88.94333333333334,0.11145502331533368
67,68,0.18430024815066906,0.0006131129696712618,86.88333333333334,0.503873881927701,89.01999999999998,0.24124676163629433
68,69,0.18544532522970678,0.0005427768892080648,86.88333333333333,0.09428090415820767,89.12666666666667,0.1724979871058088
69,70,0.18653414868821408,0.0005691575072980273,86.31666666666666,0.2094967514996083,89.03000000000002,0.2099206199177881
70,71,0.1876246483822942,0.0005516284627623431,86.83333333333333,0.3324989557209944,89.27333333333333,0.2503774927761833
71,72,0.1887916822060852,0.0006245026662817257,86.86666666666667,0.20548046676563317,89.14333333333333,0.15691469727919558
72,73,0.1899760505056983,0.0007353458953254465,87.0,0.07071067811865074,89.22333333333334,0.1819035153285658
73,74,0.19107813467793866,0.0007604110946723809,86.71666666666665,0.532812245438193,89.12,0.17204650534085356
74,75,0.19222882153469775,0.000785374815781392,86.83333333333333,0.4169998667732296,89.15999999999998,0.3402939905434736
75,76,0.1933719576899904,0.0008350228873319456,87.14999999999999,0.14142135623730814,89.23666666666668,0.2562984371565471
76,77,0.19449548128020325,0.0009056805780890461,86.85000000000001,0.28577380332470526,89.27000000000002,0.24124676163629905
77,78,0.19565479668755936,0.0009474055801443714,86.66666666666667,0.5542763049438607,89.22666666666669,0.11440668201153581
78,79,0.19694897380273346,0.0009931185207730953,87.0,0.3240370349203877,89.13,0.1336662510384203
79,80,0.1983067052112665,0.0010072855567442762,86.89999999999999,0.3240370349203943,89.19666666666667,0.18553226733433914
80,81,0.19964101380750657,0.0010572878048793442,86.88333333333333,0.4089281382128432,89.07666666666667,0.07408703590297917
81,82,0.20094551064062996,0.0010883296680471,87.05,0.6164414002968979,89.30333333333333,0.02054804667656224
82,83,0.2023143599982534,0.0011507829676087155,86.65000000000002,0.22730302828309615,89.24,0.10677078252031448
83,84,0.20361856503872797,0.0012252718851216053,86.91666666666667,0.22484562605386615,89.20666666666666,0.12256517540567063
84,85,0.20498895359639646,0.0013098689253458714,86.60000000000001,0.5115336417740932,89.39,0.21924111536540616
85,86,0.2064541671863637,0.0013400863116966614,87.31666666666666,0.22484562605386055,89.30333333333333,0.1307244770075145
86,87,0.2078378255804775,0.0013898002083445212,86.75,0.3341656275960557,89.38666666666667,0.07363574011458425
87,88,0.20923684513033688,0.001438729948575805,86.68333333333334,0.47316898555261666,89.43,0.09273618495496055
88,89,0.21062112748062958,0.0014562146892214958,87.14999999999999,0.6745368781615988,89.31333333333335,0.13695092389449373
89,90,0.2121484546185736,0.001529108365546722,87.13333333333333,0.638139657302554,89.39,0.058878405775518526
90,91,0.21367428534730518,0.0016073447425184082,87.23333333333335,0.5436502143433359,89.39,0.1157583690279001
91,92,0.21523064409313428,0.0016236337200421158,87.10000000000001,0.26770630673681844,89.52,0.12027745701779587
92,93,0.21675627901333452,0.0016276532424107856,87.31666666666666,0.2718251071716655,89.58999999999999,0.13140268896284413
93,94,0.21831360942411662,0.001736639756910989,86.85000000000001,0.07071067811865743,89.59333333333332,0.05557777333511252
94,95,0.21991673155456573,0.0017633945123299024,87.10000000000001,0.3894440481849257,89.65333333333332,0.03399346342395164
95,96,0.22146633228870952,0.0017962170654248644,87.16666666666667,0.2867441755680889,89.68333333333334,0.1087300428686648
96,97,0.22304577140664508,0.0017031124142844532,87.18333333333334,0.4089281382128432,89.70666666666666,0.09104333522498712
97,98,0.22461012106439596,0.0016928690140708144,86.66666666666667,0.26562295750848364,89.65333333333332,0.1144066820115405
98,99,0.22618447290311475,0.001698953286504559,87.13333333333333,0.13123346456686266,89.59333333333332,0.05185449728701322
99,100,0.22779029675373597,0.001752960407821811,86.25,0.5354126134736324,89.82666666666667,0.046427960923946666
100,101,0.22795216895632517,0.0017597251461602308,87.25,0.22730302828309615,89.79,0.07788880963699073
101,102,0.22811550174299364,0.0017659297185305869,87.26666666666667,0.08498365855987956,89.86333333333334,0.05557777333510797
102,103,0.2282777483804911,0.001769214436091991,87.23333333333335,0.15456030825826367,89.85000000000001,0.08286535263104217
103,104,0.22843850635252674,0.0017790662708595706,87.11666666666667,0.04714045207910049,89.85000000000001,0.09626352718796018
104,105,0.22859899769666234,0.0017843443269464636,87.18333333333334,0.09428090415820098,89.85333333333334,0.08956685895029494
105,106,0.22875573840244814,0.0017853225000331238,87.2,0.07071067811865743,89.91333333333334,0.06847546194724871
106,107,0.228916857402274,0.0017800554908179126,87.10000000000001,0.17795130420051838,89.85000000000001,0.008164965809275636
107,108,0.22908070756403742,0.0017773542240357662,87.16666666666667,0.1433720877840472,89.91666666666667,0.040276819911982516
108,109,0.22924506481181148,0.001780045584036644,87.25,0.18708286933869783,89.90666666666668,0.057348835113617665
109,110,0.2294121454755184,0.0017836066826661516,87.11666666666667,0.10274023338281657,89.96333333333332,0.0524933858267482
110,111,0.22957164148644407,0.001774819623571045,87.26666666666667,0.16499158227685695,89.95666666666666,0.08219218670625435
111,112,0.2297289865650489,0.0017695038561001822,87.01666666666667,0.06236095644622881,89.96333333333332,0.09392668535737078
112,113,0.22988579458272274,0.0017662006751672519,87.35000000000001,0.07071067811865743,90.0,0.11860297916438367
113,114,0.230043951174275,0.0017597393562571136,87.23333333333335,0.1649915822768651,90.01666666666667,0.012472191289246521
114,115,0.23020571372195395,0.001750414176855274,87.05,0.22730302828309612,89.99000000000001,0.014142135623731487
115,116,0.23037154111855984,0.0017477149086161422,87.08333333333333,0.09428090415820767,90.02999999999999,0.06531972647421669
116,117,0.23053504324356777,0.0017480243232488044,87.01666666666667,0.24608038433722154,90.04666666666667,0.03299831645537235
117,118,0.23069763433926838,0.001749091118125321,87.05,0.2121320343559656,90.01999999999998,0.03559026084010262
118,119,0.23086419462319327,0.0017521599360993596,87.06666666666668,0.18408935028644946,90.01,0.13638181696985746
119,120,0.23103767005800568,0.0017566975886549167,87.18333333333334,0.2592724864350661,89.99333333333334,0.15195028426722143
120,121,0.23120755370592463,0.0017603066745659071,87.38333333333334,0.47316898555260994,90.09333333333332,0.17307673314329036
121,122,0.23137862758423175,0.001768713960144191,87.21666666666665,0.31710495984066905,90.01,0.21740898478827095
122,123,0.23154937741561388,0.0017762804129470193,87.08333333333333,0.2953340857778191,89.97000000000001,0.20928449536455987
123,124,0.2317199916341213,0.0017845931751063518,87.01666666666667,0.16499158227686414,89.95666666666666,0.14290634073483777
124,125,0.23189386209587312,0.0017904905778563399,87.08333333333333,0.30641293851417045,89.96666666666665,0.11556623882239343
125,126,0.2320665935383818,0.0017900682917359296,86.85000000000001,0.38944404818493233,90.05333333333333,0.07930251502246755
126,127,0.23223377956907135,0.0017863798427067731,86.93333333333334,0.13123346456686688,90.08666666666666,0.11897712198382866
127,128,0.2324023274446516,0.0017828427263226608,86.85000000000001,0.38944404818493233,90.12666666666667,0.14522013940527945
128,129,0.23257174248994816,0.0017832563381575824,86.95,0.35590260840104343,90.04666666666667,0.04496912521076734
129,130,0.2327424671135966,0.0017787661676325914,87.08333333333333,0.45521667612492034,90.09000000000002,0.1219289410544802
130,131,0.23291153168010015,0.0017778060408554747,86.98333333333335,0.45521667612492034,89.99333333333334,0.15173075568988095
131,132,0.23307871573814007,0.0017766432867754825,86.85000000000001,0.21602468994692955,90.01,0.11343133018115785
132,133,0.23325328159220746,0.0017788649517576712,86.88333333333334,0.16499158227685695,90.00333333333333,0.17441967269267716
133,134,0.23342597917450444,0.0017736635510824136,86.81666666666666,0.4089281382128436,90.07666666666665,0.12498888839502037
134,135,0.23360005340416387,0.0017712602097195408,87.09999999999998,0.24494897427832127,90.11666666666667,0.1990533150244448
135,136,0.2337773461167237,0.0017690462202852566,87.01666666666667,0.3299831645537211,90.09999999999998,0.08041558721209811
136,137,0.23395185900082438,0.0017698047701424913,86.86666666666667,0.22484562605386513,90.06,0.10708252269472843
137,138,0.23412373258574717,0.0017709207557965768,87.11666666666667,0.16996731711976099,90.01666666666667,0.10873004286866945
138,139,0.23429862766337828,0.001775321898098617,86.98333333333335,0.23570226039551584,90.07666666666667,0.2075786330258724
139,140,0.23447637973966798,0.0017816205824470396,87.03333333333335,0.09428090415820098,90.05333333333334,0.1426728970602186
140,141,0.23464944225569448,0.001786492214076075,87.08333333333333,0.12472191289246269,90.01666666666667,0.11145502331533425
141,142,0.23482268144745425,0.0017839141081552553,87.25,0.2677063067368131,90.10000000000001,0.07348469228349233
142,143,0.23500173220676054,0.0017829561540742588,87.08333333333333,0.2248456260538679,90.17666666666666,0.16006942938057334
143,144,0.23517939947952946,0.0017888950730618903,87.23333333333335,0.22484562605386404,90.01666666666667,0.17745108872274531
144,145,0.2353546461050222,0.0017938838337453653,87.23333333333333,0.16996731711976099,90.05666666666667,0.1381625451737497
145,146,0.23552886583222357,0.001799841981087535,87.25,0.2857738033246995,90.02999999999999,0.10424330514074609
146,147,0.23569867491668062,0.0018063642511704954,87.14999999999999,0.267706306736814,90.04333333333334,0.12552113589175184
147,148,0.2358714497137203,0.0018182486749012024,87.11666666666667,0.2054804667656324,90.10666666666667,0.0418993502999255
148,149,0.236043648055648,0.0018292051573114395,87.03333333333335,0.12472191289246395,90.10333333333334,0.023570226039556944
149,150,0.23621833949313345,0.0018350262791470631,87.06666666666666,0.27788886667555296,89.96333333333332,0.08730533902472312


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_8_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.7646398436003412,0.8043264922416516,76.45,5.422637734534736,73.04333333333334,0.194307888557195
1,2,1.799776774945597,0.799541136502988,73.15,8.899812732112212,79.71666666666665,0.5213017893270212
2,3,1.8353110958744292,0.7953542145814423,71.86666666666666,8.53320312400657,81.86666666666667,0.07318166133366447
3,4,1.8756602253729568,0.7930726550135986,80.14999999999999,0.6377042156569672,82.32666666666667,0.34451253807211135
4,5,1.9183831819472223,0.7883586562139375,80.81666666666668,2.3658449277630647,83.21,0.10984838035522865
5,6,1.9577225244202865,0.784783559836675,78.3,3.836013555763331,83.56,0.48380436817650246
6,7,2.0035935037263983,0.7801383294137716,80.61666666666667,4.398168810867636,83.94,0.3009983388658488
7,8,2.045732920732527,0.7787580875069742,81.66666666666667,1.7556258776351577,84.68333333333334,0.38861577711439
8,9,2.093480311497888,0.7776622547416256,81.43333333333334,0.754247233265648,84.51333333333334,0.6711846905948385
9,10,2.1373130914305265,0.7754933275201642,78.95,5.364854766595892,84.81333333333333,0.16213848676020157
10,11,2.1920632581675283,0.7732972978571432,75.05,4.211294337849115,85.05,0.5318521097698756
11,12,2.244904662348022,0.7719463362461558,80.55,1.082435525408631,84.99666666666667,0.06128258770283635
12,13,2.2953635113906303,0.7696638020895341,81.46666666666668,4.714221981291178,84.48666666666666,0.31094837013383014
13,14,2.354654252716084,0.7619581505099163,81.14999999999999,2.3391593931723964,85.37333333333333,0.28075295585660703
14,15,2.41011499735968,0.7577368501212647,79.4,0.6377042156569702,85.56,0.2127596452964375
15,16,2.4722008692379247,0.7522291237830437,77.64999999999999,4.348754610996882,85.20666666666666,0.49841972495300085
16,17,2.5319074259368892,0.7491254072353363,81.93333333333332,1.5739193823770696,85.25333333333334,0.28522895287041733
17,18,2.5933152810770466,0.7490772221593355,83.63333333333333,0.1649915822768651,85.48,0.3203123475609382
18,19,2.66196776329537,0.7489172052565336,82.43333333333334,2.922708028904398,85.85666666666667,0.34373762603990726
19,20,2.7291255832856898,0.7389897363525562,77.89999999999999,3.18773691929975,86.02333333333333,0.30444849956747666
20,21,2.804106006455225,0.734645718160137,83.25,1.6837458240482728,86.08333333333333,0.08498365855987956
21,22,2.876615309992296,0.7282889976006806,82.48333333333333,1.0118739491106972,85.68,0.18547236990991448
22,23,2.95906405942147,0.7312694762759346,83.05,0.3628590176179576,86.24666666666667,0.5275309364282723
23,24,3.0334885848257627,0.7241143636030316,84.24999999999999,0.8841191473249862,86.13666666666666,0.6166756756098734
24,25,3.113698482807804,0.7268217179600714,78.66666666666667,3.716255582647073,86.02999999999999,0.584009132348688
25,26,3.1892966481569474,0.7259336588894851,79.0,3.3409080601936076,86.41666666666667,0.4259368758656851
26,27,3.2689751428033755,0.7234882494925396,75.75,9.797023357462542,86.09666666666668,0.3104119127152772
27,28,3.3566394555093333,0.7136755399443601,83.71666666666665,0.37043517951487753,86.16333333333334,0.11614167593456176
28,29,3.4497880022155627,0.6952397886154605,81.31666666666668,2.02991515969401,86.39666666666666,0.23753362335093636
29,30,3.5539514430771404,0.6868270677205208,83.91666666666667,0.23570226039551584,85.94333333333333,0.1184154644555465
30,31,3.636439524029359,0.6850839290813419,83.98333333333333,1.1946640624971643,86.42,0.10708252269472843
31,32,3.746341683902031,0.6958798151469133,82.43333333333332,0.4784233364802433,86.63333333333333,0.9494325790819573
32,33,3.8602679726323803,0.6787351058831865,81.41666666666667,2.372176684444526,86.47333333333334,0.7188107462252403
33,34,3.969855587942952,0.6966422649203441,82.8,1.8605554726120537,86.41666666666667,0.47723742053149165
34,35,4.05708365363773,0.688905737162482,81.83333333333333,3.8966509837152334,86.82666666666667,0.4902607016226692
35,36,4.148821828031838,0.6851898165939845,78.71666666666667,1.3480438502594119,86.62,0.31591137997863344
36,37,4.2553589568260675,0.6859431077239682,78.06666666666666,6.453982405374911,86.85333333333334,0.5336873824836251
37,38,4.363344249696784,0.6819135444217584,82.75,2.2475913032993025,86.74000000000001,0.4200793575821907
38,39,4.4845795246100195,0.6843872306872673,82.16666666666667,1.708963298481145,87.33666666666666,0.3402286812653382
39,40,4.592636726927675,0.6846346775153036,81.66666666666667,3.2045107097478827,86.66000000000001,0.2899425230397717
40,41,4.716859916445732,0.6833690910247218,79.5,2.7652606869274843,86.86,0.18832595855767154
41,42,4.869504460176938,0.709312883949497,84.13333333333333,0.2778888666755484,86.83666666666666,0.2594010194445849
42,43,4.993953789397185,0.7060625019284166,81.98333333333333,2.4631732018317796,87.13333333333333,0.39516522564056533
43,44,5.125776803242424,0.7131350920519517,83.10000000000001,1.6309506430300003,86.77333333333333,0.15434449203720096
44,45,5.262660063652314,0.7552988626794455,76.58333333333333,5.543815372907803,87.33999999999999,0.25468935326524045
45,46,5.37979233474801,0.7496530331292257,82.78333333333332,0.8624899355290379,87.25666666666666,0.2174600857373331
46,47,5.49904102115454,0.760053592268228,78.10000000000001,8.167108831567429,87.55666666666667,0.2932954520994465
47,48,5.63187486135072,0.7747079300176857,81.0,3.549882627167648,86.89333333333333,0.40077702307171764
48,49,5.771653981657313,0.7600546023756691,77.06666666666666,8.71649139403133,86.87333333333333,0.5832285620196892
49,50,5.900261003324462,0.7516592490664163,80.98333333333333,3.4651438963226657,87.38333333333333,0.3171049598406738
50,51,5.912082028999802,0.751210327778201,84.6,0.43011626335213604,90.81666666666666,0.6013503323539635
51,52,5.9217904809486654,0.7501030276799971,85.06666666666666,0.16996731711976099,91.84333333333332,0.4269530289023471
52,53,5.932955491078931,0.7505237791535356,84.61666666666666,0.6141841924229424,92.49333333333334,0.29578520735305347
53,54,5.943762871859373,0.7505057726337792,84.71666666666665,0.7961713941664137,92.97666666666667,0.33159546974522164
54,55,5.955203405048928,0.7517575113527554,84.89999999999999,0.29439202887759586,93.29333333333334,0.2503774927761865
55,56,5.965692276830249,0.7532579825482071,85.08333333333333,0.4938510796676377,93.45333333333333,0.2859292841867667
56,57,5.974844690718758,0.7544292553885842,84.73333333333333,0.4921607686744479,93.62,0.33296646477785696
57,58,5.984265918726046,0.7563568996651047,85.05,0.4320493798938569,93.78000000000002,0.2572936066053762
58,59,5.994521565472617,0.7595494088410438,85.31666666666666,0.586420402858641,93.96666666666668,0.34567164895155605
59,60,6.0045135059701975,0.7601323144352105,85.45,0.32659863237109504,94.03000000000002,0.24166091947189394
60,61,6.013797916974209,0.7595467389063734,85.73333333333333,0.13123346456686688,94.01333333333332,0.20154955277108139
61,62,6.023416217732375,0.7597370637617955,85.31666666666666,0.2094967514996083,94.12,0.34535006394478085
62,63,6.033415165247976,0.7600336279529438,85.11666666666667,0.5976807025680383,94.13999999999999,0.41214884042863315
63,64,6.04485247911499,0.7595033146607575,85.16666666666667,0.5436502143433409,94.21333333333332,0.36233808644536547
64,65,6.055294570921622,0.7594761749192445,85.38333333333333,0.3299831645537211,94.24666666666667,0.41667999978667103
65,66,6.064600206764439,0.7592750074478218,84.93333333333334,0.2592724864350661,94.16000000000001,0.43734044709661435
66,67,6.0754772449059145,0.7584762504952013,85.21666666666665,0.20138409955991143,94.46,0.33136083051561277
67,68,6.084876142136873,0.7596075653002508,85.33333333333333,0.3659083066683418,94.40333333333335,0.44093335349259033
68,69,6.096705065591158,0.7606487412916364,85.58333333333333,0.246080384337227,94.59666666666665,0.30944394574067513
69,70,6.108125016589205,0.759760424877298,85.31666666666666,0.5542763049438661,94.55,0.4390899680019995
70,71,6.120947776828554,0.7612495578946388,85.31666666666666,0.4496912521077358,94.57333333333334,0.3320977098519191
71,72,6.136222939999108,0.7629076111557738,84.75,0.7483314773547874,94.48333333333333,0.43122564343456893
72,73,6.1474629409956725,0.7628463778385318,85.46666666666668,0.6612278141625816,94.5,0.3179098404684345
73,74,6.158100785451304,0.7644512569786414,85.38333333333333,0.6956212251569748,94.73333333333333,0.22484562605386618
74,75,6.173298469178998,0.7614153323970245,85.36666666666666,0.49046463231873966,94.60000000000001,0.2531139400875973
75,76,6.183972455639815,0.7606855890527682,85.33333333333333,0.04714045207910049,94.5,0.1564182427553331
76,77,6.196277218881789,0.758904844893488,85.14999999999999,0.08164965809277376,94.59333333333332,0.22291004663067274
77,78,6.207548745770089,0.7612671470081793,84.96666666666665,0.31180478223116176,94.56666666666666,0.32561053764002096
78,79,6.222275715152115,0.7623853927728091,85.33333333333333,0.5482294734466129,94.73333333333333,0.06128258770283198
79,80,6.234334758653442,0.7604384800316855,85.75,0.4708148963941809,94.81666666666666,0.028674417556805804
80,81,6.249630573704788,0.7586321556351864,85.33333333333333,0.7706418681131292,94.83666666666666,0.1815366507225338
81,82,6.262940923731537,0.7597242502270273,84.88333333333334,0.3171049598406738,94.73666666666668,0.183545331972488
82,83,6.273638454576942,0.7606393631562599,84.75,0.21602468994692955,94.90999999999998,0.2099206199177881
83,84,6.286929307323139,0.7596463759976787,85.33333333333333,0.44783429475148334,94.89999999999999,0.24832774042918823
84,85,6.301760825102288,0.7615858447618592,84.81666666666666,0.3472111109333311,94.93333333333334,0.1053037933262079
85,86,6.314726664135795,0.7622416582041986,85.06666666666666,0.5906681715556485,94.96666666666665,0.12256517540567297
86,87,6.32864206828,0.7616827187514098,85.31666666666666,0.4870546398734182,94.81666666666666,0.10780641085863721
87,88,6.346021328679188,0.7586170518951186,85.06666666666666,0.2054804667656324,95.05,0.10424330514074609
88,89,6.363782562477817,0.7572438261109887,85.05000000000001,0.6570134448142321,95.06666666666666,0.23098821518760984
89,90,6.377537499446377,0.7568962444489801,84.88333333333333,0.3880148908941007,94.96,0.12328828005937882
90,91,6.398570823253934,0.7633568424686393,85.11666666666667,0.3091206165165192,94.91666666666667,0.31584102892998916
91,92,6.412074790332942,0.7614333290249929,85.09999999999998,0.5715476066494064,95.13,0.13490737563232555
92,93,6.430845318400657,0.757402391495541,85.11666666666666,0.5542763049438668,95.09333333333332,0.28003967972810784
93,94,6.443751182687321,0.7578257451064364,84.86666666666666,0.6249444419750907,95.05,0.2736177382164159
94,95,6.46045899404642,0.7573079214104899,84.96666666666665,0.8339997335464543,95.21,0.0496655480858365
95,96,6.475326121875066,0.7570814514936667,85.06666666666666,0.7641262257565105,95.04333333333334,0.1621384867602081
96,97,6.4936332299801665,0.7586476016989431,84.96666666666665,0.38801489089409497,95.12666666666667,0.13960261060914034
97,98,6.510601025977347,0.7595349174666767,85.45,0.6480740698407865,95.02,0.09201449161228197
98,99,6.5296185886883515,0.7640654008967577,85.40000000000002,0.31885210782848217,95.16666666666667,0.12762793146051168
99,100,6.543568984666817,0.7646382967142581,85.64999999999999,0.10801234497346478,95.20666666666666,0.06236095644623514
100,101,6.54527395000417,0.764673263615373,85.45,0.38944404818493533,95.89666666666666,0.27776888874666483
101,102,6.546801025786704,0.7647740797481627,85.58333333333333,0.31180478223116176,95.82000000000001,0.28577380332470115
102,103,6.54808617516133,0.7650003593588176,85.60000000000001,0.3937003937005946,95.91333333333334,0.23299976156401364
103,104,6.549261836101994,0.7652267288627351,85.5,0.3188521078284851,95.88666666666667,0.16739839372652818
104,105,6.550454633277461,0.765429533012335,85.58333333333333,0.23213980461973505,95.92666666666666,0.13767917618709177
105,106,6.5519444615571985,0.7655834701676645,85.48333333333333,0.19293061504650588,95.94666666666667,0.15326085243430435
106,107,6.5534854466751895,0.7658109652498881,85.60000000000001,0.10801234497346478,95.91000000000001,0.22375581929117705
107,108,6.5548768499576395,0.7658186050898638,85.5,0.18708286933869783,95.89666666666666,0.10656244908763468
108,109,6.556326060695862,0.7659091291419369,85.61666666666667,0.2054804667656324,95.92666666666666,0.07039570693981016
109,110,6.55769820325779,0.7659052226705064,85.45,0.24832774042918823,95.88666666666666,0.06944222218666626
110,111,6.559004279573077,0.7658786454021366,85.60000000000001,0.40207793606049524,95.87666666666667,0.1643843734125087
111,112,6.560110466312826,0.7659999565374775,85.61666666666667,0.06236095644623514,95.87,0.008164965809275636
112,113,6.561224359097802,0.7660910192562076,85.38333333333333,0.11785113019775792,95.85000000000001,0.08602325267042953
113,114,6.562376463593608,0.7661939927400853,85.71666666666665,0.06236095644622881,95.81,0.06480740698408105
114,115,6.563575046384475,0.7663817469287009,85.64999999999999,0.24832774042918823,95.80333333333333,0.08055363982396503
115,116,6.564748625225934,0.766510715508541,85.60000000000001,0.38944404818493783,95.81,0.05099019513592978
116,117,6.565959744320473,0.7665479331471305,85.60000000000001,0.3937003937005946,95.79666666666667,0.032998316455369006
117,118,6.567245600587754,0.7664493153969282,85.55,0.26770630673681933,95.87666666666667,0.03299831645537139
118,119,6.568456480787682,0.7664998593674625,85.5,0.3240370349203943,95.81666666666668,0.0974109279746823
119,120,6.5695995100260225,0.766497183740666,85.34999999999998,0.22730302828310237,95.79333333333334,0.08055363982396112
120,121,6.570845578212765,0.7665633516231367,85.66666666666667,0.23921166824012166,95.85666666666668,0.0984321537348874
121,122,6.572079228098205,0.7667028688368638,85.35000000000001,0.26770630673681844,95.8,0.09201449161228506
122,123,6.5733613200907515,0.7670189956616063,85.43333333333334,0.3566822426505424,95.82333333333334,0.026246692913372893
123,124,6.574664621812411,0.7673656329450254,85.48333333333333,0.23213980461973505,95.82666666666667,0.1643843734125087
124,125,6.576078504462292,0.7675636577499851,85.41666666666667,0.2013840995599114,95.85000000000001,0.10614455552060513
125,126,6.577446348884387,0.767749609115103,85.5,0.29439202887759747,95.8,0.07071067811865074
126,127,6.578821016109605,0.7679089846058266,85.51666666666667,0.33249895572100113,95.82333333333334,0.06944222218666377
127,128,6.579920976448332,0.7679988400558544,85.98333333333333,0.2054804667656324,95.76333333333332,0.17782638224465605
128,129,6.58112001406698,0.7680058664411786,85.75,0.16329931618554752,95.74666666666667,0.13299958228839753
129,130,6.582456491822145,0.7679997131734806,85.45,0.1471960144387955,95.75666666666666,0.04988876515698735
130,131,6.583717766654139,0.7679916621313984,85.33333333333333,0.04714045207910049,95.79333333333334,0.09392668535736491
131,132,6.584860992163944,0.7680022761279705,85.2,0.4262237284181498,95.8,0.08602325267042346
132,133,6.586073563403159,0.7679638322120768,85.39999999999999,0.29439202887759586,95.8,0.18832595855767104
133,134,6.5874117541220265,0.7678766879618666,85.46666666666668,0.3274480450731462,95.84666666666665,0.11841546445554078
134,135,6.588651955158177,0.7678567693055639,85.5,0.4708148963941819,95.94,0.09416297927883878
135,136,6.589984098704694,0.7679191483114748,85.25,0.5338539126015659,95.92,0.0989949493661142
136,137,6.591300620966218,0.7679691624365189,85.3,0.29439202887759586,95.96333333333332,0.0449691252107733
137,138,6.592521416094719,0.7680256706768481,85.26666666666667,0.06236095644623514,95.92333333333333,0.2107657994604965
138,139,6.593707707086427,0.7681245303471947,85.45,0.3341656275960607,95.94333333333334,0.2517052950487063
139,140,6.594904552778368,0.768187176499607,85.60000000000001,0.10801234497346478,95.95333333333333,0.20499322482029414
140,141,6.596020038811098,0.768212477400264,85.65000000000002,0.32659863237109504,95.88666666666666,0.08379870059984461
141,142,6.597173718089473,0.7682740004853903,85.7,0.42622372841815376,95.88999999999999,0.12832251036613213
142,143,6.598304820987856,0.768360727963661,85.66666666666667,0.08498365855988142,95.93333333333334,0.0543650214343324
143,144,6.599651953917598,0.7682821283537483,85.83333333333333,0.13123346456686266,95.92666666666666,0.11813363431112556
144,145,6.600876672130234,0.7683195641761847,85.81666666666666,0.3324989557209944,95.93333333333334,0.15542057635832826
145,146,6.602265127101038,0.7683639801354207,85.73333333333333,0.49385107966763775,95.91333333333334,0.16679994670928822
146,147,6.603597235198585,0.7684211364837219,85.63333333333334,0.3118047822311681,95.97666666666667,0.18408935028644988
147,148,6.604960221210422,0.7685350596572573,85.91666666666667,0.10274023338282197,95.94333333333333,0.1887385022252268
148,149,6.6064121069913,0.7684787216936464,85.7,0.28577380332470775,95.90000000000002,0.12832251036613543
149,150,6.607938922901357,0.7684150079872788,85.60000000000001,0.38944404818493783,95.89666666666666,0.18909139471577133


==> data/DNN_larger_epochs_25/privacy_accuracy_dynamics_width_1024_depth_8_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.002842809306006e-05,1.099492249322426e-06,52.68333333333334,2.7240696678968326,51.830000000000005,2.4608535104715203
1,2,3.180739180695688e-05,7.123056378684456e-06,66.98333333333333,4.597342227369585,58.32,2.5793151545839996
2,3,7.049132378338816e-05,1.388282297397798e-05,77.0,2.1821243472054155,72.20333333333333,0.2745096638655098
3,4,0.00016808741036816667,3.227121851766803e-05,79.60000000000001,0.7968688725254568,77.85000000000001,0.04320493798938372
4,5,0.00035145497683126666,3.453884054354951e-05,80.43333333333332,0.6249444419750906,79.22666666666667,0.2819377393838725
5,6,0.0007113926886379334,3.227472613914946e-05,81.36666666666666,0.7961713941664078,79.58333333333333,0.2168460795638716
6,7,0.0012224367837836668,2.489326125375823e-05,81.66666666666667,1.1897712198383126,80.62333333333333,0.13424687043734915
7,8,0.0019040329390944668,5.6203915877839956e-05,80.86666666666666,1.5456030825826106,80.89333333333333,0.04109609335312448
8,9,0.0029523024266110997,0.00014660650337890087,82.11666666666667,1.258526475243527,81.60666666666667,0.062360956446230076
9,10,0.004183490672304466,0.00025043799971237457,80.5,3.240627511249434,81.71333333333332,0.06944222218666604
10,11,0.005598173558385066,0.00017007504995004128,82.25,1.4719601443879744,82.16,0.17663521732655718
11,12,0.0072593536899014,0.00022013824777382613,84.45,0.4320493798938569,82.71666666666665,0.11785113019775792
12,13,0.009064637677411634,0.0003317061105385617,82.11666666666667,2.974428049595791,82.79666666666667,0.28335294049804444
13,14,0.010981941272120732,0.0003752882646712584,83.03333333333332,1.5107025591499499,83.00666666666667,0.21638443156156933
14,15,0.013024558540464234,0.00028894836893817897,80.96666666666667,3.3116796678154445,83.02666666666666,0.1381625451737497
15,16,0.015327513376756932,0.0003485094339883238,84.81666666666666,0.41298372311212556,83.3,0.259358182185688
16,17,0.017804883494517233,0.0003694386461751097,84.1,0.7071067811865476,83.23666666666666,0.2288133640230687
17,18,0.02038652082830693,0.0003525484857261726,81.66666666666667,4.731689855526129,83.47333333333334,0.28193773938387273
18,19,0.023374368065247102,0.0005094079258221927,81.98333333333333,3.141213495167463,83.83999999999999,0.13952299690971043
19,20,0.0265186828514218,0.0007893432615242981,81.96666666666665,3.8640077064565435,83.64,0.13638181696985746
20,21,0.030214265070103732,0.000987902842063445,80.23333333333333,3.3252401751185228,83.60333333333334,0.3262241901242469
21,22,0.03379531416808426,0.0009868708055494225,79.13333333333333,5.123529599363653,83.79666666666667,0.3536790761253598
22,23,0.0373046387968821,0.0012165090907226075,82.13333333333333,2.496775698553816,83.85666666666667,0.2574662868977028
23,24,0.040549996201320375,0.0013384930028531076,82.93333333333334,3.807084040166292,84.02333333333333,0.22528993664954966
24,25,0.044394433778159596,0.0015133754939288017,83.83333333333333,2.45673676969177,84.40333333333334,0.5309948733797295
25,26,0.048535031241880876,0.0016292579726737424,83.81666666666666,2.6268908533769646,84.32,0.21648710508172497
26,27,0.052686160815768435,0.0018943584243557709,81.96666666666667,3.357661223067166,84.23666666666666,0.40925406398579317
27,28,0.056927498371807696,0.001711887720887514,79.89999999999999,5.818934610390458,84.73666666666666,0.06944222218666057
28,29,0.06091700470181657,0.0019393629589061136,85.28333333333333,2.0368821489936253,84.7,0.16309506430300333
29,30,0.06530328374868323,0.002266271666689525,83.05,2.8296053906272314,84.74333333333334,0.3786232369461159
30,31,0.06972361201329241,0.002236855973429417,81.93333333333334,3.2255059895912264,84.75999999999999,0.49826365176146337
31,32,0.07457359180353478,0.0027092360336742525,84.68333333333334,1.1664285471281812,85.23333333333333,0.13960261060914417
32,33,0.07984025752201918,0.003277675224194589,86.10000000000001,1.0303721010715807,85.22999999999999,0.3860915262818721
33,34,0.08513553190793954,0.0038380824464718053,78.41666666666667,9.894892060497119,85.14666666666666,0.21171259344266868
34,35,0.089998092079337,0.004203738754356186,83.63333333333334,2.580805214570747,84.91000000000001,0.3721110945224152
35,36,0.09536544631736714,0.0047390539226392185,78.73333333333333,6.850952893981651,85.30333333333333,0.4521307578811921
36,37,0.10081256958657082,0.0054496300989109745,82.60000000000001,1.245659129403653,85.54333333333334,0.19601587237318505
37,38,0.10641850386765288,0.005530492586408501,81.18333333333334,7.029738417766497,85.63666666666667,0.2948822740612863
38,39,0.1122411944553952,0.0061686157959795675,81.39999999999999,6.336008207065393,85.76666666666667,0.040276819911985264
39,40,0.1180416055448056,0.006498568947428626,82.36666666666667,1.667999467092907,85.46,0.2647010892812242
40,41,0.12380809569271206,0.006988882130808927,82.51666666666667,1.59652400197707,85.98333333333333,0.39203174474637836
41,42,0.130251881575722,0.007157524222906032,86.23333333333335,0.9834745661287938,86.10666666666667,0.3087969487471524
42,43,0.13659682676667848,0.006976123718198087,85.2,1.0962055768270254,85.72333333333334,0.344125300177456
43,44,0.14388897035530715,0.007202874734959532,81.41666666666667,3.961761673240275,85.93666666666667,0.4409333534925961
44,45,0.15089384816055773,0.007873543492029254,85.48333333333335,0.5169354139756991,86.51333333333334,0.6916807227487447
45,46,0.15816840987271266,0.008526067766706731,82.0,3.9751310250942278,86.60000000000001,0.38323187063012504
46,47,0.16593821522272637,0.008273361127646477,84.61666666666666,1.7060350393692287,86.64666666666666,0.5232165474787178
47,48,0.17412393024969838,0.008339005978048238,86.48333333333335,0.47316898555261666,86.81,0.3149603149604711
48,49,0.18273220966566703,0.0087868769552411,84.89999999999999,1.525341491819675,86.60333333333334,0.4282003684673288
49,50,0.1916780995753499,0.008515457974825617,86.66666666666667,0.7214953607304416,86.88333333333334,0.18445113776342695
50,51,0.19255754149722693,0.00843403852162332,86.76666666666667,0.24944382578492666,88.95666666666666,0.15173075568988095
51,52,0.19338779781857354,0.008438440502192977,87.03333333333335,0.23921166824012166,89.23000000000002,0.14966629547095828
52,53,0.1942435099026912,0.008445555669248591,86.81666666666666,0.3324989557209944,89.16333333333334,0.18979521127315524
53,54,0.19514965334899378,0.008447028537425396,86.56666666666668,0.37043517951488397,89.20333333333333,0.1798765008430981
54,55,0.196065917333502,0.008457601631099682,87.05,0.3341656275960557,89.3,0.23036203390895385
55,56,0.1970234360766422,0.008499797333444806,87.15000000000002,0.3535533905932738,89.34333333333332,0.08993825042154625
56,57,0.1979671962685596,0.008534601653669151,87.06666666666666,0.3566822426505424,89.24666666666667,0.32785498149164993
57,58,0.19897092253593282,0.008575408059358112,86.86666666666667,0.1433720877840472,89.21,0.23508863576673455
58,59,0.1999419034885027,0.008657117282166798,86.83333333333333,0.49046463231874,89.26333333333334,0.2584999462712151
59,60,0.20095590809018482,0.00879672348156696,87.06666666666666,0.5436502143433388,89.31666666666668,0.2451303508113413
60,61,0.20199455099249344,0.008908856053710529,87.2,0.28284271247461634,89.26333333333334,0.28546258754675713
61,62,0.20303281082768718,0.008955102103952835,87.33333333333333,0.20949675149960342,89.32000000000001,0.4584757354539035
62,63,0.20415642535548248,0.008995233685200776,87.2,0.10801234497346916,89.30666666666667,0.25302612952464487
63,64,0.2052362810892545,0.009035111294063062,87.3,0.21602468994692736,89.33333333333333,0.30728199137310624
64,65,0.20632729535542668,0.009082438283496107,86.98333333333333,0.5312459150169673,89.29,0.25468935326524283
65,66,0.20741934486550637,0.009049965765399752,87.10000000000001,0.4490731195102412,89.38999999999999,0.2051016008388698
66,67,0.2085594731038776,0.009105393392028847,87.13333333333333,0.3091206165165233,89.53333333333335,0.3408160142298992
67,68,0.2097788145251854,0.009172861456464794,87.08333333333333,0.5169354139756932,89.37666666666667,0.2782484900627924
68,69,0.21096447062243298,0.009223342677950058,87.0,0.24832774042919203,89.59333333333332,0.33717782977071525
69,70,0.21218121835569426,0.009243607235279882,87.21666666666665,0.5169354139756949,89.48666666666668,0.492905219647302
70,71,0.21345723610202635,0.009291168112408245,86.63333333333334,0.5734883511361717,89.60333333333334,0.40957973040124357
71,72,0.21473133132396582,0.009383230763717448,87.19999999999999,0.36742346141747323,89.55333333333333,0.3781827894315458
72,73,0.21601726392986406,0.009508458856242937,86.46666666666665,0.44969125210773236,89.65999999999998,0.5746303159423434
73,74,0.21732956962118133,0.009674620282503434,86.55,0.5492419017761337,89.66666666666667,0.4892397730720096
74,75,0.21870924151579688,0.009735753258079556,86.75,0.6013872850889533,89.77333333333333,0.41266074309157263
75,76,0.22021424713662896,0.00982585571569706,86.83333333333333,0.27182510717166986,89.76999999999998,0.4114203041497413
76,77,0.22160335461726255,0.00996209968603826,86.66666666666667,0.06236095644623388,89.62,0.3559026084010408
77,78,0.22312399798462934,0.010119825226860963,86.96666666666668,0.2953340857778191,89.8,0.36914315199752057
78,79,0.22455134056347226,0.010303834235562623,87.16666666666667,0.023570226039550245,89.70666666666666,0.3805551500403355
79,80,0.2260260806876344,0.010541943637107842,86.78333333333335,0.06236095644623388,89.79666666666667,0.383173879879911
80,81,0.2274469484115178,0.01070580417823586,86.96666666666665,0.6249444419750909,89.81,0.3860915262818728
81,82,0.22896283562450812,0.010935568043584419,86.81666666666666,0.22484562605386055,89.79666666666667,0.26737406173541123
82,83,0.230456511181273,0.011101581553784384,87.13333333333333,0.20548046676563317,89.91333333333334,0.37597281225582646
83,84,0.23195710087578766,0.011249179639577283,86.90000000000002,0.04082482904638398,89.80333333333334,0.37985377303495127
84,85,0.23351233631461688,0.011493177909571092,86.81666666666666,0.3566822426505424,89.94333333333333,0.41507696742759265
85,86,0.23521668683276972,0.011734362311557882,87.16666666666667,0.13123346456686508,90.04,0.37532208390483063
86,87,0.2368902500450664,0.011909245598370559,86.81666666666666,0.3171049598406738,89.86000000000001,0.32403703492039215
87,88,0.23850787139942367,0.012251604386742693,86.51666666666667,0.3299831645537211,89.91666666666667,0.27194770739162055
88,89,0.2402111196229644,0.012513502507221334,86.88333333333334,0.06236095644623514,89.93333333333334,0.3120185179689763
89,90,0.2418904273346594,0.012769329081288376,86.96666666666665,0.27182510717167274,89.92,0.22759613353481617
90,91,0.24360167821365622,0.01300360459029591,86.86666666666667,0.18408935028644946,90.00666666666666,0.18372685039360845
91,92,0.24536276825450618,0.013310714122201223,86.58333333333333,0.4403281604540959,89.97666666666667,0.23976840677806077
92,93,0.24723306307727808,0.013524629344421259,86.86666666666667,0.5572751165766752,90.14666666666666,0.2653718564999376
93,94,0.24906772441161204,0.01377135085721168,86.68333333333334,0.23570226039551584,90.21,0.29337120967584257
94,95,0.2509072625441186,0.014066934088555983,86.64999999999999,0.28577380332470526,90.05666666666666,0.2283759084394758
95,96,0.25281051524065706,0.014309392370371847,86.80000000000001,0.28577380332470526,90.10000000000001,0.17682382946499461
96,97,0.2545770160101339,0.014572486434633148,86.7,0.07071067811865743,90.01333333333332,0.15923427883328264
97,98,0.25629859560318347,0.014763372420544046,86.8,0.28577380332470526,90.20666666666666,0.06342099196813192
98,99,0.2580406161639371,0.014988592198482401,86.76666666666667,0.06236095644623514,90.20666666666666,0.10873004286866335
99,100,0.2598763396855736,0.01523728502818738,86.48333333333335,0.6599663291074475,90.17,0.09933109617167586
100,101,0.2600488068033073,0.015260473977435098,86.86666666666667,0.4403281604540959,90.13666666666667,0.20821996915654847
101,102,0.2602206363614546,0.01527702235309104,86.8,0.4262237284181498,90.22333333333331,0.1755625877635157
102,103,0.2603993543811663,0.01529515820099155,86.81666666666666,0.5169354139756975,90.31666666666666,0.2185304453744505
103,104,0.2605731312318627,0.01531272112889036,86.93333333333332,0.38586123009300316,90.37,0.15895492023421398
104,105,0.2607488403580747,0.015329497649751712,86.95,0.4020779360604935,90.36000000000001,0.227596133534823
105,106,0.2609283451344968,0.015350364259262079,86.85000000000001,0.5887840577551869,90.36333333333333,0.21139746660944195
106,107,0.2611088929950461,0.01537275594562706,87.09999999999998,0.5307227776030208,90.42333333333333,0.17441967269267888
107,108,0.261285623920761,0.015397002364320324,86.90000000000002,0.4262237284181498,90.35666666666668,0.09877021593352928
108,109,0.26146624608726937,0.01542015497394465,87.2,0.4708148963941809,90.22333333333334,0.17594190960529113
109,110,0.2616458191625061,0.015444598164801742,87.06666666666668,0.23213980461973505,90.26666666666667,0.24143091949642598
110,111,0.2618248556150056,0.015469045172147094,87.10000000000001,0.4415880433163914,90.23,0.2201514630127764
111,112,0.26200454156274466,0.015495400695658188,87.0,0.38944404818493233,90.30333333333334,0.2510422717835037
112,113,0.26218498006693414,0.015515853918688684,87.03333333333335,0.3858612300930097,90.27999999999999,0.22627416997969707
113,114,0.26236890493475534,0.015535675775888156,87.10000000000001,0.26770630673681844,90.32666666666667,0.30269162892656964
114,115,0.26255538476974,0.015554394184614965,87.21666666666665,0.42882267767561905,90.35666666666667,0.1381625451737512
115,116,0.26273293160681543,0.015575918566027643,87.03333333333335,0.2867441755680889,90.31666666666666,0.19905331502445137
116,117,0.2629097481207179,0.015595092215614,87.06666666666668,0.45521667612492034,90.3,0.29131884021921306
117,118,0.2630877764810171,0.01561586044165991,86.93333333333334,0.3299831645537211,90.28333333333335,0.31372316175606146
118,119,0.26326902446190875,0.015637681031237017,86.91666666666667,0.35668224265054393,90.27666666666666,0.3704351795148842
119,120,0.2634495957216673,0.01566299016275798,87.26666666666667,0.3519785346990468,90.35333333333334,0.33329999833316615
120,121,0.2636319621884751,0.015684458894298287,87.01666666666667,0.4515405728047996,90.34666666666668,0.3936439451529176
121,122,0.2638183986876251,0.015700213908503995,86.95,0.37416573867739694,90.36000000000001,0.41085277168348494
122,123,0.26400229380005125,0.01571296045114563,86.89999999999999,0.4708148963941869,90.41000000000001,0.3062678566222694
123,124,0.2641869447604384,0.015727868555925898,87.03333333333335,0.16996731711976099,90.43666666666667,0.3087969487471595
124,125,0.2643714915910575,0.015750307947277914,86.88333333333333,0.24608038433722634,90.44,0.22627416997969038
125,126,0.26455376969464295,0.015763212699586308,86.75,0.2857738033246995,90.42666666666668,0.24225789747475612
126,127,0.264732053359168,0.015784742246174314,86.88333333333333,0.28963578661638073,90.31333333333333,0.17782638224465605
127,128,0.2649085534773641,0.015804070461232163,86.96666666666668,0.2953340857778191,90.47333333333334,0.26284765338288196
128,129,0.2650882669691614,0.01581612323591281,87.0,0.1779513042005224,90.41000000000001,0.23720595832876215
129,130,0.26526772403317644,0.01582662342863241,86.83333333333333,0.3472111109333254,90.37,0.2727636339397212
130,131,0.2654498926572261,0.015847998339868788,86.81666666666666,0.2624669291337296,90.39,0.31379398762033256
131,132,0.2656322640575786,0.015865714865578355,86.80000000000001,0.308220700148449,90.39,0.2624245923435274
132,133,0.2658141162361147,0.01588115723390495,86.71666666666668,0.33993463423952386,90.48333333333335,0.23697163449568306
133,134,0.26599280416635995,0.01589649051346059,86.68333333333334,0.37043517951487775,90.49333333333334,0.17326921891156113
134,135,0.2661732190738297,0.015906129171545005,86.96666666666665,0.1433720877840472,90.46666666666668,0.22647050335284358
135,136,0.2663563185169329,0.015925128985575104,86.81666666666666,0.4588633299312048,90.45666666666666,0.1887385022252268
136,137,0.26653849391606294,0.015938686610473565,86.96666666666668,0.4365266951236245,90.46666666666665,0.245266295188627
137,138,0.26672585053373804,0.01595951038630984,86.98333333333333,0.1649915822768632,90.40333333333332,0.22171052197754126
138,139,0.26691246173877076,0.015981517040924563,86.90000000000002,0.07071067811865073,90.44333333333333,0.12498888839502037
139,140,0.2670951997218147,0.015993060769477256,87.01666666666667,0.4515405728047996,90.41000000000001,0.15641824275533703
140,141,0.2672719089284252,0.016010511338476596,87.05,0.17795130420051838,90.39333333333333,0.19344824171395733
141,142,0.26745241083595617,0.016025668450528215,86.94999999999999,0.28577380332470526,90.49000000000001,0.25703436864875956
142,143,0.26763607480913637,0.01603544985673091,86.78333333333335,0.2592724864350728,90.49333333333334,0.20154955277108139
143,144,0.26781468763513655,0.01605057289976671,87.08333333333333,0.2718251071716704,90.45,0.19612920911140588
144,145,0.2680033516043416,0.016060462408210862,86.86666666666667,0.23213980461972858,90.44333333333333,0.1657977348726155
145,146,0.2681983401642509,0.016075818182187326,87.06666666666668,0.2718251071716661,90.39999999999999,0.17146428199482233
146,147,0.2683913659987586,0.016084183657701763,87.14999999999999,0.16329931618554752,90.41000000000001,0.18832595855767154
147,148,0.2685799311214001,0.016096040211301024,87.14999999999999,0.3488074922742703,90.47333333333331,0.12684198393626858
148,149,0.2687636301567348,0.016105045085077797,87.0,0.18708286933869783,90.45333333333333,0.14290634073483777
149,150,0.2689534811777253,0.01611309619504836,86.96666666666665,0.2953340857778191,90.49333333333334,0.14055445761538407


==> data/DNN_larger_epochs_40/last_privacy_accuracy_vs_depth_init=He_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 4, 0.09215697731919947, 0.0009140743654785444, 86.75333333333333, 0.2569478978746877, 86.88333333333333, 0.6510674994874833
3, 2, 0.022353583612202733, 5.435556415351389e-05, 84.71, 0.247116706571341, 85.63333333333333, 0.16996731711976285
3, 6, 0.16844917085962277, 0.001977581249820094, 87.42333333333333, 0.41491632355880687, 87.3, 0.393700393700588
3, 12, 0.5978033794555236, 0.019983908762844955, 85.91333333333334, 0.057927157323270084, 86.68333333333334, 0.39228674319799567
3, 8, 0.26993478526589315, 0.012934138871001472, 87.71, 0.1358921140709316, 87.03333333333335, 0.3793268892247038
3, 10, 0.4016370142157642, 0.014018649607580478, 87.01, 0.3001110905426042, 86.88333333333333, 0.30092450142113025


==> data/DNN_larger_epochs_40/last_privacy_accuracy_vs_depth_init=LeCun_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 8, 0.10228280518024561, 0.0011232113161710998, 85.55666666666667, 0.2085398975948976, 86.60000000000001, 0.17795130420051838
3, 12, 0.11902719989788474, 0.0035903167609887977, 84.88999999999999, 0.22105806175452203, 86.31666666666668, 0.3091206165165192
3, 2, 0.016770411498735534, 0.0005859288997614645, 84.35000000000001, 0.14236104336041577, 85.14999999999999, 0.35355339059326707
3, 10, 0.11708443576112804, 0.004278699162851474, 85.25, 0.2146314670934012, 86.35000000000001, 0.04082482904638978
3, 6, 0.07676863007039086, 0.001241581833879114, 85.53666666666668, 0.47394326899136213, 86.25, 0.22730302828310237
3, 4, 0.04658973076765136, 0.0017311812309857128, 85.31666666666668, 0.12391753530294052, 86.28333333333335, 0.22484562605386513


==> data/DNN_larger_epochs_40/last_privacy_accuracy_vs_depth_init=NTK_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 10, 6.427113084052977, 1.7453501620421263, 84.73333333333333, 0.2673740617354029, 85.28333333333335, 0.2867441755680889
3, 2, 0.9264185930734176, 0.0610802925063076, 90.95, 0.08831760866328181, 87.63333333333333, 0.6182412330330491
3, 4, 2.1231134543559578, 0.15597796600432287, 93.06333333333333, 0.15084944665313363, 86.68333333333334, 0.5328122454381916
3, 12, 12.698112158977063, 4.47993659743212, 82.9, 0.5027922035990627, 83.96666666666665, 0.3793268892247023
3, 6, 3.5698735778471136, 0.3131862747553366, 90.90333333333332, 0.29914693528246256, 86.18333333333334, 0.28674417556808884
3, 8, 4.592636726927675, 0.6846346775153036, 87.64999999999999, 0.19612920911140588, 85.3, 0.45460605656619224


==> data/DNN_larger_epochs_40/last_privacy_accuracy_vs_depth_init=Xavier_width=1024.csv <==
runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 2, 0.022669176370580968, 0.00023674319363719873, 84.44, 0.19798989873223555, 85.05, 0.14142135623730817
3, 6, 0.09422414283375535, 0.0015559339202418758, 86.23666666666666, 0.32499572646762664, 86.66666666666667, 0.6561673228343176
3, 12, 0.14178067119057747, 0.003895531749524812, 85.29333333333334, 0.13274871834493454, 86.13333333333334, 0.24608038433722154
3, 8, 0.1180416055448056, 0.006498568947428626, 85.87, 0.045460605656618816, 86.95, 0.16329931618554752
3, 10, 0.12747957608846233, 0.0031300279696955227, 85.81666666666666, 0.478353658104778, 86.58333333333333, 0.14337208778404112
3, 4, 0.055825363396492966, 0.002572245064002562, 86.01333333333332, 0.08219218670624819, 86.05000000000001, 0.24494897427832127


==> data/DNN_larger_epochs_40/last_privacy_accuracy_vs_width_init=He_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 0.4016370142157642, 0.014018649607580478, 87.01, 0.3001110905426042, 86.88333333333333, 0.30092450142113025


==> data/DNN_larger_epochs_40/last_privacy_accuracy_vs_width_init=LeCun_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 0.11708443576112804, 0.004278699162851474, 85.25, 0.2146314670934012, 86.35000000000001, 0.04082482904638978


==> data/DNN_larger_epochs_40/last_privacy_accuracy_vs_width_init=NTK_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 6.427113084052977, 1.7453501620421263, 84.73333333333333, 0.2673740617354029, 85.28333333333335, 0.2867441755680889


==> data/DNN_larger_epochs_40/last_privacy_accuracy_vs_width_init=Xavier_depth=10.csv <==
runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
3, 1024, 0.12747957608846233, 0.0031300279696955227, 85.81666666666666, 0.478353658104778, 86.58333333333333, 0.14337208778404112


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0023330852230618996,0.0002656496947447394,76.76666666666667,3.697146046464605,77.22,0.6981881312845951
1,2,0.0053890140499664,0.00041634057476837316,81.55,2.9094673051952267,80.35000000000001,0.12754084313139463
2,3,0.008634812866743702,0.0005489637590298635,80.56666666666668,1.4744113703064314,81.21,0.33674916480965483
3,4,0.012166262354170933,0.0008076184543585024,80.63333333333334,3.204770749297923,81.89,0.44452221541785675
4,5,0.0161623223722501,0.0005208460347078017,83.31666666666666,1.3894443333777602,82.14,0.38218669085496426
5,6,0.02002515841973923,0.000702730865440132,82.45,1.8060084901978346,82.49333333333334,0.16213848676019846
6,7,0.024783099338314737,0.0008529634563329263,81.71666666666665,4.565875843934241,82.84666666666668,0.1388844443733341
7,8,0.029397638122634833,0.001140151960752849,83.60000000000001,1.9248376554920141,83.2,0.27856776554368
8,9,0.034536854899045795,0.0014673990828076202,84.3,0.7082843120291878,83.31666666666666,0.34586445643087277
9,10,0.040094923924431695,0.0018822334232998636,80.06666666666668,4.064958657709682,83.70666666666666,0.2819377393838744
10,11,0.045570973510593804,0.0023111635206300974,78.21666666666667,5.835285387670044,83.66666666666667,0.10208928554075869
11,12,0.0521696493823094,0.0029295413350934915,79.73333333333333,7.348507029019947,83.99,0.5479051012721098
12,13,0.058248994793705905,0.00267999791834571,83.86666666666666,0.9258629608220788,84.15333333333334,0.07408703590297683
13,14,0.06505214109727049,0.0029344179519184745,78.43333333333334,5.104954020905141,84.37333333333333,0.15326085243430324
14,15,0.07201776288637124,0.0025953891941965204,83.71666666666667,1.5627610892974735,84.43,0.13366625103842528
15,16,0.07890054391380757,0.0027492225469846663,81.0,5.248491846870557,84.10666666666667,0.4623370583844148
16,17,0.08668680244945597,0.0029541251280637546,85.88333333333333,1.0490736654570851,84.74000000000001,0.6762149559619816
17,18,0.09413097809950416,0.0032658080511704228,79.41666666666667,3.991310004942682,84.83333333333333,0.2309882151876031
18,19,0.1028301939319924,0.0032603731557839196,83.93333333333334,3.711543554312082,85.31666666666666,0.4240545038343779
19,20,0.11110398005480947,0.0028451211567188184,85.38333333333333,1.058562967213365,85.07000000000001,0.46626172907499075
20,21,0.12029567058935726,0.0041706962185381275,84.0,2.48327740429189,84.78,0.08831760866328181
21,22,0.12985179550060952,0.00449059811643004,82.63333333333333,3.0914757353442437,85.53333333333335,0.3893869826049998
22,23,0.1404962509716482,0.004487705394312173,82.23333333333333,1.5035144015125237,85.53333333333335,0.40827550610940266
23,24,0.15088581129396753,0.004438689163280843,84.91666666666667,1.1477030200457905,85.66666666666667,0.2248456260538718
24,25,0.16429381751252903,0.0058975004056913685,79.2,6.470059247539135,86.10666666666667,0.18571184369578667
25,26,0.17680410312043457,0.007313261867416109,81.68333333333334,4.919575410766893,85.99333333333334,0.22050447211388557
26,27,0.18951084769683813,0.007472678581590846,85.48333333333333,1.5558134706819942,85.49666666666667,0.15520595635763576
27,28,0.20240731521339062,0.008051470732721472,85.08333333333333,1.4085059065864352,86.25666666666666,0.21483844059095866
28,29,0.2153891890675288,0.007617520295833256,79.39999999999999,4.648297179254646,85.88333333333333,0.10656244908763822
29,30,0.2298092641598304,0.00772258571028809,84.41666666666667,1.1301425672109786,86.09666666666668,0.21913973218525046
30,31,0.2456383288423906,0.0077793111284218935,82.75,2.086863675470918,86.05333333333333,0.03299831645537762
31,32,0.2603947400619793,0.008010520740955492,74.58333333333333,7.881870900293212,86.04666666666667,0.12036980056845212
32,33,0.27562549095284145,0.007714827599702524,86.01666666666667,0.7408703590297641,86.17,0.10614455552060068
33,34,0.292664455908193,0.010018819907328886,81.13333333333334,1.4296464209338253,86.31666666666666,0.1510702559149973
34,35,0.3099754887399166,0.01185799750109426,76.38333333333333,8.005865905002963,86.36333333333333,0.21234144411510494
35,36,0.3274732497245249,0.013009458404290065,81.08333333333333,6.9198185589572345,86.23333333333335,0.5095313751107177
36,37,0.34501951943165604,0.013147239037549463,80.1,3.570947586659132,86.25666666666666,0.3493167935015727
37,38,0.3632037921875612,0.013124638426759738,81.63333333333334,2.146444087839747,86.60666666666667,0.5623956693368957
38,39,0.38146972242341065,0.013939078964132571,85.26666666666667,0.6195876765147027,85.99333333333334,0.32427697352040513
39,40,0.4016370142157642,0.014018649607580478,79.48333333333333,7.307226255943873,86.65666666666668,0.3392475333571234
40,41,0.4211639128307348,0.01382455694826805,82.85000000000001,2.621386401633052,86.33333333333333,0.6454627969311798
41,42,0.4419119607009811,0.014364262960905918,79.68333333333334,3.012566274052002,86.85666666666667,0.23612614331233422
42,43,0.4637333188381296,0.015441534535832142,83.3,0.8841191473249898,86.69,0.18991226044325726
43,44,0.48702586514373564,0.015512526289674287,81.60000000000001,6.434801214230838,87.04333333333334,0.3390509630653762
44,45,0.5103962811318441,0.01659496758376222,85.31666666666666,0.6059886320899291,86.88,0.06480740698407447
45,46,0.536426871803595,0.017058501798482686,69.43333333333334,8.964404919209953,87.10000000000001,0.08041558721209634
46,47,0.5634209080514875,0.01779395528452124,78.75,6.320733079846569,86.65333333333332,0.20368821489935712
47,48,0.5904199992677834,0.01663265564650867,84.66666666666667,0.8106924338010228,87.07333333333332,0.7305401350294815
48,49,0.6189341990293734,0.018270977894220056,83.7,1.4124446891825522,87.04666666666667,0.48306889317731366
49,50,0.649228677817816,0.015982040750321166,81.66666666666667,3.1438652784254124,87.41333333333334,0.07318166133366749
50,51,0.6519898869543903,0.015973637914518966,85.61666666666667,0.38801489089408925,90.00999999999999,0.27904599381942086
51,52,0.6547458063387618,0.015836068209747756,85.76666666666667,0.28963578661638073,90.56333333333333,0.34883934538536776
52,53,0.6577690275594558,0.015831525614533853,86.16666666666667,0.1649915822768632,90.80333333333334,0.21139746660943753
53,54,0.660887204885592,0.015617469420305419,85.93333333333334,0.5512611802847053,90.83666666666666,0.3274480450731406
54,55,0.6639961400363563,0.015650320163033922,85.66666666666667,0.16996731711976285,90.94666666666667,0.3347967874530564
55,56,0.6670449638107909,0.015532463361574616,85.63333333333334,0.39228674319799567,91.02,0.36037018004639254
56,57,0.6700615600999077,0.015456837614177843,85.5,0.2449489742783155,91.05333333333334,0.2185304453744505
57,58,0.673164488624583,0.015324105961588485,85.43333333333332,0.24944382578493296,91.06333333333333,0.29101355447622784
58,59,0.6763473227206908,0.015558502728138126,85.85000000000001,0.24832774042918823,91.18,0.31026870075253365
59,60,0.6794097927603323,0.015622082233598355,85.76666666666667,0.6128258770283411,91.47000000000001,0.29405214956988285
60,61,0.682551059285346,0.01547761267236189,85.91666666666667,0.37932688922470564,91.18,0.23790754506740405
61,62,0.6857725732609331,0.015496089564997553,86.18333333333334,0.3704351795148799,91.39,0.2649528259898342
62,63,0.68917121710858,0.01588161512637793,86.10000000000001,0.5787918451395135,91.42666666666666,0.11323525167641857
63,64,0.692788950724123,0.015850313350942016,85.8,0.9228578799938066,91.63,0.09899494936612041
64,65,0.6962009952541998,0.015781923306766272,86.13333333333333,0.2896357866163807,91.54,0.264952825989839
65,66,0.6997814672226313,0.015560487444978831,85.73333333333333,0.4784233364802476,91.56333333333333,0.14290634073483777
66,67,0.7032043839019634,0.01543121848561839,85.71666666666665,0.3299831645537235,91.56666666666668,0.28778850258865746
67,68,0.706700144652921,0.015131596362219833,86.41666666666667,0.3793268892247038,91.61333333333334,0.28778850258865746
68,69,0.7103154298388875,0.015211727385048585,86.13333333333333,0.047140452079107185,91.56,0.2647010892812253
69,70,0.7140188127562,0.015377233524666032,86.5,0.30822070014845515,91.67,0.21771541057077415
70,71,0.7176533450085878,0.01562524887660158,86.64999999999999,0.5338539126015659,91.85333333333334,0.20038851153585902
71,72,0.721168743741239,0.015684305757317604,86.61666666666667,0.3681787005729109,91.65333333333332,0.25249862485874675
72,73,0.7250142258891347,0.016051186328545856,86.33333333333333,0.2656229575084896,91.77,0.25781130050225604
73,74,0.728730494021195,0.015963462747433425,85.98333333333333,0.7845734863959903,91.63,0.09797958971132503
74,75,0.7326492661845521,0.016300848616039514,86.05,0.8134289561274994,91.84666666666665,0.07717224601860374
75,76,0.7364264183661531,0.016967211284235797,86.7,0.12247448713915775,91.95333333333332,0.09809292646374562
76,77,0.7403214463652414,0.0169575441415625,85.98333333333333,0.5632248416238588,91.86,0.057154760664939394
77,78,0.7445219108377469,0.017231280050655093,86.41666666666667,0.5720334100576804,91.81,0.03741657386774083
78,79,0.7486615956377194,0.017694478770262416,86.38333333333334,0.3091206165165258,91.95333333333333,0.1732692189115589
79,80,0.752635532180525,0.018286624300198357,86.06666666666668,0.7442371187255414,91.83333333333333,0.0659966329107447
80,81,0.7563285628678743,0.018751080384686876,86.45,0.5307227776030221,91.83,0.22226110770893093
81,82,0.7601124047904406,0.018678896030670952,86.25,0.6013872850889584,92.02333333333333,0.1677961726487115
82,83,0.764011165910594,0.019002652449649906,86.38333333333333,0.40892813821284413,91.94333333333333,0.20336065390226485
83,84,0.7680547902940268,0.019068563787342833,85.66666666666667,0.23213980461973335,92.14333333333333,0.10624918300339124
84,85,0.7719717516547653,0.01912624009577511,85.64999999999999,0.4415880433163914,92.05333333333333,0.13299958228839753
85,86,0.7762983564183421,0.019499376980620937,86.16666666666667,0.43652669512362846,92.19333333333333,0.15282524515129897
86,87,0.7810571378249692,0.01958802560491985,86.14999999999999,0.5016638981097492,92.18333333333334,0.1791337179005936
87,88,0.7852255609740885,0.0194853639385084,85.93333333333334,0.5137011669140752,92.34333333333335,0.20072092289766086
88,89,0.7895316600009981,0.019444768351432006,85.90000000000002,0.5115336417740992,92.36000000000001,0.1131370849898452
89,90,0.7934717577598344,0.019595011634962977,85.26666666666667,1.0249661241014527,92.20666666666666,0.19482185594936915
90,91,0.7981058606861566,0.019988609479177823,85.65000000000002,0.816496580927726,92.29333333333334,0.25460208605237833
91,92,0.8023616529255834,0.020435433451389887,86.05,0.4320493798938569,92.37,0.1608311744241962
92,93,0.8070391294285194,0.02037566117302308,85.93333333333334,0.12472191289246269,92.22333333333334,0.11841546445554665
93,94,0.8114672029513083,0.020672582933415572,85.86666666666667,0.20548046676563317,92.15666666666665,0.2209575122556861
94,95,0.8157309265926483,0.021001358454203423,86.10000000000001,0.5930148958219019,91.98666666666668,0.18926759422104475
95,96,0.8205042017802165,0.021098643768344718,86.06666666666666,0.7214953607304483,92.28666666666668,0.18624953392931795
96,97,0.8249459326991341,0.021883853345526724,85.36666666666667,0.5390320542932061,92.24666666666667,0.11440668201153581
97,98,0.8291043028862038,0.022117910144755854,85.73333333333333,0.5976807025680383,92.23,0.23366642891095393
98,99,0.8337042882331881,0.02239308343469015,85.75,0.6013872850889632,92.41000000000001,0.26419689627245485
99,100,0.8384014210341868,0.023009029302849284,85.23333333333333,1.573919382377074,92.32666666666667,0.3105192783422954
100,101,0.8388673258977488,0.0230478593392583,85.71666666666665,0.7982620009885374,92.97333333333334,0.1675974011996892
101,102,0.8393510951612666,0.023089338325788147,85.61666666666667,0.840965054102858,93.0,0.3447704550373568
102,103,0.8398172412544685,0.023151265550558103,85.78333333333335,0.6141841924229429,92.96333333333332,0.23683092891108742
103,104,0.8402941587765742,0.023174661946232175,85.86666666666667,0.8168367169895231,92.94333333333333,0.2049932248202892
104,105,0.840757560808702,0.023229270701913367,85.81666666666666,0.42491829279940335,92.87333333333333,0.18926759422104825
105,106,0.8412202235859371,0.0232736368680776,85.83333333333333,0.4129837231121291,92.85000000000001,0.29877527787062225
106,107,0.8416986842339541,0.023309515241452396,85.63333333333333,0.39228674319799567,92.92,0.2513961017995338
107,108,0.8421872363110752,0.02340962497933846,85.63333333333334,0.6328945848682497,92.82000000000001,0.25703436864875956
108,109,0.8426539706400828,0.023478512525132222,85.78333333333335,0.4784233364802433,92.89333333333333,0.26195843605851354
109,110,0.843133089710057,0.023533119680616676,85.8,0.48131763593978516,92.92999999999999,0.22553639765382888
110,111,0.8436235558674131,0.023607861771227322,85.68333333333334,0.5038738819277011,92.97666666666667,0.23471022323044968
111,112,0.8441206283684787,0.023681569360741207,85.83333333333333,0.3472111109333254,92.92999999999999,0.2817800560721065
112,113,0.8446007185588648,0.02374160338691385,85.78333333333335,0.43269183285824353,92.98333333333333,0.2763250903475009
113,114,0.845123051210928,0.02383134635332023,85.98333333333335,0.5948856099191551,92.98666666666666,0.33169597860423733
114,115,0.8456223277459886,0.023913583544795503,86.05000000000001,0.7483314773547926,92.99333333333334,0.28394052585396296
115,116,0.8461119712916272,0.02397285626734054,85.98333333333333,0.43652669512363085,92.98666666666668,0.16779617264870839
116,117,0.8465950534228468,0.023992930495273086,86.06666666666666,0.38586123009300316,93.00333333333333,0.1236482466066088
117,118,0.8470806985546874,0.024013078422260473,86.2,0.4708148963941809,92.92666666666666,0.1007747763855367
118,119,0.8475703761689575,0.02404414393325125,86.13333333333333,0.49385107966763325,93.06666666666666,0.21746008573733133
119,120,0.8480781574773583,0.024075510635253386,86.21666666666668,0.3064129385141648,93.07333333333334,0.2107657994604965
120,121,0.848557293484887,0.02410841582734377,86.11666666666667,0.4642796092394684,93.04666666666667,0.046427960923946666
121,122,0.8490339093566709,0.02415987720380881,86.10000000000001,0.3488074922742703,93.09333333333332,0.03299831645537139
122,123,0.849504883576171,0.02420694540067274,85.93333333333334,0.5542763049438661,93.03666666666668,0.07408703590297876
123,124,0.849988766359422,0.024238296338898856,85.91666666666667,0.47316898555261533,93.12,0.14719601443879554
124,125,0.8504494135676666,0.024321317260316205,86.01666666666667,0.49046463231874027,93.03666666666668,0.03681787005729255
125,126,0.8509262386843539,0.024400433461062243,85.84999999999998,0.5338539126015659,93.17666666666666,0.04714045207910049
126,127,0.8514267225839162,0.02439799196405908,85.7,0.6867799259345553,93.12666666666667,0.030912061651654877
127,128,0.8519247390337025,0.024419171540834127,85.63333333333333,0.5169354139756939,93.04,0.07118052168020789
128,129,0.8524344821071992,0.02442324988705049,85.58333333333333,0.44969125210773836,93.08333333333333,0.10208928554075698
129,130,0.8529250973455227,0.024474001515505824,85.41666666666667,0.3858612300930097,93.10666666666667,0.0664997911442034
130,131,0.8534109950449461,0.024518308835761726,85.75,0.28284271247462306,93.07333333333334,0.046427960923946666
131,132,0.853913960364126,0.024533353641374676,85.73333333333335,0.5390320542932073,93.11000000000001,0.1430617582258306
132,133,0.8544165714216613,0.024560310147637644,85.58333333333333,0.3880148908941007,93.13,0.0496655480858365
133,134,0.8549295195150916,0.0245731461998883,85.73333333333335,0.5572751165766867,93.00333333333333,0.10964589468932488
134,135,0.855460334570942,0.024596534886447963,85.66666666666667,0.6236095644623235,93.08999999999999,0.04082482904638398
135,136,0.8559971578354016,0.024586116645920093,85.53333333333335,0.4988876515698609,93.15333333333332,0.06847546194724873
136,137,0.8565245578036857,0.024567296044890153,85.7,0.4415880433163914,93.07333333333334,0.1172840805717308
137,138,0.8570432344804867,0.02455784741516569,85.61666666666667,0.5572751165766845,93.14,0.021602468994692956
138,139,0.8575498322636949,0.024570099870922672,85.66666666666667,0.35197853469905077,93.21999999999998,0.014142135623731487
139,140,0.858070803646339,0.024597739988582862,85.78333333333335,0.33249895572100113,93.06666666666666,0.12119772641798808
140,141,0.8585993971585587,0.024630999298056854,85.44999999999999,0.04082482904638978,93.08333333333333,0.06236095644623388
141,142,0.859101479940942,0.024674696754468078,85.56666666666668,0.3274480450731402,93.13999999999999,0.16062378404209
142,143,0.8596333142849776,0.024728485801583037,85.85000000000001,0.3894440481849378,93.14666666666666,0.0329983164553757
143,144,0.8601142451679055,0.02476821142051739,85.93333333333334,0.3472111109333311,93.19,0.06480740698408105
144,145,0.8605990451744949,0.024817333401373525,85.63333333333333,0.5328122454381996,93.10000000000001,0.028284271247462973
145,146,0.8610887333553275,0.02488549225563174,85.43333333333334,0.43652669512362446,93.03333333333335,0.06018490028422606
146,147,0.8616105577231105,0.024917352485368062,85.51666666666665,0.31180478223116687,93.06333333333333,0.01699673171197164
147,148,0.8621024046294726,0.024962205187832806,85.55000000000001,0.5016638981097427,93.08333333333333,0.16679994670929482
148,149,0.8625868323440548,0.025006624600617068,85.41666666666667,0.5104464277037868,93.13333333333334,0.1438363267359392
149,150,0.863092957559875,0.025042969775105638,85.75,0.5338539126015684,93.08333333333333,0.08055363982396503


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,8.446093874225701e-07,3.697950299757408e-08,53.25,4.351053512273396,52.74333333333334,1.7871641098554865
1,2,2.248847290270647e-06,2.242311350458302e-07,50.083333333333336,0.08498365855988142,52.02333333333333,2.762864857755844
2,3,4.72841898416621e-06,5.425501927213766e-07,50.199999999999996,0.2828427124746197,50.06333333333333,0.06182412330330108
3,4,8.881674441625425e-06,1.3203295033425345e-06,50.56666666666666,0.39228674319799467,50.21666666666666,0.19362047641943328
4,5,1.7114796109004375e-05,4.222890505310028e-06,55.35,3.6512554918365625,53.26000000000001,2.1838650751973345
5,6,3.103848121516874e-05,7.600458573345267e-06,71.18333333333334,3.5740577623884175,61.00666666666667,2.9709070818335737
6,7,6.470982359294908e-05,2.1271714157919213e-05,75.03333333333335,2.095365255881548,71.32333333333334,1.5675529408036677
7,8,0.00015211168116803332,5.145904180157057e-05,79.78333333333333,1.3014948670236446,76.51666666666667,1.126834307054748
8,9,0.00044892127547543334,0.00019576843875531303,80.73333333333333,0.8269757486703466,78.74333333333333,0.9023056885310884
9,10,0.0009862854841134999,0.00027736677553297933,81.96666666666665,1.0426994879744658,79.85333333333334,0.5648205221326642
10,11,0.0018069897992524335,0.0003383481406752846,81.96666666666667,0.6786424357167412,80.73666666666666,0.48320688000989026
11,12,0.002984203893204833,0.000495618097671199,81.41666666666667,1.3205638526360188,81.16,0.4597825573029057
12,13,0.0044639735647120996,0.0006041315573386439,82.2,1.909624744986999,81.57666666666665,0.37508517551202686
13,14,0.006164435893811567,0.0006662422733500165,78.45,2.298912786514523,81.85000000000001,0.43204937989385694
14,15,0.0079927602222174,0.0008473155945393137,83.91666666666667,0.4766783215358385,82.25666666666667,0.23299976156401364
15,16,0.010095547786188666,0.0006975346464554212,80.5,1.5508062419270863,82.42333333333333,0.35910382280833414
16,17,0.012585893760825334,0.0007676770775722837,79.01666666666667,7.5800542361003025,82.63333333333333,0.04496912521077295
17,18,0.015157043133612,0.0008276634617486691,78.91666666666667,2.1448905695991933,82.72333333333334,0.22216110270601433
18,19,0.017851382900460133,0.0006855024684520673,74.93333333333334,10.419719552634591,83.08333333333333,0.2559079695689237
19,20,0.0205251146684407,0.0006827866324192157,83.0,1.0637982264821961,82.74333333333333,0.06548960901463266
20,21,0.023867525934269832,0.0005267449345520186,84.48333333333333,0.3064129385141733,83.23666666666666,0.06944222218666377
21,22,0.02729299535111197,0.0006434825555005588,83.28333333333335,1.0506611674982995,83.15666666666665,0.2764456948882033
22,23,0.030554228922643967,0.0006990185566737114,83.05,1.4439529078193667,83.12333333333333,0.1751824445796112
23,24,0.03402953379974563,0.0007289799869572513,82.21666666666665,3.4473016823145723,83.16333333333334,0.22171052197754795
24,25,0.037546360621153706,0.0006161821664121414,78.16666666666667,5.563921478797328,83.53333333333335,0.35311313893550406
25,26,0.041562607724838364,0.0007393088989543368,84.85000000000001,0.408248290463863,83.53333333333333,0.4043375927228233
26,27,0.04557998685298197,0.001023640587488925,82.28333333333335,2.800396797281102,83.82666666666667,0.22065558884580155
27,28,0.049690934228354765,0.0016144032438258362,85.18333333333334,0.7641262257565105,84.08999999999999,0.2922327839240473
28,29,0.05434590751390253,0.0016564194877772282,84.33333333333333,2.088593359709408,84.13999999999999,0.1608311744242027
29,30,0.058608927243093724,0.0015431458158533748,78.73333333333333,5.965502679759876,84.29,0.1557776192739705
30,31,0.06375410518601614,0.0017012991813217216,79.8,1.550806241927084,84.30666666666666,0.2129684379328475
31,32,0.06887208081800153,0.0019277463151303662,85.31666666666666,0.676182092503356,84.82333333333334,0.10338708279513689
32,33,0.07419199359372766,0.002061124087428697,85.86666666666667,0.39651257511234556,84.53333333333335,0.33529423231279154
33,34,0.07949172913111086,0.002181918987696724,83.35000000000001,1.9056932246997822,84.47666666666666,0.5039400317057144
34,35,0.0851292168684699,0.002114851183906068,85.16666666666667,0.3472111109333252,84.80666666666667,0.19154343864745454
35,36,0.09141291503137428,0.002696762292503927,83.89999999999999,2.500999800079958,85.04666666666667,0.1732692189115585
36,37,0.09741421300125643,0.002599339423476253,83.08333333333333,2.4499433100017307,84.86333333333333,0.40499657063019706
37,38,0.10360295292757438,0.003164297291387829,80.2,3.4426249674727396,84.91666666666667,0.27860764925289416
38,39,0.1106170815638277,0.004148618373501381,84.06666666666668,2.8096065363123137,85.04666666666667,0.31255221785949827
39,40,0.11708443576112804,0.004278699162851474,80.38333333333334,3.694665824611956,85.06,0.27856776554368
40,41,0.12405639291882549,0.0041422157920281985,81.56666666666668,2.21710521977545,85.50999999999999,0.18493242008907015
41,42,0.13101856253300403,0.004214136212583151,84.1,1.6170961628796248,85.33999999999999,0.3275159029217752
42,43,0.13853104067154412,0.004245778414381577,84.43333333333334,1.3978157564174523,85.08,0.5826376804384261
43,44,0.1463650725902923,0.004796102837833508,84.06666666666666,2.482046646530954,85.64333333333333,0.15627610892975
44,45,0.15514091569059932,0.004801489467702093,85.05,2.5485289874749304,85.76,0.2649528259898406
45,46,0.16479223324403103,0.005083938213301787,86.53333333333335,0.3858612300930097,85.70333333333333,0.040276819911982516
46,47,0.17468504843573943,0.005538492667814301,82.76666666666667,3.532311172903973,85.40000000000002,0.6011655346075647
47,48,0.18467107042044098,0.006138772258317551,85.64999999999999,0.9092121131323918,85.78666666666668,0.09104333522498712
48,49,0.19524406191853683,0.006413644134433532,82.4,4.108730541988204,85.92666666666668,0.1302134998974973
49,50,0.2061929748867202,0.005706254784983134,83.86666666666666,3.547847547770654,86.00333333333333,0.07586537784493726
50,51,0.2071479469149394,0.0057325111124900225,86.88333333333333,0.4089281382128432,88.11333333333334,0.1880307303489406
51,52,0.20816266358742644,0.005811082733339945,86.98333333333335,0.4921607686744424,88.55,0.10984838035522865
52,53,0.2092681100704855,0.005925824701534662,87.11666666666667,0.3399346342395173,88.69333333333334,0.1497405163014455
53,54,0.2103576772317013,0.006010237504445108,86.76666666666667,0.7168604389202133,88.66666666666667,0.19618585292749718
54,55,0.21143862179030817,0.006050694207581246,86.68333333333334,0.08498365855987956,88.78666666666668,0.1488474237451012
55,56,0.2125569038529281,0.006069709164915064,87.01666666666667,0.42491829279939686,88.77999999999999,0.12083045973593973
56,57,0.21375934522150333,0.006046936032127393,87.40000000000002,0.3535533905932738,88.81666666666666,0.1798765008430981
57,58,0.2150920306641848,0.006078376028829465,87.31666666666668,0.3519785346990456,88.81666666666666,0.11469767022722982
58,59,0.2165124953085477,0.005872852529741956,87.13333333333333,0.47316898555261444,88.85666666666667,0.28051539866624936
59,60,0.21796681535106197,0.005755879930400074,86.60000000000001,0.5787918451395091,88.86666666666667,0.19154343864744341
60,61,0.21924196066935028,0.00577721453958392,86.68333333333334,0.27788886667555296,88.84666666666668,0.19567546828585525
61,62,0.2206185207002197,0.005706264154128101,87.11666666666667,0.43652669512362846,89.02,0.0725718035235953
62,63,0.22195782032416078,0.0055775474714197994,86.33333333333333,0.37043517951487775,89.01333333333332,0.29780679792255854
63,64,0.223399057735717,0.00560978835356416,86.71666666666668,0.19293061504650383,89.04,0.21924111536540422
64,65,0.22499109042945906,0.005502181524374158,86.68333333333334,0.19293061504650588,89.12666666666667,0.1724979871058088
65,66,0.22660657021561917,0.0054683731232270105,86.93333333333334,0.15456030825826367,89.09333333333332,0.09977753031397597
66,67,0.2283651381430387,0.005559726211617422,86.68333333333334,0.3793268892247023,89.21666666666668,0.13299958228840014
67,68,0.22995932483904777,0.005594811526858349,85.91666666666667,0.4478342947514881,89.25,0.06683312551921157
68,69,0.2316297363674865,0.005660120422370832,86.85000000000001,0.6720615051218639,89.44333333333333,0.11671427600008386
69,70,0.23313760511423817,0.005727200943771387,86.66666666666667,0.35197853469905077,89.46666666666665,0.20757863302587004
70,71,0.2347127600672929,0.0057656293037170216,86.96666666666668,0.6510674994874833,89.53000000000002,0.18239152027072922
71,72,0.2364053450982152,0.005742170053634669,86.88333333333333,0.3423773097362332,89.48666666666668,0.012472191289247788
72,73,0.2381244804856161,0.005694134126090642,86.98333333333333,0.31710495984066733,89.58666666666666,0.2815828277592355
73,74,0.23979489981671578,0.005702526035388206,86.85000000000001,1.111305538544644,89.58333333333333,0.10402991022885091
74,75,0.24157863749569897,0.005755873558848333,86.25,0.6177917664283613,89.52,0.2393045479439627
75,76,0.24332838695629788,0.00581087218309657,87.11666666666667,0.8013876853447484,89.5,0.09092121131323763
76,77,0.24509696717413018,0.005882970815229387,86.68333333333334,0.5436502143433359,89.35000000000001,0.19200694431886178
77,78,0.24695628750683327,0.005814916076096406,86.5,1.1343133018115696,89.53666666666668,0.13474255287604808
78,79,0.24885552384912013,0.005728766740074136,86.78333333333335,0.3423773097362399,89.46,0.16872067646458308
79,80,0.250786987163843,0.005800206193919866,86.71666666666665,0.5835713800003876,89.41333333333334,0.07408703590297876
80,81,0.25277442715245707,0.005615261535685159,86.75,0.813428956127496,89.53666666666668,0.18553226733434441
81,82,0.25473025091296525,0.005522941160409046,86.63333333333333,0.8219218670625303,89.72000000000001,0.11343133018115785
82,83,0.25670710566366456,0.005465088432503577,86.58333333333333,0.9204467514322718,89.81,0.08602325267042402
83,84,0.25872682269096975,0.005594968505851671,86.5,0.5115336417740881,89.80333333333333,0.17441967269267888
84,85,0.2608367512055268,0.005677977674375114,86.5,0.2121320343559589,89.67333333333333,0.05792715732327636
85,86,0.2631227947024219,0.005828936600309478,86.68333333333334,0.6182412330330425,89.92666666666666,0.31084115271665647
86,87,0.26516875630892667,0.005963986781301249,86.61666666666667,0.5542763049438649,89.94,0.08640987597877182
87,88,0.26743061128941065,0.0060631011955006985,86.8,0.43011626335213604,89.89666666666666,0.07133644853011006
88,89,0.2697774356202112,0.006222364954313315,86.98333333333335,0.3399346342395173,89.92666666666668,0.19362047641943472
89,90,0.2720656734100288,0.006271385700847147,86.73333333333333,0.943692511126131,89.78666666666668,0.22305953365762132
90,91,0.2743803143605736,0.006486157163891283,85.95,0.08164965809277376,89.74000000000001,0.13140268896284413
91,92,0.2767364798326944,0.006648790094894961,86.58333333333333,0.5807083796728157,89.77333333333333,0.2753583523741782
92,93,0.2790693583557821,0.006882826160264786,87.10000000000001,0.6284902544988265,89.81333333333333,0.2868603996526738
93,94,0.2815390561468198,0.007092326874471711,86.48333333333333,1.4664772604972627,89.96999999999998,0.24589970855344026
94,95,0.28390361556072047,0.007254711050794807,86.68333333333334,0.9076832536126789,89.89999999999999,0.32567877834864184
95,96,0.2863491416389157,0.007327006696358083,86.36666666666667,0.732954447576534,89.90666666666668,0.22005049925465456
96,97,0.2890429457492368,0.007503438807480267,86.98333333333335,1.0274023338281573,89.92,0.1818424226264763
97,98,0.29159211053502276,0.007521830461153411,86.60000000000001,0.49665548085837646,89.96999999999998,0.19304576314093444
98,99,0.2941630262426474,0.007739560917969478,85.8,1.030372101071583,90.01666666666665,0.1532608524343032
99,100,0.2967011566118232,0.00786156554408201,86.71666666666665,0.7961713941664136,90.03666666666668,0.18061622912191957
100,101,0.29696230945122665,0.00787367828733656,86.86666666666667,1.0085743513604866,90.26666666666667,0.1510702559149973
101,102,0.29723427235824623,0.007870667324916548,86.96666666666665,0.8730533902472566,90.33333333333333,0.1291854825005089
102,103,0.2974932520675026,0.007870012700300553,87.14999999999999,0.8640987597877094,90.39666666666666,0.2495774206311317
103,104,0.29775163562191953,0.00786511601038089,86.84999999999998,0.8860022573334706,90.42999999999999,0.15641824275533703
104,105,0.29801503366580234,0.007868147264283771,86.80000000000001,0.5522680508593668,90.37,0.16970562748477114
105,106,0.2982841286531091,0.007859474307675904,87.0,0.5354126134736324,90.31,0.226862660362309
106,107,0.29855164971674625,0.007851922142682407,87.03333333333335,0.6536223850375835,90.33,0.3137939876203263
107,108,0.29882513433471786,0.007847341483801357,87.16666666666667,0.7168604389202189,90.40333333333332,0.29825417944356875
108,109,0.29908359745314933,0.007847461632804038,86.95,0.8640987597877072,90.43,0.18832595855767353
109,110,0.2993658518257087,0.007852268928404925,87.06666666666666,0.6798692684790365,90.42999999999999,0.12675435561221124
110,111,0.2996383991152745,0.007863244892227495,86.86666666666667,0.6737127643802544,90.37666666666667,0.2129684379328401
111,112,0.29990880602932185,0.00787172946757184,86.96666666666665,0.6956212251569688,90.40000000000002,0.33136083051561877
112,113,0.30017434285493905,0.00788082147867759,87.06666666666668,0.5720334100576802,90.37333333333333,0.27475241379992965
113,114,0.30043221685219096,0.007882368527265073,87.08333333333333,0.5720334100576819,90.42999999999999,0.19798989873222742
114,115,0.30069126442896166,0.007887112058088902,87.05,0.5759050847723691,90.30666666666667,0.19362047641943472
115,116,0.3009440060895844,0.007892790150418496,87.01666666666667,0.6407460928913704,90.34000000000002,0.23508863576673858
116,117,0.3012192723615954,0.007896823861402757,87.03333333333335,0.4731689855526128,90.50666666666666,0.18445113776342695
117,118,0.3014909159322663,0.007915613654584337,87.08333333333333,0.8259674462242547,90.45666666666666,0.21234144411510483
118,119,0.3017654634927037,0.007929870157366473,87.21666666666665,0.4870546398734182,90.43666666666667,0.18408935028645546
119,120,0.3020427234173364,0.007948522099598166,87.13333333333334,0.6561673228343133,90.51,0.31843366656181366
120,121,0.30230711888777795,0.007960394780884509,87.05,0.49497474683058434,90.42,0.21228911104121295
121,122,0.30257877910574454,0.007980920065906382,87.03333333333335,0.7813805446487335,90.41000000000001,0.20215505600075107
122,123,0.30285688973503555,0.008005605788175309,87.06666666666666,0.988545508422453,90.36333333333333,0.28335294049805054
123,124,0.30313310990438536,0.008030197140387801,86.98333333333335,0.8797095480264434,90.52999999999999,0.24993332444207342
124,125,0.3033987665457834,0.008048834277425409,87.0,0.864098759787716,90.40333333333335,0.20821996915654847
125,126,0.30367534807742963,0.008064448907494817,87.01666666666667,0.7039570693980901,90.45,0.10198039027185957
126,127,0.3039375697379972,0.008080233643820456,86.83333333333333,0.6786424357167412,90.50333333333333,0.0449691252107733
127,128,0.3042109309538173,0.008093501808629918,86.76666666666667,0.6737127643802544,90.52333333333333,0.11897712198382866
128,129,0.304475670239668,0.008100477708402883,86.78333333333335,0.862489935529044,90.58333333333333,0.11145502331534049
129,130,0.3047454015343169,0.008111952456175459,86.68333333333334,0.7214953607304483,90.48,0.17454703282114648
130,131,0.30501904944062636,0.008128859594084735,86.71666666666665,0.7684761255599004,90.56333333333333,0.1643843734125087
131,132,0.3053024940183425,0.00814246216337102,86.71666666666665,0.6956212251569742,90.47666666666667,0.07930251502246756
132,133,0.3055795644077529,0.008151915084548626,86.93333333333332,0.8498365855987975,90.49666666666667,0.1724979871058058
133,134,0.305851950188015,0.008168072786088547,87.01666666666667,0.8806563209081918,90.45,0.24041630560342858
134,135,0.30613513731773234,0.008173016447157816,86.8,0.8436033823229114,90.46333333333332,0.20499322482028776
135,136,0.3064174691880625,0.008180564291563032,86.93333333333334,0.9489760563657804,90.48666666666666,0.25746628689770157
136,137,0.30668768736456115,0.008186866031657265,86.90000000000002,0.8727351641057286,90.49000000000001,0.22759613353481656
137,138,0.30696194241732805,0.008192095525399484,86.75,0.8727351641057286,90.46666666666665,0.1925847576753899
138,139,0.3072408175775799,0.00819461521460625,86.85000000000001,0.6337717780610501,90.44,0.15748015748023556
139,140,0.30751090160588357,0.008201630242724292,86.89999999999999,0.7648529270389114,90.45,0.18055470085267816
140,141,0.30779492091513033,0.00821387323589385,87.03333333333335,0.8339997335464567,90.44666666666667,0.11440668201153732
141,142,0.30807892200364595,0.00824169915749449,86.76666666666667,1.013519719700714,90.48,0.28248893783650986
142,143,0.3083759096539722,0.00827334584877183,86.75,0.672061505121867,90.35000000000001,0.17204650534085356
143,144,0.30866468418827153,0.00829990642142422,86.78333333333335,0.6847546194724695,90.46999999999998,0.17795130420052238
144,145,0.3089431402820683,0.008321183154343733,86.81666666666668,0.49385107966763325,90.49666666666667,0.03771236166328173
145,146,0.3092166239184026,0.008360311031751314,86.65000000000002,0.8573214099741076,90.52666666666666,0.07717224601859925
146,147,0.30948390450217295,0.008395557223893842,86.69999999999999,0.6377042156569634,90.5,0.058878405775518526
147,148,0.30974645734738143,0.008408960729020833,86.75,0.5212165257037304,90.51666666666665,0.018856180831644215
148,149,0.31000780223250735,0.00841990868116732,86.64999999999999,0.6377042156569636,90.53666666666668,0.14817407180595216
149,150,0.3102666034672929,0.008442013055236215,86.76666666666667,0.8369919686326405,90.56333333333333,0.1717232916318842


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.581606903133031,1.9489136979879222,77.45,2.869668970456347,72.51333333333334,0.59106307240053
1,2,3.614303821796748,1.9399190724398059,76.41666666666667,3.837823457233137,78.65333333333332,0.5382275437850501
2,3,3.649763164344884,1.9298808916982897,78.45,3.747888294315432,80.82000000000001,0.8584093817443237
3,4,3.6849756977431842,1.9233638556444814,70.9,11.064884394636334,81.33666666666666,0.7194596737984807
4,5,3.7181738890225033,1.9174965160062818,77.18333333333332,7.5228909927559675,82.07,0.8904306074403896
5,6,3.7590561899468664,1.9118856085934304,69.83333333333333,6.31220158810608,82.05333333333334,0.5990177144477606
6,7,3.799018373013715,1.9042654867096382,82.23333333333333,0.6908127258687594,82.39333333333333,0.25940101944458843
7,8,3.8398732338843184,1.9015691507875032,82.8,0.672061505121867,83.04666666666667,0.9638925712385652
8,9,3.887883642105732,1.8998169936978038,81.13333333333333,2.9665730322302113,82.98,0.5694441734416751
9,10,3.935107896271371,1.8929683465182514,81.45,1.9013153341831563,83.23,0.6464260720814605
10,11,3.984365142442845,1.884394214370662,79.05,3.473470886591684,82.81,1.138624901654037
11,12,4.038825961056112,1.877705715675407,76.16666666666666,9.375262959275089,83.1,0.6582299496883036
12,13,4.094097544333388,1.8684794877029847,82.23333333333333,0.6249444419750844,83.01,0.9381897462667135
13,14,4.153297841967487,1.864166275020523,80.43333333333332,3.626139667592639,83.41666666666667,0.4747162895409784
14,15,4.223392782384871,1.8617800389397188,77.89999999999999,3.937003937005899,82.88000000000001,0.17795130420051838
15,16,4.29629942524898,1.8470865557518006,75.8,6.582679292405686,83.50333333333333,0.26157641755750977
16,17,4.362977274188987,1.8406579552468514,79.10000000000001,3.995205459881464,83.64333333333333,0.2946561084081275
17,18,4.435073202071236,1.8358750607331606,76.28333333333333,9.757589638612373,83.44,0.982886904311312
18,19,4.50252359652928,1.827046849042239,79.69999999999999,2.0764553129472016,83.35000000000001,0.3765634076752489
19,20,4.578111643874401,1.8215982403449926,80.8,2.5945455607228514,83.06333333333333,0.836912314536127
20,21,4.644135626671051,1.8236659820044931,76.36666666666667,9.911469226215765,83.69666666666667,0.4902607016226692
21,22,4.717380190876775,1.8152711828419208,81.25,2.2642143596988946,83.41666666666667,1.0814907407011038
22,23,4.785175689135209,1.8137253193320115,77.53333333333333,6.064285246882404,83.67,0.48006943942169916
23,24,4.854809975262389,1.8132131752541212,81.18333333333334,2.3156472577277905,83.55333333333333,0.8303145321034798
24,25,4.934612379456962,1.8093265512167147,78.36666666666666,5.238691524501983,83.79333333333334,0.6128258770283399
25,26,5.023789384732418,1.8026962048632122,82.61666666666666,1.014341603646862,83.44,0.9922701245124705
26,27,5.107168905708295,1.7888570562085566,82.03333333333332,2.592403432252699,83.85666666666667,0.3030218180630251
27,28,5.187285569648121,1.7803793114859148,82.11666666666667,1.251887463880927,83.51333333333334,0.2400462918318532
28,29,5.27545388483463,1.7726506698197755,71.16666666666667,7.416235942548997,83.65000000000002,0.41817061908587727
29,30,5.36325114087645,1.7654155595872227,76.63333333333334,4.534558657931572,83.96666666666665,0.2976948474902149
30,31,5.458300143107112,1.763884979718628,71.08333333333333,9.109732280491137,84.11666666666666,0.5448139335793709
31,32,5.5634343091155385,1.7677941805214494,82.68333333333334,1.8530755216366366,84.22333333333333,0.49236391238820465
32,33,5.6766689282110745,1.7761046485854284,82.08333333333333,0.4515405728048003,83.66000000000001,0.24262453846770102
33,34,5.764702437907094,1.7748659069682335,82.60000000000001,1.8792729090439886,84.11999999999999,0.4060377650744602
34,35,5.897328216954906,1.771204549390018,82.35,0.7756717518813374,84.6,0.35953673896649957
35,36,6.0033132595080785,1.773567020576923,80.73333333333333,4.9733176943453845,84.25666666666666,0.3231442746239254
36,37,6.096909223922876,1.7801578998099268,78.26666666666667,5.539604879612105,83.67666666666668,0.697630911649486
37,38,6.202379826420415,1.769290371068727,75.91666666666667,10.1279591011988,83.87333333333333,0.34470599388786766
38,39,6.315551273499526,1.7557265350543423,78.01666666666667,4.913303934783146,83.80666666666667,0.5243620462576914
39,40,6.427113084052977,1.7453501620421263,72.05,8.860116628276778,83.86,0.21181753153756397
40,41,6.543754370885533,1.7739133069874864,81.8,0.8897565210026093,83.96666666666668,0.4083571421630281
41,42,6.665566954411531,1.7832434055231323,81.45,2.4913182588073037,83.74333333333334,0.7670433857061508
42,43,6.7667373364863295,1.77863979853008,80.23333333333333,5.370961014774003,83.97333333333334,0.5524088662897778
43,44,6.869054104770615,1.774703138456656,83.48333333333333,1.8006171781426046,84.16333333333334,0.5155148451359627
44,45,6.988298937568711,1.7723308002235647,78.38333333333334,7.129788839011212,84.49666666666667,0.5640527950073031
45,46,7.117094369654868,1.7558715724385647,84.11666666666667,0.9629237883769562,84.07000000000001,0.19612920911141238
46,47,7.235180931747945,1.7469863751740067,82.41666666666667,1.5134581446328634,84.67333333333333,0.6650480350237015
47,48,7.363613531195057,1.7523599045787919,81.48333333333333,1.5965240019770772,84.20333333333333,0.30070288030250597
48,49,7.52371566534588,1.7339789315513656,77.26666666666667,7.783779430470925,83.87,0.42197946237544154
49,50,7.636075388370472,1.7407037264301237,80.63333333333333,2.5074333933770294,84.34333333333332,0.18803073034894255
50,51,7.64841083226658,1.7407381847535102,84.08333333333333,0.5572751165766818,87.93666666666667,0.44850368510811006
51,52,7.660485530751956,1.7402137559491713,83.8,0.6416125518306709,89.11,0.4003331945600663
52,53,7.671518323464203,1.7410903538800304,84.03333333333332,0.10274023338282197,89.87,0.3925132694147645
53,54,7.68232680328101,1.7410641539242144,84.31666666666666,0.5328122454381916,90.27666666666666,0.18553226733434441
54,55,7.6914888647358195,1.740806571270909,84.43333333333332,0.4365266951236254,90.52666666666669,0.18660713336371693
55,56,7.700393121814628,1.742090107599737,84.46666666666668,0.39651257511234417,91.06,0.2122891110412067
56,57,7.711985877784542,1.7416335696881027,84.61666666666666,0.6761820925033566,91.14666666666666,0.19154343864744994
57,58,7.7262216872511535,1.7393518570941604,84.39999999999999,0.10801234497346258,90.98333333333333,0.29769484749021385
58,59,7.736068424257266,1.7398171237496545,84.66666666666667,0.6798692684790365,91.54,0.317909840468439
59,60,7.7473981207879845,1.7391866195346872,84.41666666666666,0.9851677804087802,91.48000000000002,0.07788880963698586
60,61,7.760811526375737,1.7402992642585735,84.36666666666666,0.44969125210773586,91.58333333333333,0.2828819934570277
61,62,7.772615990162621,1.7400274699603113,84.58333333333333,0.1649915822768632,91.61333333333333,0.09877021593352928
62,63,7.784018879475121,1.7424511137420537,84.60000000000001,0.24832774042919203,91.71666666666665,0.11953614051360395
63,64,7.796113650579083,1.7442058826665479,85.3,0.1870828693386991,91.79666666666667,0.17969109295924635
64,65,7.8071218933777855,1.7443583840574588,84.83333333333333,0.44969125210773236,91.85333333333334,0.20997354330698137
65,66,7.820618199589703,1.7456448072024944,84.46666666666667,0.7442371187255363,91.95333333333333,0.3242769735204096
66,67,7.832583688429821,1.7460284004547473,84.58333333333333,0.2718251071716704,92.01666666666667,0.1388844443733323
67,68,7.846185675599578,1.7469935104922998,85.14999999999999,0.22730302828309093,92.08666666666666,0.2701028610651031
68,69,7.859572729822877,1.747653443423429,85.14999999999999,0.6819090848492947,92.34666666666665,0.15520595635764145
69,70,7.87662630188296,1.7455387512136262,84.71666666666667,0.5169354139756954,92.18666666666667,0.27108834148463085
70,71,7.888293926514419,1.7464026330746127,84.63333333333333,0.5661762583820977,92.22666666666667,0.15326085243430435
71,72,7.902632690503512,1.7440480870328303,84.75,0.7494442385305693,92.20333333333333,0.22171052197754182
72,73,7.916577479161789,1.7425625351120004,85.08333333333333,0.7214953607304415,92.39666666666666,0.1322455628325196
73,74,7.931489317553072,1.742089333141615,84.73333333333333,0.6182412330330449,92.36333333333334,0.16858891488535563
74,75,7.9457434605039845,1.7432340735235197,84.23333333333333,0.2054804667656324,92.46333333333332,0.10656244908763468
75,76,7.958901544419846,1.7425613217130056,84.8,0.5354126134736324,92.48333333333333,0.16048537489614112
76,77,7.970753792259392,1.742718734757694,84.81666666666668,0.7760297817881844,92.2,0.1557776192739705
77,78,7.983449047389887,1.7406336263416127,84.94999999999999,0.4949747468305834,92.24666666666667,0.19154343864744994
78,79,7.99764898285989,1.7404497190514834,84.88333333333334,0.4109609335312648,92.41000000000001,0.30626785662227113
79,80,8.012641065446898,1.7409943061212088,84.4,0.5016638981097427,92.35666666666667,0.1922382780706155
80,81,8.02827015475968,1.7379237317163223,85.3,0.3188521078284851,92.63666666666666,0.10338708279513856
81,82,8.040531177983839,1.7340475915234073,84.96666666666667,0.5265189666310445,92.58333333333333,0.197540431867052
82,83,8.053813335112778,1.7324319530956842,84.58333333333333,0.4403281604540959,92.54333333333334,0.23921166824012596
83,84,8.06776176148586,1.7320464202383723,83.73333333333333,0.8624899355290423,92.64333333333333,0.08956685895029494
84,85,8.084419092898168,1.734886565648055,84.11666666666667,0.7663042621715133,92.61333333333333,0.10338708279513689
85,86,8.097935824299197,1.7360381283331114,84.21666666666665,0.23921166824012166,92.89,0.10801234497346478
86,87,8.111623781111598,1.7352227277636234,83.81666666666666,0.3118047822311668,92.94,0.07788880963698586
87,88,8.124524477388038,1.734500341399337,84.56666666666668,0.45521667612492034,92.87333333333333,0.23113247764479708
88,89,8.13875624032132,1.7320604862770006,84.63333333333334,0.18408935028646148,93.00333333333333,0.09977753031396965
89,90,8.153428200748426,1.7296932430646674,84.48333333333333,0.4766783215358322,93.13,0.1208304597359503
90,91,8.166373136048426,1.7297953889194206,84.46666666666665,0.5104464277037828,93.14666666666666,0.04921607686744065
91,92,8.179796497818097,1.7301402687612601,84.35000000000001,0.4708148963941819,93.18333333333334,0.05734883511361766
92,93,8.19974148892551,1.7342825170722624,85.01666666666667,0.23570226039551584,93.2,0.11860297916437808
93,94,8.214927136033642,1.7368707077774195,84.88333333333333,0.5835713800003888,93.08333333333333,0.19258475767538993
94,95,8.231875390725932,1.7382031748785305,83.73333333333333,0.6182412330330449,93.45666666666666,0.23976840677805678
95,96,8.24990316689063,1.7389463827266505,84.63333333333334,0.4552166761249226,93.36666666666667,0.3231442746239254
96,97,8.26495467200619,1.7408368029805987,84.41666666666667,1.001942557679276,93.21666666666665,0.1621384867602048
97,98,8.280444251583054,1.7410772258102512,84.63333333333334,0.3704351795148842,93.45,0.21416504538945774
98,99,8.295846953238112,1.7368170242821495,84.31666666666666,0.19293061504650386,93.56,0.315911379978627
99,100,8.314293448237423,1.7379500939316455,83.96666666666665,0.27182510717167047,93.44666666666666,0.06599663291074279
100,101,8.31619240860453,1.7379951202378745,84.11666666666666,0.38801489089408925,94.32666666666667,0.09533566430716801
101,102,8.3180682048279,1.737937415741137,84.41666666666667,0.4189935029992166,94.30666666666667,0.08219218670625357
102,103,8.32020091268654,1.7380463043722076,84.11666666666667,0.2248456260538679,94.25333333333333,0.0974109279746823
103,104,8.321599841416843,1.7382929465222359,83.93333333333334,0.20548046676563317,94.29666666666667,0.12684198393626855
104,105,8.323097092922561,1.73845817509284,83.91666666666667,0.28963578661637956,94.39666666666666,0.11785113019775792
105,106,8.32471847530086,1.7383177889358687,84.05,0.34880749227427577,94.42666666666666,0.07133644853011006
106,107,8.32635707715649,1.7380750215513203,83.95,0.10801234497346039,94.44,0.04082482904638398
107,108,8.327968135257438,1.7378993525819537,84.08333333333333,0.2013840995599114,94.39,0.18457157599876553
108,109,8.329374971055097,1.7375862987661617,84.0,0.28284271247462306,94.47000000000001,0.22553639765382888
109,110,8.330880627313944,1.7374911745342152,84.1,0.08164965809277376,94.29666666666667,0.20417857108151397
110,111,8.332324971439403,1.7372776479531011,83.85000000000001,0.3741657386773906,94.33333333333333,0.12283683848459122
111,112,8.333825895309184,1.7370330061114634,84.0,0.36742346141747906,94.26,0.07257180352359073
112,113,8.335289627675024,1.7369057228610474,83.98333333333333,0.20138409955990866,94.27666666666669,0.2067741655902803
113,114,8.33666050590085,1.7369904003697583,83.93333333333334,0.39228674319799467,94.39333333333333,0.15326085243430435
114,115,8.338032406879904,1.736923150055305,83.8,0.2449489742783155,94.42333333333333,0.20741798914805287
115,116,8.339284469942397,1.7368882400058738,83.83333333333333,0.19293061504649933,94.33999999999999,0.008164965809275636
116,117,8.340705431575644,1.7369038182938736,83.98333333333333,0.3009245014211237,94.30333333333334,0.05436502143433095
117,118,8.342244139740336,1.7368128718811682,83.85000000000001,0.616441400296898,94.24666666666667,0.06944222218666626
118,119,8.343899962251847,1.7366257080652598,84.06666666666668,0.1545603082582596,94.21666666666665,0.08339997335465073
119,120,8.34569185966942,1.7365890485786926,83.96666666666665,0.31710495984066733,94.22666666666667,0.10077477638553826
120,121,8.347523845512287,1.736736152110462,83.86666666666666,0.33249895572100513,94.36,0.09797958971133083
121,122,8.348792692449322,1.7367763617890102,84.23333333333333,0.2094967514996083,94.21333333333332,0.1649915822768632
122,123,8.35038944236936,1.7366917414414125,84.03333333333333,0.12472191289246902,94.30333333333334,0.0418993502999191
123,124,8.35180586527091,1.7366210281016488,83.95,0.16329931618554752,94.37333333333333,0.18979521127315524
124,125,8.353239633061492,1.736626510857549,84.0,0.1471960144387955,94.30666666666667,0.1438363267359439
125,126,8.354685871680337,1.7367444922651578,83.93333333333334,0.13123346456686266,94.34999999999998,0.1498888477061162
126,127,8.35599920299694,1.7366374267455256,84.11666666666666,0.15456030825826622,94.22333333333331,0.25590796956892214
127,128,8.357562962733313,1.7365709204802433,84.10000000000001,0.18708286933869275,94.38666666666666,0.16048537489614478
128,129,8.359058721978519,1.7364758606475683,84.10000000000001,0.21602468994692955,94.44333333333333,0.05557777333510797
129,130,8.360698887284913,1.7362866701229693,83.98333333333333,0.3118047822311567,94.39666666666666,0.08993825042154906
130,131,8.362228964116209,1.7361910717734625,83.81666666666666,0.5104464277037867,94.34666666666665,0.023570226039550245
131,132,8.363724725919084,1.736181351096559,83.71666666666667,0.4988876515698609,94.36666666666666,0.11085526098877577
132,133,8.365100737381107,1.7362323109600084,83.66666666666666,0.3299831645537211,94.32666666666667,0.1352364185006712
133,134,8.366709281207926,1.7362940474274122,83.86666666666666,0.2054804667656324,94.33,0.10677078252031715
134,135,8.368252084668422,1.7363379161765207,83.73333333333333,0.33993463423952386,94.50666666666666,0.06128258770283069
135,136,8.369655587907202,1.7364528344555192,83.85000000000001,0.28577380332470526,94.44,0.14165686240584044
136,137,8.371174099712809,1.7365889951287088,83.81666666666666,0.3423773097362362,94.64999999999999,0.05099019513592978
137,138,8.37262914977977,1.7367714082653207,84.03333333333332,0.271825107171664,94.58666666666666,0.08219218670625357
138,139,8.374268725733312,1.7370337611602311,83.81666666666666,0.44783429475148145,94.59999999999998,0.04082482904638978
139,140,8.37573035367584,1.7370943484730788,83.98333333333333,0.06236095644623514,94.56,0.08286535263104101
140,141,8.377371364977089,1.7373558756108216,84.06666666666666,0.3423773097362332,94.54333333333334,0.06548960901463266
141,142,8.379106511166889,1.737680152078598,84.06666666666666,0.2054804667656324,94.50333333333333,0.047842333648022484
142,143,8.380857945004577,1.7379091085749119,84.06666666666666,0.4109609335312648,94.47333333333331,0.11813363431112929
143,144,8.382452402110529,1.738130560566098,84.01666666666667,0.3324989557210011,94.51333333333334,0.10842303978193917
144,145,8.384041358406252,1.7382225023899862,83.93333333333332,0.3858612300930097,94.56333333333335,0.14884742374510745
145,146,8.385931417730818,1.7385360377844146,84.10000000000001,0.4546060565661985,94.52333333333333,0.08498365855988142
146,147,8.387653860541759,1.738866327753748,83.94999999999999,0.47081489639418694,94.49333333333334,0.10208928554075714
147,148,8.389744226823987,1.7392182844478532,83.91666666666667,0.5169354139756887,94.42333333333333,0.07586537784494371
148,149,8.391664921724429,1.739644852949634,84.05,0.37416573867739694,94.46,0.2779688231918589
149,150,8.393607503901038,1.7402143258413818,84.08333333333333,0.5137011669140814,94.47666666666667,0.07133644853011006


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2259224067213607e-06,8.85243965378826e-08,51.88333333333333,2.558102595457992,54.38333333333333,4.674144009572471
1,2,5.996266250303453e-06,6.409670662921203e-08,50.15,0.17795130420052171,50.95666666666667,1.2621234311887075
2,3,1.2661759357581173e-05,8.540038144133971e-07,54.06666666666666,2.9679772386069403,51.68000000000001,1.4535473848485296
3,4,2.6222065995565855e-05,2.893632835922617e-06,61.83333333333332,3.89665098371523,56.843333333333334,4.670826717212083
4,5,5.598523750304543e-05,1.0156246610814002e-05,74.73333333333333,3.118047822311623,65.68333333333334,3.848639009081292
5,6,0.00013866749204283335,2.592766559701876e-05,77.81666666666666,1.511254078204222,75.17666666666666,1.5004295681200386
6,7,0.00034857824945233335,5.779202874394888e-05,81.41666666666666,0.828988674363056,78.26666666666667,0.41411216945278123
7,8,0.0008001563265495667,0.00015453756512832416,81.71666666666665,0.6737127643802502,79.60000000000001,0.1699019324983287
8,9,0.0015394985056541334,0.00018340071349605237,81.36666666666667,1.9631324175635412,80.7,0.2127596452964404
9,10,0.0026538130732680332,0.00032552612935163804,79.86666666666666,2.3289244060056777,81.14666666666666,0.05249338582674158
10,11,0.003918000398712834,0.00045327051360992567,82.03333333333333,1.7011434063267263,81.58333333333333,0.3162629004834785
11,12,0.0057843756301303,0.0006597623509913436,83.51666666666667,0.7641262257565081,82.07000000000001,0.2545584412271534
12,13,0.007757038382502433,0.0009354160661229175,81.58333333333333,3.806646234621171,82.22000000000001,0.247116706571341
13,14,0.009948674505258734,0.0011376574114260653,73.63333333333333,10.07450026331607,82.33666666666666,0.1586050300449365
14,15,0.012203139244089133,0.0012588109838091552,83.31666666666668,0.9681023820971735,82.78333333333333,0.07039570693981016
15,16,0.014484280409784132,0.0015241806048597825,83.85000000000001,1.7795130420052252,83.03333333333335,0.09741092797468232
16,17,0.017514968698795833,0.0019159214123684045,82.95,1.0198039027185604,83.14666666666666,0.1862495339293266
17,18,0.020454163282398134,0.002277392676203576,83.58333333333333,1.224971655000864,82.91333333333334,0.16357125528513544
18,19,0.023646685920214766,0.002436816307982677,83.5,1.3880441875771365,83.12666666666667,0.21139746660943753
19,20,0.026658813286382366,0.00247387869460281,84.69999999999999,0.7874007874011802,83.46666666666667,0.18803073034894058
20,21,0.030083142404491364,0.002421408743600683,83.63333333333334,0.10274023338281658,83.63666666666667,0.127104506432918
21,22,0.03323915761285046,0.0023907405528139545,83.45,0.8041558721209905,83.95,0.35505868059613327
22,23,0.03673895860340523,0.002430864266911245,82.41666666666667,3.4414951531113447,83.60000000000001,0.23508863576674122
23,24,0.04058983055086127,0.0025376817737611697,77.28333333333335,6.860798463411931,83.59666666666666,0.17556258776351866
24,25,0.04452513409879603,0.002511487231769719,78.21666666666665,6.021673816768514,84.06,0.3721110945224082
25,26,0.048881709248319666,0.002125266361820862,71.23333333333333,8.653740360227026,84.25,0.2458997085534416
26,27,0.053176180461042104,0.0024095581856324925,84.03333333333335,0.5436502143433359,84.04333333333334,0.508745734352851
27,28,0.05759536666817743,0.002807796147292427,85.05,0.5930148958219076,84.38333333333334,0.08498365855987956
28,29,0.06229452800077443,0.0030449656009139503,85.96666666666665,0.5312459150169732,84.52999999999999,0.540555270069586
29,30,0.06691028785718336,0.00334000193219171,79.23333333333333,7.94778096214423,84.52,0.3688721549082645
30,31,0.07211629049578143,0.003670266998483561,83.15,4.455520919787798,84.96666666666665,0.42397589029985616
31,32,0.0774497710337929,0.004484985465419073,85.3,0.9933109617167596,84.52,0.053541261347361556
32,33,0.08281327805380917,0.0049033704039069,73.73333333333333,14.45829250714697,84.75666666666666,0.6764778061564354
33,34,0.0883297534034736,0.004827071512818828,80.05,2.365375234502975,84.76333333333334,0.23612614331233128
34,35,0.09421125047182022,0.004763676104624281,81.76666666666667,5.138795794952566,85.52666666666666,0.4778656249988661
35,36,0.10027386788515293,0.004384426522910298,84.95,1.435270009440732,85.44333333333333,0.30136725472788756
36,37,0.10693834498650485,0.003920260064459033,85.36666666666667,1.4890339896128064,85.38333333333333,0.20417857108151738
37,38,0.11367290855609247,0.0032648574307508516,81.81666666666668,6.481812160876686,85.19,0.17107503227142176
38,39,0.12050538687593255,0.0034112764587919397,83.26666666666667,1.8803073034893947,85.40333333333332,0.1697710877099593
39,40,0.12747957608846233,0.0031300279696955227,75.33333333333333,11.973953213352537,85.72333333333331,0.5933146064460436
40,41,0.1345807870033976,0.0030367802627746347,85.35000000000001,0.408248290463863,86.00666666666666,0.3917765803221089
41,42,0.1429848001513581,0.0033691686091342245,81.10000000000001,1.7781076082922207,85.46999999999998,0.2264214359698846
42,43,0.15060855872447035,0.003319672600417576,80.51666666666667,3.487437773240151,86.11,0.4315089802078324
43,44,0.1593048827045142,0.0032961065349653355,78.95,7.624412545676329,86.02333333333333,0.32663265129024066
44,45,0.16925086369388484,0.0031522652525212014,85.64999999999999,0.6177917664283566,85.75333333333333,0.40450243784460116
45,46,0.17868525485743017,0.0030132351867735744,81.21666666666668,3.6520161859200777,86.19666666666666,0.4937160677510477
46,47,0.18948374121602518,0.0015536237953537916,80.96666666666665,6.53124966772992,86.10666666666667,0.14817407180594686
47,48,0.19995956816922078,0.0023066501248679453,85.2,1.2048513047951899,85.95,0.24262453846770357
48,49,0.21061916722614282,0.0022683530691396695,79.2,5.63427013906859,86.45666666666666,0.2286676384818996
49,50,0.22165373639186692,0.0022018700997193707,82.8,4.534497399565549,86.30666666666666,0.3805551500403338
50,51,0.2228471415386023,0.002191338003358798,86.7,0.5400617248673217,88.87,0.23366642891096123
51,52,0.22407530123096686,0.0020917493662415657,86.53333333333335,0.611464544261472,88.99666666666667,0.20531818125912848
52,53,0.22544049031432237,0.002160343340178991,86.46666666666665,0.6141841924229424,89.01666666666667,0.11841546445554078
53,54,0.22678826743089342,0.002155696249377607,86.63333333333333,0.43269183285823737,89.06,0.21400934559032225
54,55,0.22809553852481268,0.00219818980919862,86.36666666666667,0.6637435917246602,89.27,0.13441230102437482
55,56,0.22948008549413235,0.002122541790285177,86.88333333333333,0.5976807025680383,89.25333333333333,0.23098821518760948
56,57,0.23105484641423532,0.002242608441088863,86.63333333333334,0.271825107171664,89.33333333333333,0.17441967269268316
57,58,0.23265032437756625,0.0023378232837552152,86.48333333333335,0.43652669512362446,89.26666666666665,0.1558489297008136
58,59,0.23416223015522078,0.002466074943572056,86.45,0.294392028877591,89.23333333333333,0.19938795238317647
59,60,0.23572993493645392,0.0025662333049231816,86.91666666666667,0.26562295750848924,89.33666666666666,0.12657891697365106
60,61,0.237304481750141,0.0027699057233092047,86.73333333333335,0.12472191289246902,89.54666666666667,0.3000370347510814
61,62,0.2387819565147451,0.0028899186497506404,85.98333333333335,0.9741092797468299,89.55666666666667,0.20434176165325493
62,63,0.24026224648179592,0.003023761763887861,86.73333333333335,0.3009245014211324,89.45333333333333,0.16336734339790113
63,64,0.2419630016400823,0.003135490403732514,86.51666666666667,0.1433720877840417,89.54,0.13140268896284413
64,65,0.24358155084838903,0.003199965146410881,86.81666666666668,0.22484562605386055,89.58,0.17048949136725838
65,66,0.24534705203705845,0.0033744635068192227,86.80000000000001,0.04082482904638978,89.52333333333333,0.20677416559027817
66,67,0.2469357474141757,0.003356314300535635,86.41666666666667,0.36590830666833507,89.65666666666665,0.03091206165165488
67,68,0.24866379347215095,0.00347988681624208,86.61666666666667,0.44969125210773303,89.79666666666667,0.18624953392932145
68,69,0.25038554092281534,0.003722086747253508,86.35000000000001,0.6013872850889584,89.89,0.12832251036612952
69,70,0.2522464232000459,0.004005397135385439,86.91666666666667,0.22484562605387073,89.82333333333334,0.0821921867062482
70,71,0.2540835920427056,0.004294175859443254,86.59999999999998,0.16329931618554172,89.75,0.09092121131324388
71,72,0.2558828447613415,0.004556422247304823,86.26666666666667,0.13123346456686266,89.7,0.07483314773547534
72,73,0.2577605066739266,0.004882887585437259,86.10000000000001,0.21602468994692955,89.75333333333333,0.1685889148853623
73,74,0.25976625476492404,0.005146311753209786,86.7,0.7082843120291878,89.65999999999998,0.07483314773547534
74,75,0.2618023117052299,0.005339880942758135,86.68333333333334,0.548229473446617,89.79333333333334,0.08339997335464411
75,76,0.26372985934751636,0.005490253731088575,86.46666666666668,0.6355225321645864,89.89333333333333,0.11115554667022247
76,77,0.2656190120219291,0.005584927137441423,86.41666666666667,0.7771028817916533,89.77666666666666,0.07845734863960452
77,78,0.26747480665295514,0.005689323362487767,86.28333333333335,0.6883958809354442,89.86,0.10984838035523035
78,79,0.2693375522006447,0.0058558473193970955,86.81666666666668,0.5038738819276994,89.92666666666668,0.14383632673593919
79,80,0.27135016559796815,0.006050766939961573,86.38333333333333,0.10274023338281657,90.08333333333333,0.04027681991198252
80,81,0.27331719221191497,0.006242700718038587,86.5,0.9652288157046821,90.03333333333335,0.12256517540566679
81,82,0.27516991098367144,0.0064592650767080345,86.05,0.7222649560006813,90.17333333333333,0.03771236166328173
82,83,0.2770279675194843,0.0066550245868077645,86.13333333333333,0.5632248416238588,90.2,0.15513435037626364
83,84,0.27910609217905163,0.00662455409115225,86.64999999999999,0.8286535263104035,90.02999999999999,0.1358921140709316
84,85,0.28123825347695564,0.006934759541412886,86.14999999999999,0.30822070014844893,90.13666666666667,0.14839886193034588
85,86,0.28319563817650256,0.0069503515806038,86.15000000000002,0.6123724356958004,90.27999999999999,0.30474032661705197
86,87,0.2854073380421014,0.0069568364064694355,85.43333333333334,0.15456030825826367,90.24000000000001,0.18402898322456032
87,88,0.287562478767507,0.007088550628865174,86.26666666666667,0.6649979114419995,90.17333333333333,0.08653836657164518
88,89,0.28974793084204586,0.007166346079428381,85.83333333333333,0.7133644853010912,90.22333333333331,0.1510702559149973
89,90,0.291974739238274,0.0070606251446821006,86.13333333333333,0.7553512795749808,90.24333333333334,0.18803073034894255
90,91,0.29448953057572985,0.007064531765854071,86.25,0.6177917664283502,90.32666666666667,0.09533566430716801
91,92,0.29691592205279077,0.006774761629663309,86.41666666666667,0.9868580895391664,90.39999999999999,0.23678400846903985
92,93,0.2995608120663691,0.006892498680074004,86.45,0.4636809247747788,90.32666666666667,0.19669491322575855
93,94,0.30199359338153964,0.00713767739947857,86.03333333333335,0.3274480450731407,90.39666666666666,0.25037749277618176
94,95,0.3045584285130266,0.007379295318529825,86.06666666666666,0.7363574011458162,90.38999999999999,0.32893768406796975
95,96,0.30716931849178347,0.007604961318128242,85.48333333333333,0.26562295750848364,90.47000000000001,0.2135415650406237
96,97,0.30986716260997804,0.007638873880585625,85.96666666666668,0.06236095644623514,90.50333333333333,0.31255221785949827
97,98,0.31279268458841253,0.008154235468596038,86.16666666666667,0.2494438257849279,90.55,0.24041630560342858
98,99,0.31553380340809806,0.008248020687166598,85.63333333333333,0.2656229575084896,90.36333333333333,0.2613214283002637
99,100,0.3185558431030991,0.008412223372478413,86.03333333333335,0.605988632089934,90.44666666666666,0.27157974069425206
100,101,0.3188573511795311,0.008424630512628675,86.26666666666667,0.24944382578492666,90.73,0.17907168024751355
101,102,0.3191526515720829,0.008445601559333021,86.33333333333333,0.40892813821284413,90.85000000000001,0.20542638584174247
102,103,0.3194478258147098,0.008466290018853288,86.41666666666667,0.3274480450731406,90.90666666666668,0.09977753031397597
103,104,0.31974095406540753,0.008496799140645687,86.48333333333333,0.31710495984066733,90.85666666666667,0.1558489297008136
104,105,0.32004216467750396,0.008528895662733802,86.63333333333334,0.2094967514996083,90.88666666666666,0.1600694293805672
105,106,0.32034523523250186,0.008569954428591209,86.58333333333333,0.37043517951488397,91.0,0.14165686240584044
106,107,0.32064427666882034,0.00859940861091317,86.60000000000001,0.21602468994692955,90.86333333333333,0.21312489817527838
107,108,0.32094697399665334,0.008627161652986185,86.5,0.33416562759605434,90.87333333333333,0.09428090415820768
108,109,0.3212480033335147,0.008646730735984723,86.46666666666668,0.30912061651652584,90.86000000000001,0.1909624744986973
109,110,0.3215440845340412,0.008663723103875549,86.35000000000001,0.3894440481849263,90.86666666666667,0.13912424503139598
110,111,0.32182996715471796,0.008682755851713282,86.31666666666666,0.4403281604540984,90.85666666666667,0.15520595635763576
111,112,0.32212060826715955,0.00871357391399189,86.58333333333333,0.47316898555261,90.79,0.20848661028149082
112,113,0.32241260821331313,0.008731773500734596,86.46666666666665,0.3793268892247023,90.80333333333334,0.1376791761870891
113,114,0.32270179065992216,0.008754704079698984,86.66666666666667,0.4089281382128432,90.77333333333333,0.1820866704499699
114,115,0.32298588219555735,0.008792924443982143,86.75,0.3188521078284851,90.85666666666667,0.19154343864745157
115,116,0.3232671494830868,0.008824515861201771,86.63333333333333,0.3472111109333254,90.81,0.19200694431885934
116,117,0.3235556077566515,0.008859892076268534,86.68333333333334,0.49385107966763775,90.88666666666666,0.19737161790783467
117,118,0.32384801085350606,0.008906929801361426,86.51666666666667,0.5265189666310492,90.81666666666666,0.21669230617526739
118,119,0.324148690669756,0.00894979674639075,86.58333333333333,0.6637435917246602,90.87333333333333,0.12710450643291862
119,120,0.3244464408754924,0.009007072343097196,86.43333333333332,0.5906681715556485,90.79666666666667,0.1558489297008136
120,121,0.32473593577031984,0.00906363552428991,86.63333333333333,0.6276056794587592,90.89666666666666,0.16499158227685792
121,122,0.32501887202797214,0.009109771179860013,86.46666666666665,0.663743591724662,90.86333333333333,0.20038851153585302
122,123,0.3253094704546729,0.009150799357130314,86.45,0.778888096369861,91.02666666666669,0.10338708279513689
123,124,0.32558675858524944,0.009181498880281452,86.45,0.6867799259345487,90.95333333333333,0.16006942938057264
124,125,0.32587147081634865,0.009208733627593084,86.53333333333335,0.5720334100576819,90.96333333333332,0.2101322334996633
125,126,0.3261548522968895,0.009239733889367437,86.23333333333333,0.6612278141625816,91.00666666666666,0.17249798710580577
126,127,0.32644361051377213,0.009278111005252903,86.18333333333334,0.6249444419750906,90.96999999999998,0.18708286933869783
127,128,0.326728615264787,0.009311345158353593,86.03333333333335,0.5892556509887895,90.96,0.19252705437591247
128,129,0.32700366381940255,0.00933831172534232,86.03333333333335,0.7306770072261045,91.01333333333332,0.13199326582148654
129,130,0.32728606449896697,0.009366740925466101,86.03333333333335,0.7306770072261045,90.99666666666667,0.1751824445796112
130,131,0.3275703943943798,0.009402400387370887,86.35000000000001,1.0271319292087124,90.95333333333333,0.1388844443733323
131,132,0.32785144573369307,0.00943494812760214,86.28333333333332,1.0036046144883106,90.86333333333333,0.18926759422104475
132,133,0.3281293370063246,0.009458227417659526,86.13333333333334,0.9076832536126688,90.82666666666667,0.15627610892975
133,134,0.3284021076507991,0.009470075028597827,86.23333333333333,0.9885455084224555,90.99333333333334,0.23697163449568798
134,135,0.32867389443052364,0.009489398790703854,86.2,0.8485281374238557,91.05,0.11430952132987879
135,136,0.3289558390891912,0.009505438770307942,86.44999999999999,0.9652288157046813,90.97000000000001,0.08640987597877182
136,137,0.32922883679019116,0.009519480325165301,86.55,1.0559356040971422,91.05333333333334,0.02867441755681186
137,138,0.3295028346316247,0.00952858262493364,86.78333333333335,0.9577171932372428,91.04,0.13952299690971043
138,139,0.329781542688448,0.00955736314226925,86.63333333333334,1.0118739491107045,91.09333333333332,0.16977108770995697
139,140,0.3300631686061001,0.009568414729676672,86.53333333333332,0.9977753031397142,91.0,0.15513435037626608
140,141,0.33034451104859314,0.009582894926264384,86.39999999999999,1.0637982264822028,91.04,0.12832251036613432
141,142,0.33062234706181653,0.009593080691084164,86.30000000000001,1.2655697004379778,91.13666666666667,0.197540431867052
142,143,0.3308944916574858,0.009615332007207296,86.36666666666667,1.1197718021493928,90.97333333333334,0.27353650985238126
143,144,0.3311788647630672,0.009636320787220922,86.31666666666666,1.2598500792642868,90.96666666666665,0.29780679792255954
144,145,0.33146489760820064,0.009658464310981546,86.40000000000002,0.8841191473249898,91.00666666666666,0.2762044331448889
145,146,0.33175520350549265,0.00968536578265538,86.64999999999999,0.9721111047611786,91.03000000000002,0.2987752778706219
146,147,0.3320349124792179,0.009696805485204041,86.5,0.9228578799938094,91.01666666666665,0.2940899333348424
147,148,0.33233454776607524,0.009719247235815564,86.43333333333334,0.9095175766428156,90.96333333333332,0.2638602323621764
148,149,0.33263549138513904,0.009735180615184668,86.55,1.3095800853708788,91.05666666666666,0.19686430746978026
149,150,0.3329326368723194,0.0097392685991036,86.2,1.1321071798494524,91.01666666666667,0.2644911256650325


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_12_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0024762770034795997,0.00020578266321076767,78.71666666666668,2.0101133190831657,75.59,0.7301141463269067
1,2,0.005914652665800533,0.00021267822951677782,80.89999999999999,4.36596686504452,79.74,0.12675435561221124
2,3,0.009554512371934802,0.00010242157111717336,81.83333333333333,1.4884742374510715,80.67666666666666,0.687329776906419
3,4,0.0138275992740041,0.00038092408685585046,77.1,9.346657156438337,81.22,0.22553639765383499
4,5,0.018410223042614166,0.0007925890763438085,82.91666666666667,1.6357125528513787,81.72333333333334,0.21249836600678784
5,6,0.023379209037072097,0.0012729104126885614,80.31666666666666,2.5420901286583506,82.2,0.2673325020768456
6,7,0.028219199006895502,0.0013283118732580227,76.11666666666667,9.851001077160747,82.19999999999999,0.21228911104120715
7,8,0.034544690950757996,0.0005543546147696708,81.48333333333333,2.976948474902149,82.66666666666667,0.13021349989749806
8,9,0.0405507001864742,0.0005014243048709418,78.2,2.52289516230857,82.97333333333333,0.2613214283002637
9,10,0.047183080988809634,7.894433831887259e-05,83.60000000000001,1.1321071798494489,83.05333333333333,0.46963342678684794
10,11,0.054026116774242294,0.0006623974597096394,79.48333333333333,6.011701552435513,83.52,0.15513435037626608
11,12,0.06093775625298017,0.0007748727986181057,85.03333333333335,0.913175168786847,83.48666666666666,0.40474957964427766
12,13,0.06850163136302634,0.00162605495411701,76.75,8.864912107103303,84.06666666666666,0.11025223605693978
13,14,0.07695917718465746,0.0018229056215833934,80.45,7.886380665425682,84.09666666666668,0.18838494867926162
14,15,0.08606047912465287,0.002028404422450799,81.78333333333333,2.93295452099453,84.12666666666667,0.23098821518760462
15,16,0.0948892609893419,0.0020317656308113385,79.91666666666666,7.2422755785426745,84.35666666666667,0.41827688862230106
16,17,0.10383440128971294,0.002549278058748906,83.45,3.6071687882141927,84.41333333333334,0.44100894422777126
17,18,0.11373259357549396,0.0034712279306842626,78.4,3.9587455925667467,84.36333333333333,0.07845734863959727
18,19,0.12556080327953498,0.004439060339376734,82.60000000000001,1.8792729090439948,84.34,0.5418486873657655
19,20,0.1378070041977613,0.0055237289525336426,83.38333333333333,3.2826141344293824,85.14666666666666,0.20417857108151397
20,21,0.15176000319504454,0.005651434469524637,82.56666666666666,4.1933147853325865,84.77,0.23423634787681408
21,22,0.16424759321429905,0.006841905177252802,83.53333333333335,2.4712794706836005,84.93333333333334,0.23809428571237873
22,23,0.17928075640089278,0.007400158023683942,77.64999999999999,12.11906211992771,84.78333333333333,0.4579179936286465
23,24,0.19556633759537026,0.005952054831859511,80.10000000000001,4.315282918496379,85.11333333333333,0.19067132861433206
24,25,0.21314664564014618,0.005865886013988943,82.51666666666667,4.857010969264489,84.88,0.09416297927883475
25,26,0.23011509409809214,0.005812615195068606,81.93333333333332,2.083399998933365,85.33333333333333,0.46835409206662404
26,27,0.24738294193488541,0.005780895141261288,83.64999999999999,1.756891193747257,84.89666666666666,0.2904402788105612
27,28,0.26906535410717325,0.006754841729026891,81.53333333333332,3.33474969908621,85.37666666666667,0.27980151695244554
28,29,0.2886641055718225,0.00640122117841302,84.16666666666667,0.5835713800003888,84.84666666666666,0.09843215373489285
29,30,0.311132411589842,0.00704853623762736,85.91666666666667,0.4588633299312112,85.09666666666666,0.24526629518863013
30,31,0.33279844588299573,0.007783082938969271,83.86666666666667,2.1699974398346376,84.99666666666667,0.13021349989749964
31,32,0.354642209766618,0.007055676737393691,75.60000000000001,7.354363783949415,85.26666666666667,0.27353650985238437
32,33,0.3844467651360573,0.008387463676932334,81.38333333333334,5.437575031410805,85.00999999999999,0.19026297590440522
33,34,0.4117572396063463,0.009488199714120672,83.35000000000001,3.758545818087988,85.27333333333334,0.17441967269267716
34,35,0.44250640754418247,0.011018182491232213,81.83333333333333,1.899268865174763,85.44333333333334,0.2129684379328475
35,36,0.47082349904923043,0.01180675809616169,76.18333333333332,1.1345581616745022,85.26666666666667,0.41298372311213216
36,37,0.500453186956642,0.01682179775602304,84.16666666666667,1.2860361149240327,85.58,0.37744756810273633
37,38,0.5312191217770915,0.015700914591574792,84.61666666666666,0.7641262257565106,84.92666666666668,0.4439469437769373
38,39,0.5639506991215103,0.017233003991757652,81.7,2.4498299260697003,84.86666666666667,0.17556258776351075
39,40,0.5978033794555236,0.019983908762844955,84.66666666666667,1.8992688651747622,84.60333333333334,0.43222936298014264
40,41,0.6368639831095931,0.023692340304599532,80.36666666666667,5.165645060289077,85.21,0.3802630668366277
41,42,0.6706509665710193,0.026029638416454115,83.88333333333334,1.8372685039360892,85.18666666666667,0.42593687586568657
42,43,0.7105623267882756,0.026042855879314333,76.19999999999999,4.825107943524855,84.93,0.3001110905425959
43,44,0.7457887344880079,0.02544962832829211,83.11666666666666,3.661587391039875,85.05000000000001,0.6523802572119979
44,45,0.7826079595574517,0.0255715097533285,82.30000000000001,3.5357696003369186,84.64333333333333,0.2839405258539564
45,46,0.8233295902929288,0.027575651326818548,81.8,2.735263546107883,84.7,0.617467947886098
46,47,0.8661281445133131,0.03462229399629503,82.44999999999999,1.4323640133243556,85.17333333333333,0.3363860216411441
47,48,0.9133319252637687,0.033411218124696725,83.53333333333335,1.8130698337963187,85.01333333333334,0.682658203072535
48,49,0.9597525449413848,0.03772881446429842,72.08333333333333,15.136343312996333,85.33333333333333,0.29691001255524485
49,50,1.0019384313072752,0.03694326776474162,81.01666666666667,2.804856898706637,84.91666666666667,0.5126618985473989
50,51,1.006091304962952,0.03750974423588144,85.46666666666665,0.24608038433722093,87.99333333333334,0.1381625451737576
51,52,1.0102760062845764,0.037953972564202264,85.60000000000001,0.4546060565661985,88.91333333333334,0.11841546445553505
52,53,1.0144419405866654,0.03828400872248084,85.75,0.24832774042918823,89.30666666666667,0.1815366507225338
53,54,1.0183079075733625,0.03859096545057658,85.48333333333335,0.8508166012066797,89.51333333333334,0.09463379711052046
54,55,1.0227646562735213,0.03850594370753386,85.7,0.2041241452319315,89.58,0.0962635271879587
55,56,1.027243135862235,0.039106162938145596,85.75,0.1779513042005224,89.97333333333334,0.13274871834493585
56,57,1.031235489954623,0.03899982841544706,85.31666666666668,0.12472191289246395,90.18666666666667,0.11556623882239697
57,58,1.0359807952576288,0.03898238824780929,85.53333333333335,0.11785113019775792,90.04,0.33970575502926215
58,59,1.040484096552448,0.03886391211284654,85.48333333333333,0.06236095644623514,90.52333333333333,0.35188381921057715
59,60,1.0448203416871087,0.03888497393207118,85.43333333333334,0.5542763049438618,90.46,0.2515286597321802
60,61,1.0489724803677902,0.03849335555865308,85.16666666666667,0.1433720877840472,90.66333333333334,0.18803073034894255
61,62,1.0535430836584412,0.038636847643009224,85.60000000000001,0.2041241452319315,90.46666666666665,0.2239543604298749
62,63,1.0579115130915804,0.03886167219037169,85.45,0.5787918451395091,90.52666666666669,0.3021405118299947
63,64,1.0629252703078127,0.039167863215825126,85.36666666666667,0.30092450142113025,90.66333333333334,0.15173075568988098
64,65,1.0680111363363898,0.039419488265865596,85.38333333333334,0.5436502143433345,90.73666666666668,0.13695092389449742
65,66,1.0733832899820104,0.039429116894011594,84.81666666666666,0.9611913903530842,90.78333333333335,0.10208928554075698
66,67,1.0786959837247225,0.03968486117470653,85.56666666666668,0.31180478223116176,90.98333333333333,0.0825967446224212
67,68,1.0840551830324932,0.0402798838745723,85.38333333333333,0.1545603082582596,90.85000000000001,0.10677078252031051
68,69,1.0892133721805755,0.04018528668840349,85.10000000000001,0.39370039370059223,90.86333333333333,0.29009576962712924
69,70,1.09442307812438,0.03981819778976444,85.30000000000001,0.3937003937005946,90.98666666666668,0.3184685576665629
70,71,1.099586201184943,0.039564046011725404,85.66666666666667,0.2013840995599114,91.06666666666668,0.20171487027209484
71,72,1.1051649287424359,0.03866579564769984,85.56666666666666,0.28963578661638073,90.96,0.4042276586281572
72,73,1.111069018857365,0.038846886963735776,85.26666666666667,0.37043517951487775,91.04333333333334,0.2671246067953245
73,74,1.116372040412853,0.03898419940060307,85.51666666666665,0.11785113019775123,91.23666666666668,0.37526287082819865
74,75,1.122221612939846,0.0387891900301116,85.28333333333335,0.7982620009885318,91.48,0.32537158245100034
75,76,1.128510311012981,0.039482626224459604,85.03333333333335,0.532812245438193,91.35000000000001,0.10614455552060514
76,77,1.134448187344895,0.039849950187490046,84.96666666666665,0.5137011669140814,91.44,0.1235583532856728
77,78,1.1410482375358246,0.04042998411075938,85.45,0.49497474683058434,91.46333333333332,0.09177266598624013
78,79,1.1475677401696531,0.040949096279758,85.56666666666666,0.13123346456686266,91.61666666666667,0.07760297817881798
79,80,1.1533751440895252,0.041118369980592394,85.2,0.3937003937005856,91.60666666666667,0.23456816114345297
80,81,1.1593799930759219,0.0412993886726992,85.31666666666668,0.709851314634892,91.61666666666667,0.23697163449568645
81,82,1.1650756740810468,0.041390209974473575,85.43333333333334,0.23213980461973335,91.67999999999999,0.1944222209522366
82,83,1.1716934485502621,0.04144804655620323,86.01666666666667,0.23570226039551584,91.71666666666665,0.05906681715556131
83,84,1.178042734740641,0.04147289218904505,85.55,0.4600724580614093,91.58,0.20928449536455987
84,85,1.184695708953137,0.04180419667232295,85.68333333333332,0.3472111109333254,91.33333333333333,0.11115554667021595
85,86,1.191920840456678,0.04150084764218461,85.13333333333333,0.4403281604540984,91.41000000000001,0.0787400787401211
86,87,1.1987079532209164,0.041211856491533645,85.3,0.42426406871192446,91.55666666666667,0.17461067804944932
87,88,1.2052912724904932,0.041592896393164276,85.23333333333333,0.726100697026399,91.57000000000001,0.19646882704388088
88,89,1.2118527193573274,0.042804452832538635,85.45,0.6683312551921179,91.55,0.08041558721209811
89,90,1.2185014630845592,0.04313957498844357,85.10000000000001,0.3341656275960557,91.54666666666667,0.2538153309440217
90,91,1.226636446564287,0.0446236517431525,85.06666666666666,0.30912061651652584,91.58333333333333,0.10338708279514132
91,92,1.2334200639156079,0.04522673002844143,85.18333333333334,0.605988632089929,91.80666666666667,0.04496912521077646
92,93,1.241243102995001,0.04591318799576233,84.55,0.9228578799938092,91.82333333333334,0.09030811456095979
93,94,1.2479094961438615,0.046596928650603116,85.13333333333333,0.2494438257849279,92.00999999999999,0.24494897427832127
94,95,1.2546951789061376,0.04649810913098105,85.38333333333333,0.2718251071716704,92.04666666666667,0.24390344173236025
95,96,1.2617721131713895,0.046798601830331944,84.93333333333334,0.16499158227685842,92.02666666666666,0.3660904563386249
96,97,1.269024706788279,0.04706344364186386,85.26666666666667,0.3118047822311567,92.06333333333333,0.2397684067780579
97,98,1.2769405603060446,0.04690378728782579,85.01666666666667,0.8013876853447552,92.05333333333333,0.1307244770075145
98,99,1.2861711443365316,0.04789172969989456,84.85000000000001,0.4320493798938569,92.19,0.22226110770893093
99,100,1.294474130712544,0.048754353780337364,84.96666666666667,0.4766783215358322,92.09333333333332,0.04714045207910049
100,101,1.295291139862595,0.04890443725137354,85.28333333333335,0.36817870057290536,92.94666666666667,0.07760297817882368
101,102,1.2960534152100818,0.04898558767686628,85.26666666666667,0.4403281604540959,93.02333333333333,0.1438363267359459
102,103,1.2968317279068493,0.049069751234675094,84.88333333333333,0.2248456260538679,93.05000000000001,0.15937377450509238
103,104,1.2976557290483444,0.049119930671166656,85.03333333333333,0.5169354139756954,93.08999999999999,0.18832595855767706
104,105,1.298453195954425,0.049199051386097606,85.43333333333334,0.43269183285823737,93.04,0.07874007874011447
105,106,1.2992405776716895,0.049296156025993736,85.33333333333333,0.44783429475148334,93.15666666666668,0.08013876853447618
106,107,1.3000690396663936,0.04936904798196017,85.13333333333333,0.3091206165165192,93.15666666666668,0.12684198393626858
107,108,1.3010001987375652,0.04944896585448079,85.13333333333334,0.16499158227686414,93.12333333333333,0.13474255287605452
108,109,1.3019576425650865,0.04962609948668016,85.15,0.08164965809277376,93.19666666666667,0.046427960923946666
109,110,1.302898929323126,0.04976642073322921,85.55,0.4242640687119312,93.12666666666667,0.07586537784494371
110,111,1.3037726213723402,0.04986247587900867,85.48333333333333,0.3299831645537235,93.10333333333334,0.030912061651650793
111,112,1.3046610595419192,0.04998981948403462,85.26666666666667,0.2718251071716728,93.10000000000001,0.12328828005937882
112,113,1.3055318986077726,0.050024120162407815,85.53333333333335,0.23213980461973982,93.08333333333333,0.13021349989749806
113,114,1.3063529352551706,0.050146414270522924,85.31666666666666,0.3472111109333311,93.08333333333333,0.05249338582674158
114,115,1.3072029115699606,0.05024820587243082,85.25,0.672061505121867,92.99666666666667,0.1309792180292598
115,116,1.3080117189432632,0.05031208129122877,85.31666666666668,0.7982620009885394,93.00666666666666,0.012472191289247788
116,117,1.3088090052583965,0.0503478923401921,85.16666666666667,0.41298372311212855,93.06333333333333,0.10274023338281581
117,118,1.3095875136895245,0.050435361847517304,85.15,0.6720615051218604,93.07666666666667,0.1053037933262079
118,119,1.310428233246889,0.05049002022385405,85.2,0.5307227776030221,92.97333333333334,0.05185449728701322
119,120,1.3112727112088243,0.050498885949113705,84.96666666666668,0.6328945848682564,92.94,0.11313708498984519
120,121,1.3120886774729719,0.05050401387737787,84.98333333333333,0.47842333648024765,93.03333333333335,0.04109609335312448
121,122,1.3129284041367748,0.050575084503889936,84.93333333333334,0.5778311941119911,92.99,0.04242640687118776
122,123,1.313751007405763,0.05065790730666684,85.3,0.5887840577551869,92.98333333333335,0.03399346342395164
123,124,1.3146232849963768,0.05070541061198862,85.46666666666665,0.6018490028422605,92.99,0.12083045973594364
124,125,1.3154634720991838,0.050769942537588514,85.5,0.6041522986797315,92.95,0.23036203390894766
125,126,1.3163154166736313,0.05084226418285687,85.5,0.36285901761795103,92.99666666666667,0.2131248981752754
126,127,1.3171412222452734,0.05085555677561031,85.46666666666665,0.3858612300930097,92.97666666666667,0.3065217048686076
127,128,1.3179523299117781,0.05090407361820089,85.68333333333334,0.6459274125025418,93.01666666666667,0.22543784558547517
128,129,1.318783428241953,0.05097751986335589,85.48333333333335,0.5792715732327551,92.92666666666666,0.11897712198383306
129,130,1.3195972084207768,0.05106670341056268,85.36666666666667,0.5328122454381866,92.92666666666666,0.2604269997949961
130,131,1.3204502517413719,0.051091779202452635,85.36666666666667,0.676182092503362,93.06333333333333,0.302140511829988
131,132,1.3212923734418525,0.05119609821700742,85.46666666666668,0.6510674994874919,92.99,0.2779688231918556
132,133,1.3221229933112626,0.05129001656309102,85.21666666666665,0.7306770072260994,92.98666666666666,0.1236482466066088
133,134,1.3229912053612667,0.05134625456056169,85.10000000000001,0.778888096369864,93.12333333333333,0.10624918300339689
134,135,1.3238439894237535,0.051357304732451495,85.3,0.4708148963941819,92.99333333333334,0.223656482629553
135,136,1.3246984019801316,0.05135337711676137,85.15,0.5099019513592802,92.97999999999998,0.28855964143772267
136,137,1.3255632357026017,0.05135257437665527,85.2,0.34880749227427577,92.92333333333335,0.181536650722537
137,138,1.3264905666944062,0.05137310954822221,85.06666666666666,0.22484562605386793,93.0,0.155777619273976
138,139,1.3273515185354332,0.051345659511630774,85.18333333333334,0.37932688922470403,93.06333333333332,0.18263503375736861
139,140,1.3282631616958165,0.05133497274582994,85.11666666666666,0.23921166824012596,92.99333333333334,0.18624953392931515
140,141,1.329093467123327,0.051381485816130536,84.93333333333334,0.40892813821284413,92.90000000000002,0.1687206764645797
141,142,1.330032449147099,0.05131006001039003,84.85000000000001,0.28577380332470526,92.94666666666666,0.154344492037203
142,143,1.3308623168500082,0.05127828453388871,85.05000000000001,0.4262237284181498,93.03666666666668,0.23012074125457765
143,144,1.331662542398455,0.0512961649932391,84.83333333333333,0.5390320542932061,92.95666666666666,0.23584363935078634
144,145,1.332471642759314,0.051295716920727895,84.85000000000001,0.7222649560006876,92.95333333333333,0.12498888839501482
145,146,1.3333572355931398,0.05130622661693894,85.03333333333333,0.8576453553512381,92.87666666666667,0.24280765135299104
146,147,1.3342627823326378,0.051351887132961155,84.88333333333334,0.7191816336797137,92.99,0.10984838035522865
147,148,1.3351272524622868,0.05134797047790227,84.69999999999999,0.6531972647421843,92.91333333333334,0.12657891697364532
148,149,1.3359624564466195,0.051408574210637124,85.0,0.6745368781615985,92.93666666666667,0.1302134998974932
149,150,1.336781644889964,0.05144040240350018,84.93333333333334,0.39228674319799467,92.95,0.2434474618201352


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_12_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2853525310963128e-07,2.710670306781129e-08,55.25,5.563422208197638,51.12,1.5558277539625012
1,2,5.660183807946908e-07,5.7545511068875575e-08,51.300000000000004,1.2294985427672003,55.74,3.9295377166616783
2,3,1.104869125787704e-06,4.586222692646466e-08,50.71666666666667,0.9783773414292793,51.39333333333334,1.143104933454883
3,4,1.9656967678795555e-06,1.7689143529188436e-07,50.1,0.14142135623730814,50.156666666666666,0.21452790546272535
4,5,3.4282308447807824e-06,3.7938418713053667e-07,50.03333333333333,0.04714045207910384,50.09,0.12727922061358005
5,6,6.297264302407452e-06,1.0406425234738828e-06,50.0,0.0,50.04666666666666,0.06599663291074136
6,7,1.1591471606754947e-05,1.872636771650306e-06,50.01666666666667,0.023570226039550245,50.02,0.028284271247462973
7,8,2.099534026709922e-05,2.9507803415623243e-06,51.916666666666664,0.6956212251569759,50.92666666666667,0.6141299174894145
8,9,4.239309340561509e-05,7.3038585163012646e-06,68.46666666666665,4.247025102612679,58.54,1.7652384163808243
9,10,0.000103673976867367,1.912674707788206e-05,76.8,2.5495097567963922,71.21333333333332,1.70763644322268
10,11,0.0003035338789064333,5.226960223066111e-05,79.31666666666666,1.7613126418163885,77.58333333333333,0.3256105376400219
11,12,0.0008479452005653999,0.00011856006062995112,80.19999999999999,2.5109759058979453,79.67333333333333,0.14817407180594705
12,13,0.0018711535062778666,0.00029363472249000795,80.25,1.49666295470958,80.45666666666666,0.2939765674713241
13,14,0.0032730171210329667,0.00022411452056809701,78.85000000000001,3.963163719387159,81.42666666666668,0.21913973218525046
14,15,0.005157992295472833,0.00020343031336093797,81.31666666666666,1.4698828373566204,81.35666666666667,0.2309882151876007
15,16,0.007131884081536567,0.00015370763643246074,80.18333333333334,3.240970362235495,81.75666666666666,0.4208193066969352
16,17,0.009366802089627767,0.00013167302960682335,82.0,2.021550560007502,81.80000000000001,0.2417988144442911
17,18,0.011789670971691568,0.0002496256664120343,83.28333333333332,0.551261180284711,81.93,0.0787400787401211
18,19,0.014252014656498266,0.0006104494437618457,71.2,5.45542543406714,82.02333333333333,0.29959231558162003
19,20,0.016885451997071633,0.00056817659997632,83.05,1.0303721010715883,82.45666666666666,0.47918912990825
20,21,0.019887648739070268,0.0008455445679262835,83.48333333333333,1.2808417371227294,82.45333333333333,0.3029117950089706
21,22,0.02290265813053577,0.0009908802855072897,82.61666666666667,1.0085743513604857,82.70666666666666,0.12762793146050636
22,23,0.026340639447562705,0.0008887862718935802,82.5,1.697547250201496,82.91,0.44549597828338244
23,24,0.029772981261229667,0.0010330455561487165,84.55,1.046422476822817,82.75333333333333,0.10208928554075605
24,25,0.03369062284582983,0.0017178679720252937,81.81666666666668,2.866279043560757,83.3,0.18184242262647732
25,26,0.03799127125306117,0.0018656141640627502,82.66666666666667,1.9027757502016742,83.39333333333333,0.3162629004834785
26,27,0.0422004474775391,0.0020581425680073133,79.63333333333333,5.961590019076751,83.52999999999999,0.08286535263104217
27,28,0.0467877734638403,0.0019410855832968765,79.81666666666666,2.563309492736985,83.78666666666666,0.04988876515698735
28,29,0.05141330270572214,0.002381635070433003,74.85,8.05015527800551,84.17,0.24041630560342858
29,30,0.0565651541470568,0.0029246513593876753,84.61666666666667,0.968102382097171,83.76333333333332,0.06548960901463266
30,31,0.0611470696052595,0.0032400075778874857,81.93333333333334,1.4007934259633752,84.30666666666667,0.5490193277310196
31,32,0.06638638139652957,0.0032065979474394596,78.96666666666668,8.074892500144436,83.92333333333333,0.35863940416834267
32,33,0.071316058158929,0.003275435033043421,83.10000000000001,2.4627220712049485,84.03,0.2204540768504828
33,34,0.07679849787052888,0.0030950060180171533,85.76666666666667,0.9969397619158833,84.47333333333334,0.17987650084309287
34,35,0.08341497196633844,0.0032149928831069117,82.01666666666667,5.31825994935269,84.06333333333333,0.34988887124660106
35,36,0.08935753913258927,0.0030798699923824226,74.75,7.405853540724845,84.56666666666666,0.24729649321322014
36,37,0.0963019023735285,0.0035382317807728927,84.78333333333335,1.5282524515130185,84.23333333333333,0.24635114955868992
37,38,0.10299041374052798,0.003301421583071077,79.63333333333334,3.111894742578695,84.29,0.20848661028149354
38,39,0.11096190041143321,0.002864862427762169,82.5,5.091332504037299,84.68333333333332,0.2361261433123247
39,40,0.11902719989788474,0.0035903167609887977,78.98333333333333,6.8655338871464044,84.66333333333334,0.13072447700751447
40,41,0.12801456718275675,0.004073727497080956,85.18333333333334,0.24608038433722637,84.68333333333334,0.07845734863959827
41,42,0.13650246765085783,0.004416178189546146,82.45,3.07489837230436,84.48666666666666,0.36754440396894983
42,43,0.14538945230584463,0.004321017137972864,84.88333333333334,0.9952665751222415,84.61666666666666,0.39330508373130196
43,44,0.1545443655071739,0.0044910428540787,85.08333333333333,2.4997777679003588,85.05,0.21969676071045252
44,45,0.16494696204388912,0.006076372748489927,82.38333333333333,0.9800793618659451,85.23333333333333,0.20885933597094278
45,46,0.1759002777194221,0.0071830995435986315,81.83333333333333,5.362265275878179,85.33333333333333,0.22647050335284202
46,47,0.18678286757187598,0.00765296667390555,74.43333333333334,13.236397630103978,85.23,0.32403703492039215
47,48,0.1982853770136692,0.007635585891111648,85.1,1.3898441159592905,85.08999999999999,0.3624913792078376
48,49,0.21145537841321385,0.00602875428398741,83.96666666666668,1.6352030115214733,84.99666666666667,0.3355923452974163
49,50,0.22444855660530663,0.006543758558656413,85.88333333333333,1.0679679562400513,85.41333333333334,0.14055445761538823
50,51,0.22586402527638919,0.006707310605228341,86.61666666666667,0.5328122454381977,88.03333333333335,0.07586537784494371
51,52,0.22718222726079818,0.006909014201322229,86.61666666666667,0.7027722880769312,88.41000000000001,0.19131126469709048
52,53,0.22863158276963794,0.006915286341295846,86.48333333333335,0.7261006970263973,88.48666666666666,0.12657891697365117
53,54,0.23003702770564904,0.006982752136507651,86.83333333333333,0.5436502143433322,88.50666666666666,0.21545816814923047
54,55,0.2315733628071932,0.0072479573839516484,86.68333333333334,0.6737127643802544,88.67333333333333,0.12814921857827158
55,56,0.23308733069512533,0.0075336495482951895,86.63333333333333,0.6510674994874872,88.63999999999999,0.20049937655763048
56,57,0.23483530386432072,0.00773180776010548,86.41666666666667,0.42491829279939874,88.82333333333332,0.15839472494022294
57,58,0.2365234035741057,0.007790324225938368,86.51666666666667,0.4870546398734182,88.74666666666667,0.0956846672960496
58,59,0.23816395277961763,0.007868020305987194,86.43333333333334,0.7168604389202244,88.79666666666667,0.07542472332656346
59,60,0.23978349615355635,0.007815895002261873,86.83333333333333,0.4696334267868481,88.85000000000001,0.14142135623730817
60,61,0.24153414163485057,0.00795253550385751,86.83333333333333,0.3519785346990456,88.68333333333334,0.08219218670625435
61,62,0.24321755288421446,0.007993293491983517,86.53333333333335,0.246080384337227,88.90333333333332,0.13199326582148557
62,63,0.24497221825280371,0.008106434774775975,86.81666666666666,0.3472111109333254,88.89333333333336,0.10656244908763467
63,64,0.24675394021008193,0.008206977855771899,86.91666666666667,0.15456030825826367,88.90000000000002,0.11518101695446765
64,65,0.24883376178619923,0.00840310518588986,86.65000000000002,0.5656854249492393,89.03000000000002,0.032659863237108344
65,66,0.2506500040978122,0.008579737205962949,86.86666666666667,0.2718251071716661,89.11333333333334,0.2926127512980608
66,67,0.25263473579250295,0.008618017307218756,86.80000000000001,0.35355339059326707,89.15666666666668,0.17211107524567867
67,68,0.2545997593943106,0.008804518473463864,86.55,0.8897565210026066,89.14999999999999,0.23366642891095576
68,69,0.2567501855777219,0.008912732865930523,86.5,0.6096447052723987,89.14999999999999,0.3611094017053498
69,70,0.2587014442368348,0.009050268018239247,86.80000000000001,0.22730302828310237,89.02,0.09416297927883475
70,71,0.26098767722380867,0.009322490307038932,87.05,0.7483314773547862,89.26333333333334,0.1746106780494513
71,72,0.2632040086300022,0.009355000423195212,86.91666666666669,0.41899350299921817,89.26333333333334,0.14704496666741848
72,73,0.2652764872023579,0.009501659876183437,86.73333333333335,0.33249895572099847,89.33666666666666,0.2548637980482023
73,74,0.2673660863607524,0.009519775626197057,86.71666666666665,0.5632248416238588,89.42666666666666,0.15412837362262682
74,75,0.2695827780444288,0.009630621339534115,86.61666666666667,0.34721111093333135,89.65333333333332,0.12970050972229086
75,76,0.2718318795176158,0.009569079631167089,86.75,0.5099019513592783,89.49666666666667,0.16539514973406486
76,77,0.27419368852907106,0.009773698859324642,86.86666666666667,0.41298372311212855,89.37333333333333,0.17987650084309884
77,78,0.27665593336565003,0.009710727115555663,86.75,0.5671566509057835,89.57666666666667,0.20741798914805956
78,79,0.2791304722291073,0.009830003482079117,86.71666666666665,0.5948856099191551,89.54333333333334,0.2819377393838698
79,80,0.2815730554308766,0.009989163855060428,86.35000000000001,0.8436033823229164,89.58666666666666,0.1826350337573686
80,81,0.2842120299996307,0.01015386497150624,86.23333333333333,0.7813805446487335,89.53333333333335,0.292270802890441
81,82,0.28688370142643793,0.010310913886978168,86.51666666666667,0.6249444419750902,89.63666666666667,0.07318166133366447
82,83,0.28979109395159536,0.010485654872731334,86.66666666666667,0.5542763049438607,89.5,0.1801850900231935
83,84,0.292594374657265,0.010676918328198953,86.38333333333334,0.40276819911981615,89.7,0.13140268896284954
84,85,0.29561103668949457,0.010999944103607304,85.91666666666667,1.2518874638809323,89.66666666666667,0.03299831645537762
85,86,0.2984249568117237,0.011416773394774336,86.73333333333333,0.39651257511234556,89.73000000000002,0.04082482904638398
86,87,0.301340851284144,0.011543575683768665,86.66666666666667,0.5482294734466171,89.70333333333333,0.0740870359029745
87,88,0.3041815831695427,0.01155934049646745,87.13333333333333,0.6328945848682522,89.63333333333333,0.11813363431112929
88,89,0.3070231283356531,0.011793219389179512,87.11666666666667,0.4089281382128435,89.83333333333333,0.12762793146051168
89,90,0.30987568509629737,0.011962019639893594,86.45,0.7874007874011802,89.95666666666666,0.1586050300449365
90,91,0.31277255052115766,0.012094020843029726,87.0,0.6377042156569702,90.04666666666667,0.06236095644622881
91,92,0.31561102203354297,0.012396258636305432,86.75,0.42622372841814316,89.96,0.0898146239020494
92,93,0.31853740468111186,0.012480944264955208,86.53333333333335,0.4089281382128436,89.95,0.1336662510384203
93,94,0.32173553655529535,0.01236671659705571,86.23333333333335,0.43652669512362574,89.90333333333332,0.19014614262602492
94,95,0.3248634602661124,0.012402497341864157,86.60000000000001,0.44158804331639623,89.98666666666668,0.1488474237451064
95,96,0.3282662482836638,0.01216579087111736,86.73333333333333,0.5249338582674549,89.82666666666667,0.1167142760000775
96,97,0.3315897779412394,0.011963823236493787,86.85000000000001,0.4708148963941869,89.78000000000002,0.1756891193747227
97,98,0.334780511754677,0.011851002303003266,86.83333333333333,0.4642796092394684,90.04,0.2817800560721065
98,99,0.3381710412951751,0.012104187068915391,86.53333333333335,0.23921166824012166,90.02,0.043204937989388105
99,100,0.341609001098448,0.012261370595238264,86.76666666666667,0.6956212251569688,90.12,0.1471960144387955
100,101,0.3419557341225896,0.012267158095633258,86.66666666666667,0.490464632318734,90.52,0.17663521732655718
101,102,0.3423086323308974,0.012259627242991022,86.56666666666668,0.4515405728048003,90.48,0.20607442021431657
102,103,0.3426564460121702,0.012261932490363166,86.66666666666667,0.6786424357167403,90.48,0.14236104336041577
103,104,0.3430335515782521,0.012251794541720698,86.7,0.6976149845485407,90.58,0.13952299690970432
104,105,0.34340006250602967,0.012245052605099475,86.36666666666667,0.6761820925033621,90.59666666666665,0.10077477638554312
105,106,0.34376009565257554,0.012230063968470343,86.58333333333333,0.7363574011458163,90.67,0.11224972160321617
106,107,0.34410142355068213,0.012238264121285519,86.51666666666667,0.7145317036742006,90.63,0.02449489742783271
107,108,0.34445290258141564,0.012219333956894951,86.43333333333334,0.8816020770292158,90.59333333333332,0.08055363982396112
108,109,0.3447855577976407,0.012206274604106986,86.5,0.849509662491649,90.62333333333333,0.08993825042154625
109,110,0.3451222693052844,0.012210755125915178,86.34999999999998,0.9755340417774626,90.50666666666666,0.12229290885229087
110,111,0.3454726921254343,0.012227479337975926,86.58333333333333,1.0085743513604857,90.64333333333333,0.07408703590297257
111,112,0.34583845101561117,0.012224685219844825,86.46666666666665,0.810692433801016,90.72000000000001,0.03741657386774083
112,113,0.3462078013653534,0.012222132532331538,86.40000000000002,0.8553751613570875,90.61666666666667,0.14817407180595218
113,114,0.3465754758469555,0.012231000275890814,86.71666666666665,0.9715394427859759,90.60333333333334,0.19601587237318505
114,115,0.3469389105546574,0.012211487824345805,86.68333333333334,0.9594558643082813,90.77,0.19200694431886597
115,116,0.34729313114159827,0.012212694502181782,86.75,0.9600347215943087,90.70666666666666,0.1960158723731877
116,117,0.3476429196754716,0.01221109047417859,86.58333333333333,0.8106924338010228,90.66666666666667,0.2509094568874501
117,118,0.34798839651275304,0.012221034160280031,86.51666666666667,1.0338708279513822,90.62666666666667,0.293976567471324
118,119,0.3483388359380884,0.012224764033039003,86.64999999999999,0.9192388155425119,90.73666666666668,0.274388208363421
119,120,0.34868551611252546,0.012215843690231633,86.45,1.109804787639096,90.60333333333334,0.20072092289766666
120,121,0.34903743541950094,0.012200168748372132,86.60000000000001,0.9416297927883739,90.62,0.17720045146669353
121,122,0.3493866444344111,0.012182154527019847,86.51666666666665,0.8389808632435466,90.60333333333334,0.27402351886086224
122,123,0.34972804788063444,0.012185223727242981,86.63333333333333,0.7363574011458163,90.59666666666668,0.1677961726487115
123,124,0.3500901619184745,0.012192603331384572,86.36666666666667,0.7531415685129977,90.52,0.2286190426597642
124,125,0.3504596704123166,0.012194375632868052,86.43333333333334,0.6114645442614784,90.66000000000001,0.1801850900231935
125,126,0.3508307761491795,0.012177384072211356,86.31666666666668,0.5542763049438668,90.67666666666666,0.17594190960528863
126,127,0.3511977571955425,0.012170325367302656,86.66666666666667,0.40276819911982287,90.56,0.07788880963698586
127,128,0.3515823429121552,0.012152883298652014,86.66666666666667,0.5436502143433409,90.46666666666665,0.1352364185006712
128,129,0.35197195001782505,0.01211365026153423,86.5,0.36285901761795103,90.71333333333335,0.10842303978193917
129,130,0.3523227277960062,0.012084929781830378,86.38333333333334,0.47316898555260994,90.60000000000001,0.20832666655999788
130,131,0.35268498745219956,0.012066540793777558,86.48333333333335,0.6548960901462814,90.65666666666665,0.11556623882239697
131,132,0.3530420477544564,0.012057736690992525,86.40000000000002,0.5492419017761336,90.58,0.12961481396815555
132,133,0.35341256566766965,0.012048545553753544,86.51666666666665,0.5390320542932073,90.65333333333335,0.08379870059983971
133,134,0.35378294602930144,0.012058191712700929,86.61666666666667,0.4403281604540984,90.48666666666666,0.15627610892974828
134,135,0.35415732750461104,0.012067132666476502,86.61666666666667,0.5265189666310428,90.51333333333334,0.17016332024133468
135,136,0.354514268605913,0.012075469790246231,86.7,0.49665548085837646,90.49666666666667,0.18571184369578667
136,137,0.35489556349353957,0.012074137325520214,86.5,0.5115336417740881,90.55666666666666,0.10873004286866567
137,138,0.35524567459519235,0.012070966351096718,86.5,0.815475321515002,90.49000000000001,0.17663521732655718
138,139,0.3555984172912241,0.012079696656889117,86.39999999999999,0.60138728508896,90.51666666666665,0.07408703590297343
139,140,0.3559739112406415,0.012089300948308776,86.51666666666667,0.5436502143433388,90.48666666666666,0.24362995619495156
140,141,0.35635699704944906,0.012077153731489683,86.73333333333335,0.6407460928913683,90.54333333333334,0.06182412330330312
141,142,0.3567599991521533,0.012062126845274966,86.56666666666666,0.3009245014211303,90.49000000000001,0.02160246899469734
142,143,0.35714365038889523,0.012039731187666648,86.76666666666667,0.24944382578492666,90.47666666666667,0.11728408057172648
143,144,0.35750753199799407,0.012033607904226053,86.86666666666667,0.3519785346990456,90.55,0.08524474568362642
144,145,0.3578803548901039,0.012041423170798872,86.7,0.39370039370059223,90.55,0.07483314773547534
145,146,0.35828285082416916,0.012062565969771673,86.64999999999999,0.32403703492039215,90.55,0.09416297927883678
146,147,0.35866888006490827,0.01206619770985637,86.58333333333333,0.2718251071716661,90.56333333333335,0.11728408057172648
147,148,0.3590806916962365,0.012065973787869642,86.7,0.42622372841815376,90.47333333333331,0.018856180831644215
148,149,0.35947116620990965,0.012075610405769027,86.45,0.5016638981097492,90.53666666666668,0.08013876853447618
149,150,0.359843678916294,0.012072207828731241,86.86666666666667,0.5436502143433388,90.55333333333333,0.02867441755681186


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_12_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.865283581588569,4.8238562707044785,65.46666666666668,2.80247906127573,71.84333333333335,0.548776416726847
1,2,9.891004481757541,4.817395165860608,82.5,0.43011626335213,78.41666666666667,0.3646307112073192
2,3,9.915043609355356,4.811614294842416,75.10000000000001,8.747666355472568,80.27,0.36778616975990897
3,4,9.943146634512148,4.802889050306638,75.16666666666667,9.275086103224178,80.90333333333334,0.501818913774901
4,5,9.97393079411666,4.794274277280189,75.10000000000001,3.4729910259985797,81.24333333333334,1.1001919024525768
5,6,10.013949811999174,4.787360532057121,75.26666666666667,5.91894322399606,81.45333333333333,0.35122009560325285
6,7,10.05153717187516,4.7773763399394,74.85000000000001,10.328923790340728,81.40333333333334,0.5864204028586367
7,8,10.088995337205974,4.770884268726775,75.51666666666667,6.265957406671567,81.54666666666667,0.29408993333483574
8,9,10.130250070569419,4.762359387065755,73.7,6.643417795081082,81.46333333333334,0.7641262257565105
9,10,10.175998140251986,4.746353996325696,72.33333333333333,9.057808172449274,81.5,0.35052341814301735
10,11,10.219584754767808,4.738083645869463,81.48333333333333,1.2043901176759708,81.92,0.9560683378643346
11,12,10.2723797108172,4.726799144110874,82.36666666666667,1.110805513530103,82.49333333333333,0.9582739112012261
12,13,10.3213557438974,4.718326774759972,81.41666666666667,0.490464632318734,81.73333333333333,0.7473211417382023
13,14,10.385079380378825,4.709327121730004,75.78333333333332,7.820521437574068,82.19999999999999,0.8524474568362902
14,15,10.436651569503582,4.6994227487382165,79.08333333333333,2.1410018423366397,81.73666666666666,0.32169688977186467
15,16,10.49072240667718,4.691122210817802,83.13333333333334,0.9348202441586788,81.81,0.7826024959496748
16,17,10.548412363976313,4.684186431299241,80.1,3.2911497484415215,81.99333333333334,1.0696209089620925
17,18,10.60635653858875,4.678688477755021,80.38333333333334,1.4383632673594275,82.25333333333333,0.8757599874141061
18,19,10.67024595430371,4.666750294053321,75.63333333333334,6.236095644623229,82.07000000000001,1.022056749892102
19,20,10.748207630371093,4.660061992043475,79.14999999999999,5.938153472811784,81.72333333333334,0.3843898484033623
20,21,10.81096687119202,4.653737486289441,83.15,0.5715476066494105,82.19666666666667,0.6567258856546546
21,22,10.886433978427968,4.644631307966647,78.43333333333334,6.317348248188387,81.97,0.12027745701778839
22,23,10.979308052675544,4.649252750304272,77.89999999999999,5.742096016844955,81.94,0.27904599381942086
23,24,11.054864561622756,4.641584648099251,81.93333333333334,1.084998719917318,82.11666666666667,0.7081117300413959
24,25,11.139323154568464,4.6348866469472885,82.61666666666667,0.8993825042154706,82.17,0.4654030511288022
25,26,11.225231350915431,4.627035755730517,73.98333333333333,4.644949467492142,81.96333333333335,0.9145612184114386
26,27,11.303880996466864,4.6203273569737355,76.31666666666666,6.0079576858992265,81.88000000000001,1.0294658809304986
27,28,11.39657374833727,4.607249808487093,80.45,1.8087749076838315,81.79,1.1329018786579323
28,29,11.486275957885004,4.595644191752891,79.08333333333334,5.912886116121489,81.96,1.0504284840006952
29,30,11.566329903568908,4.596179036262421,82.53333333333333,0.7771028817916533,82.26333333333332,0.5682917873377745
30,31,11.66518349243075,4.592438522589938,77.23333333333333,7.660758593130459,81.95666666666666,0.1970335560817563
31,32,11.76974345179392,4.587507851668205,81.64999999999999,1.6837458240482717,82.40666666666667,0.5634615238761959
32,33,11.879479697990002,4.578376076759691,80.33333333333333,4.191327024013063,82.61333333333334,0.5426068763130661
33,34,12.00274555298001,4.562078966125202,77.66666666666667,4.309936838928796,82.30666666666666,0.9644457245255201
34,35,12.11931279780306,4.534925158392305,75.3,6.437779120162481,81.35666666666667,0.7158367287463072
35,36,12.243931494668445,4.528416552726863,82.13333333333333,1.10855260988773,81.65666666666667,0.6247310532452262
36,37,12.353798549037977,4.5262520739693235,76.16666666666667,5.969552374806305,81.74,0.3295451410656829
37,38,12.465577714280647,4.508257045567469,76.7,2.619160170741761,82.18666666666667,0.44902363214225566
38,39,12.588515642326868,4.479785512395611,80.39999999999999,2.157544901039136,81.75333333333333,1.2828700462461313
39,40,12.698112158977063,4.47993659743212,80.05,3.220507206429862,82.24,0.5027922035990628
40,41,12.827232571131681,4.466536952715176,78.75,4.622949996124406,82.43666666666667,0.10530379332620955
41,42,12.977086970475233,4.4757824841057845,81.84999999999998,0.04082482904638398,81.97333333333334,0.6701906859659846
42,43,13.10789233104875,4.475377589945341,81.11666666666667,0.7191816336797083,82.04,0.4551922670696413
43,44,13.256913658244827,4.448376864689194,81.75,0.6794605703546424,82.42,0.8541662601625106
44,45,13.402207832595552,4.459219645352456,81.53333333333333,1.455067772381144,82.16333333333334,0.2688659310676762
45,46,13.537384675684208,4.465823687163077,81.28333333333333,1.3014948670236446,81.93666666666667,0.47415421776276634
46,47,13.674963066002396,4.458193877948077,82.08333333333333,0.8065702421708595,82.19333333333334,0.32601976763516566
47,48,13.79781603970043,4.4552409897004415,74.96666666666665,4.430450190318013,82.52999999999999,0.1098483803552239
48,49,13.942626471080152,4.455323374711261,75.18333333333334,7.021672798478213,82.41666666666667,0.3975200903378565
49,50,14.101537743227206,4.400152982407265,79.19999999999999,4.791137651956998,82.74,0.19612920911141238
50,51,14.11230767850195,4.400747129104756,83.55,0.7788880963698641,85.84333333333332,0.1558489297008136
51,52,14.121015833847409,4.401353955711035,83.11666666666667,0.19293061504650588,87.21999999999998,0.05099019513592792
52,53,14.130553965516427,4.401428109151197,82.91666666666667,0.43652669512362846,87.99666666666667,0.3249957264676284
53,54,14.14166093049272,4.400527648032579,83.2,0.44158804331639784,88.17333333333333,0.07363574011458467
54,55,14.151472166959584,4.400579934219224,83.75,0.5715476066494064,88.55333333333334,0.3386574801903666
55,56,14.160776604797315,4.401386035123409,83.8,0.7348469228349581,89.06333333333333,0.07039570693981016
56,57,14.169835324871158,4.401625837630299,83.13333333333334,0.41096093353126556,89.08333333333333,0.046427960923946666
57,58,14.180499592333026,4.402817743753552,83.66666666666667,0.3472111109333252,89.43333333333334,0.06342099196813192
58,59,14.189816388191758,4.402483194972946,84.14999999999999,0.3488074922742703,89.42,0.07483314773548166
59,60,14.199772401388616,4.402329656424599,83.93333333333334,0.10274023338281658,89.66333333333334,0.11145502331532971
60,61,14.21113908066137,4.402186241770584,84.25,0.25495097567964425,89.55333333333334,0.22895899681432338
61,62,14.224648853752031,4.404868833424809,84.33333333333333,0.6908127258687594,89.76,0.16872067646458616
62,63,14.236118015688954,4.404049750243597,83.93333333333334,0.5104464277037868,89.93,0.08524474568362642
63,64,14.247137470543215,4.405017975767642,83.78333333333332,0.08498365855987491,89.72000000000001,0.13490737563231955
64,65,14.258635571356516,4.4035130691344015,84.21666666666665,0.3064129385141648,89.86666666666667,0.11145502331534048
65,66,14.270249302842105,4.404630486762204,84.10000000000001,0.3741657386773906,90.16333333333334,0.1357284871433484
66,67,14.282095052343562,4.404063299081097,83.53333333333333,0.30092450142113236,90.31,0.2255363976538314
67,68,14.29643020106967,4.403421978260544,83.86666666666667,0.2592724864350661,90.29333333333334,0.21139746660943753
68,69,14.306447120448055,4.40320610159505,83.85000000000001,0.08164965809277376,90.37,0.1131370849898452
69,70,14.322028085554726,4.399867358504236,83.89999999999999,0.4242640687119312,90.47333333333334,0.3306895153396261
70,71,14.335096457244612,4.397819593127102,83.98333333333333,0.40892813821284413,90.57333333333332,0.18116904322267868
71,72,14.347383979816568,4.397668124097335,83.98333333333333,0.22484562605386618,90.75,0.13589211407092916
72,73,14.362042221559113,4.397827865233877,83.78333333333335,0.11785113019775792,90.68666666666667,0.1167142760000775
73,74,14.37437250880022,4.399632840106402,83.85000000000001,0.6177917664283548,90.79333333333334,0.09428090415820768
74,75,14.386095837992457,4.4010392041679856,84.03333333333333,0.49046463231874,90.54,0.13366625103842528
75,76,14.399261094077092,4.403087526182746,83.68333333333334,0.28674417556808285,90.57666666666667,0.05185449728701322
76,77,14.411364315728568,4.40199556763706,83.7,0.308220700148449,90.80333333333333,0.05436502143433095
77,78,14.424192853039136,4.4008048696323705,83.78333333333335,0.9040034414880403,90.84333333333335,0.13474255287605091
78,79,14.435974904557833,4.399898167963032,83.64999999999999,0.48989794855663676,90.79333333333334,0.15965240019771174
79,80,14.45022449598701,4.401576487354787,83.83333333333333,0.7003967129816906,91.04666666666667,0.08653836657164518
80,81,14.465829683734706,4.403498058878185,83.35000000000001,0.9389710680668896,91.09333333333332,0.194307888557195
81,82,14.480392131264068,4.405291130962774,83.76666666666667,0.9463379711052307,91.19999999999999,0.04546060565661881
82,83,14.497429902661926,4.40734203886427,83.76666666666667,1.1735511161522576,91.13,0.10677078252031051
83,84,14.509653214816623,4.406411934214651,83.4,0.4708148963941864,91.09666666666668,0.09741092797468458
84,85,14.522435334668081,4.406319159242118,83.21666666666668,0.16996731711976099,91.22333333333334,0.047842333648024794
85,86,14.54288619955304,4.40600603634631,83.63333333333333,0.5482294734466104,91.33666666666666,0.09104333522498712
86,87,14.562030800967468,4.408741682319186,83.01666666666667,0.2013840995599114,91.16000000000001,0.11343133018115492
87,88,14.576993806056153,4.408665660857764,84.14999999999999,0.4949747468305843,91.32333333333334,0.09104333522498712
88,89,14.594685287849927,4.411981507272905,83.61666666666666,0.13123346456686266,91.35666666666667,0.07408703590297257
89,90,14.611555001224815,4.414021766994826,84.06666666666666,0.8219218670625303,91.54,0.06976149845485488
90,91,14.624013764566499,4.412357951718935,83.60000000000001,0.17795130420052505,91.73333333333333,0.23414145771780945
91,92,14.639850694652239,4.411276370813766,83.61666666666666,0.6908127258687594,91.72000000000001,0.2127596452964375
92,93,14.654262475610901,4.411132617379174,83.33333333333333,0.9672412085697991,91.67999999999999,0.12328828005937882
93,94,14.66908988151866,4.412548639242205,83.58333333333333,0.9104333522498472,91.47333333333334,0.36527006751474383
94,95,14.689601084925462,4.409889043657742,83.5,0.5671566509057835,91.59333333333332,0.2859292841867657
95,96,14.70814571252331,4.411024892981306,83.86666666666667,0.6956212251569773,91.56666666666668,0.331092467782369
96,97,14.725856770409258,4.411095856566513,83.71666666666667,1.0249661241014496,91.83999999999999,0.16673332000533045
97,98,14.742143013735292,4.40984995083473,83.58333333333333,0.5792715732327615,91.88,0.2969848480983545
98,99,14.758945038293726,4.409104755436156,83.41666666666667,0.6355225321645919,91.97333333333334,0.1371941041817105
99,100,14.774627673036534,4.407097925160749,84.25,0.8031189202104465,91.91000000000001,0.13140268896284807
100,101,14.776414321670055,4.40690332420399,84.13333333333333,1.0426994879744749,92.96,0.1444529912001394
101,102,14.778186635519821,4.406883153348226,84.06666666666666,0.7845734863959851,93.07333333333334,0.08993825042154906
102,103,14.77970198899198,4.406936559383456,83.95,0.8195527235429494,93.07666666666667,0.1302134998974932
103,104,14.781417897092508,4.407252237821022,83.93333333333334,1.0378931651293515,93.13,0.028284271247462973
104,105,14.783054933889028,4.407608219474383,83.71666666666668,0.9611913903530842,93.14666666666666,0.02054804667656224
105,106,14.784445512143435,4.407671517577296,83.78333333333332,0.5976807025680374,93.03666666666668,0.13072447700752018
106,107,14.785820635636098,4.407689808779364,83.68333333333334,0.865383665716482,93.05666666666667,0.1438363267359439
107,108,14.787097398263063,4.407802887394327,83.56666666666666,0.8468897343941655,93.11666666666667,0.08576453553512153
108,109,14.788384091644696,4.407772978970363,83.39999999999999,0.815475321515002,93.03000000000002,0.16673332000533245
109,110,14.790166485010007,4.407717746332717,83.5,0.8831760866327828,93.0,0.08640987597877402
110,111,14.79182908732553,4.407649842703943,83.5,0.7874007874011845,93.21,0.08286535263104215
111,112,14.79342027544675,4.407634119521263,83.51666666666667,0.7419943096517352,93.17333333333333,0.11897712198383412
112,113,14.79539702521206,4.407737844762368,83.35000000000001,0.6720615051218706,93.21333333333332,0.15326085243429807
113,114,14.797199001226545,4.408152033158073,83.33333333333333,0.9131751687868497,93.17666666666666,0.08730533902472312
114,115,14.798742825674575,4.408438058621471,83.39999999999999,0.8841191473249862,93.05,0.09933109617167586
115,116,14.800676504992254,4.408687253526983,83.5,0.6794605703546515,93.13,0.23151673805580222
116,117,14.802443816486452,4.408915723744655,83.43333333333334,0.45521667612492694,93.15333333333335,0.2131248981752815
117,118,14.804138646447404,4.409088365123809,83.46666666666667,0.9366014212151385,93.17,0.1630950643030033
118,119,14.805625889308502,4.409087130405296,83.48333333333333,0.6956212251569742,93.15333333333335,0.15691469727919558
119,120,14.807141599369116,4.409061867638027,83.21666666666665,0.6182412330330491,93.06333333333333,0.03399346342395164
120,121,14.808447997634907,4.408974546700476,83.39999999999999,0.4415880433163962,93.12666666666667,0.04988876515698735
121,122,14.8100426521405,4.409424328644188,83.51666666666667,0.49046463231874,93.09000000000002,0.0898146239020494
122,123,14.811324462681917,4.4094817203088645,83.31666666666666,0.605988632089929,93.05666666666666,0.12256517540567063
123,124,14.812859284075122,4.409666337757681,83.43333333333334,0.3274480450731467,93.08999999999999,0.1657307052620769
124,125,14.814572547311647,4.409963497366495,83.53333333333332,0.6342099196813475,93.07333333333332,0.10498677165348978
125,126,14.81592919751288,4.409961876120664,83.33333333333333,0.4478342947514881,93.12333333333333,0.1388844443733323
126,127,14.817296900922853,4.409919555844855,83.33333333333333,0.7728015412913087,93.19333333333333,0.18517259216441798
127,128,14.818691017370796,4.409904624155772,82.94999999999999,0.7968688725254627,93.06666666666666,0.13021349989749806
128,129,14.82023196589393,4.409893834006431,83.26666666666667,0.8605553762283736,93.08333333333333,0.20885933597093959
129,130,14.821829717727262,4.410079416592935,83.2,0.777817459305205,93.06,0.10708252269472843
130,131,14.823282712562408,4.409930994790243,83.10000000000001,0.7820912137766706,92.98,0.19200694431886597
131,132,14.824784605217118,4.40969883668107,83.23333333333333,0.8566731517264261,93.15000000000002,0.11575836902790214
132,133,14.826357903547025,4.409467750303064,83.35000000000001,1.1098047876391022,93.08999999999999,0.12832251036613546
133,134,14.828022304427037,4.409256408880892,83.33333333333333,0.5512611802847053,93.09333333333335,0.08993825042154625
134,135,14.829638093548397,4.408941748874072,83.46666666666667,0.5265189666310445,93.12333333333333,0.18263503375736936
135,136,14.8312213519769,4.408707212180869,82.98333333333333,0.7003967129816906,93.08333333333333,0.12762793146051168
136,137,14.83277818669727,4.408665988142384,83.03333333333333,0.3681787005729109,93.00333333333333,0.18624953392932145
137,138,14.834308502098002,4.408623887357943,83.06666666666666,0.6798692684790412,93.02666666666666,0.16438437341250253
138,139,14.83578786221877,4.408565436541522,83.2,0.6284902544988265,93.18666666666667,0.16759740119968922
139,140,14.83721384559246,4.408628633403726,83.10000000000001,0.7560864148142481,93.16666666666667,0.25952948879762205
140,141,14.838685962095044,4.408529882214691,83.14999999999999,0.3188521078284881,93.02333333333333,0.2456736769691805
141,142,14.840007536393015,4.408438659888988,83.01666666666667,0.9401536517446967,93.14999999999999,0.2333809475228559
142,143,14.841581633676965,4.408523234725658,83.03333333333335,0.7098513146348986,93.03333333333335,0.2135935912480092
143,144,14.84312209127687,4.408571357171039,83.45,0.679460570354649,92.95333333333333,0.22305953365762132
144,145,14.844574388213154,4.408581970930157,83.28333333333333,0.6381396573025532,93.21,0.25311394008759114
145,146,14.845914004217308,4.408623095365815,83.3,0.5759050847723683,93.23,0.14966629547096333
146,147,14.847312992724701,4.408568074777457,83.25,0.7222649560006813,93.15333333333332,0.308688984074406
147,148,14.848755539975642,4.408722414081112,83.28333333333335,0.5169354139756991,93.22666666666667,0.25849994627121775
148,149,14.85018168425863,4.408951277774896,83.08333333333333,0.5482294734466238,93.17999999999999,0.3024345659256948
149,150,14.85148364837651,4.408831408198923,83.16666666666667,0.49046463231874,93.21333333333332,0.31752515210959364


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_12_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.099016274459113e-07,7.052399837397665e-08,63.04999999999999,8.982575725629406,58.24,1.8793083834219435
1,2,1.8155558512026942e-06,3.31068489541222e-07,55.25,6.5304415368845214,57.65333333333333,7.0392818446833685
2,3,3.7208596476589786e-06,8.172445678856049e-07,50.98333333333333,0.6276056794587572,52.330000000000005,2.4840424043616216
3,4,7.048161002124056e-06,1.9935982915472846e-06,50.75,0.37416573867739694,50.43,0.16391054470858799
4,5,1.3165871165633826e-05,4.115105812314194e-06,55.38333333333333,1.8674105660572415,52.080000000000005,0.8054812226240905
5,6,2.7002979081845648e-05,9.781598256764957e-06,65.15,5.266086465931479,60.50333333333333,2.6405092101503636
6,7,8.143244179958307e-05,4.245516626213948e-05,73.36666666666666,3.115106561401855,71.18666666666667,3.5212907986829087
7,8,0.00023607657818924146,0.00012553821555627995,80.68333333333334,0.4027681991198201,76.72333333333334,1.8579797869968544
8,9,0.0006204201183543,0.0002702042214891689,81.93333333333332,0.36817870057290536,79.45666666666666,0.6115190557583257
9,10,0.0014893181150746001,0.0005093493839405334,80.91666666666667,2.237682332732292,80.45,0.24657656011876225
10,11,0.0028468613863292997,0.0006179512624721737,82.95,0.813428956127496,81.28666666666668,0.2613214283002637
11,12,0.0045595395229522,0.000749890277438233,80.21666666666665,2.2008836609164244,81.74666666666667,0.3132978703335739
12,13,0.006447292939802167,0.0008213064800802286,82.23333333333333,1.9984716382498164,82.09666666666665,0.10402991022884422
13,14,0.008710803368095233,0.0009804720769518089,84.45,0.10801234497346478,81.64999999999999,0.5614861233073075
14,15,0.010881192745661699,0.0010450258894192633,75.78333333333335,4.830516420517466,82.24333333333333,0.16659998666132594
15,16,0.013466590756982933,0.0014395647744732485,80.10000000000001,3.727599763923161,82.14333333333333,0.07930251502246756
16,17,0.016319735732857533,0.0017162581731255456,82.86666666666666,0.4496912521077323,82.41666666666667,0.02054804667656224
17,18,0.01920332632115407,0.002041970577331493,81.23333333333333,3.9383442657486842,82.88666666666667,0.3350953429829882
18,19,0.022317406377203735,0.0020565542480251867,81.51666666666667,3.6982728701682133,82.74666666666667,0.21746008573733458
19,20,0.025876642509962595,0.0019365359801716928,84.33333333333333,0.7168604389202189,82.91000000000001,0.45372532072462557
20,21,0.0296764539200766,0.001858266599697685,81.01666666666667,2.8155323159612675,82.88333333333333,0.1433720877840472
21,22,0.033396137892914936,0.0014078110750839039,82.33333333333333,1.6913176979963178,83.42333333333333,0.14522013940527806
22,23,0.0371771785681562,0.001644101873776746,81.28333333333335,2.3152873591749987,83.19,0.289942523039766
23,24,0.04085913994658207,0.0016943271721123149,84.83333333333333,0.8508166012066797,83.42333333333333,0.454043561297328
24,25,0.044627059856971796,0.0018708943255085985,82.43333333333334,2.960949547395602,83.86,0.3261901286060037
25,26,0.049002413653456804,0.001929113328552335,82.71666666666665,2.4900914753389145,84.05,0.267332502076847
26,27,0.05314886177754557,0.002092037761356844,75.23333333333333,10.086652346321623,83.95666666666666,0.23976840677805678
27,28,0.057569411057749736,0.0023963487369204725,84.35000000000001,1.8986837546047606,83.92,0.2572936066053762
28,29,0.062419589992952995,0.002340730476749445,81.83333333333333,1.8084677369407367,84.17333333333335,0.21545816814923047
29,30,0.06832822214855346,0.0021774541342318697,85.43333333333334,0.6612278141625816,84.29333333333334,0.11025223605694578
30,31,0.07408974613506024,0.002271060682700194,82.31666666666666,5.109848877956722,84.14333333333333,0.30922843048824683
31,32,0.08019846653502886,0.0022684366836210387,85.11666666666667,0.7641262257565105,84.41333333333334,0.39516522564056533
32,33,0.0860731853913594,0.0024307663196868824,83.14999999999999,3.5216000151446294,84.65666666666667,0.16858891488535563
33,34,0.09209027397703755,0.0026852472421656556,85.25,0.5930148958219076,84.57,0.42434262885864604
34,35,0.09909815395605581,0.0024660950034061063,77.93333333333332,1.0741922029547986,85.04,0.257293606605376
35,36,0.1070066041393005,0.0014599132882437864,81.16666666666667,6.162971866090436,84.58,0.23930454794396272
36,37,0.11454425635072081,0.0016458281545809028,84.5,0.9246621004453462,85.14,0.1525341491819693
37,38,0.12262156873876597,0.0019176131549291104,80.61666666666666,2.332857094256366,85.05,0.1157583690279001
38,39,0.13159332432879822,0.0030965955389860474,85.23333333333333,1.2263314759431474,84.92,0.12675435561221124
39,40,0.14178067119057747,0.003895531749524812,85.91666666666667,0.4109609335312648,85.14333333333333,0.21359359124801455
40,41,0.151299231382028,0.00497542022164457,83.64999999999999,1.4427982071886067,84.92333333333333,0.18624953392932145
41,42,0.16279375508996938,0.005760536831987616,70.13333333333333,3.0128428804407044,85.36,0.22992752481307235
42,43,0.17301190295113847,0.006130341697428748,85.35000000000001,0.4636809247747854,84.88,0.48006943942169916
43,44,0.1847295391258514,0.00693064754456384,82.63333333333333,1.0895972752454122,85.47666666666667,0.2298308556791761
44,45,0.19626802968096935,0.006799511568740845,80.28333333333333,4.515221170908701,85.16666666666667,0.09104333522498052
45,46,0.20874242608327478,0.00802261582291962,85.75,1.0008329864001628,85.86666666666667,0.25381533094401565
46,47,0.222189211030034,0.00735923673911639,84.95,2.3759208741033504,85.35333333333334,0.06944222218666604
47,48,0.23743382420200396,0.007005442780940412,76.51666666666667,2.5315783394730023,85.44,0.37956115010188557
48,49,0.2511378158966837,0.006888117404079248,83.61666666666667,2.4526629518862855,85.19,0.10033277962195022
49,50,0.2665101745500035,0.007957523377672767,79.51666666666667,7.1276846793954665,85.45666666666666,0.5225790742929622
50,51,0.26793301603542763,0.008057677898215964,86.85000000000001,0.6363961030678902,88.16333333333334,0.5888029287366763
51,52,0.2694659743606079,0.008265038655901183,86.48333333333333,0.4089281382128432,88.55333333333333,0.3225247621845746
52,53,0.27090169156822586,0.008388642836440948,86.5,0.7788880963698634,88.67999999999999,0.3685105154537691
53,54,0.27237546910281035,0.008746513261258181,87.10000000000001,0.6964194138592017,88.81666666666666,0.29679772386069464
54,55,0.2738872108534565,0.008780591613350994,87.05,0.8573214099741141,89.00333333333333,0.11671427600007249
55,56,0.2756478221891799,0.008923409020894906,87.11666666666667,0.2656229575084896,88.97666666666667,0.15062831370260624
56,57,0.27730187183581695,0.00901564301786527,87.21666666666665,0.2094967514996083,89.07,0.20607442021431405
57,58,0.27907471623986174,0.009215236179525308,86.61666666666666,0.1433720877840417,89.08666666666666,0.21013223349965665
58,59,0.280936044339754,0.009386143960882611,87.03333333333335,0.13123346456686028,89.21999999999998,0.4176920715870346
59,60,0.2828667202737704,0.009469396967589324,86.63333333333334,0.11785113019775123,89.23,0.31208973068654317
60,61,0.2847384818087022,0.009591966559641521,86.16666666666667,0.12472191289246395,89.33,0.2127596452964375
61,62,0.28661460341999057,0.009846584777855187,86.51666666666667,0.3064129385141733,89.20666666666666,0.20072092289766738
62,63,0.28854740596733947,0.010120231298717756,85.96666666666665,0.10274023338281044,89.12666666666667,0.30922843048824683
63,64,0.290725529239311,0.010372947478356154,86.41666666666667,0.14337208778404112,89.25,0.36368484525294836
64,65,0.2928396126850847,0.010557278007473907,86.46666666666665,0.5436502143433359,89.32,0.20607442021431796
65,66,0.2949091610097951,0.010743817336864194,86.85000000000001,0.28284271247462306,89.32,0.3001110905425988
66,67,0.2970212805038664,0.010888584921467387,86.91666666666667,0.16996731711976099,89.43666666666667,0.3105192783422954
67,68,0.2993845479414938,0.011218817359830472,86.65000000000002,0.32659863237109504,89.28000000000002,0.21648710508173133
68,69,0.301804040258286,0.011559857215347642,85.48333333333333,0.08498365855987956,89.33666666666666,0.1268419839362733
69,70,0.3043101790840867,0.011669899607996843,86.08333333333333,0.16996731711975635,89.43333333333334,0.12256517540566704
70,71,0.3067184483376848,0.011696720577250547,85.90000000000002,0.12247448713916355,89.52666666666669,0.14079141387962033
71,72,0.3093340570985427,0.01148885924459641,86.36666666666667,0.32998316455371685,89.52666666666666,0.29329545209945446
72,73,0.3119732671017248,0.011372572152670197,86.13333333333334,0.5920773222777275,89.46666666666668,0.10873004286866567
73,74,0.3146266559153452,0.011406269276319016,86.58333333333333,0.6459274125025355,89.58666666666666,0.21929178937864732
74,75,0.31737874892723655,0.01128823724105476,86.60000000000001,0.5612486080160948,89.52666666666666,0.14429907214609233
75,76,0.32014605984429984,0.011229983190256443,86.48333333333335,0.19293061504650383,89.63333333333333,0.09463379711051795
76,77,0.3233710710387859,0.010960276106137772,86.66666666666667,0.18856180831640867,89.73666666666668,0.18873850222523042
77,78,0.3264833834257263,0.011144035669112722,86.56666666666666,0.3299831645537211,89.79333333333334,0.04988876515698735
78,79,0.3296093534663928,0.011283996907509957,86.73333333333335,0.2592724864350594,89.67666666666666,0.046427960923946666
79,80,0.3325894396876898,0.011422599048881446,86.55,0.4143267631552011,89.70333333333333,0.05557777333511252
80,81,0.3354218029513556,0.0116583838753908,85.48333333333335,0.7352248333370908,89.87,0.11045361017187678
81,82,0.3385125508265115,0.011674113002131932,86.41666666666667,0.6599663291074485,89.80000000000001,0.09626352718795231
82,83,0.3416332927254739,0.011666703866660745,86.06666666666666,0.4189935029992181,89.75,0.014142135623738184
83,84,0.34510016955521555,0.011459578594718132,85.94999999999999,0.8376554582086089,89.78333333333332,0.23228335186912502
84,85,0.34888325635446815,0.011210415866777809,86.8,0.3894440481849317,90.06,0.2817800560721063
85,86,0.35268182988813795,0.011276596495339975,85.86666666666667,0.6249444419750909,90.00333333333333,0.22543784558547517
86,87,0.3567964045677717,0.011419650463714327,86.2,0.4813176359397915,89.96333333333332,0.11897712198383306
87,88,0.36075702763391604,0.011534737639010305,85.63333333333333,0.8329999333066541,89.97333333333334,0.2075786330258657
88,89,0.36476287078116343,0.01173585695908312,86.03333333333335,0.7597514213361024,90.14,0.20848661028149218
89,90,0.36858051639050227,0.012127412161135555,86.23333333333333,0.7191816336797149,90.21333333333332,0.18732028424302688
90,91,0.3724981159186382,0.012445573120365453,86.15000000000002,0.6164414002968972,90.33999999999999,0.17146428199482233
91,92,0.37630364234696545,0.01270892802213249,86.36666666666667,0.8797095480264414,90.33333333333333,0.012472191289246521
92,93,0.38044087662133524,0.012568416445961949,85.83333333333333,0.40069384267238095,90.36,0.2772483844257114
93,94,0.3846857432045972,0.012383752189008538,86.05000000000001,0.37416573867739694,90.52333333333333,0.20997354330697715
94,95,0.38890554561042473,0.012215451922404344,85.86666666666667,0.7641262257565147,90.45,0.11430952132988294
95,96,0.3933230086811929,0.012310280481123816,86.31666666666668,0.16996731711976285,90.58999999999999,0.22553639765382888
96,97,0.39738061266054386,0.012384905630999065,86.25,0.26770630673681844,90.46,0.19646882704388088
97,98,0.40173359433366906,0.012766808885433379,85.63333333333333,0.6786424357167465,90.57333333333332,0.2710883414846341
98,99,0.40584984810724234,0.012817535991659792,86.03333333333335,0.31180478223116176,90.53666666666668,0.13912424503139598
99,100,0.4101623114126068,0.012900516281675753,86.06666666666666,0.7133644853010912,90.58666666666666,0.285929284186763
100,101,0.4105981445354112,0.01287724643833904,85.89999999999999,0.3341656275960557,91.03666666666668,0.0449691252107733
101,102,0.41103405228594125,0.012858370862066523,86.13333333333334,0.3704351795148831,91.14333333333333,0.06599663291074902
102,103,0.4114927759809521,0.01284520674686484,85.96666666666665,0.45886332993120343,91.10333333333334,0.02054804667656224
103,104,0.4119576881774995,0.012851502734358977,86.13333333333333,0.4836206042848963,91.15666666666668,0.09463379711052712
104,105,0.4124308222704381,0.012871682513131451,86.13333333333333,0.7663042621715133,91.26,0.057154760664939394
105,106,0.4128865051081734,0.012858753134569877,86.05,0.6164414002968979,91.14666666666666,0.09533566430716918
106,107,0.41334466232606965,0.01283568645157584,85.96666666666668,0.41298372311213216,91.10666666666667,0.07408703590297343
107,108,0.41383505732039244,0.012792858273114176,86.06666666666668,0.4027681991198201,91.14999999999999,0.014142135623731487
108,109,0.41430774344895216,0.012788208431034348,86.16666666666667,0.2494438257849279,91.13333333333333,0.07542472332656346
109,110,0.41473963447417517,0.012808268811024422,86.25,0.26770630673681844,90.96333333333332,0.10530379332620955
110,111,0.4151865300451209,0.012851875930205127,86.28333333333335,0.37932688922469987,91.09333333333332,0.028674417556805804
111,112,0.415636522413732,0.012912997457399716,86.25,0.40207793606049524,91.05,0.2174089847882716
112,113,0.41606910339744485,0.012929250997967465,86.11666666666667,0.5436502143433359,91.02999999999999,0.19442222095223222
113,114,0.4165299582105289,0.012945522868729912,85.96666666666665,0.36590830666833507,91.04666666666667,0.09877021593352928
114,115,0.41699279679049206,0.01298260294132244,85.95,0.49497474683058196,91.16333333333334,0.15412837362262685
115,116,0.41743579651308754,0.012998958106830867,86.2,0.36742346141747906,91.13,0.11224972160321743
116,117,0.417886020861625,0.013025101083957814,86.08333333333333,0.41699986677322715,91.14333333333333,0.06128258770283635
117,118,0.4183426382825693,0.013048337921037706,86.03333333333335,0.46963342678684233,91.07666666666667,0.10402991022884424
118,119,0.4188326046733455,0.01303601682113861,85.95,0.3894440481849317,91.03333333333332,0.18624953392932145
119,120,0.4193089941944876,0.01303449869963527,86.03333333333335,0.43269183285823737,91.09333333333332,0.19223827807061591
120,121,0.41977132800960976,0.013056277091500864,86.13333333333334,0.15456030825826367,91.11,0.13952299690970435
121,122,0.42022533787914235,0.01309638393139735,85.93333333333334,0.2460803843372209,91.28333333333335,0.17461067804944932
122,123,0.42068085726779475,0.01313271342704077,86.0,0.5715476066494064,91.15333333333335,0.09977753031397597
123,124,0.42115582624625064,0.013184780167262159,86.10000000000001,0.6363961030678968,91.16000000000001,0.0941629792788383
124,125,0.4216078510728531,0.013228577777561696,86.05,0.5338539126015684,91.21666666666665,0.08498365855988142
125,126,0.42208700548456995,0.013260708107862373,85.81666666666668,0.7408703590297608,91.16000000000001,0.08041558721209811
126,127,0.422554546580012,0.013295770551916858,85.85000000000001,0.49497474683058434,91.24000000000001,0.12192894105447787
127,128,0.42305261691305135,0.013308738571851744,86.03333333333335,0.5169354139756954,91.27333333333333,0.08498365855988142
128,129,0.42354533549491497,0.013361194020858355,85.88333333333333,0.4714045207910384,91.32333333333334,0.1007747763855367
129,130,0.42400357556851226,0.013411865002406003,86.08333333333333,0.49046463231873966,91.19,0.14165686240583375
130,131,0.4244686533484563,0.013473786908000199,85.71666666666665,0.3091206165165258,91.23666666666666,0.1167142760000775
131,132,0.4249462400144602,0.01353331171921631,85.83333333333333,0.3399346342395173,91.21,0.1219289410544736
132,133,0.4253905818972484,0.013561012790733289,85.90000000000002,0.4020779360604906,91.19,0.23551362310207571
133,134,0.4258487518364804,0.013602322431933985,85.86666666666667,0.3793268892247038,91.19,0.26166135875720803
134,135,0.4263082028230538,0.013609625045598796,85.75,0.4600724580614129,91.14333333333333,0.2531578339472981
135,136,0.4267474375241223,0.013607998278562957,85.88333333333333,0.4731689855526195,91.12666666666667,0.14055445761538407
136,137,0.4271781049761358,0.01361037933089608,85.91666666666667,0.18856180831641536,91.13666666666667,0.26662499674428186
137,138,0.4276042541965357,0.013615380814837385,85.71666666666668,0.3399346342395238,91.12333333333333,0.19754043186705647
138,139,0.42805228820098495,0.013608532855950664,85.88333333333333,0.3091206165165258,91.25333333333333,0.26081070189357813
139,140,0.42851446128781223,0.013632308446780768,85.75,0.5492419017761354,91.09666666666665,0.23213980461973505
140,141,0.4289625015852025,0.013678063276335356,85.96666666666668,0.45154057280480575,91.14333333333333,0.1800617178142572
141,142,0.42940571154809914,0.013710040696887542,85.76666666666667,0.5572751165766804,91.11666666666667,0.22895899681432472
142,143,0.4298796741016262,0.013738739288129595,85.96666666666668,0.7168604389202194,91.15666666666665,0.2694851057521017
143,144,0.43033925629748043,0.013754102677811218,86.14999999999999,0.7082843120291927,91.14333333333333,0.32273139846559273
144,145,0.43081396231959607,0.013807745176981035,86.15000000000002,0.7483314773547874,91.3,0.4089824772122429
145,146,0.431281839815062,0.013891261065714876,85.91666666666667,0.8249579113843055,91.15333333333335,0.28767265347188675
146,147,0.431749071176621,0.013954203882573776,86.0,0.86023252670426,91.22666666666667,0.316473625371142
147,148,0.4322237370921118,0.014060869197333238,86.38333333333334,0.9030811456096,91.16333333333334,0.24944382578493296
148,149,0.4327008817609001,0.014134653547042821,86.06666666666666,0.8178562764256864,91.02,0.24055491403558188
149,150,0.4331935797817568,0.01424431262287508,86.25,0.8727351641057397,91.13333333333333,0.2538153309440177


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_2_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00023913338968413334,1.5050696336169657e-05,75.9,2.6770630673681746,68.88000000000001,3.215161996955463
1,2,0.0005551345438016333,3.5760519557183295e-06,78.96666666666665,0.978377341429276,77.70333333333333,0.17987650084309145
2,3,0.0008773127808495001,2.1569397687378772e-05,80.06666666666668,1.0077477638554004,79.14999999999999,0.220907220343748
3,4,0.0012310707236422667,3.9876225050014624e-05,81.36666666666667,0.2718251071716661,79.81333333333333,0.37061510432732575
4,5,0.001603849118793333,4.322400621862388e-05,80.25,1.6391054470859054,80.45666666666666,0.3226280968683434
5,6,0.0019851892716701,2.9544675188053915e-05,81.14999999999999,0.3488074922742703,80.78666666666668,0.2503774927761854
6,7,0.0023763326939528332,2.1734107026237084e-05,81.83333333333333,0.5720334100576804,81.22,0.10677078252031715
7,8,0.0027823937923509667,4.185852636199518e-05,81.71666666666665,0.9800793618659428,81.46000000000001,0.05354126134736687
8,9,0.0032020547695154997,4.5127748553864276e-05,82.88333333333333,0.6328945848682553,81.65,0.18384776310850262
9,10,0.003643939416028266,5.520403186520364e-05,82.93333333333334,0.6786424357167465,81.72333333333333,0.08013876853447618
10,11,0.004099312430441233,6.458917235631658e-05,82.68333333333332,0.7982620009885394,82.08,0.2535087112244165
11,12,0.004562395109630333,6.53042977464103e-05,81.55,0.7082843120291891,82.19666666666667,0.16819301082057206
12,13,0.005041292541558767,5.8806787370429157e-05,83.38333333333334,0.2054804667656324,82.12,0.035590260840109265
13,14,0.00553191251567,5.5080394293570404e-05,83.1,0.43011626335213055,82.39666666666666,0.11264496832476824
14,15,0.006030777336554933,4.3185345742252205e-05,82.86666666666666,0.7039570693980975,82.46666666666667,0.07760297817881777
15,16,0.006559261815344267,4.3101641521339034e-05,83.33333333333333,1.01351971970072,82.61666666666667,0.1892675942210476
16,17,0.0070893183855066004,5.440473957821668e-05,82.66666666666667,1.1242281302693369,82.79,0.152534149181964
17,18,0.0076249697316665005,6.528046449875809e-05,83.64999999999999,0.6570134448142375,82.92,0.30342489460601113
18,19,0.008194053475461,6.881289516234547e-05,83.26666666666667,0.15456030825826214,82.91000000000001,0.3203123475609382
19,20,0.008764700911190334,7.699952964323637e-05,83.56666666666666,1.0819221578078344,83.05666666666667,0.2080598204576989
20,21,0.0093583235560111,8.186295639226757e-05,82.86666666666666,0.8576453553512381,83.13333333333334,0.29101355447622784
21,22,0.009957437836768368,8.337364639172724e-05,84.0,0.6013872850889533,83.36,0.1564182427553331
22,23,0.010558459731359798,8.710840912039115e-05,84.0,0.38944404818492867,83.41,0.16970562748477783
23,24,0.011165130964988433,8.85032933191065e-05,84.43333333333332,0.3793268892247065,83.51333333333334,0.09463379711052414
24,25,0.011787903056477499,9.765291322584621e-05,82.8,2.311925604339377,83.66,0.23252240035460503
25,26,0.012426102183771466,0.00011457994752587738,83.98333333333333,0.27788886667555296,83.55,0.10801234497346478
26,27,0.0130810094650621,0.00011261339354210929,84.7,0.3937003937005856,83.72000000000001,0.19200694431885934
27,28,0.013742184321434966,0.00011655688068892455,84.63333333333334,0.7191816336797137,83.64333333333333,0.08730533902472819
28,29,0.014399632948018668,0.0001081316139788387,84.73333333333333,0.3681787005729109,83.69666666666667,0.113235251676425
29,30,0.0150686853561375,0.00010288374132886846,84.10000000000001,0.6819090848492895,83.80333333333334,0.20853989759489008
30,31,0.015754752548785268,0.00010193700885305412,83.53333333333332,0.8488554385497918,83.91666666666667,0.2786076492528899
31,32,0.016455546637666334,9.756170794579638e-05,85.2,0.34880749227427577,83.91333333333334,0.2610661899893484
32,33,0.0171618823699721,9.378024658498823e-05,83.81666666666668,0.16996731711975635,84.05333333333334,0.30444849956748243
33,34,0.017866020588411802,7.992306121720382e-05,83.10000000000001,0.8553751613570889,83.96,0.07483314773548166
34,35,0.018581209299366064,9.782968084992383e-05,84.11666666666666,1.1286668635558006,84.08999999999999,0.08164965809277376
35,36,0.019312700916926998,9.70635014208784e-05,85.06666666666666,0.4403281604540959,84.29666666666667,0.35122009560325285
36,37,0.020051271766628267,0.00010313185480350416,85.5,0.21602468994692955,84.37666666666668,0.17613126418163436
37,38,0.0208238059348871,0.0001018057296802633,83.95,1.435270009440732,84.30666666666666,0.11728408057172648
38,39,0.021573230487106368,6.908982556641276e-05,84.9,0.5492419017761337,84.45666666666666,0.2753583523741809
39,40,0.022353583612202733,5.435556415351389e-05,84.31666666666666,0.6908127258687594,84.58999999999999,0.32893768406796975
40,41,0.023135154264110964,4.860894664405271e-05,84.11666666666667,1.581314502417388,84.49333333333334,0.1677961726487115
41,42,0.02392590013979867,4.616264308559027e-05,85.31666666666668,0.6536223850375839,84.64999999999999,0.3432200460346117
42,43,0.02471870059425507,4.244396534199409e-05,83.28333333333335,1.0842303978193715,84.73,0.26695817400234845
43,44,0.0255338537579609,3.897543879789202e-05,84.48333333333333,1.1897712198383215,84.71,0.2099206199177881
44,45,0.026361707157971332,5.086429830383478e-05,84.75,0.954812372493503,84.74333333333334,0.25420901286583725
45,46,0.027180311688616333,5.603838728059884e-05,84.33333333333333,0.6510674994874854,84.97000000000001,0.13441230102437482
46,47,0.02801390327890507,4.8364116684119316e-05,84.85000000000001,0.6570134448142375,84.99333333333334,0.05436502143433473
47,48,0.02884895603593843,5.833643880999293e-05,85.31666666666668,0.4365266951236254,84.80333333333334,0.1751824445796112
48,49,0.02969308515437193,8.773340042914355e-05,84.98333333333333,0.9646530752325168,84.91666666666667,0.0736357401145731
49,50,0.030531815644533,0.00011314920603871453,84.08333333333333,0.732954447576534,85.16,0.04898979485566542
50,51,0.030617682101371068,0.00011394005303765983,85.58333333333333,0.3880148908941007,85.09333333333335,0.15173075568987932
51,52,0.03070291910193777,0.00011444154099164407,85.36666666666667,0.06236095644623388,85.17999999999999,0.11430952132988542
52,53,0.030788457779443435,0.00011553503047898012,85.26666666666667,0.1433720877840472,85.13333333333334,0.13695092389449745
53,54,0.0308739772656895,0.00011642346580866377,85.38333333333333,0.3091206165165233,85.18333333333332,0.09177266598624013
54,55,0.030959286129780467,0.00011706696406798005,85.41666666666667,0.28674417556808884,85.24666666666667,0.06944222218666626
55,56,0.031044340767595668,0.0001176724918252009,85.68333333333334,0.3681787005729109,85.20333333333333,0.12472191289246395
56,57,0.031129133554689065,0.0001181610254457043,85.36666666666667,0.3423773097362399,85.17666666666666,0.19955506062794434
57,58,0.031214557511990603,0.00011872893284002474,85.13333333333334,0.3472111109333254,85.18333333333334,0.21234144411510483
58,59,0.031299100225542394,0.00011943222443247909,85.16666666666667,0.1312334645668693,85.23,0.13589211407092916
59,60,0.031384443383608164,0.00012052778969821191,85.39999999999999,0.17795130420051838,85.23666666666666,0.22425184255405417
60,61,0.03146978224970787,0.00012180474784608886,85.38333333333333,0.2867441755680883,85.25999999999999,0.2192411153654053
61,62,0.0315550858514949,0.00012329880889400138,85.45,0.21602468994692736,85.33,0.12192894105448021
62,63,0.0316400064134324,0.00012420021811935148,85.36666666666666,0.08498365855987956,85.31333333333333,0.19396448701301067
63,64,0.03172543131143463,0.00012472842199821058,85.18333333333334,0.41298372311213216,85.34333333333332,0.2269116323349
64,65,0.031810955906851034,0.00012542532517989413,85.58333333333333,0.08498365855988142,85.27333333333334,0.14727148022916892
65,66,0.03189689187850873,0.00012785794626232,85.56666666666668,0.30092450142113025,85.23,0.2127596452964375
66,67,0.031982300433514695,0.0001296710861366086,85.65000000000002,0.28577380332470526,85.27333333333334,0.2295406040091577
67,68,0.03206865251139274,0.0001314312690665836,85.51666666666667,0.44969125210773586,85.28333333333332,0.1883849486792658
68,69,0.0321546275399171,0.0001323950304910473,85.51666666666667,0.5792715732327613,85.35000000000001,0.19200694431886203
69,70,0.03224077277904413,0.0001339416698916376,85.61666666666667,0.34721111093333135,85.41333333333334,0.16659998666133363
70,71,0.03232538075619143,0.0001363325164829687,85.51666666666667,0.39228674319799467,85.33666666666666,0.25420901286583725
71,72,0.03241066080780327,0.00013921024238017332,85.51666666666667,0.3771236166328307,85.29333333333334,0.2671246067953206
72,73,0.03249568904403513,0.00014265620755493733,85.41666666666667,0.377123616632824,85.30666666666666,0.2745096638655098
73,74,0.032580518861516694,0.00014581926055357497,85.33333333333333,0.38801489089408925,85.34333333333332,0.2425329301810866
74,75,0.0326661008799223,0.00014888431846896323,85.46666666666665,0.36590830666833507,85.29333333333334,0.26836956277160356
75,76,0.03275171457019407,0.00015185830601394874,85.38333333333333,0.6355225321645864,85.29333333333334,0.2445858177045865
76,77,0.032837587743290535,0.00015474869685581444,85.48333333333335,0.29533408577782577,85.33666666666666,0.28581268146968136
77,78,0.032923766617438566,0.00015807849711567496,85.39999999999999,0.38944404818493233,85.28333333333333,0.27776888874665917
78,79,0.03300990415616507,0.0001609767782075018,85.39999999999999,0.24832774042918823,85.33333333333333,0.2085398975948905
79,80,0.03309626739212157,0.0001632061108976948,85.45,0.17795130420051838,85.41666666666667,0.18696404883173448
80,81,0.03318219100919613,0.00016588812606311293,85.60000000000001,0.575905084772363,85.41666666666667,0.22305953365762132
81,82,0.033269659543628094,0.00016872989192006128,85.46666666666665,0.18408935028645546,85.38333333333333,0.26948510575210183
82,83,0.0333568022940668,0.00017154102050406537,85.23333333333333,0.2624669291337254,85.36666666666667,0.18061622912191957
83,84,0.03344465913698374,0.00017449610862626516,85.45,0.34880749227427577,85.40666666666665,0.11556623882240367
84,85,0.03353281101021604,0.00017793512800902845,85.5,0.6284902544988265,85.57,0.16309506430300708
85,86,0.033621155108678934,0.0001817031756993518,85.76666666666667,0.39228674319799567,85.46333333333332,0.17556258776351713
86,87,0.03370965494670173,0.000185111809428537,85.53333333333335,0.5038738819276994,85.45,0.1606237840420847
87,88,0.033799168085749336,0.00018852222807162386,85.44999999999999,0.6819090848492947,85.42333333333333,0.3022508156408421
88,89,0.03388751460151337,0.00019191625002806483,85.39999999999999,0.6013872850889584,85.34333333333332,0.19154343864744655
89,90,0.033977005761290736,0.00019492366644092052,85.31666666666666,0.2624669291337254,85.30333333333333,0.15412837362262047
90,91,0.03406678907820457,0.00019817159500576945,85.5,0.5759050847723683,85.31666666666666,0.17249798710580871
91,92,0.03415670174621957,0.00020119731043839712,85.46666666666665,0.3965125751123441,85.32333333333334,0.1677961726487115
92,93,0.0342464713348333,0.00020492835815192476,85.41666666666667,0.16499158227685792,85.37666666666667,0.12970050972229402
93,94,0.034336450306985594,0.00020851681294866076,85.28333333333335,0.16996731711976285,85.39,0.27796882319186006
94,95,0.03442616472565916,0.00021154095367948713,85.58333333333333,0.4731689855526128,85.33999999999999,0.2021550560007445
95,96,0.03451593429073364,0.00021415262389985255,85.51666666666667,0.4109609335312709,85.39333333333333,0.12498888839502151
96,97,0.03460542124562407,0.0002175507219443752,85.45,0.6819090848492957,85.33999999999999,0.23036203390894766
97,98,0.0346953275129731,0.00022002077504433405,85.59999999999998,0.3937003937005946,85.33333333333333,0.2379542439676624
98,99,0.0347850303648841,0.00022236988085211888,85.43333333333334,0.5436502143433388,85.35333333333334,0.1774510887227521
99,100,0.034874798903780764,0.00022446604012068077,85.61666666666667,0.5038738819276994,85.39333333333333,0.20757863302587004
100,101,0.03488371278920074,0.00022471499724807325,85.5,0.40207793606049996,85.39666666666665,0.18838494867926578
101,102,0.0348926752888741,0.0002249338365921504,85.41666666666667,0.31710495984068027,85.42999999999999,0.16268579122549842
102,103,0.0349016327264314,0.0002251640129610685,85.38333333333333,0.2624669291337253,85.41000000000001,0.1564182427553331
103,104,0.034910562014097334,0.00022535444632190528,85.43333333333334,0.37932688922470403,85.48333333333333,0.15326085243430324
104,105,0.0349194465826563,0.00022555140701860428,85.40000000000002,0.3559026084010474,85.41666666666667,0.17987650084309287
105,106,0.034928365115558434,0.00022576646045767383,85.48333333333335,0.3118047822311631,85.42666666666666,0.16519348924485217
106,107,0.0349372881650226,0.00022599528697706724,85.48333333333335,0.4714045207910317,85.44,0.18184242262647837
107,108,0.0349461711507572,0.0002262381932433115,85.45,0.4949747468305834,85.49000000000001,0.2177154105707761
108,109,0.03495505885869946,0.00022647812956138173,85.41666666666667,0.3793268892247038,85.42999999999999,0.20314198646923842
109,110,0.034963958654515334,0.000226690560457682,85.45,0.4966554808583803,85.52,0.1981581859693554
110,111,0.03497285829856697,0.00022692297565001578,85.48333333333335,0.47842333648024765,85.48666666666668,0.2075786330258693
111,112,0.034981782198952996,0.00022713634601317912,85.41666666666667,0.44783429475148817,85.46666666666665,0.24553795814270574
112,113,0.03499068119083087,0.00022734324885082297,85.46666666666668,0.41298372311213216,85.46666666666665,0.17931970208416825
113,114,0.03499963498111593,0.00022756483840186915,85.41666666666667,0.3793268892247038,85.46999999999998,0.17720045146669353
114,115,0.0350085818814849,0.00022778195199272305,85.39999999999999,0.4262237284181471,85.42666666666666,0.1948218559493672
115,116,0.035017518711426665,0.00022797637760194834,85.40000000000002,0.3559026084010474,85.42333333333333,0.13912424503139223
116,117,0.03502645186878984,0.00022816629321243661,85.45,0.3188521078284851,85.41333333333334,0.1819035153285658
117,118,0.03503540186178136,0.00022836345575286327,85.39999999999999,0.3240370349203987,85.41000000000001,0.1471960144387955
118,119,0.03504440536309727,0.00022852114086213468,85.40000000000002,0.3188521078284851,85.43333333333334,0.23213980461973335
119,120,0.03505342794360086,0.00022863089233699624,85.38333333333333,0.2248456260538679,85.41000000000001,0.20116328359485983
120,121,0.035062441578767,0.0002287224203896257,85.43333333333334,0.29533408577782577,85.37666666666667,0.2023747898221388
121,122,0.035071440845920634,0.00022886744215937845,85.35000000000001,0.21602468994692955,85.39666666666666,0.2040152499746561
122,123,0.035080474353442366,0.00022898519067446134,85.35000000000001,0.1471960144387955,85.44333333333333,0.19136933459209457
123,124,0.03508948378935459,0.00022910417816868664,85.56666666666668,0.37932688922469715,85.48,0.13735598518690795
124,125,0.035098491957124105,0.0002292076837066204,85.58333333333333,0.4027681991198201,85.44,0.19200694431885934
125,126,0.03510750203597263,0.00022927098685530606,85.48333333333335,0.30092450142113025,85.44666666666666,0.16659998666133363
126,127,0.035116528637450864,0.00022934773904613288,85.45,0.28577380332470775,85.42666666666666,0.15923427883328678
127,128,0.0351255660269997,0.0002294021734741221,85.44999999999999,0.1870828693386991,85.44333333333334,0.15326085243430004
128,129,0.0351345904474019,0.00022944382313042747,85.45,0.2121320343559656,85.44333333333334,0.1545603082582596
129,130,0.035143618237941494,0.00022951850657973262,85.39999999999999,0.21602468994692955,85.41666666666667,0.1433720877840417
130,131,0.035152653786094834,0.00022961048640707927,85.38333333333333,0.06236095644623388,85.39666666666666,0.15542057635832826
131,132,0.0351617080446906,0.00022969033097907632,85.38333333333333,0.2094967514996098,85.41000000000001,0.15121728296285195
132,133,0.035170716813027365,0.00022973592646405655,85.36666666666667,0.23921166824012166,85.44,0.12328828005937806
133,134,0.0351797227586777,0.00022981009919470106,85.46666666666665,0.37932688922469987,85.48666666666666,0.16438437341250792
134,135,0.03518876633411703,0.00022988944417134838,85.43333333333332,0.1433720877840417,85.44999999999999,0.1256980508997637
135,136,0.035197799224430636,0.0002299453252878207,85.51666666666667,0.16996731711975635,85.39999999999999,0.1314026889628463
136,137,0.03520686502919796,0.00023000039654486021,85.43333333333334,0.20548046676563317,85.40333333333335,0.18926759422104825
137,138,0.035215925417170835,0.00023007460471057424,85.46666666666665,0.20138409955990869,85.42666666666666,0.154344492037203
138,139,0.0352250338927758,0.00023017007049001123,85.34999999999998,0.17795130420051838,85.39999999999999,0.19304576314093028
139,140,0.03523416793400603,0.00023023327816570967,85.39999999999999,0.04082482904638398,85.42999999999999,0.17568911937472864
140,141,0.03524319794187016,0.00023031040208818307,85.41666666666667,0.13123346456686028,85.40666666666668,0.1510702559149973
141,142,0.035252251476194665,0.0002303713037523942,85.41666666666667,0.04714045207910049,85.39666666666666,0.17133463034528743
142,143,0.035261370008103664,0.00023043439946989172,85.51666666666667,0.1433720877840417,85.39333333333333,0.15326085243430324
143,144,0.035270470508522396,0.0002304826684112254,85.44999999999999,0.04082482904638978,85.39333333333333,0.1936204764194338
144,145,0.035279523273857666,0.0002305437294842017,85.43333333333332,0.16499158227686414,85.40666666666668,0.20005554784165247
145,146,0.0352885862638348,0.00023058853551356575,85.43333333333334,0.06236095644622881,85.42999999999999,0.2192411153654053
146,147,0.035297650826012,0.00023063185625570804,85.28333333333332,0.08498365855987491,85.39,0.15513435037626608
147,148,0.03530670463538643,0.0002306633284498646,85.43333333333332,0.20138409955990474,85.40666666666665,0.17745108872275112
148,149,0.03531575764256744,0.00023070230949773823,85.56666666666666,0.12472191289246903,85.43666666666667,0.19154343864744994
149,150,0.0353248368484524,0.00023076470719415754,85.45,0.17795130420051838,85.38999999999999,0.18991226044325202


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_2_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0001110056334688101,9.282385798380749e-06,75.46666666666668,0.5835713800003839,68.60000000000001,1.6444654653311088
1,2,0.0002450711331189,1.1551589753981058e-05,79.7,0.1080123449734582,76.52,0.295296461204667
2,3,0.0004335551356585,2.1938564671422436e-05,79.78333333333335,0.3423773097362362,77.97333333333334,0.2739018477889912
3,4,0.0006413701391979,1.7788907126960397e-05,79.93333333333334,0.2953340857778191,78.80333333333334,0.3141478774222239
4,5,0.0008735168538071667,3.300575503238271e-05,80.13333333333333,0.5104464277037827,79.11333333333334,0.3103045099396562
5,6,0.0011076317584229,4.2817389203068584e-05,80.56666666666668,0.4731689855526153,79.56666666666666,0.20885933597094278
6,7,0.0013733027087602667,5.146131491230602e-05,81.06666666666666,0.455216676124916,79.83666666666666,0.09030811456095979
7,8,0.0016498772126996334,5.961583794185694e-05,80.68333333333334,1.0926522268722485,80.32666666666667,0.2524986248587401
8,9,0.0019320727731249332,6.646940804974172e-05,81.11666666666666,0.6141841924229412,80.49666666666667,0.247835070605879
9,10,0.0022308209784796,7.890392049023426e-05,81.38333333333334,0.16499158227685842,80.81333333333335,0.24689178916188625
10,11,0.0025460255649859,8.878373757134568e-05,82.01666666666667,0.39228674319799467,80.89333333333335,0.1433720877840417
11,12,0.0028683907319354,9.293217820457539e-05,82.46666666666667,0.28674417556808884,81.24,0.2940521495698828
12,13,0.0032082842220661333,0.0001008905227049138,82.53333333333333,0.023570226039550245,81.51666666666667,0.247835070605879
13,14,0.0035591239214454,0.0001077299423789631,81.06666666666666,1.5200511687293796,81.52666666666666,0.33089105289942083
14,15,0.003925428308014799,0.00012601947219681493,82.3,0.5612486080160934,81.96333333333334,0.20072092289766666
15,16,0.0043104428843384335,0.0001445321469197732,82.35000000000001,0.21602468994692955,82.03333333333333,0.2651205176686435
16,17,0.0046916930905437,0.0001604363166749028,81.99999999999999,0.5522680508593604,82.03666666666668,0.15326085243430004
17,18,0.005083139566082366,0.000166431374364689,82.83333333333333,0.3922867431980009,82.35000000000001,0.1657307052620769
18,19,0.005496780428254733,0.00018216095624210292,83.41666666666667,0.3704351795148769,82.40333333333334,0.3727674282385166
19,20,0.0059129973780656,0.0001958675146945998,82.81666666666666,0.48705463987341174,82.67,0.13735598518690795
20,21,0.006344237644705032,0.00022620672139433946,83.5,0.33416562759605717,82.77333333333333,0.29032548783888656
21,22,0.006804185190302334,0.00023637307551164572,83.28333333333332,0.7575545451575707,82.91,0.2449489742783155
22,23,0.0072692283921812,0.0002535271991103999,83.3,0.10801234497346039,83.06666666666666,0.316473625371142
23,24,0.0077390621131423675,0.00028045764003913027,83.18333333333332,1.2886254520051816,83.26333333333334,0.25824191930995904
24,25,0.008222892284784468,0.00029493656150536606,84.21666666666665,0.22484562605386618,83.29666666666667,0.22171052197754795
25,26,0.0087257772287406,0.0003170022887972841,82.86666666666666,1.4584999904772749,83.48333333333333,0.3156298817004182
26,27,0.009234100546672766,0.0003386708015045684,83.61666666666667,0.6599663291074475,83.61,0.32659863237108927
27,28,0.0097518481395925,0.0003591770668586305,83.76666666666667,0.7214953607304483,83.58999999999999,0.15641824275533037
28,29,0.010283858425441767,0.0003771807241076313,83.31666666666668,1.4704496666741855,83.49666666666667,0.1732692189115589
29,30,0.010834400410359935,0.0003949786927057168,83.26666666666667,0.5169354139756953,83.62333333333333,0.21638443156156525
30,31,0.011391752375292434,0.0004183768615666261,82.85000000000001,1.4838014242703315,83.75333333333333,0.27884683171152586
31,32,0.011956317301350633,0.00043648137695188264,83.01666666666667,1.1440668201153665,83.77999999999999,0.20607442021431796
32,33,0.012518333214115933,0.0004558403977139634,84.86666666666666,0.5557777333511014,83.86333333333333,0.20072092289765997
33,34,0.013098207129203766,0.0004813711794002642,84.11666666666666,0.4089281382128435,83.76333333333334,0.10656244908763822
34,35,0.0136938474764572,0.0004978027515728999,84.66666666666667,0.5201495511442354,83.84,0.18457157599876117
35,36,0.014302275645036765,0.0005196353509654353,83.8,0.7449832212875647,83.96,0.10198039027185957
36,37,0.014908693939260233,0.0005423576135724492,84.53333333333335,0.20138409955991143,84.02333333333333,0.21853044537444777
37,38,0.015528537218914298,0.0005675358039927149,84.38333333333334,0.35197853469905194,84.08333333333333,0.2503774927761847
38,39,0.016144041339379998,0.0005756737580604912,84.91666666666667,0.30092450142113025,84.32333333333334,0.16110727964792615
39,40,0.016770411498735534,0.0005859288997614645,84.5,0.6096447052723987,84.14666666666666,0.16739839372653137
40,41,0.017408199721440597,0.0005872807617584362,84.11666666666666,0.5169354139756939,84.34666666666666,0.3249957264676267
41,42,0.018067339614516332,0.0006037954393596749,84.64999999999999,0.17795130420052505,84.32333333333334,0.2824102610663378
42,43,0.018744414454107235,0.0005969234630541605,84.60000000000001,0.6867799259345466,84.50333333333334,0.17820088539498471
43,44,0.019439163134604132,0.0005979598843847761,84.11666666666666,0.4365266951236254,84.52,0.2691963347942665
44,45,0.02013699282277567,0.0006045291373635866,84.35000000000001,0.7118052168020909,84.38333333333334,0.19669491322575855
45,46,0.0208255873027573,0.0006136089505665019,84.93333333333334,0.4403281604540959,84.43666666666667,0.12552113589174907
46,47,0.021523731860810566,0.0006326222084677712,84.91666666666667,0.26246692913372954,84.60333333333334,0.018856180831644215
47,48,0.022225714800342997,0.0006621364502389942,83.88333333333334,1.1447949840716272,84.58333333333333,0.0974109279746828
48,49,0.022957687121720135,0.0006791673743327038,84.24999999999999,0.12247448713915775,84.55666666666667,0.03858612300930085
49,50,0.023717475610706,0.000696729596627535,84.61666666666666,0.4006938426723742,84.56666666666666,0.13021349989749806
50,51,0.023793270993295496,0.0006984191597758938,84.58333333333333,0.43652669512362574,84.82,0.08524474568362919
51,52,0.023869124399964203,0.0006996485615599256,84.35,0.4636809247747854,84.82333333333334,0.11145502331533637
52,53,0.02394494769187447,0.0007013804363788554,84.8,0.6337717780610502,84.86,0.0898146239020494
53,54,0.024020918673305334,0.0007026638273600434,84.58333333333333,0.39651257511234556,84.83,0.07874007874011688
54,55,0.024096904576181733,0.0007043487242133146,84.60000000000001,0.4262237284181498,84.85333333333334,0.09877021593352273
55,56,0.024173050171214235,0.0007054726112456881,84.93333333333334,0.43269183285823737,84.86333333333334,0.11671427600007114
56,57,0.024248838934231368,0.0007074481064864828,84.55,0.3488074922742703,84.85000000000001,0.14165686240584008
57,58,0.0243249477364392,0.0007084863226860044,84.81666666666666,0.2718251071716641,84.81,0.1512172829628529
58,59,0.024401544966388165,0.0007103866114120381,84.83333333333333,0.23570226039551584,84.91333333333334,0.06548960901462109
59,60,0.024477590657748297,0.0007121460748862943,84.80000000000001,0.10801234497346039,84.83666666666666,0.09672412085697533
60,61,0.024553179582791896,0.0007140350747302175,84.55,0.14142135623730814,84.90333333333335,0.16418147141366365
61,62,0.02462961230140433,0.0007159434019542271,84.56666666666668,0.23213980461973505,84.77,0.15769168230019665
62,63,0.024706279155757068,0.0007177631893912958,84.63333333333334,0.16499158227686414,84.87,0.14236104336041577
63,64,0.02478335850018883,0.0007202637059285224,84.56666666666666,0.2248456260538679,84.79,0.0989949493661137
64,65,0.024859974077800634,0.0007227612042580071,84.8,0.24832774042919203,84.85000000000001,0.1435270009440721
65,66,0.024936683201933166,0.0007254803660148281,84.75,0.294392028877591,84.78333333333333,0.088065632090823
66,67,0.0250132601475621,0.000727511677135656,84.68333333333334,0.27182510717166897,84.84666666666668,0.10656244908763822
67,68,0.025089919695254367,0.0007300266252799258,84.75,0.28577380332470526,84.83,0.15577761927397477
68,69,0.025166785364888002,0.0007320019416737868,84.71666666666668,0.30912061651652584,84.83333333333334,0.14522013940527695
69,70,0.025243266647696133,0.0007345453512793527,84.56666666666666,0.2592724864350661,84.85333333333334,0.16006942938057264
70,71,0.02532016697151827,0.0007368694705602144,84.71666666666665,0.347211110933332,84.91333333333334,0.07318166133366749
71,72,0.025396508697638667,0.0007390159788887298,84.51666666666667,0.06236095644622881,84.95666666666666,0.10780641085863721
72,73,0.025473577205685632,0.0007417429243713388,84.51666666666667,0.2054804667656324,84.96333333333332,0.12498888839501798
73,74,0.025551089266335734,0.0007452306861915153,84.73333333333333,0.23213980461973333,84.92666666666668,0.08055363982396778
74,75,0.025628756008783865,0.0007483866764291036,84.51666666666667,0.18856180831641536,84.93333333333334,0.11085526098877703
75,76,0.025706743212742966,0.0007508853847836927,84.56666666666668,0.08498365855987956,84.92666666666666,0.13072447700752018
76,77,0.025783954415960833,0.000754673110105552,84.81666666666666,0.28963578661638073,84.99666666666667,0.11440668201153581
77,78,0.025861935420321402,0.0007579553720388674,84.60000000000001,0.2041241452319315,84.92333333333333,0.030912061651654877
78,79,0.025939403415731335,0.0007608007781389755,84.71666666666667,0.3423773097362362,84.88666666666667,0.14079141387962033
79,80,0.026017606804017268,0.0007638089045402092,84.7,0.12247448713916355,84.93666666666667,0.12036980056845212
80,81,0.026094871938889264,0.0007669130889245978,84.55,0.04082482904638398,85.01,0.1104536101718768
81,82,0.026173034654954835,0.0007692870038800658,84.75,0.29439202887759586,84.98666666666666,0.16418147141366204
82,83,0.026250814002299668,0.0007715850213048363,84.60000000000001,0.10801234497346478,84.97666666666666,0.1167142760000775
83,84,0.02632837822266153,0.0007748374083181878,84.73333333333333,0.249443825784933,84.92333333333335,0.12119772641798313
84,85,0.026406297263447537,0.0007783727882894132,84.81666666666666,0.15456030825826367,84.97,0.10230672835481873
85,86,0.02648425801577467,0.0007813635073595187,84.63333333333334,0.49046463231874,85.01,0.028284271247462973
86,87,0.026562824431359638,0.0007842707021403404,84.93333333333334,0.023570226039556944,85.04333333333334,0.15839472494022674
87,88,0.026640761517865402,0.0007864544082678103,84.75,0.22730302828309612,85.02999999999999,0.17907168024750775
88,89,0.02671897492073,0.000789003933089341,84.83333333333333,0.1545603082582596,85.08333333333333,0.15282524515129897
89,90,0.026796769232876567,0.0007915243567814932,84.85000000000001,0.10801234497346258,85.02999999999999,0.16391054470858998
90,91,0.026874310931727,0.0007940144306859292,84.88333333333333,0.26562295750848924,85.07000000000001,0.23280893453645923
91,92,0.026952189786212,0.0007962990806415431,84.95,0.32403703492039215,85.08,0.19595917942265006
92,93,0.027030262197953736,0.0007979885663599095,84.7,0.07071067811865743,85.05666666666666,0.12364824660660471
93,94,0.027108667295849334,0.0008001514922418529,84.78333333333332,0.5071708018234329,85.10000000000001,0.07483314773548166
94,95,0.027186956356334335,0.0008012779423708034,84.81666666666666,0.18856180831641536,85.06333333333333,0.10656244908764075
95,96,0.027264960326678505,0.0008027801012629616,85.0,0.18708286933869783,84.97666666666667,0.12657891697365356
96,97,0.027344250509742467,0.0008045697593742927,84.95,0.3240370349203877,85.02333333333333,0.1249888883950138
97,98,0.027422928149362435,0.0008065973205567253,84.89999999999999,0.24832774042918823,85.05999999999999,0.08640987597877181
98,99,0.027502442643587966,0.0008083255590515258,85.0,0.34880749227427577,85.08666666666666,0.17518244457960733
99,100,0.027582205428370237,0.0008103380808589463,84.64999999999999,0.24832774042919203,85.03333333333335,0.06128258770283069
100,101,0.027590174192517334,0.0008105419512489339,84.91666666666667,0.2656229575084896,85.15333333333332,0.08576453553512724
101,102,0.027598088402562365,0.0008107623638368025,84.98333333333335,0.3399346342395173,85.09333333333332,0.08730533902472186
102,103,0.0276059520438086,0.0008110412530992066,84.96666666666667,0.32744804507314623,85.07333333333334,0.17307673314329564
103,104,0.02761388112918747,0.0008112401301321556,84.88333333333333,0.3880148908941007,85.09333333333335,0.10498677165349399
104,105,0.02762184707497563,0.0008114236006915944,84.78333333333332,0.39651257511234417,85.05333333333333,0.1357284871433476
105,106,0.027629869116662834,0.0008116014080817292,84.88333333333334,0.28674417556808834,85.06666666666668,0.11897712198382866
106,107,0.027637858313897767,0.0008117954137797506,84.86666666666666,0.28674417556808834,85.08333333333333,0.1461354014452142
107,108,0.0276458442177044,0.0008120218963251339,84.78333333333335,0.2896357866163818,85.10000000000001,0.07483314773548166
108,109,0.02765381534443823,0.0008121833718940551,84.81666666666666,0.30092450142113236,85.08333333333333,0.10402991022884424
109,110,0.027661767451518465,0.0008123706355670935,84.75,0.24832774042919203,85.12333333333333,0.1167142760000775
110,111,0.027669742486354763,0.0008125568997673495,84.75,0.2041241452319315,85.12,0.12961481396815555
111,112,0.0276777548143794,0.0008127346594384491,84.71666666666665,0.19293061504649933,85.08999999999999,0.1023067283548127
112,113,0.027685763747893805,0.0008128933024350571,84.71666666666667,0.2094967514996083,85.01333333333334,0.08339997335464411
113,114,0.027693782187056232,0.0008130612988394628,84.83333333333333,0.23921166824012166,85.06,0.14899664425751236
114,115,0.027701822668641365,0.0008131902878661562,84.81666666666666,0.2624669291337254,85.06333333333333,0.13424687043734915
115,116,0.02770980469753757,0.0008133477234387419,84.83333333333333,0.23921166824012166,85.10333333333332,0.09392668535737078
116,117,0.027717765912482362,0.0008135187359813925,84.73333333333333,0.28674417556808834,85.06666666666668,0.10338708279513856
117,118,0.0277256944264814,0.000813731890309613,84.83333333333333,0.3472111109333313,85.02666666666666,0.14290634073483777
118,119,0.027733596226081167,0.0008139193714305385,84.91666666666667,0.428822677675625,85.05666666666667,0.11025223605693991
119,120,0.02774150253744287,0.0008140914907982202,84.94999999999999,0.44907311951025275,85.08666666666666,0.13888444437333253
120,121,0.027749414514490967,0.0008142804030996576,84.91666666666667,0.4642796092394684,85.09333333333335,0.08178562764256667
121,122,0.0277573028804725,0.0008145015488543215,84.85,0.5016638981097492,85.05666666666667,0.08013876853447618
122,123,0.02776518174873723,0.0008147259269643849,84.85,0.4708148963941864,85.09333333333333,0.09672412085697533
123,124,0.027773072447618567,0.0008149758850610954,84.85000000000001,0.3894440481849378,85.04666666666667,0.07039570693981016
124,125,0.0277809974105373,0.0008151773807559991,84.81666666666668,0.4642796092394684,85.02666666666666,0.06548960901462712
125,126,0.027788920757451235,0.0008153843104317797,84.85,0.4143267631552011,85.01666666666667,0.03091206165165488
126,127,0.027796852250229032,0.0008155983854035392,84.86666666666667,0.42491829279939874,85.02666666666666,0.07542472332656346
127,128,0.027804765983147933,0.0008157772524255601,84.83333333333333,0.26246692913372954,85.07000000000001,0.029439202887756852
128,129,0.0278127054466397,0.0008159619424617853,84.93333333333334,0.3423773097362362,85.06666666666666,0.10208928554075465
129,130,0.027820643322331463,0.0008161977366153402,84.88333333333333,0.30092450142113025,85.03333333333333,0.09285592184789333
130,131,0.0278285390335868,0.000816439713643003,84.85000000000001,0.28577380332470526,85.06333333333333,0.10624918300339124
131,132,0.027836438992657465,0.0008166439054207696,84.86666666666666,0.2718251071716661,85.05,0.09899494936611515
132,133,0.0278443872821547,0.0008168443226226727,84.7,0.10801234497346918,85.03333333333335,0.1239175353029395
133,134,0.02785232314818133,0.0008170316346293602,84.75,0.04082482904638398,85.02333333333333,0.11841546445554664
134,135,0.02786034572432547,0.0008171554615077552,84.73333333333333,0.1649915822768632,85.05666666666667,0.09392668535737078
135,136,0.027868291822667233,0.0008173381048456675,84.78333333333335,0.06236095644623388,85.07333333333332,0.08993825042154906
136,137,0.027876336043937966,0.0008175472644485105,84.78333333333333,0.08498365855987491,85.08333333333334,0.08730533902472312
137,138,0.027884391556372633,0.0008177450284997876,84.88333333333333,0.2248456260538679,85.09666666666666,0.12814921857827355
138,139,0.027892406107721302,0.0008179365711601577,84.91666666666667,0.3064129385141733,85.08333333333333,0.1053037933262079
139,140,0.027900388599045867,0.000818143579413837,84.73333333333333,0.15456030825826367,85.14,0.12247448713915775
140,141,0.02790839096662583,0.0008183649270127175,84.83333333333333,0.11785113019775792,85.07,0.05715476066494105
141,142,0.027916357733434937,0.0008185823905332537,84.85000000000001,0.21602468994692955,85.08666666666666,0.11440668201153138
142,143,0.027924328888539535,0.0008187947469610545,84.96666666666668,0.20138409955990866,85.08666666666666,0.09843215373488676
143,144,0.027932333713271296,0.0008189654638941786,84.90000000000002,0.22730302828309612,85.07000000000001,0.11518101695447383
144,145,0.027940338137317333,0.0008191387935796783,84.91666666666667,0.3064129385141733,85.10333333333334,0.127104506432918
145,146,0.027948376844972065,0.0008192823376094551,84.86666666666667,0.2718251071716661,85.12,0.11860297916438367
146,147,0.027956428473299034,0.0008194062680141668,84.86666666666667,0.16996731711975635,85.12666666666665,0.1239175353029395
147,148,0.027964475049731038,0.0008195239602418513,84.89999999999999,0.24832774042918823,85.13666666666667,0.05312459150169547
148,149,0.027972536080094434,0.0008196462606228444,84.88333333333334,0.18856180831641536,85.05666666666666,0.05312459150169577
149,150,0.0279805774233841,0.0008198009786007186,84.83333333333334,0.2248456260538679,85.11999999999999,0.09626352718796018


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_2_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.11405500135270404,0.009247234584862722,75.8,2.021138293140773,67.47333333333334,0.46521201857026634
1,2,0.15335482216897278,0.011612764009465926,67.0,2.1920310216782966,75.23,0.6465807503063042
2,3,0.1897384168487727,0.01313531732284621,69.95,11.279701532694322,76.36,0.6011655346075714
3,4,0.22184627723273762,0.015763074827560997,73.58333333333334,13.249171881878338,77.87333333333333,0.14727148022916334
4,5,0.2525271623084493,0.018115646090409648,83.43333333333334,2.731401756526408,79.17666666666666,0.5151267373720371
5,6,0.28244349267418933,0.020359435020529,80.39999999999999,4.912738543826649,80.76666666666667,0.510577015629267
6,7,0.30841536428202576,0.020712397199004355,71.53333333333335,11.739699977237725,81.20666666666666,0.6354176229501033
7,8,0.33206594389608995,0.020281016848067386,75.45,13.697140820867203,82.08999999999999,0.44181444068749
8,9,0.35567162628560606,0.023060218082697655,75.60000000000001,7.680277772754489,84.11,0.44751163858236065
9,10,0.37889696360837877,0.024782282811221804,81.5,6.741785124628838,83.62666666666667,0.5845416057808807
10,11,0.40203987111253436,0.025265814040068207,81.8,3.366254100133659,83.16000000000001,0.551180551180817
11,12,0.4218396979350858,0.02552766421128547,72.10000000000001,13.997559311060865,84.80333333333333,0.7903726266065161
12,13,0.4436702396420478,0.029266745468107345,80.83333333333333,4.117510035068388,84.56666666666668,0.3198263417682919
13,14,0.46289392158024345,0.030188083603462777,74.73333333333333,10.833307692277346,85.01666666666667,0.6812896267781863
14,15,0.4827261431509802,0.03074553300422569,81.93333333333335,5.371891866207123,86.05666666666667,0.7778745971484685
15,16,0.5017518399918649,0.03275858879843995,82.60000000000001,2.9933259094191476,86.34333333333332,0.8269757486703577
16,17,0.5195046568715793,0.03277627867866223,82.28333333333333,5.825566257645883,86.41333333333334,0.6977264666201349
17,18,0.5382478264164794,0.034637404281088045,81.68333333333334,5.220844972054062,86.81333333333333,0.5462803513052851
18,19,0.5575074296239512,0.03524342443324878,80.63333333333333,3.9501758048077957,87.24000000000001,0.7538346414610183
19,20,0.5770918064154537,0.03583027656170058,82.89999999999999,3.2782108941718016,87.78666666666668,0.5995739227892486
20,21,0.5969685535012107,0.035133320331753634,78.96666666666668,7.346692377450468,87.43333333333334,0.6966746411026853
21,22,0.6146409725793736,0.03594097415235905,77.26666666666667,10.233469054474586,88.06,0.43011626335213
22,23,0.6323629093042203,0.035830470784072685,81.10000000000001,6.328638610844092,88.32333333333332,0.1569146972792008
23,24,0.6498096484937391,0.03602049437901153,86.06666666666666,1.297647443988114,88.37333333333333,0.13474255287605078
24,25,0.6681785129157015,0.03762214768762003,83.95,2.0285462775100864,88.62333333333333,0.13274871834492954
25,26,0.6876295099212069,0.03920048298832561,86.03333333333335,1.0362861037806548,88.48,0.41287609117829005
26,27,0.7052070558317034,0.0413109033252509,83.45,2.161403864775544,88.81666666666666,0.16659998666132597
27,28,0.721687106320907,0.040631709291988484,78.21666666666667,6.87317652585437,89.14,0.11860297916437768
28,29,0.7378778494287865,0.04122826136177524,83.28333333333335,1.6331632564511798,89.82666666666667,0.419867704031745
29,30,0.7547988935177962,0.04317694767103986,84.86666666666667,3.812552367582054,88.75,0.7874007874011802
30,31,0.7742972145291276,0.04478010919989606,78.03333333333333,7.51236018542479,89.64666666666666,0.23893281249942908
31,32,0.7918523637452384,0.04494494281280421,82.34999999999998,2.313366954606782,89.36333333333334,0.5060522590492897
32,33,0.8080453768850616,0.04675833407871725,72.41666666666667,2.467905094519553,90.35666666666667,0.23584363935077962
33,34,0.8249908570652766,0.04880169461498678,85.76666666666667,1.8530755216366341,89.88666666666666,0.13474255287604808
34,35,0.8404256389210253,0.04954743184499258,85.45,1.308306793786025,89.79666666666667,0.5294231661807893
35,36,0.8584862720409188,0.052284063324925925,81.41666666666667,4.862326832106441,90.14,0.23508863576673858
36,37,0.874961155799415,0.05500518890201163,82.53333333333333,3.4025317371366612,90.31666666666666,0.2694851057521026
37,38,0.8927085207712677,0.056577443086387416,84.10000000000001,2.2686266036231393,90.69666666666667,0.29488227406129175
38,39,0.9082993031062857,0.05796510782323415,81.13333333333334,5.1033213585751085,90.80666666666667,0.12684198393626858
39,40,0.9264185930734176,0.0610802925063076,76.88333333333334,11.275662089454244,90.32666666666667,0.4005274300497077
40,41,0.944923837605281,0.059828784816161364,84.08333333333333,1.8683028543455051,90.68333333333332,0.47119234100547636
41,42,0.9603180929885072,0.062023506238998855,87.10000000000001,0.5930148958219019,90.71333333333332,0.2176133165859923
42,43,0.9773775410786811,0.06341810745130455,86.85000000000001,0.8256310717667237,90.81333333333333,0.5524088662897757
43,44,0.9964749276820815,0.06795597320823787,85.85000000000001,0.9416297927883702,90.98666666666668,0.3936439451529176
44,45,1.0133504185047992,0.06934806437493929,85.53333333333332,0.47842333648024765,90.63,0.19252705437591397
45,46,1.0285644022161757,0.07190827021129934,85.78333333333335,1.973293918525291,91.17333333333333,0.4073764297987229
46,47,1.0457812250065146,0.07517322190208281,85.3,1.7554676489946188,91.64333333333333,0.41249915824829936
47,48,1.0624008484946366,0.07603139537799772,76.98333333333333,10.612675859032391,91.18333333333334,0.20997354330698376
48,49,1.0788839572826556,0.07637677408793092,86.51666666666667,1.04109984578276,91.56,0.2817800560721122
49,50,1.0934399681905382,0.0766028165161101,84.68333333333332,2.25770286402401,91.75333333333333,0.45987921119451736
50,51,1.0949924864531642,0.07646214255610198,86.45,0.6416125518306728,93.58333333333333,0.16519348924485217
51,52,1.0965002598055011,0.0764354089117229,86.38333333333333,1.0265909062956318,93.70333333333333,0.24716166549222515
52,53,1.0980185218984675,0.07641591031117713,86.5,0.6745368781616045,93.60666666666668,0.2824102610663327
53,54,1.0995186266415684,0.07635888404696735,86.63333333333333,0.5572751165766805,93.65666666666665,0.26195843605851354
54,55,1.100961896927379,0.07640544240309358,86.33333333333333,0.3858612300930097,93.67333333333333,0.2828819934570271
55,56,1.10247388398758,0.07642571981280206,86.53333333333335,0.638139657302554,93.66666666666667,0.2945429604583323
56,57,1.1039068700722605,0.07642035307567203,86.61666666666667,0.44969125210773303,93.79,0.29977769541222576
57,58,1.1054431918357968,0.07639576149742137,86.61666666666667,0.46963342678684233,93.79666666666667,0.27523727137790455
58,59,1.1068792328832295,0.07630471587535322,86.40000000000002,0.5016638981097492,93.69333333333333,0.23570226039551584
59,60,1.1083368178117683,0.07623313212278876,86.81666666666668,0.4496912521077383,93.66666666666667,0.154344492037203
60,61,1.109804059037398,0.07619426848145283,86.66666666666667,0.8891319112232738,93.69333333333333,0.18926759422104092
61,62,1.1112270016217247,0.07618328766862484,86.65000000000002,0.7118052168020869,93.73666666666668,0.2815828277592355
62,63,1.1127624760442643,0.07607871515251811,86.83333333333333,0.6712343521867414,93.71333333333332,0.15173075568988098
63,64,1.1142763894668348,0.07599468353920394,86.51666666666667,0.7553512795749746,93.74000000000001,0.19252705437591247
64,65,1.115780848860669,0.07588634192012739,86.53333333333332,0.5436502143433359,93.78333333333335,0.29691001255524485
65,66,1.1173264092033757,0.07593323114472869,86.43333333333334,0.6018490028422626,93.81,0.27904599381941475
66,67,1.1188420157982704,0.07594193622425159,86.51666666666667,0.5104464277037867,93.58,0.3112341026729971
67,68,1.1203538074381614,0.07599575482510926,86.36666666666667,0.9366014212151451,93.69666666666667,0.2094967514996098
68,69,1.1219265406838261,0.07598220151331321,86.40000000000002,0.5612486080160897,93.64666666666666,0.28686039965266874
69,70,1.1234912488044317,0.07588401632843941,86.28333333333332,0.7352248333370972,93.67333333333333,0.24513035081134
70,71,1.1250220523647212,0.0758996040077236,86.31666666666666,0.860555376228377,93.73666666666666,0.3231442746239254
71,72,1.126487186087462,0.07598627908728273,86.41666666666667,0.8956685895029629,93.76333333333332,0.25315783394729635
72,73,1.1280262380992523,0.07595739345250674,86.53333333333335,0.805536398239643,93.82666666666667,0.24225789747475598
73,74,1.1295584463350117,0.07594084941197338,86.58333333333333,0.7771028817916537,93.82333333333334,0.21514852750806793
74,75,1.1309956321480683,0.07585866504666423,86.25,0.5930148958219076,93.90333333333335,0.3113768706175116
75,76,1.1323198932030845,0.07594361345033245,86.26666666666667,0.43652669512363085,93.71666666666665,0.3189914662738738
76,77,1.1336417283424802,0.07604397803390371,86.38333333333333,0.6737127643802603,93.78666666666668,0.3347967874530622
77,78,1.135028709517738,0.07614487676014085,86.38333333333333,0.7003967129816906,93.83333333333333,0.23098821518760598
78,79,1.1364088206962775,0.07618351731146487,86.25,0.4949747468305853,93.81,0.1675310916417251
79,80,1.1377265453616392,0.0761996418144102,86.33333333333333,0.6649979114420063,93.74000000000001,0.2616613587572053
80,81,1.13906972755033,0.076300262295461,86.53333333333335,0.6548960901462808,93.67333333333333,0.3022508156408421
81,82,1.1404935058446493,0.0761900544743845,86.40000000000002,0.6819090848492957,93.78333333333335,0.2532894698868344
82,83,1.1418623373270949,0.07619760623943349,86.48333333333333,0.45521667612492034,93.72666666666665,0.3021405118299888
83,84,1.1433003924997391,0.07615018192718047,86.61666666666667,0.7027722880769312,93.77999999999999,0.1256980508997652
84,85,1.1447581204510886,0.07608440456498552,86.36666666666667,0.5312459150169732,93.79666666666667,0.14817407180595366
85,86,1.1461323555998941,0.07602658614112691,86.55,0.5212165257037241,93.85666666666667,0.24115462996914683
86,87,1.147449510863873,0.07601003143993362,86.46666666666665,0.5169354139756954,93.82666666666665,0.26549743668986703
87,88,1.1488662019377207,0.07594821626071625,86.13333333333333,0.5169354139756939,93.74333333333334,0.16418147141366365
88,89,1.150218315058989,0.07607295461244813,86.48333333333335,0.503873881927701,93.67,0.33436506994600995
89,90,1.1516033299789585,0.07613747261685191,86.16666666666667,0.5948856099191551,93.82333333333334,0.21296843793284503
90,91,1.1530114545315413,0.07622971305701273,86.45,0.5400617248673217,93.85333333333334,0.1897952112731552
91,92,1.1544081365503616,0.07632810292534294,86.3,0.804155872120984,93.83666666666666,0.1960158723731877
92,93,1.1558116899232989,0.07640077740184774,86.40000000000002,0.43011626335213,93.82000000000001,0.1430617582258306
93,94,1.1572835366118752,0.07647416044728896,86.3,0.4600724580614063,93.86333333333334,0.11728408057172648
94,95,1.1586353114925239,0.07651263660727577,86.63333333333333,0.6249444419750902,93.84666666666668,0.13097921802925377
95,96,1.1599995705720156,0.0766301681530774,86.45,0.5354126134736387,93.81,0.27067816067548794
96,97,1.161324165869942,0.07671798476093866,86.60000000000001,0.60138728508896,93.82666666666667,0.21929178937864732
97,98,1.162705181842165,0.076800934146568,86.41666666666667,0.4870546398734164,93.84333333333332,0.18926759422104825
98,99,1.1639919146630566,0.07690685637824096,86.55000000000001,0.6377042156569672,93.88,0.08602325267042953
99,100,1.1653163115752168,0.07703770694463245,86.41666666666667,0.3519785346990456,93.88,0.19612920911141238
100,101,1.1654484082195233,0.07704930190137754,86.53333333333335,0.6141841924229424,93.99666666666667,0.19136933459209687
101,102,1.1655790170810267,0.07706021703963434,86.5,0.6013872850889584,94.02666666666666,0.27207025236549
102,103,1.1657099695833253,0.07707169582051453,86.51666666666665,0.5661762583820993,93.95666666666666,0.19136933459209687
103,104,1.1658392223042076,0.07707956878530645,86.56666666666666,0.5104464277037851,93.98333333333333,0.2174600857373331
104,105,1.1659675980166566,0.07708900848023649,86.46666666666668,0.4326918328582383,94.02999999999999,0.21118712081943047
105,106,1.1660947990082948,0.07709592916257432,86.5,0.48131763593979005,94.04666666666667,0.2638602323621755
106,107,1.1662182102637766,0.07709669862342859,86.53333333333335,0.3922867431980009,94.02000000000002,0.28855964143772267
107,108,1.1663459821824216,0.07710173071786441,86.5,0.45460605656619224,94.04,0.247116706571341
108,109,1.1664822055961703,0.07709910288959691,86.51666666666667,0.44969125210773586,94.02333333333333,0.2725598812901295
109,110,1.1666187048720489,0.07709626975651383,86.51666666666667,0.49385107966763325,93.99333333333334,0.3171049598406738
110,111,1.1667525644721535,0.07709271491430164,86.60000000000001,0.5016638981097427,94.07666666666667,0.3037908637350529
111,112,1.1668833512373238,0.07709585830779364,86.61666666666667,0.5328122454381977,94.08999999999999,0.2779688231918589
112,113,1.1670102936391338,0.07709464625914048,86.5,0.4966554808583803,94.10333333333334,0.26849374087469396
113,114,1.1671357664835564,0.07709043083585697,86.58333333333333,0.47842333648024105,94.14,0.32135131346653606
114,115,1.1672635086009198,0.07708355728503576,86.55,0.4600724580614093,94.09999999999998,0.28331372481167416
115,116,1.1673914705723607,0.07707961350793899,86.55,0.60138728508896,94.10000000000001,0.26280537792569614
116,117,1.167519332540816,0.07707621878730989,86.38333333333333,0.526518966631038,94.14999999999999,0.2299275248130752
117,118,1.1676507850908624,0.07707553637347425,86.5,0.5338539126015618,94.12333333333333,0.23098821518760695
118,119,1.1677784068708432,0.07707347603698092,86.43333333333334,0.4731689855526061,94.14666666666666,0.21853044537445418
119,120,1.1679152554954264,0.07707282683009864,86.35000000000001,0.4600724580614062,94.11666666666666,0.20677416559027817
120,121,1.1680473615139377,0.07706937422050798,86.36666666666667,0.563224841623861,94.08333333333333,0.2499777767900328
121,122,1.1681817088018598,0.07706449903473653,86.43333333333334,0.5661762583820993,94.11333333333334,0.26081070189357813
122,123,1.1683137012025344,0.0770607218054849,86.36666666666667,0.44969125210773836,94.12666666666667,0.203360653902262
123,124,1.1684466977536097,0.07704994362396526,86.28333333333335,0.3472111109333252,94.08999999999999,0.21648710508172628
124,125,1.1685808474722685,0.07703858123421688,86.36666666666667,0.46963342678684794,94.13666666666666,0.23456816114345297
125,126,1.1687152427146585,0.07702609157821087,86.40000000000002,0.2857738033246995,94.07000000000001,0.22015146301277638
126,127,1.1688510495401687,0.07701394253266458,86.38333333333333,0.41899350299921817,94.13,0.21924111536540963
127,128,1.168986352981431,0.07700189431894502,86.28333333333335,0.5137011669140814,94.09666666666665,0.23156472577277987
128,129,1.169122780043175,0.07699744164048912,86.36666666666667,0.42882267767561905,94.08999999999999,0.190962474498704
129,130,1.1692597491148997,0.0769901511820144,86.38333333333333,0.42882267767561905,94.13,0.25508168626278926
130,131,1.1693944622551937,0.07698528396257166,86.5,0.489897948556631,94.06,0.24913182588073257
131,132,1.1695246773031338,0.07698061641429506,86.45,0.5016638981097492,94.08666666666666,0.28075295585660703
132,133,1.169648890805937,0.07698364873462044,86.36666666666666,0.5948856099191597,94.06333333333333,0.2782484900627876
133,134,1.1697751431104484,0.0769803533486123,86.36666666666667,0.5104464277037827,93.99666666666667,0.24499433100017406
134,135,1.1699042025305564,0.07697375153594503,86.08333333333333,0.5542763049438649,94.05666666666667,0.24796953217863188
135,136,1.1700323951835552,0.07696795051907745,86.09999999999998,0.48131763593978516,94.01666666666667,0.2460803843372209
136,137,1.1701621511561175,0.07696036845268213,86.26666666666667,0.5169354139756953,94.04666666666667,0.24499433100017406
137,138,1.1702919484423402,0.07695273505499599,86.16666666666667,0.5807083796728091,94.04333333333334,0.19396448701301736
138,139,1.1704198066150604,0.07694724000642049,86.16666666666667,0.5661762583821057,94.00999999999999,0.17795130420051838
139,140,1.1705449146208249,0.0769458053206365,86.18333333333334,0.5038738819277011,94.03333333333335,0.23584363935077965
140,141,1.1706739621751034,0.07694023493531528,86.05,0.48131763593979643,94.02,0.17146428199482233
141,142,1.1707957044466106,0.07694264552783268,86.08333333333333,0.37043517951488397,94.01333333333332,0.17987650084309142
142,143,1.1709173061538116,0.07694507712354,86.08333333333333,0.5906681715556485,94.02,0.24752104287649232
143,144,1.17103774185224,0.07694756950612192,86.18333333333334,0.45154057280480575,94.05666666666667,0.26637484032008957
144,145,1.1711642552757981,0.07695010045771236,86.16666666666667,0.2718251071716704,94.02333333333335,0.17211107524567548
145,146,1.1712918696879404,0.07695156372571942,86.21666666666665,0.18408935028645546,94.02333333333333,0.17931970208417133
146,147,1.1714210969303662,0.07695350052602741,86.2,0.3240370349203943,93.96999999999998,0.1920069443188593
147,148,1.1715450108309213,0.07695738789575632,86.3,0.18708286933870416,94.00333333333333,0.22954060400915385
148,149,1.1716692600363101,0.07696174608153873,86.38333333333333,0.23921166824011506,93.95666666666666,0.2347102232304497
149,150,1.1717929471265878,0.07696685626798008,86.13333333333334,0.20138409955990474,93.96,0.20314198646923842


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_2_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0002705831495656667,2.921097867194367e-05,75.10000000000001,0.9548123724934996,67.24333333333334,0.7108836441750243
1,2,0.0005489916598671333,6.596864522037993e-05,79.93333333333334,0.15456030825826214,76.53666666666668,0.6030109636003492
2,3,0.0008684286271676,7.488519865080164e-05,78.28333333333335,0.22484562605387073,78.48666666666666,0.6138584708401666
3,4,0.0012345828816159,0.0001019321342316766,80.5,1.309580085370876,79.32333333333334,0.33993463423951914
4,5,0.0016183233721888668,0.00011701121613105131,80.18333333333334,2.352421919828348,79.88,0.3860915262818738
5,6,0.0020186654396247665,0.00012784333075282827,81.69999999999999,1.177568115510372,80.31666666666666,0.626223247377126
6,7,0.0024310750456478336,0.00015030749027376524,80.93333333333334,0.45886332993120343,80.61666666666667,0.624944441975087
7,8,0.0028558728271308995,0.00018090675295299213,82.41666666666667,0.18856180831640867,81.06,0.5479051012721058
8,9,0.003302472884682467,0.00019709479539010234,82.43333333333332,0.3472111109333254,81.37333333333333,0.48582118338152225
9,10,0.0037472922022941334,0.00020212265020661365,82.83333333333333,0.7982620009885378,81.58666666666667,0.38767110917488784
10,11,0.0042064408928199,0.00021279691311304347,82.81666666666666,0.676182092503356,81.81,0.5219833969262544
11,12,0.004673841011467567,0.00023100030149993556,82.73333333333333,0.3704351795148842,82.04,0.39597979746447015
12,13,0.0051610865110596,0.00024958664805818095,82.43333333333332,0.19293061504649933,82.17666666666666,0.5865909041989059
13,14,0.005653057169533233,0.0002510452069495568,82.71666666666665,0.023570226039556944,82.35666666666667,0.39237170585498843
14,15,0.006146516506096967,0.00026816543100204347,83.33333333333333,0.45521667612492694,82.57000000000001,0.5242772803266109
15,16,0.006662475303795233,0.0002726432901257592,82.8,0.7359800721939872,82.54,0.38270963754087123
16,17,0.007172100902061,0.00028613435434706656,82.81666666666668,1.2208831047874962,82.86666666666666,0.4294440850940051
17,18,0.007710682633615534,0.0002885911807780642,82.71666666666667,0.836991968632644,82.89999999999999,0.3965686153324057
18,19,0.008260062830599,0.00028978321287995677,83.38333333333333,0.4109609335312709,82.98333333333333,0.45536310297998084
19,20,0.008825731207299932,0.0002938203331958675,83.5,0.5115336417740937,83.15333333333335,0.38612030364756117
20,21,0.009412220929406065,0.0002944228608803994,83.71666666666667,0.5390320542932073,83.27,0.26191601707417445
21,22,0.009992977006549499,0.00029501391212020874,83.5,0.3082207001484544,83.29,0.1512172829628485
22,23,0.010599373513910765,0.00029073916807027366,84.13333333333334,0.16499158227686414,83.38333333333334,0.29009576962712924
23,24,0.0112112855136527,0.0002921115423416944,84.08333333333333,0.42491829279939874,83.55000000000001,0.21181753153756397
24,25,0.0118253473197738,0.00029548325226543367,84.21666666666667,0.8993825042154688,83.70333333333333,0.12552113589174907
25,26,0.012476108944794803,0.00028767027115727303,83.33333333333333,1.3123346456686351,83.73333333333333,0.30269162892657214
26,27,0.013112297476226333,0.00028938782435229904,83.18333333333334,0.7408703590297617,83.68666666666665,0.2007209228976533
27,28,0.013777860094457401,0.0002937895330146935,83.46666666666667,0.8624899355290423,83.78333333333333,0.1922382780706099
28,29,0.014447844658578568,0.00028369232401711305,83.44999999999999,1.1321071798494489,84.04666666666667,0.1649915822768632
29,30,0.015138179461492632,0.00028130564592633914,84.26666666666667,0.10274023338281042,83.96,0.22449944320643994
30,31,0.015844710992014167,0.00027328689250494877,84.46666666666665,0.1433720877840472,84.10000000000001,0.32526911934581076
31,32,0.0165491785617549,0.00028423068760877044,84.3,0.2121320343559589,84.07333333333332,0.4120140234938075
32,33,0.01727589370699537,0.0002930874967773756,84.51666666666667,0.3299831645537211,84.17666666666666,0.27860764925289416
33,34,0.018019602298583303,0.00030525748216239044,83.76666666666667,0.5265189666310445,84.22333333333334,0.24689178916188353
34,35,0.018790123764625234,0.0002999943587279869,84.5,0.4600724580614063,84.28333333333335,0.11469767022723588
35,36,0.019562730604162235,0.0002766870315779614,83.61666666666667,0.9312476696466061,84.31,0.18239152027072275
36,37,0.0203201549308035,0.00026320102771520564,82.85000000000001,1.4306175822583291,84.21666666666668,0.3583604640891993
37,38,0.021117718689334968,0.0002549245655057304,84.10000000000001,0.3894440481849324,84.19666666666667,0.29601051032391074
38,39,0.021881539648309134,0.00024802056733598836,83.66666666666667,0.8956685895029576,84.41666666666666,0.223656482629553
39,40,0.022669176370580968,0.00023674319363719873,84.98333333333333,0.2054804667656324,84.29,0.13490737563232552
40,41,0.02344840532987633,0.0002213277728575713,83.73333333333333,0.7760297817881899,84.44,0.23338094752286057
41,42,0.0242594269527087,0.00021191555381002648,84.95,0.43011626335213055,84.55,0.19304576314093444
42,43,0.025076390013961933,0.0002027411146581321,84.23333333333333,0.8488554385497918,84.58999999999999,0.24993332444207284
43,44,0.0258930533014791,0.00020607691510939516,82.0,3.2375402185404054,84.66,0.33950945004029776
44,45,0.0267125941898974,0.00020769367581029982,85.33333333333333,0.1840893502864559,84.67999999999999,0.26280537792569364
45,46,0.027529648006617165,0.0001979600548553551,82.51666666666667,0.7961713941664178,84.68333333333334,0.14974051630144097
46,47,0.028369232754825963,0.00017470106762330586,82.93333333333334,2.288133640230733,84.73666666666668,0.20072092289765936
47,48,0.0292436791551431,0.0001820090445407613,84.36666666666666,1.1025223605694163,84.81,0.0496655480858365
48,49,0.030093049759533936,0.00016082527365552423,82.81666666666668,2.2395436042987766,84.89666666666666,0.08956685895029354
49,50,0.030979327475030568,0.00016640078727876215,84.78333333333333,0.35197853469905077,84.84666666666668,0.1508494466531269
50,51,0.03106599960108307,0.00016518027003140591,84.85000000000001,0.48131763593979005,85.17999999999999,0.14236104336041577
51,52,0.031153420504398732,0.00016379488149188888,84.91666666666667,0.6637435917246621,85.24000000000001,0.15895492023422053
52,53,0.031241018922566397,0.00016236069599849485,85.08333333333333,0.6128258770283415,85.19333333333333,0.20853989759489008
53,54,0.031328605645643604,0.00016057478689683602,85.10000000000001,0.4415880433163914,85.31666666666666,0.08806563209081637
54,55,0.03141544719253097,0.0001589620146086981,85.08333333333333,0.46963342678684794,85.25666666666667,0.12970050972229086
55,56,0.0315033217860216,0.00015796871442198026,84.75,0.5759050847723683,85.2,0.09626352718795231
56,57,0.03159012914248121,0.0001560571881520441,85.21666666666667,0.2094967514996083,85.27999999999999,0.12832251036613543
57,58,0.031678144984014896,0.0001545739023049263,84.96666666666665,0.047140452079107185,85.13666666666667,0.1236482466066088
58,59,0.03176633353227756,0.00015367091460844487,85.18333333333334,0.28674417556808285,85.21666666666667,0.1014341603646846
59,60,0.03185489880866366,0.00015236101463818742,85.41666666666667,0.23921166824012166,85.24,0.17281975195754584
60,61,0.03194208568526714,0.0001516314667915782,84.7,0.4708148963941884,85.16333333333334,0.12657891697365356
61,62,0.03202981895777607,0.0001509428773400996,84.71666666666667,0.6786424357167412,85.25,0.16062378404209088
62,63,0.032117367716245265,0.00015073036389659132,84.78333333333332,0.5807083796728091,85.24,0.18832595855767353
63,64,0.0322049039821512,0.00014930227018643543,84.8,0.6720615051218604,85.27666666666666,0.15173075568987704
64,65,0.0322926572242166,0.00014798222208394906,84.95,0.26770630673681933,85.33666666666666,0.14522013940527806
65,66,0.03238113710161563,0.0001466232271520078,84.75,0.5671566509057864,85.27,0.17281975195753924
66,67,0.03246860466441707,0.00014620442897861507,84.68333333333334,0.551261180284711,85.31333333333333,0.1732692189115589
67,68,0.032556571892108165,0.0001453637835608818,85.11666666666666,0.3659083066683381,85.32666666666667,0.19601587237318607
68,69,0.03264403778478964,0.00014342753967679572,85.06666666666668,0.33249895572100513,85.24333333333334,0.11897712198382869
69,70,0.03273302895815534,0.00014208871500006397,84.81666666666666,0.3118047822311668,85.19,0.1564182427553331
70,71,0.03282159616091607,0.00014245723385400937,84.66666666666667,0.44969125210773586,85.29333333333332,0.1890913947157729
71,72,0.03291062162586457,0.00014251186557662877,85.03333333333332,0.2624669291337253,85.25666666666666,0.18263503375736936
72,73,0.0330002575672661,0.0001427739210595298,84.86666666666666,0.45521667612492034,85.31666666666666,0.24513035081134
73,74,0.033089342734667966,0.00014240144424781278,84.68333333333334,0.3399346342395192,85.27333333333333,0.22231109334043841
74,75,0.03317979615968213,0.00014249308101682107,84.5,0.32403703492039215,85.39666666666666,0.20531818125912848
75,76,0.033270390699323964,0.00014216545771341687,84.68333333333334,0.47667832153583845,85.27,0.24262453846770357
76,77,0.03336083108655653,0.00014223755170298524,84.58333333333333,0.5071708018234292,85.38333333333333,0.07930251502246756
77,78,0.03345116814204533,0.00014282515070067534,84.68333333333334,0.6128258770283411,85.24666666666667,0.15923427883328273
78,79,0.033541561649688606,0.0001436619399385415,84.86666666666666,0.38586123009300316,85.29333333333334,0.10370899457402644
79,80,0.03363176219427777,0.00014377355734176438,84.8,0.49497474683058196,85.37333333333333,0.16357125528513544
80,81,0.0337222883760471,0.00014421097130202937,84.94999999999999,0.4262237284181471,85.46333333333332,0.20417857108151474
81,82,0.033811782215854326,0.0001437216126087096,85.05000000000001,0.4320493798938569,85.36,0.23930454794396724
82,83,0.03390210764057333,0.00014370469024482942,85.06666666666666,0.4478342947514814,85.42333333333333,0.22425184255404945
83,84,0.03399256510280424,0.000143382443011876,85.01666666666667,0.5201495511442421,85.37,0.20049937655763544
84,85,0.03408295675999177,0.000142255437493766,85.26666666666667,0.38801489089409497,85.43,0.1768238294650013
85,86,0.034173782900990705,0.000141776115125267,84.93333333333334,0.24944382578493296,85.50333333333333,0.17613126418163688
86,87,0.034263854864827664,0.00014124574126719354,84.85,0.31885210782848217,85.51,0.1272792206135767
87,88,0.03435336358263367,0.00014104218741806595,85.28333333333333,0.30092450142113025,85.54,0.20542638584174247
88,89,0.034442522617130676,0.00014055673836989898,85.35000000000001,0.3341656275960557,85.50333333333333,0.16539514973406486
89,90,0.0345330695366971,0.00013988637920503254,85.2,0.5354126134736387,85.39999999999999,0.17281975195754146
90,91,0.03462292845087723,0.00013835016046139106,85.48333333333333,0.08498365855987956,85.46,0.22553639765382952
91,92,0.034713704778252204,0.00013693600190831714,85.51666666666667,0.3704351795148831,85.41000000000001,0.15121728296284628
92,93,0.03480392102743783,0.00013573492918347193,85.26666666666667,0.39651257511233917,85.43,0.16872067646458308
93,94,0.034895224658290896,0.00013569366569300993,85.35000000000001,0.4708148963941864,85.34999999999998,0.1838477631085034
94,95,0.034985538876899966,0.000135112611658682,85.33333333333333,0.4836206042848962,85.31333333333333,0.14704496666741826
95,96,0.03507746987107176,0.0001358992758289835,85.08333333333333,0.4326918328582436,85.38333333333333,0.0939266853573708
96,97,0.03516970496553467,0.0001357363900010431,85.10000000000001,0.5671566509057864,85.5,0.12027745701779272
97,98,0.03526112584317476,0.00013567784399561017,85.21666666666665,0.6835365551469973,85.40666666666665,0.21638443156156287
98,99,0.03535234836632073,0.00013562750970640917,85.28333333333335,0.6612278141625749,85.46666666666665,0.1517307556898745
99,100,0.03544446671251423,0.00013542035307498838,85.14999999999999,0.674536878161601,85.48666666666666,0.17745108872275112
100,101,0.03545369018275013,0.00013533699782629764,85.01666666666667,0.6847546194724724,85.44,0.15641824275533037
101,102,0.03546290845955453,0.00013528086388879193,85.08333333333333,0.7027722880769378,85.47333333333331,0.14197026292697926
102,103,0.035472166076768834,0.00013520704499131027,85.13333333333334,0.5720334100576819,85.45333333333333,0.16006942938057334
103,104,0.03548136880749606,0.0001351602345630948,85.21666666666668,0.732954447576534,85.46666666666668,0.11897712198382657
104,105,0.03549064200667717,0.0001350948739982563,85.11666666666666,0.6637435917246601,85.41333333333334,0.12036980056845212
105,106,0.035499890486833934,0.00013503281864987246,85.08333333333333,0.611464544261472,85.43666666666667,0.12657891697365106
106,107,0.035509155189959035,0.00013496655404192332,85.08333333333333,0.5948856099191551,85.43,0.10677078252031051
107,108,0.03551837908675487,0.0001349710644626517,85.14999999999999,0.6363961030678902,85.46333333333332,0.12229290885229087
108,109,0.035527611164459565,0.00013491720168312243,85.06666666666666,0.5778311941119911,85.42,0.19442222095223222
109,110,0.0355368298092044,0.00013489325382077996,85.05,0.6416125518306661,85.42666666666666,0.15627610892974825
110,111,0.03554606926600837,0.00013486552522347923,84.96666666666665,0.6485025486114575,85.43666666666667,0.17326921891156513
111,112,0.03555527752639657,0.0001348404612492975,85.01666666666665,0.5421151989096824,85.39,0.1256980508997637
112,113,0.03556448244619027,0.00013477751852564212,85.18333333333332,0.6249444419750906,85.38333333333334,0.16499158227685695
113,114,0.035573717136214766,0.00013474811332777112,85.05,0.5787918451395091,85.37333333333333,0.16048537489614112
114,115,0.035582940976703996,0.00013473863746518843,85.16666666666667,0.5661762583821057,85.37333333333333,0.13816254517375612
115,116,0.03559215174622583,0.00013468959898768894,85.18333333333334,0.6407460928913703,85.39,0.13952299690971587
116,117,0.0356013671302425,0.00013463724192312062,85.25,0.6096447052723987,85.37666666666667,0.21853044537444521
117,118,0.0356105988110195,0.00013458289865613075,85.11666666666666,0.5071708018234359,85.36666666666667,0.17594190960529116
118,119,0.03561982176646633,0.0001345466128662678,85.08333333333333,0.6276056794587553,85.41333333333334,0.14197026292697715
119,120,0.035629079947689636,0.00013453990760797422,85.15,0.7071067811865476,85.39666666666666,0.12119772641798808
120,121,0.0356383536264759,0.00013456036724096757,85.10000000000001,0.6416125518306728,85.35666666666667,0.17987650084309884
121,122,0.03564760855989806,0.00013457448798395139,85.08333333333333,0.6956212251569742,85.35333333333334,0.16819301082057608
122,123,0.035656855253641734,0.00013454978531889246,85.08333333333333,0.5892556509887895,85.39,0.18832595855767104
123,124,0.035666113964008365,0.00013454003024628803,85.06666666666666,0.5482294734466195,85.37333333333333,0.2428076513529921
124,125,0.035675421886265234,0.00013459796397988742,85.03333333333332,0.6276056794587526,85.38333333333333,0.20531818125912632
125,126,0.03568474252115374,0.00013464267976911256,84.93333333333334,0.5906681715556448,85.41000000000001,0.17454703282114648
126,127,0.03569408568860763,0.00013472707522060482,85.05,0.5099019513592736,85.38333333333333,0.17556258776351075
127,128,0.0357033625392159,0.00013480906059506987,85.14999999999999,0.46368092477478284,85.38,0.18991226044325824
128,129,0.03571269384680497,0.0001348349969829694,85.13333333333334,0.4836206042848962,85.33999999999999,0.18184242262648254
129,130,0.03572198550459147,0.00013487532840272733,85.03333333333335,0.4478342947514881,85.31333333333333,0.10077477638554312
130,131,0.035731179612382306,0.000134835495405752,85.16666666666667,0.5265189666310445,85.33,0.14966629547095828
131,132,0.035740423774972406,0.00013484313956591817,85.08333333333333,0.48362060428489984,85.38666666666667,0.18061622912191413
132,133,0.03574967149977757,0.00013489760906835514,85.28333333333335,0.5249338582674549,85.39,0.17682382946499461
133,134,0.035758951370574894,0.0001349050742822872,85.18333333333334,0.44969125210773586,85.32666666666667,0.15062831370259985
134,135,0.03576820178155273,0.00013492434300093782,85.10000000000001,0.6041522986797275,85.37333333333333,0.08730533902472186
135,136,0.035777437283060765,0.00013492727703690973,85.2,0.5715476066494131,85.37666666666667,0.12119772641798808
136,137,0.035786702843127766,0.00013499472035822635,85.18333333333334,0.5948856099191551,85.38333333333333,0.12814921857827355
137,138,0.0357959572091067,0.00013504070332804496,85.14999999999999,0.6041522986797315,85.40333333333332,0.14727148022916892
138,139,0.035805170379268864,0.00013505954713375566,85.31666666666668,0.5436502143433388,85.44333333333333,0.19430788855720124
139,140,0.0358143873944603,0.00013504416173802468,85.14999999999999,0.6041522986797315,85.48333333333333,0.17133463034528743
140,141,0.03582363282074987,0.00013495048172516025,85.13333333333333,0.5948856099191616,85.40666666666668,0.18006171781426214
141,142,0.03583289157314103,0.00013486778719938377,85.18333333333334,0.4478342947514814,85.44333333333334,0.2344260129668974
142,143,0.0358421674107029,0.0001348694201865354,85.21666666666665,0.4089281382128376,85.45666666666666,0.20154955277107497
143,144,0.03585140150514953,0.00013487398813967477,85.1,0.48131763593978516,85.47333333333334,0.23471022323045587
144,145,0.03586058821490743,0.00013488332468608087,85.15000000000002,0.35590260840104343,85.46,0.24913182588073293
145,146,0.0358697921775708,0.0001348731857477204,85.21666666666667,0.39228674319799467,85.44000000000001,0.29977769541222576
146,147,0.035879009663340934,0.00013489419496570278,85.2,0.362859017617953,85.48,0.2255363976538314
147,148,0.035888268862427866,0.00013493662342515126,85.21666666666665,0.37043517951487753,85.50333333333333,0.22647050335284358
148,149,0.03589750477744663,0.00013494756809129165,85.08333333333333,0.37043517951488397,85.46,0.27904599381941475
149,150,0.03590670868602263,0.0001349478942697101,85.08333333333333,0.4496912521077358,85.48,0.23508863576673858


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_4_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00047929603203416665,7.233730160469532e-05,78.71666666666667,2.9783477895564054,73.15333333333332,1.0032391982418212
1,2,0.0011959908542933664,0.00017827627729098545,81.88333333333333,0.6737127643802544,79.99666666666667,0.4481319250201
2,3,0.0019625185991074667,0.00025429540211879283,82.13333333333333,0.3299831645537235,81.07,0.31968734726291614
3,4,0.0028343117816711665,0.0003169081599030233,83.33333333333334,0.6195876765147037,81.55999999999999,0.34127212992957556
4,5,0.003800152505404533,0.0003737812531177885,83.36666666666666,1.2472191289246535,82.32666666666667,0.20499322482029414
5,6,0.0048800220203709,0.0003763965900133713,83.26666666666667,1.8167431176574078,82.71666666666665,0.04109609335312448
6,7,0.006127810848882867,0.00043614242786943735,83.26666666666667,2.2451181607112694,82.98,0.06683312551921015
7,8,0.007410127439457666,0.0004161024281087954,81.43333333333334,0.8379870059984283,83.27666666666666,0.15923427883328273
8,9,0.008895659268494,0.0003901914229371526,83.98333333333333,0.8910044269749132,83.42,0.13880441875771482
9,10,0.010396993815604034,0.0004729143748920792,84.9,0.07071067811865074,83.60000000000001,0.15577761927396808
10,11,0.012019426229194467,0.0005517201486532307,84.98333333333333,0.42882267767561905,83.54,0.16062378404209088
11,12,0.013791913996405869,0.0005274521981099454,83.64999999999999,1.18953772533703,83.68666666666667,0.009428090415825457
12,13,0.015598946314732498,0.0006270122199234547,82.71666666666667,2.5594053128716356,84.01333333333332,0.2148384405909625
13,14,0.017508508726485798,0.000742009067858976,83.8,1.687206764645834,84.10000000000001,0.3334666400106609
14,15,0.019510292326484265,0.0008004113267297716,84.91666666666667,0.6612278141625854,84.20333333333333,0.17307673314330185
15,16,0.02157555626575677,0.0008549049538352174,82.93333333333334,1.2651306476232218,84.33999999999999,0.1994993734325969
16,17,0.023735516315055934,0.0008929253020932362,84.58333333333333,1.0118739491107036,84.57,0.18708286933869783
17,18,0.025899332563745065,0.0009533465900334577,81.08333333333333,2.264705033528407,84.38666666666667,0.12684198393626855
18,19,0.028167387912364367,0.0009878777370056393,83.7,1.6160651802036545,84.70666666666666,0.22881336402307162
19,20,0.0304813484730511,0.0010595050975596703,82.45,2.5400131233256764,84.69,0.35590260840104343
20,21,0.0328772921305119,0.001170040577034113,84.18333333333334,0.7706418681131229,85.01333333333334,0.12283683848458748
21,22,0.03526511084055076,0.001201839098146248,85.23333333333333,0.9646530752325254,85.13000000000001,0.2969848480983488
22,23,0.0379293405624868,0.0012775460587571496,85.25,0.4415880433163898,85.25999999999999,0.2416609194718912
23,24,0.0406235665077794,0.0013040333290377046,84.91666666666667,0.29533408577782283,85.52,0.1344123010243713
24,25,0.0433363999396341,0.001277666873369865,84.61666666666667,1.247219128924647,85.39666666666669,0.3724095714249138
25,26,0.04607560539866254,0.0014147784434164626,84.76666666666667,0.6859705209085524,85.50333333333333,0.520277703624602
26,27,0.04903130330347554,0.0013739426519015778,82.0,6.340478425692078,85.58,0.13490737563231955
27,28,0.05208294293056424,0.0012730879955828698,83.48333333333333,3.6679543193568955,85.64333333333332,0.363715395452116
28,29,0.05523387158832207,0.001183165236473881,84.3,1.576916823001988,85.49666666666667,0.31982634176829067
29,30,0.05833812936120073,0.001210409298404005,85.66666666666667,0.5249338582674573,85.81,0.26882460204874614
30,31,0.06156065018742024,0.00114782602681564,84.93333333333332,1.2743189902410232,85.88666666666666,0.20237478982214405
31,32,0.06477411486376324,0.0011869008566293465,84.26666666666667,1.6413070672146879,85.92333333333333,0.3116978594016272
32,33,0.0679514745814139,0.0010780038631996594,82.53333333333333,5.407453703505517,85.80666666666667,0.41104203623906127
33,34,0.07118841575866809,0.001011635595543031,83.9,1.7846568297574763,86.08666666666666,0.363715395452116
34,35,0.07452808326296922,0.001016878414464805,79.06666666666666,5.786382481501052,86.00666666666666,0.42050234508528317
35,36,0.07796453724230754,0.0010068567733424836,84.55,0.9797958971132678,86.35333333333334,0.12229290885229564
36,37,0.08135439479515119,0.0010683977554945233,84.38333333333334,2.44142490270652,86.19666666666667,0.12229290885229255
37,38,0.08484323447679797,0.0009463642164841096,83.56666666666666,2.229100466306729,86.33,0.4140853374205223
38,39,0.08844631508656993,0.0009439994009442042,84.19999999999999,1.3441230102437274,86.68333333333334,0.22602851344219463
39,40,0.09215697731919947,0.0009140743654785444,85.93333333333334,1.3701175943043067,86.64999999999999,0.23280893453645354
40,41,0.09591741354681514,0.0009145178404665814,86.01666666666667,0.35197853469905077,86.63333333333333,0.11469767022723588
41,42,0.09966513930030153,0.0011661811366912426,85.53333333333335,0.554276304943865,86.35333333333334,0.2524986248587401
42,43,0.10355159696825207,0.0010375739974762715,83.21666666666665,3.9396136302378166,86.40999999999998,0.5987208587202082
43,44,0.10762776977757056,0.001050825395403006,85.93333333333334,1.3676825492619071,86.46333333333332,0.5680571176289311
44,45,0.11163371270302185,0.0012037214577304768,85.35000000000001,1.3952299690970922,86.83999999999999,0.22226110770892624
45,46,0.11573391586982941,0.0012120336368853376,85.46666666666665,1.5897239452880578,86.79333333333334,0.5634023626345799
46,47,0.11981246323180243,0.0012998167040431693,84.28333333333333,2.1312489817527718,86.97666666666667,0.6533163263092494
47,48,0.1241008607875015,0.0010997905129290417,85.90000000000002,1.644688420339858,86.72666666666665,0.35984564592181345
48,49,0.1285895093567401,0.0010918246193066764,83.85000000000001,0.8031189202104517,86.65333333333335,0.7237095795659698
49,50,0.13297158476223414,0.0010415979016041848,78.8,6.75660170993279,86.64333333333333,0.20741798914805287
50,51,0.13342709454481091,0.0010380131442593403,87.01666666666667,0.3566822426505424,88.23666666666666,0.5209179931194103
51,52,0.1338786750200194,0.001027277041023339,87.03333333333332,0.45154057280479964,88.38333333333333,0.33954217541991627
52,53,0.13432875913923933,0.0010237133472355282,86.76666666666667,0.6328945848682497,88.42333333333333,0.3926264835127077
53,54,0.134772835657736,0.0010199417864691866,86.88333333333334,0.6018490028422561,88.54,0.4786090958879365
54,55,0.13521975570252454,0.0010105943985356885,86.96666666666665,0.3299831645537264,88.46333333333332,0.3660904563386184
55,56,0.13566505478146995,0.0009926674390696654,87.01666666666667,0.5948856099191591,88.36,0.32259365565160397
56,57,0.13611993828680144,0.0009949340889617584,86.95,0.6976149845485407,88.38666666666667,0.2904402788105612
57,58,0.13657735767505955,0.0010010802284505715,86.93333333333334,0.2054804667656324,88.49333333333334,0.3534905310691593
58,59,0.13702730760263812,0.000996383074365382,87.11666666666667,0.5557777333510968,88.48666666666666,0.315841028929992
59,60,0.13747712192766906,0.0010000508578592773,86.88333333333333,0.23921166824011506,88.54333333333334,0.3920317447463797
60,61,0.13792367611412723,0.0010036270341422123,86.7,0.7359800721939872,88.45,0.3849675310984052
61,62,0.13837921009821033,0.0010098467604590941,86.81666666666668,0.3274480450731406,88.46,0.30210373494326
62,63,0.1388400468510931,0.0010195427977696299,86.66666666666667,0.6485025486114575,88.56333333333333,0.29780679792256615
63,64,0.13929752288906136,0.0010197915516501747,86.53333333333335,0.6407460928913683,88.57666666666667,0.232713462342758
64,65,0.1397638583595674,0.0010211275201697882,86.78333333333335,0.7961713941664136,88.68666666666667,0.2239543604298749
65,66,0.1402327708760811,0.0010292483807282432,86.60000000000001,0.7222649560006813,88.66333333333334,0.29227080289044177
66,67,0.14069603974094497,0.001041609875458145,86.76666666666667,0.7919736247011137,88.56333333333335,0.3793268892247038
67,68,0.14115704970203516,0.0010539154801644218,86.40000000000002,1.2376052143824614,88.55666666666667,0.2379542439676624
68,69,0.14162403423870862,0.0010512437582304408,86.95,0.7118052168020869,88.56666666666666,0.2656229575084896
69,70,0.14209951112044408,0.0010568244449019799,86.96666666666665,0.5557777333511014,88.70333333333333,0.21359359124800917
70,71,0.14257634957375132,0.0010592842369758402,86.96666666666665,0.6141841924229424,88.74666666666667,0.20237478982213883
71,72,0.1430528318015253,0.001068368357184607,86.53333333333335,0.6786424357167412,88.65666666666668,0.2732926799035965
72,73,0.14353278068724531,0.0010679834493913685,86.41666666666667,0.3274480450731406,88.67333333333333,0.24143091949642598
73,74,0.14402008720429593,0.0010644920853916117,86.68333333333334,0.24944382578492663,88.65666666666668,0.22691163233490005
74,75,0.14450752512815598,0.0010567787420508172,86.68333333333334,0.23570226039551584,88.7,0.2222611077089305
75,76,0.14499705542241118,0.0010382451950640365,86.73333333333335,0.45521667612492694,88.69,0.34244220923634644
76,77,0.1454943460121599,0.0010158858342691843,86.51666666666667,0.6328945848682521,88.74666666666667,0.4297544518546469
77,78,0.14598794911071475,0.0009988498708452282,86.78333333333335,0.43652669512362574,88.64666666666666,0.45908120801831437
78,79,0.14649619772063294,0.0009977760925122,86.84999999999998,0.7222649560006761,88.60666666666668,0.3772119946248909
79,80,0.14700542419992427,0.000983136700265015,87.01666666666667,0.5104464277037868,88.56666666666668,0.2735365098523812
80,81,0.14751135618837116,0.000974027906681273,86.81666666666666,1.0656244908763832,88.67333333333333,0.18571184369578667
81,82,0.14803920085857522,0.0009536538029104419,86.96666666666665,0.6599663291074475,88.58,0.2535087112244221
82,83,0.14855910085637922,0.0009265292988184372,87.06666666666666,0.8329999333066477,88.61,0.2952964612046616
83,84,0.14907646428324725,0.000901563432311898,87.09999999999998,0.6416125518306647,88.70666666666666,0.302140511829991
84,85,0.1495971060777679,0.0008791957215626016,86.71666666666665,0.42882267767561905,88.75999999999999,0.3429285639896405
85,86,0.15012825334899063,0.0008516509776853964,86.8,0.6416125518306727,88.74666666666667,0.19136933459209687
86,87,0.15064254941308272,0.0008317910961127437,87.0,0.5212165257037291,88.71666666666668,0.16977108770995697
87,88,0.15115873665199434,0.0008183307085045866,86.68333333333334,0.5792715732327551,88.74333333333334,0.2286676384818996
88,89,0.15167435873204627,0.000802285953494984,87.08333333333333,0.526518966631038,88.76333333333332,0.23612614331233422
89,90,0.15219105642956754,0.0007862752040553569,87.21666666666668,0.7027722880769354,88.79333333333334,0.19686430746978026
90,91,0.1527131088803441,0.0007792773999246291,87.3,0.7071067811865476,88.83333333333333,0.20757863302587598
91,92,0.15323166657114595,0.0007735531508409715,86.93333333333334,0.7352248333370855,88.84999999999998,0.289942523039766
92,93,0.15375745549198316,0.0007618864068627881,86.68333333333332,0.6761820925033566,88.77333333333333,0.27182510717166986
93,94,0.15427968794480448,0.0007530556135836916,86.80000000000001,0.6363961030678902,88.90999999999998,0.3353605025441552
94,95,0.15479624144143359,0.0007559778942427045,86.80000000000001,0.7820912137766706,88.89333333333333,0.2701028610651051
95,96,0.15531633248454366,0.0007469416933208477,86.89999999999999,0.6363961030678901,88.92,0.2728858125052825
96,97,0.15584895408458554,0.0007477898653507386,86.85000000000001,0.6013872850889566,88.81333333333333,0.26029897340472724
97,98,0.1563913819022517,0.0007483332868433081,86.73333333333335,0.5104464277037909,88.77333333333333,0.10077477638553825
98,99,0.15692388076227495,0.0007526595324114937,87.08333333333333,0.5421151989096824,88.88333333333333,0.13424687043735573
99,100,0.15746183369263755,0.0007682743047179301,87.14999999999999,0.4262237284181471,88.82333333333334,0.20949675149960983
100,101,0.15751625748382864,0.0007691700089987187,86.88333333333333,0.702772288076931,88.97000000000001,0.28647280266486885
101,102,0.15757100511782576,0.0007701145867928033,87.0,0.42622372841814316,89.0,0.20928449536457142
102,103,0.15762641697550858,0.0007712744780639134,86.91666666666667,0.4696334267868422,89.0,0.24535688292770924
103,104,0.15768126390359927,0.000772467052277812,87.03333333333335,0.4089281382128376,88.94666666666666,0.23098821518760304
104,105,0.1577359588734232,0.0007733358081815368,87.0,0.4966554808583803,88.94666666666667,0.19223827807061591
105,106,0.15779028189178868,0.0007740750490782276,87.09999999999998,0.36742346141747323,88.98333333333333,0.2782484900627924
106,107,0.15784443573716003,0.0007747363592274971,87.13333333333334,0.5137011669140752,88.92,0.28600699292150755
107,108,0.15789875144288087,0.0007753330796003505,87.01666666666667,0.49046463231873433,88.93,0.2204540768504828
108,109,0.15795352606312832,0.0007761363107288192,87.18333333333334,0.3399346342395108,88.98333333333333,0.2882514334550423
109,110,0.1580076116270397,0.0007769840552648642,87.18333333333334,0.45886332993120343,88.93333333333334,0.3219040574802099
110,111,0.15806173934593082,0.000777720836706933,87.03333333333335,0.48705463987341174,88.85000000000001,0.26944387170615397
111,112,0.15811599908650534,0.0007786204965911789,87.05,0.29439202887759586,88.90333333333332,0.3143600200760664
112,113,0.15817084808382556,0.0007800336342830447,87.10000000000001,0.30822070014844893,88.92333333333333,0.27402351886086324
113,114,0.15822557742354584,0.0007814459463037502,86.96666666666665,0.18408935028645546,88.95666666666666,0.2610661899893484
114,115,0.15827974202754813,0.0007820432170418157,87.06666666666666,0.40892813821284413,88.89999999999999,0.26882460204874614
115,116,0.15833411410785114,0.0007834323062192005,87.0,0.39370039370059223,88.92333333333333,0.3113768706175116
116,117,0.1583893104468083,0.0007846824290380109,87.06666666666666,0.40892813821284413,88.91666666666667,0.2831175649011476
117,118,0.15844384587287363,0.0007861754153718494,87.03333333333335,0.5328122454381855,88.89333333333333,0.27884683171152586
118,119,0.158498322033734,0.0007868158995685127,87.01666666666667,0.4921607686744418,88.92333333333333,0.27133415233291763
119,120,0.1585526588954872,0.0007881117864801813,87.09999999999998,0.37416573867739694,88.95,0.2641968962724615
120,121,0.15860772301725753,0.0007895621891783478,87.14999999999999,0.49497474683058434,88.97666666666667,0.25978623691198505
121,122,0.15866299689289476,0.0007910060817397647,87.10000000000001,0.5522680508593608,89.01333333333334,0.22866763848190305
122,123,0.1587175700757517,0.0007925250095569535,87.03333333333335,0.5312459150169732,88.99666666666667,0.24499433100016774
123,124,0.15877248595847968,0.0007937530803369383,87.08333333333333,0.5835713800003888,89.05000000000001,0.20461345670963746
124,125,0.15882721901640934,0.0007951536140366831,87.16666666666667,0.4089281382128376,88.97666666666667,0.20270394394014685
125,126,0.15888209475883472,0.000796409718703982,87.10000000000001,0.5930148958219019,88.99666666666667,0.2774086436208411
126,127,0.15893783149427052,0.0007979546268629344,87.11666666666667,0.5104464277037852,88.96999999999998,0.23790754506740902
127,128,0.1589932051190721,0.0007996181320133884,87.08333333333333,0.5104464277037851,88.89999999999999,0.2083266665599979
128,129,0.1590494738669818,0.0008011171585259605,87.01666666666667,0.4696334267868422,88.88333333333333,0.2003885115358572
129,130,0.15910501809607644,0.0008025726027475068,86.95,0.5099019513592802,88.83333333333333,0.311697859401625
130,131,0.15916097943720528,0.0008042634919073531,87.18333333333334,0.6141841924229424,88.94333333333333,0.1883849486792592
131,132,0.15921664279229641,0.0008062505201484289,87.16666666666667,0.6355225321645859,88.92666666666666,0.27353650985238437
132,133,0.15927333018016523,0.0008077669805131978,87.11666666666667,0.6195876765147037,88.84666666666665,0.26886593106767875
133,134,0.15932946496241596,0.0008095862967169732,87.10000000000001,0.6177917664283566,88.87,0.2550816862627863
134,135,0.15938526468553302,0.0008105131998641679,87.18333333333334,0.5906681715556382,88.95,0.2698147512646377
135,136,0.15944123017310927,0.0008117650145365581,87.01666666666667,0.7961713941664111,88.85666666666667,0.25978623691197467
136,137,0.15949722524724255,0.0008130593709400202,87.06666666666666,0.5948856099191551,88.89999999999999,0.2545584412271601
137,138,0.15955342688649454,0.0008139978273547854,87.14999999999999,0.6570134448142338,88.85666666666667,0.21013223349965965
138,139,0.1596095440541863,0.0008148523617765723,87.23333333333333,0.5632248416238588,88.88,0.1768238294650013
139,140,0.15966611878420042,0.0008163636560672359,87.06666666666668,0.663743591724662,88.89666666666666,0.25901522906749685
140,141,0.15972232083791113,0.0008173636282091184,87.21666666666665,0.7027722880769357,88.91666666666667,0.2623398982660131
141,142,0.15977855894955315,0.0008186690163551972,86.81666666666668,0.7133644853010863,88.89,0.2906314963431615
142,143,0.15983468359651745,0.000820166960727498,87.05,0.46007245806140934,88.94,0.2255363976538314
143,144,0.15989061726528409,0.0008217607833603607,87.03333333333335,0.5976807025680384,88.89999999999999,0.31026870075253365
144,145,0.1599470772459482,0.0008234715287693016,86.96666666666665,0.5542763049438614,88.85000000000001,0.2987752778706227
145,146,0.16000369056963076,0.000824724657287551,87.06666666666668,0.48705463987341174,88.85333333333334,0.2602989734047262
146,147,0.1600597268167164,0.0008261638121191391,87.10000000000001,0.5887840577551917,88.91000000000001,0.22992752481307296
147,148,0.16011571118498946,0.0008278586476389091,86.98333333333335,0.6612278141625749,88.87666666666667,0.2807529558566039
148,149,0.16017148179499263,0.0008293631002417113,87.0,0.5400617248673217,88.88666666666667,0.1887385022252268
149,150,0.1602272559469045,0.000831077595325075,86.95,0.5400617248673217,88.76333333333332,0.18061622912192027


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_4_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.8557838568695294e-05,4.529300248341758e-06,73.76666666666667,3.7763150763085935,64.27666666666666,1.9973371161512956
1,2,0.00010530155758479546,1.6505966212308613e-05,77.23333333333335,0.4988876515698596,75.27,1.26730685576409
2,3,0.0001967236098798,1.6641286243051277e-05,79.58333333333333,0.8730533902472566,77.63000000000001,0.3421500645428386
3,4,0.0003495495286339333,2.8359882585154263e-05,80.43333333333334,0.3171049598406738,78.47000000000001,0.20832666655999288
4,5,0.0005471797480297667,4.53455674472317e-05,81.61666666666667,0.13123346456686266,79.35333333333334,0.23753362335093084
5,6,0.0008021524835417,5.7804827639214816e-05,81.86666666666666,0.4109609335312648,79.89333333333333,0.21929178937864732
6,7,0.0010943998294803666,5.747372443658759e-05,82.18333333333334,0.38586123009300316,80.23333333333333,0.03299831645537139
7,8,0.0014261692136631331,7.484799484800864e-05,81.76666666666667,0.16996731711976285,80.40666666666665,0.1291854825005089
8,9,0.0018257185901889336,9.721917073883979e-05,81.06666666666666,0.2867441755680834,80.85,0.19866219234335553
9,10,0.0022852748536939665,0.0001256230735925534,81.38333333333334,0.8429445744267822,81.04666666666667,0.12283683848458748
10,11,0.0028062821641767666,0.00015250470981930227,82.18333333333332,0.5906681715556485,81.35333333333334,0.2174600857373331
11,12,0.0033588475291009,0.00017306581977981383,82.73333333333333,0.2248456260538679,81.77333333333333,0.07133644853011495
12,13,0.003999496297438901,0.00014909333072571528,82.78333333333335,0.5948856099191551,82.05,0.15769168230020175
13,14,0.004688617693055334,0.00018561367155740498,83.01666666666667,0.7214953607304445,82.27666666666667,0.15062831370259985
14,15,0.005389279495357834,0.00019750291873634363,83.39999999999999,0.24832774042918823,82.62,0.1512172829628463
15,16,0.006153418586111767,0.0002344960306672033,82.23333333333333,0.023570226039556944,82.74333333333334,0.15151090903151557
16,17,0.006979897245325267,0.0002927162691771608,83.06666666666666,0.6548960901462808,83.07666666666667,0.19567546828585525
17,18,0.007861522472089067,0.00030114368948756906,80.38333333333333,2.7824849006279,83.0,0.24779023386727334
18,19,0.0088393762985318,0.00035895442702505456,82.66666666666666,0.3681787005729109,83.10666666666667,0.1239175353029395
19,20,0.009887907252203567,0.00039436583636624957,83.81666666666666,0.6737127643802614,83.16,0.12247448713916355
20,21,0.010914062122249301,0.0004094167841674163,84.23333333333333,0.2013840995599075,83.38000000000001,0.17146428199482233
21,22,0.012094847398587035,0.0004667551061119978,84.45,0.14142135623730817,83.64,0.19815818596935633
22,23,0.013336004996997866,0.0004927718338167083,83.60000000000001,1.1430952132988195,83.63,0.16990193249833177
23,24,0.014630539723493569,0.0004953439206570196,84.11666666666667,1.1785113019775793,83.96,0.17107503227141677
24,25,0.016041246937514336,0.0005688234461973392,83.51666666666667,0.9030811456096062,83.97666666666667,0.07133644853011006
25,26,0.017479236049222968,0.0006781703899196744,83.41666666666667,1.0426994879744749,84.13,0.12675435561220563
26,27,0.019069787073785767,0.0007198704253332268,82.83333333333333,2.869475368231782,84.20333333333332,0.14197026292697715
27,28,0.020757401447066403,0.0008795572889377845,84.95,0.5656854249492393,84.24666666666666,0.1782008853949847
28,29,0.02247776210524233,0.0010065215350618007,85.03333333333335,0.7039570693980975,84.16666666666667,0.2456736769691805
29,30,0.024315851745625765,0.0010782823713135752,84.71666666666665,0.9800793618659386,84.47333333333334,0.03681787005728655
30,31,0.0262428966411393,0.001133479831739507,82.89999999999999,1.6446884203398537,84.66000000000001,0.16391054470859232
31,32,0.028278103054093968,0.0012441153697907719,82.48333333333333,1.921081871122504,84.69666666666667,0.16739839372652468
32,33,0.0303191283609988,0.001204192020286747,84.81666666666666,0.5557777333511059,84.66333333333334,0.2101322334996633
33,34,0.032492440100554465,0.0013434000318336859,84.08333333333333,1.6136569923279465,84.81333333333333,0.15627610892974575
34,35,0.0347109273139042,0.0015769162524572268,82.10000000000001,5.763245613367521,84.83999999999999,0.25311394008759525
35,36,0.0369190810862456,0.0017581977061612423,81.51666666666667,4.1533788119500485,84.89,0.23366642891095757
36,37,0.03922721862630133,0.0017604451280864594,84.3,1.6768025127207584,85.19333333333333,0.023570226039550245
37,38,0.04164276351058577,0.0017500174481784741,84.28333333333333,1.789009657759162,85.10666666666667,0.132748718344928
38,39,0.04409725859371127,0.0017243842101260726,83.13333333333334,2.341770460333143,85.15666666666667,0.2304102621171388
39,40,0.04658973076765136,0.0017311812309857128,84.53333333333335,0.9454569735788565,85.13333333333334,0.03681787005729255
40,41,0.04912301194956357,0.0018304041374818986,82.76666666666667,2.0548046676563194,85.03333333333332,0.0478423336480248
41,42,0.05176289705746273,0.0018476823299209836,83.56666666666666,1.9027757502016807,85.43333333333334,0.18372685039360434
42,43,0.05441747164346017,0.0019257529978404825,79.28333333333335,1.9392151906262376,85.40333333333335,0.06944222218666377
43,44,0.0571849388270396,0.0019515468602791294,85.81666666666666,0.7663042621715133,85.40333333333332,0.12762793146051257
44,45,0.05997670801314476,0.0020499532342377518,83.36666666666666,3.8219395890335917,85.48,0.20704266871026114
45,46,0.06287738916208953,0.0020923545193132155,83.83333333333333,2.658738213681236,85.81,0.3234192325759266
46,47,0.0658405307208604,0.002198404368510379,79.78333333333333,6.881900577279179,85.78333333333335,0.31668421004036285
47,48,0.0690757508706621,0.002249425230175561,86.43333333333334,0.651067499487487,85.72999999999998,0.2286190426597584
48,49,0.0721935899437873,0.0023678939474376555,84.38333333333334,1.554205763583307,85.75333333333333,0.03858612300930085
49,50,0.07526479305598284,0.002360952143921459,86.68333333333334,0.7717224601860129,85.99000000000001,0.23338094752285937
50,51,0.07557507656525583,0.0023579829515560057,86.55,0.6720615051218636,87.00666666666666,0.06649979114419675
51,52,0.07588904256814163,0.002358838917256625,86.98333333333333,0.6141841924229411,86.98,0.13490737563231886
52,53,0.07621599636227461,0.002356698753067468,86.75,0.48989794855663676,86.98666666666666,0.11841546445554664
53,54,0.07654235439098274,0.0023518530946913187,87.08333333333333,0.49888765156985454,87.02,0.10424330514075246
54,55,0.07686449691600226,0.0023457769181280757,86.80000000000001,0.6363961030678902,87.25,0.0898146239020494
55,56,0.07719491483126693,0.0023306083165251144,86.78333333333335,0.42882267767561905,87.14666666666666,0.07586537784493726
56,57,0.07752554950850016,0.002326031936445466,86.68333333333332,0.726100697026393,87.13,0.13140268896284807
57,58,0.07785877374289697,0.002322838909438889,86.93333333333334,0.5720334100576802,87.20666666666666,0.18263503375736817
58,59,0.07819113367200786,0.0023192032097628036,86.78333333333335,0.3299831645537211,87.19666666666667,0.2519700158528539
59,60,0.07852010601581354,0.002324598632742415,86.89999999999999,0.47081489639418683,87.13666666666666,0.2910135544762322
60,61,0.078853315894716,0.0023269647071178044,86.61666666666667,0.10274023338281658,87.33,0.2127596452964375
61,62,0.07918856635895023,0.0023294605645927547,86.28333333333335,0.47842333648024105,87.09999999999998,0.17682382946499114
62,63,0.0795363693570737,0.00233453067706465,86.51666666666667,0.3299831645537211,87.07,0.20607442021431657
63,64,0.07987525217971818,0.0023307217506246852,86.18333333333334,0.30092450142112376,87.04666666666667,0.199053315024447
64,65,0.08021307142557131,0.0023335133884834626,86.60000000000001,0.2121320343559656,87.09333333333335,0.24143091949643006
65,66,0.0805495953025696,0.0023466762766533923,86.63333333333333,0.19293061504650383,87.07333333333334,0.28522895287042055
66,67,0.08089141884679203,0.0023548329147557476,86.46666666666665,0.49385107966763775,87.02333333333333,0.2286676384818996
67,68,0.08122751511646821,0.0023610489241514166,86.60000000000001,0.29439202887759586,87.08999999999999,0.17720045146669647
68,69,0.08155527327325444,0.0023622883707649493,86.76666666666667,0.5071708018234261,87.22666666666665,0.17556258776351713
69,70,0.08188783012939986,0.002366360273101738,86.8,0.2449489742783155,87.34333333333332,0.19344824171395378
70,71,0.08221651445006671,0.002369641023318938,86.68333333333334,0.15456030825826214,87.15666666666665,0.23612614331233125
71,72,0.08255085341014344,0.0023714364530510283,86.33333333333333,0.37043517951487775,87.30333333333334,0.154344492037203
72,73,0.08288372173281293,0.002366441033200308,86.75,0.07071067811865074,87.24666666666667,0.19154343864745157
73,74,0.08321484089008196,0.00236445928777966,85.90000000000002,0.17795130420052505,87.35333333333334,0.2003885115358505
74,75,0.08355179414391707,0.0023663573314072787,86.35000000000001,0.14719601443880195,87.36333333333333,0.24417662095750114
75,76,0.08388880062042586,0.002364179538654753,86.43333333333334,0.29533408577782577,87.3,0.15577761927397596
76,77,0.08423025389163404,0.0023679235491226532,86.36666666666667,0.10274023338281581,87.29,0.18239152027072922
77,78,0.0845785586741749,0.0023733140781199502,86.31666666666666,0.3472111109333254,87.26666666666667,0.24526629518862697
78,79,0.08492360930262532,0.0023791584989731733,86.51666666666667,0.3064129385141733,87.37666666666667,0.19905331502445137
79,80,0.0852736605711195,0.0023845903619525827,86.5,0.31885210782847845,87.19666666666666,0.22573337271116123
80,81,0.08562187490821815,0.002389874984849448,86.60000000000001,0.3341656275960621,87.30666666666667,0.1665999866613323
81,82,0.08596915091823874,0.0023903175722329324,86.56666666666668,0.5734883511361717,87.31333333333333,0.23976840677805417
82,83,0.0863218194036897,0.0023904965033107522,86.60000000000001,0.07071067811865074,87.27,0.18672618098881338
83,84,0.08666862687444592,0.002389317549127279,86.63333333333333,0.20548046676563317,87.21999999999998,0.15513435037626608
84,85,0.08701167868128405,0.0023909121861363423,86.61666666666667,0.3566822426505424,87.24333333333334,0.19703355608175965
85,86,0.0873653765857287,0.002397404929294636,86.61666666666667,0.38801489089408925,87.46666666666665,0.09741092797467987
86,87,0.0877198116647032,0.0024045983382293447,86.55,0.36742346141747906,87.43666666666667,0.2053181812591265
87,88,0.08807565242637606,0.0024068874828611178,86.90000000000002,0.18708286933869275,87.39999999999999,0.0989949493661137
88,89,0.08843660738535584,0.0024017208761214375,86.73333333333335,0.5421151989096824,87.36333333333334,0.25302612952464487
89,90,0.08879464577064759,0.002401197046469088,86.43333333333334,0.08498365855988142,87.46,0.184028983224567
90,91,0.08915432672666705,0.00239488090360008,87.0,0.34880749227427577,87.45,0.20396078054370798
91,92,0.08951459408336954,0.0023911442162860347,86.26666666666667,0.08498365855987956,87.5,0.3001110905425927
92,93,0.08987282827199337,0.0023918430123614186,86.53333333333335,0.2592724864350661,87.44,0.3153833646003984
93,94,0.09022670578339642,0.002394218597403568,86.63333333333334,0.2094967514996083,87.40000000000002,0.25455844122716004
94,95,0.09058467775875485,0.0023972525268697808,86.56666666666668,0.2718251071716661,87.48666666666666,0.27740864362084594
95,96,0.09094407643517151,0.0023984134491135166,86.73333333333333,0.4921607686744479,87.53333333333335,0.25952948879762405
96,97,0.09130854635923892,0.0024007483275667475,86.96666666666665,0.24944382578492663,87.43666666666665,0.3068477726097358
97,98,0.09167916466668406,0.0024034223943038297,86.71666666666665,0.23921166824012827,87.45666666666666,0.3844765561412314
98,99,0.09205058870587401,0.002408574978371486,86.83333333333333,0.15456030825826622,87.53000000000002,0.2824889378365098
99,100,0.09242559364752177,0.00241064802313366,86.71666666666668,0.271825107171664,87.44,0.2438578821089647
100,101,0.09246296155334321,0.0024108795332919964,86.76666666666667,0.2953340857778191,87.54666666666667,0.194307888557195
101,102,0.09250095708186205,0.0024112763878044903,86.78333333333335,0.2718251071716661,87.60000000000001,0.2195449840010001
102,103,0.09253873159538926,0.0024114471684026626,86.8,0.29439202887759586,87.60000000000001,0.1909624744986973
103,104,0.09257646035068344,0.0024110622222445286,86.85000000000001,0.3341656275960557,87.69,0.1930457631409369
104,105,0.09261389055547936,0.0024109894702495894,86.78333333333335,0.37932688922469754,87.66666666666667,0.17441967269268388
105,106,0.09265156695783006,0.002411061479377783,86.88333333333333,0.5920773222777158,87.65333333333332,0.20997354330697957
106,107,0.09268933113668326,0.002411064382332632,86.58333333333333,0.37043517951488397,87.67,0.19304576314093272
107,108,0.09272704544096853,0.002411188807276006,86.81666666666666,0.39228674319799567,87.68666666666667,0.21822516404444262
108,109,0.0927648466520482,0.0024113483869923954,86.73333333333335,0.4089281382128376,87.66666666666667,0.1995550606279393
109,110,0.0928025790047668,0.0024110826513774873,86.68333333333334,0.3118047822311567,87.70333333333333,0.1960158723731845
110,111,0.09284026038644728,0.0024109480734653705,86.73333333333333,0.4006938426723742,87.69333333333333,0.15173075568988575
111,112,0.09287812593031002,0.0024111838550433117,86.8,0.40207793606049524,87.66000000000001,0.1657307052620769
112,113,0.09291629557283336,0.0024113478984517348,86.60000000000001,0.4262237284181471,87.66333333333334,0.10964589468932243
113,114,0.09295413101446574,0.0024118331711364097,86.73333333333335,0.19293061504649933,87.64666666666666,0.15412837362262685
114,115,0.09299215648163901,0.0024122939445453046,86.53333333333335,0.3922867431980009,87.63333333333333,0.17987650084309287
115,116,0.0930305811871678,0.002412470899970451,86.85000000000001,0.4143267631552023,87.73666666666666,0.12657891697365106
116,117,0.09306911222927987,0.0024132772398486276,86.83333333333333,0.31180478223116176,87.71666666666665,0.22895899681432974
117,118,0.09310737356651606,0.0024136378700966815,86.68333333333334,0.22484562605386513,87.71999999999998,0.22686266036231278
118,119,0.09314547439491831,0.002413715577054965,86.80000000000001,0.5016638981097427,87.67666666666666,0.20270394394013952
119,120,0.09318370309045483,0.00241368014780387,86.68333333333334,0.4326918328582383,87.71,0.15513435037627005
120,121,0.09322203849772587,0.002413837524622644,86.60000000000001,0.40207793606049524,87.63666666666666,0.17913371790059165
121,122,0.0932602647622679,0.0024141827803199596,86.91666666666667,0.3299831645537211,87.68666666666667,0.18263503375737128
122,123,0.0932989175051323,0.002414360165939385,86.86666666666667,0.27788886667555296,87.70666666666666,0.09285592184789333
123,124,0.09333746654055115,0.0024145064997509362,86.73333333333333,0.3064129385141648,87.62666666666667,0.11785113019775123
124,125,0.09337608225337478,0.002414769356017121,86.75,0.308220700148449,87.63999999999999,0.19442222095223002
125,126,0.09341509306309026,0.002415372394166489,86.76666666666665,0.3858612300930052,87.67666666666666,0.11264496832477258
126,127,0.09345406231643916,0.0024158600198400104,86.83333333333333,0.39228674319799567,87.62,0.09273618495496054
127,128,0.09349327645178902,0.00241627224648739,86.88333333333333,0.35197853469905194,87.57333333333334,0.10964589468932243
128,129,0.0935319064638241,0.002416815244680289,86.85000000000001,0.4949747468305843,87.67333333333333,0.1596524001977075
129,130,0.09357036940723096,0.0024173182798439777,86.86666666666667,0.37932688922469987,87.63,0.06377042156570252
130,131,0.09360894269192328,0.0024175420361171474,86.81666666666666,0.3064129385141733,87.65333333333335,0.08806563209081637
131,132,0.09364720508206324,0.002417910257012127,86.73333333333333,0.2624669291337254,87.62333333333333,0.10873004286866567
132,133,0.09368530542913722,0.002418449509497401,86.78333333333335,0.5104464277037828,87.65666666666665,0.11085526098876906
133,134,0.09372372804872244,0.0024185434725096148,86.90000000000002,0.3535533905932738,87.70333333333333,0.1596524001977075
134,135,0.09376263175682477,0.0024186114202211645,86.88333333333334,0.3704351795148799,87.71,0.15937377450509238
135,136,0.09380114294355678,0.002418269462515886,86.86666666666667,0.2718251071716661,87.69,0.14988884770611208
136,137,0.09383945162900703,0.0024185812052260514,86.75,0.24832774042918443,87.73333333333333,0.17913371790058988
137,138,0.09387747428581228,0.0024186385111574812,86.56666666666666,0.22484562605386793,87.8,0.23366642891095757
138,139,0.09391551544724369,0.002418675838300313,86.81666666666666,0.20138409955990474,87.71666666666668,0.25978623691197833
139,140,0.09395343376721392,0.002418417049713339,86.71666666666668,0.19293061504650383,87.71333333333332,0.32785498149164843
140,141,0.09399068672988686,0.0024181329028003383,86.80000000000001,0.14719601443880195,87.72666666666665,0.36645448406164793
141,142,0.09402840106467776,0.00241785701979166,86.66666666666667,0.35197853469905077,87.76333333333334,0.3055414138141646
142,143,0.09406635932262593,0.0024171521867521343,86.95,0.25495097567964425,87.81,0.2405549140355819
143,144,0.09410428083003997,0.002416537547982482,86.83333333333333,0.377123616632824,87.83666666666666,0.32601976763517226
144,145,0.0941419707964531,0.0024163085779548895,87.08333333333333,0.2013840995599114,87.80999999999999,0.21648710508172628
145,146,0.09418045634280033,0.0024155506430262852,86.84999999999998,0.2549509756796424,87.81,0.21602468994692736
146,147,0.09421899550551006,0.0024149482340472856,86.86666666666667,0.28674417556808884,87.83999999999999,0.29631064780058575
147,148,0.09425737965292032,0.002414169140695314,86.91666666666667,0.023570226039550245,87.75333333333333,0.31710495984068027
148,149,0.09429572910705408,0.002413435990139513,86.68333333333332,0.08498365855987956,87.77333333333333,0.34266926069057035
149,150,0.09433465554820279,0.0024120237463618487,86.71666666666665,0.2718251071716632,87.74333333333333,0.29009576962713357


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_4_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.35901867331803433,0.01764907258606879,70.81666666666666,9.048142841980825,73.79,0.4710272462041482
1,2,0.40123579385489755,0.01822491853670356,78.36666666666667,6.310617155943536,81.73,0.35440090293338705
2,3,0.43883453606117223,0.020005291670917705,79.01666666666667,4.33326923029509,83.66,0.1796292478040988
3,4,0.473296158531787,0.019505962431072003,83.06666666666666,0.6649979114420023,85.89666666666666,0.5964524755213645
4,5,0.505986995536743,0.017439153097986132,81.68333333333332,3.426449409455151,86.48,0.8336666000266543
5,6,0.5377374070889119,0.021086339580475903,75.23333333333333,6.689087298644625,87.54,0.20314198646923212
6,7,0.5710731475987424,0.020547752868999528,84.01666666666667,0.45521667612492694,87.86,0.15556349186103965
7,8,0.6023288704562844,0.021528631148851476,80.10000000000001,5.091332504037295,88.64333333333333,0.07845734863960453
8,9,0.6391737924260222,0.018343617113683326,81.80000000000001,3.228260625579454,88.67666666666666,0.29510826638522
9,10,0.6745502942337963,0.018553433654808712,80.76666666666667,3.245595305778109,89.25,0.3043024810940636
10,11,0.7085365885280434,0.018681828421343256,83.81666666666666,1.1257096527178854,89.11333333333334,0.3487437773240149
11,12,0.7445529876677068,0.021366901159544417,84.23333333333333,1.0077477638553956,89.64666666666669,0.47932823363073057
12,13,0.7797634633871473,0.02228880411108213,83.71666666666665,1.5855247992033707,89.53333333333335,0.24458581770458818
13,14,0.8166042372908388,0.026667341464203555,82.96666666666667,0.42882267767561905,89.98333333333333,0.4902607016226684
14,15,0.8544523979387222,0.029454974838019433,83.48333333333333,1.4055445761538692,90.16666666666667,0.38002923864121574
15,16,0.8959597591899886,0.03496935550125614,82.23333333333333,2.6007477557212058,90.27666666666666,0.2094967514996098
16,17,0.9365628490689432,0.03685716853477234,81.13333333333333,4.390583357849184,90.50333333333333,0.016996731711973495
17,18,0.9762818962804068,0.03747043378687766,79.80000000000001,6.58419825541931,90.53333333333335,0.02494438257849431
18,19,1.0198397520420495,0.045366234241580705,85.14999999999999,1.4041604846550355,90.94333333333333,0.5235986588557627
19,20,1.064224360377407,0.051107732142439376,79.58333333333333,7.359838464410906,91.17666666666666,0.20531818125912196
20,21,1.1031677887698033,0.05490536337713078,82.08333333333333,5.441558191874411,91.06666666666666,0.3680881536926832
21,22,1.1547018839739938,0.06135653963906886,81.65,6.792643079096681,91.11666666666667,0.1291854825005089
22,23,1.2010992595323986,0.06162979273252807,83.63333333333334,2.0552101811953194,91.72333333333334,0.1724979871058058
23,24,1.2494404555561476,0.06684194269866439,85.8,0.48131763593979005,91.50999999999999,0.561960852729086
24,25,1.3019777319552082,0.06809006079069528,81.60000000000001,6.2605910264127616,91.50666666666666,0.1510702559149974
25,26,1.3481342612704283,0.07051996744298777,84.7,1.979898987322332,91.51666666666667,0.18873850222523106
26,27,1.4005294835242559,0.07752415779066751,84.33333333333333,1.0842303978193715,91.83666666666666,0.3300841643513881
27,28,1.4562128622875246,0.08253809411081947,77.7,8.037101467569013,91.93666666666667,0.5418691929074981
28,29,1.5047851773817167,0.0860575307574923,84.03333333333335,1.1578236288638961,92.23,0.4726520919238592
29,30,1.556905455410667,0.09578733158787331,81.83333333333333,2.5371681501670778,92.43333333333334,0.15542057635832826
30,31,1.6106890334967072,0.09796827103638141,82.45,1.4089002803605382,92.29333333333334,0.36745370078721434
31,32,1.6642341802368872,0.10409394007862663,80.73333333333333,4.560762606796761,92.07000000000001,0.17378147196982796
32,33,1.722871615433758,0.11083218978016446,82.53333333333335,3.612555266782165,91.94666666666667,0.37606146069787943
33,34,1.7772815346180098,0.11876155180775985,84.16666666666667,1.407914138796194,92.48,0.4089824772122486
34,35,1.83669691695777,0.12323527787117969,83.26666666666667,1.9088972965795918,92.57,0.016329931618557073
35,36,1.8916824619396941,0.1314675898285026,84.95,1.2027745701779164,92.41000000000001,0.15513435037626608
36,37,1.9469776693104253,0.14010770816655302,84.68333333333334,0.43652669512362485,92.63333333333333,0.3646307112073209
37,38,2.0067213338996837,0.14633826653918489,85.0,0.5400617248673217,92.54666666666667,0.32169688977186467
38,39,2.066875531590014,0.1495559082801717,81.48333333333333,0.7191816336797137,93.05666666666667,0.16027753706895237
39,40,2.1231134543559578,0.15597796600432287,81.56666666666666,1.0490736654570798,92.89,0.04546060565661986
40,41,2.1820439849949973,0.15713153805209412,75.38333333333333,6.756026116652374,92.97666666666667,0.17969109295924654
41,42,2.2427624331213107,0.1636076291253105,83.21666666666665,1.9477907713327174,92.85666666666667,0.4568247901426629
42,43,2.3109346494694405,0.16433398517656547,84.41666666666667,1.7683953806268045,92.99666666666667,0.20237478982214294
43,44,2.3768893459624536,0.17244094420735875,80.11666666666667,6.5178387692717745,93.08666666666666,0.3770352179247338
44,45,2.454288131212826,0.18461448699241106,83.76666666666667,1.4343019982633463,92.89333333333333,0.5865909041989074
45,46,2.5246446034625185,0.19681075963300054,82.63333333333334,2.9586971607261336,93.06666666666666,0.37932688922470403
46,47,2.596226814010778,0.19586737334804713,85.10000000000001,1.0464224768228163,93.39999999999999,0.297097066068757
47,48,2.671896917685047,0.20246189842192486,73.38333333333334,11.62184246245931,93.38666666666667,0.3362869145371094
48,49,2.752824726138858,0.21824347900956034,78.41666666666667,6.9239118679800935,93.16666666666667,0.22171052197754795
49,50,2.8318299308501795,0.23124790781855148,83.26666666666667,2.47868692837334,93.18,0.21228911104120715
50,51,2.838332684660532,0.23190587412046726,86.23333333333335,0.42491829279939874,95.21666666666665,0.32252476218458614
51,52,2.8451662344802013,0.2330506214200405,86.66666666666667,0.7363574011458162,96.32,0.07348469228349233
52,53,2.8511977361762764,0.2335646220284381,86.89999999999999,0.778888096369858,96.50999999999999,0.1471960144387955
53,54,2.8567764768733546,0.23423741651551097,86.68333333333334,0.3704351795148799,96.71666666666665,0.163367343397907
54,55,2.862600787933232,0.23489725577032922,86.55,0.4708148963941819,96.79,0.13735598518691244
55,56,2.8689194458621117,0.23457620312759347,86.46666666666665,0.6536223850375835,96.89333333333333,0.03299831645537762
56,57,2.87635836065166,0.23318382853850628,86.36666666666667,0.7531415685129977,96.96999999999998,0.08485281374238891
57,58,2.883407255828974,0.23139808183662322,86.5,0.6013872850889584,96.98,0.07788880963698525
58,59,2.8888205334817307,0.23188614694633775,86.39999999999999,0.6480740698407864,96.88666666666666,0.009428090415825457
59,60,2.8940698109590364,0.2319356222174583,86.5,0.6570134448142386,96.99666666666667,0.09463379711052414
60,61,2.899821403649048,0.2313300127366046,86.46666666666665,0.36590830666833507,96.97666666666667,0.09533566430716918
61,62,2.905531973999125,0.23144789925419534,86.7,0.764852927038916,96.93666666666667,0.16048537489614784
62,63,2.9119609619253257,0.2311666076755431,86.48333333333335,0.8778129388175828,96.88999999999999,0.15937377450509269
63,64,2.917134652945526,0.23154114734433465,86.5,0.6480740698407865,96.95333333333333,0.1532608524343032
64,65,2.92218039094328,0.2319922111196283,86.61666666666667,0.7575545451575652,96.89999999999999,0.13638181696985852
65,66,2.9274153399135248,0.23285353540811957,86.14999999999999,0.8485281374238557,96.94333333333333,0.1873202842430229
66,67,2.932993555635459,0.23347943945305574,86.45,0.8495096624916425,96.88999999999999,0.2550816862627863
67,68,2.938496165840405,0.23403394119931753,86.48333333333333,0.840965054102862,96.90666666666668,0.22866763848190078
68,69,2.943910569226249,0.23410075442401587,86.38333333333333,0.6712343521867414,96.86666666666667,0.09463379711051878
69,70,2.9499008910655964,0.23347634643644224,86.40000000000002,1.1575836902790246,96.91666666666667,0.05312459150170142
70,71,2.9574830064176325,0.23179315072464243,86.68333333333334,0.7553512795749749,96.82,0.09899494936611371
71,72,2.9634056247596807,0.23148183178957968,86.46666666666665,0.5661762583821042,96.88,0.10033277962195258
72,73,2.969807595549151,0.231077884748784,86.58333333333333,0.47667832153583334,96.82333333333334,0.09741092797468458
73,74,2.9752558396286104,0.23094302949729112,86.66666666666667,0.3423773097362362,96.87333333333333,0.1302134998975001
74,75,2.9811541936520976,0.2306626777372526,86.14999999999999,0.6013872850889597,96.92999999999999,0.12027745701778918
75,76,2.987158371097919,0.2313277750380681,86.59999999999998,1.1575836902790246,96.83666666666666,0.07318166133366448
76,77,2.992869167985924,0.23060496787599358,86.39999999999999,0.7494442385305718,96.83999999999999,0.19595917942265587
77,78,2.9987140587809615,0.23031053667721263,86.58333333333333,0.7352248333370912,96.85000000000001,0.2255363976538249
78,79,3.0050850238686895,0.23007015768811828,86.75,0.7222649560006823,96.85000000000001,0.12832251036613213
79,80,3.011990457080573,0.2299648976430464,86.60000000000001,0.5787918451395156,96.92333333333333,0.23570226039551584
80,81,3.0182686946753354,0.2302363480236612,86.90000000000002,0.7427426651719043,96.91000000000001,0.14764823060233415
81,82,3.0243333847329663,0.23005107061746882,86.76666666666667,0.5104464277037828,96.78666666666668,0.1649915822768632
82,83,3.0301758270204413,0.23061560342633683,86.85000000000001,0.725718035235904,96.92666666666666,0.12229290885229087
83,84,3.0365862582728878,0.23031819335168044,86.76666666666667,0.5104464277037828,96.8,0.2246478726065889
84,85,3.0432885327214816,0.2299166811620963,86.06666666666668,0.6536223850375892,96.87333333333333,0.19223827807061591
85,86,3.0486750276464782,0.23036841326805665,86.26666666666667,0.8624899355290386,96.85666666666667,0.10656244908764075
86,87,3.0550565457242134,0.22987889189707197,86.58333333333333,0.6956212251569748,96.88333333333333,0.07408703590297876
87,88,3.060902723002259,0.2300429114749339,86.56666666666666,0.7191816336797101,96.94666666666667,0.15627610892974353
88,89,3.0669953658942775,0.2293994626639334,86.78333333333335,0.9276613366717168,96.80666666666667,0.11897712198382801
89,90,3.0737925865174422,0.2291090053896663,86.51666666666667,0.8984554647962383,96.89666666666666,0.16659998666133363
90,91,3.0802969245278184,0.22881781326219042,86.33333333333333,0.42491829279939874,96.90000000000002,0.1930457631409364
91,92,3.0862444895110417,0.2284549684340358,86.3,0.7176350047203693,97.0,0.1657307052620832
92,93,3.0921915945850156,0.22785234857332334,86.39999999999999,0.7874007874011802,96.86,0.11518101695447383
93,94,3.098638741504221,0.22770829831973594,86.39999999999999,0.674536878161601,96.93333333333332,0.11145502331533523
94,95,3.1054356242032477,0.2280592920989948,86.43333333333334,0.6328945848682522,96.94333333333334,0.12970050972229086
95,96,3.1120925114313667,0.22774498284604072,86.56666666666668,0.6328945848682553,97.01666666666667,0.2594010194445782
96,97,3.1196724299326135,0.2274856586573108,86.65000000000002,0.5307227776030208,97.03666666666668,0.15062831370259985
97,98,3.1270193354106923,0.22711174048480365,86.78333333333335,0.47316898555261283,97.07666666666667,0.11897712198383412
98,99,3.1342288755587915,0.22684648473543617,86.51666666666667,0.7145317036742006,97.08666666666666,0.16858891488536226
99,100,3.1414292178807552,0.22638935507708974,86.63333333333334,0.3324989557209944,96.98333333333333,0.13123346456686266
100,101,3.1420889374774696,0.22632629046423391,86.55000000000001,0.4600724580614093,97.33666666666666,0.1472714802291629
101,102,3.1427539525299206,0.226295407473298,86.73333333333333,0.4766783215358396,97.23,0.20215505600074893
102,103,3.143404344779831,0.22624965696445895,86.58333333333333,0.47667832153583334,97.27,0.19815818596936208
103,104,3.144117863363294,0.2262437070520384,86.46666666666665,0.5328122454381916,97.25999999999999,0.19510680835549177
104,105,3.1448027627450448,0.22625203311468098,86.40000000000002,0.4813176359397915,97.21333333333332,0.2041785710815141
105,106,3.1455252426183073,0.226240854627745,86.45,0.4708148963941809,97.27333333333335,0.23683092891108742
106,107,3.146283941774976,0.22617748538917962,86.71666666666665,0.605988632089929,97.27666666666666,0.19686430746978026
107,108,3.1470938558127486,0.22619816076132115,86.58333333333333,0.7098513146348986,97.29,0.14764823060233415
108,109,3.1478539607354357,0.22619416538270992,86.65000000000002,0.5400617248673217,97.32666666666667,0.1558489297008136
109,110,3.148600881291804,0.2262166597680456,86.75,0.49497474683057524,97.28333333333335,0.14290634073483774
110,111,3.149359965517615,0.22619171029124951,86.64999999999999,0.6480740698407865,97.29333333333334,0.17326921891156113
111,112,3.1501212829745593,0.2262249816663396,86.83333333333333,0.4642796092394684,97.29666666666667,0.08498365855987491
112,113,3.150828092871496,0.2262444479964721,86.7,0.44158804331639784,97.28000000000002,0.10230672835481873
113,114,3.1515778971022144,0.22627050762468148,86.65000000000002,0.5099019513592802,97.27,0.15297058540778283
114,115,3.1523605950726385,0.2263089175634322,86.8,0.6013872850889566,97.23,0.16062378404209088
115,116,3.153059181275983,0.22636220373332272,86.86666666666667,0.5265189666310445,97.21333333333332,0.20072092289766
116,117,3.1537842158680136,0.22642378348722714,86.88333333333333,0.45521667612492034,97.14666666666666,0.18624953392931515
117,118,3.154499657993982,0.22644771507800956,86.81666666666668,0.3299831645537235,97.20333333333333,0.13299958228840014
118,119,3.155283804377804,0.2265123971477509,86.88333333333333,0.5976807025680383,97.14999999999999,0.11518101695447383
119,120,3.156053219418361,0.2265609561658508,86.78333333333335,0.4515405728048003,97.18666666666667,0.10274023338281582
120,121,3.1567732247330365,0.226590154426769,86.73333333333333,0.4496912521077358,97.21999999999998,0.1476482306023335
121,122,3.1574983302449247,0.2266271009288996,86.8,0.36285901761795103,97.18,0.14165686240584008
122,123,3.158175805687559,0.22662357287454024,86.96666666666668,0.47316898555261,97.23666666666668,0.13912424503139223
123,124,3.15883362207642,0.22660442047215598,86.86666666666667,0.4326918328582436,97.25999999999999,0.04546060565661881
124,125,3.1594671413412407,0.22657862520889124,86.91666666666667,0.5864204028586434,97.33,0.1098483803552239
125,126,3.160135870722914,0.22660674519387175,86.93333333333334,0.4836206042848962,97.28333333333335,0.06128258770283635
126,127,3.1607915762974144,0.22662525813267226,86.90000000000002,0.38944404818492867,97.32000000000001,0.14899664425751236
127,128,3.1614226414460673,0.22659934780297097,86.96666666666665,0.2718251071716719,97.28000000000002,0.22090722034374757
128,129,3.1620748403787786,0.22657468745272277,86.89999999999999,0.29439202887759586,97.19666666666666,0.15520595635763576
129,130,3.1627023482616567,0.22651766829559875,86.91666666666667,0.5557777333511014,97.21333333333332,0.21913973218525046
130,131,3.163287583531389,0.2264618325057841,86.93333333333335,0.43652669512362574,97.20666666666666,0.26042699979499356
131,132,3.1639115923701007,0.2264205579863088,87.08333333333333,0.5892556509887895,97.19666666666667,0.22691163233490433
132,133,3.1645134685391767,0.22634250582084983,86.98333333333333,0.5572751165766818,97.27666666666666,0.19293061504649933
133,134,3.165136936565048,0.22628964205232965,86.73333333333335,0.5542763049438618,97.27666666666669,0.2322833518691223
134,135,3.165751918744469,0.22621758060321334,86.76666666666667,0.40892813821284413,97.31,0.20848661028149218
135,136,3.166367792301726,0.22614148915404259,86.84999999999998,0.25495097567963776,97.17,0.2127596452964375
136,137,3.167019154851283,0.22609226226496434,86.88333333333334,0.37043517951487775,97.28666666666668,0.1675974011996843
137,138,3.167683378119419,0.22603158634136983,86.75,0.5307227776030221,97.34333333333332,0.24553795814270574
138,139,3.1683328992218436,0.22596655496690365,86.86666666666667,0.5778311941119845,97.32,0.17378147196982796
139,140,3.1689517307506194,0.22591332343158335,86.83333333333333,0.5038738819276994,97.29,0.16329931618554175
140,141,3.1695478862498754,0.2258442668839986,86.75,0.6745368781616038,97.25999999999999,0.17454703282115108
141,142,3.170145102750643,0.22575301006403847,86.91666666666667,0.7214953607304445,97.25999999999999,0.15641824275533037
142,143,3.170733625843478,0.22567037753803337,86.85000000000001,0.725718035235904,97.17999999999999,0.15895492023422053
143,144,3.1713577476970243,0.22564224013382944,86.96666666666665,0.6737127643802502,97.23666666666666,0.1558489297008136
144,145,3.172001575017769,0.2255877863299917,86.88333333333333,0.5328122454381916,97.20666666666666,0.23113247764479708
145,146,3.172644259106418,0.2255713305306379,87.2,0.5787918451395091,97.23000000000002,0.26191601707417916
146,147,3.173265338327644,0.2255745246113733,86.91666666666667,0.4731689855526153,97.09333333333335,0.22528993664954308
147,148,3.173944692362763,0.2255730413001723,87.08333333333333,0.38801489089409497,97.11666666666666,0.29488227406128625
148,149,3.174578536203391,0.22552991399621533,86.90000000000002,0.41432676315520106,97.08999999999999,0.19866219234334886
149,150,3.175164617675696,0.22546989478744195,86.86666666666667,0.37043517951488397,97.05,0.18457157599876117


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_4_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00010895137047555013,1.53388995915589e-05,77.33333333333333,1.837268503936095,67.94333333333334,0.8044183543958255
1,2,0.00028992456688233334,2.362003722548158e-05,80.2,0.5759050847723638,77.73666666666666,0.502416383313904
2,3,0.0005455848738419,3.97059507448023e-05,80.48333333333333,1.0184410744968095,79.42666666666666,0.2671246067953245
3,4,0.0008646334968654999,7.915112909590901e-05,80.85,1.0606601717798212,80.03666666666668,0.01699673171197814
4,5,0.0012557758648552668,9.644694208134295e-05,81.06666666666668,0.7352248333370881,80.64999999999999,0.23366642891095393
5,6,0.0016996469632029334,0.00015427574788644269,82.75,0.2121320343559656,81.00333333333333,0.11085526098877163
6,7,0.002219602739763233,0.00022568515151761615,82.61666666666666,0.35197853469904455,81.40333333333332,0.34586445643087094
7,8,0.0028121000526079667,0.00029795111279719245,82.36666666666666,0.18856180831641536,81.75333333333333,0.35863940416834317
8,9,0.003463197644246067,0.00036388568050357335,82.81666666666666,0.987702159335269,82.05,0.3847943173523565
9,10,0.0041685449225972665,0.00041899952558244603,83.33333333333333,0.7191816336797149,82.45666666666666,0.2641127705272119
10,11,0.0049225269159849,0.00044931987450579124,83.41666666666667,0.2094967514996083,82.69666666666667,0.1579732748143043
11,12,0.005758254036608733,0.0004805085979875892,81.28333333333332,0.16499158227685842,82.91333333333334,0.38724095283886484
12,13,0.0066533227779264,0.0004986822094224761,82.53333333333333,1.1848581724784122,83.01666666666667,0.23612614331232906
13,14,0.007632477530289933,0.0004980153505923767,83.66666666666667,1.166428547128183,83.24000000000001,0.13441230102437482
14,15,0.008681722478441034,0.0005239223396754259,83.88333333333334,1.4839886193034768,83.29666666666667,0.2910135544762326
15,16,0.009733892895397033,0.0005448690498185067,84.16666666666667,0.27788886667555296,83.43666666666667,0.21234144411511055
16,17,0.010915758190498866,0.0005342627076254247,84.94999999999999,0.3488074922742703,83.63000000000001,0.2566450207322657
17,18,0.0122136487516571,0.0005520573541078916,83.83333333333333,1.6704956017767785,83.82333333333334,0.2288133640230763
18,19,0.013539417535965834,0.0006357032468825317,84.93333333333334,0.36590830666833507,83.82666666666665,0.15369522511197853
19,20,0.0149490625628397,0.0006810980939791241,84.8,0.4966554808583803,83.99666666666667,0.0974109279746823
20,21,0.016432635624911866,0.0007836778766165302,84.73333333333333,0.48705463987341174,83.80999999999999,0.09416297927883678
21,22,0.0178952974590747,0.0008874562069593753,85.15,0.5099019513592802,84.12,0.21463146709340364
22,23,0.0194232149571967,0.0009815411114554049,83.53333333333333,1.2518874638809323,84.17,0.2299275248130686
23,24,0.021056799971987065,0.0010199220476923712,84.7,0.5212165257037304,84.36333333333333,0.2174600857373395
24,25,0.0228016491871484,0.001078170695665735,84.75,0.43011626335213,84.31333333333333,0.2739018477889912
25,26,0.024536939977096595,0.001230036439274858,81.46666666666665,1.9001461932060821,84.64333333333333,0.04496912521077646
26,27,0.026356413017146668,0.0012893978071577446,82.89999999999999,2.0412414523193094,84.66666666666667,0.05436502143433734
27,28,0.028268064768139967,0.0014843787210776702,84.38333333333333,1.3021349989749773,84.95,0.13638181696985852
28,29,0.030211186348597766,0.001591715124327793,80.83333333333333,2.264705033528399,85.08666666666666,0.11614167593456448
29,30,0.0322669004919554,0.0016194704022118275,82.60000000000001,2.4627220712049485,85.09666666666666,0.2221611027060181
30,31,0.03423170001227743,0.0018036057798572213,82.65,1.592168332809066,84.96666666666667,0.2548637980482037
31,32,0.03634028286892203,0.0018888697341379046,84.08333333333333,0.41699986677322715,85.28666666666666,0.028674417556805804
32,33,0.03859188622679583,0.002051151939743406,84.48333333333333,0.8576453553512381,85.11333333333333,0.2209575122556861
33,34,0.040905879844238595,0.0021768036286160053,84.86666666666667,0.5137011669140814,85.20666666666666,0.22647050335284355
34,35,0.04327043161223859,0.002281572314452153,84.38333333333333,0.3704351795148776,85.35333333333334,0.18445113776342695
35,36,0.04569332928290153,0.002475989969742639,83.91666666666667,1.8176602787344152,85.58999999999999,0.2458997085534416
36,37,0.04813092666502058,0.0025421926019549342,79.61666666666667,6.800776099501846,85.74666666666667,0.19669491322575855
37,38,0.0505196215197665,0.0025463373952754665,85.34999999999998,0.7359800721939938,85.73666666666666,0.22983085567917677
38,39,0.0530851382245521,0.002632506150669946,84.61666666666667,0.7586537784494015,85.76333333333332,0.3168946547706624
39,40,0.055825363396492966,0.002572245064002562,85.18333333333334,1.0208928554075734,85.79333333333334,0.07930251502247392
40,41,0.058672165662122196,0.00259019133288834,82.39999999999999,2.0236106344848075,85.91666666666667,0.2639865316429721
41,42,0.061553625769200475,0.0025827167533191307,85.38333333333333,0.7145317036742005,85.98333333333333,0.0974109279746781
42,43,0.0645902262603497,0.0026286909335170006,85.45,0.8602325267042661,85.94333333333333,0.2771682200798332
43,44,0.06746647507078954,0.002598133551188742,85.25,0.4546060565661985,86.07,0.03741657386774083
44,45,0.0705165269211156,0.0025159365505476217,83.7,1.7554676489946142,86.23666666666666,0.16977108770995697
45,46,0.07362812504915629,0.002574974353837301,82.89999999999999,4.845788549520779,86.03666666666668,0.17016332024133468
46,47,0.07677929157229026,0.002618682294700844,84.5,2.687005768508882,86.14333333333332,0.20237478982213883
47,48,0.07998149548883333,0.002643823658543383,85.10000000000001,1.219289410544791,86.42,0.03559026084010262
48,49,0.08316269242153507,0.0026397000435568543,84.95,1.52370163308526,86.58666666666666,0.2532894698868401
49,50,0.08645642215456784,0.0026557450294131084,84.31666666666666,2.0576415841659323,86.32666666666667,0.24580932086115992
50,51,0.08677756542640257,0.0026611295749300076,86.43333333333334,0.22484562605386793,87.59666666666665,0.39194670839570106
51,52,0.08710606029031893,0.0026663032146478334,86.81666666666668,0.06236095644623514,87.55666666666666,0.27920522121828734
52,53,0.08743495012233286,0.0026730133243557668,87.0,0.07071067811865743,87.5,0.2631856125753586
53,54,0.08776642534153072,0.0026788645317238706,86.85000000000001,0.267706306736814,87.55333333333333,0.3252007926736265
54,55,0.08809737053311621,0.0026839108739182688,86.36666666666667,0.3423773097362399,87.56333333333333,0.23228335186912505
55,56,0.08843321783031581,0.0026868659556277276,86.61666666666667,0.22484562605386652,87.53333333333332,0.4289781139198368
56,57,0.0887698535818159,0.002686241946154537,86.91666666666667,0.1649915822768651,87.63,0.3203123475609382
57,58,0.08910769806876954,0.002686525578286043,86.89999999999999,0.28284271247461634,87.54666666666667,0.30401023374587155
58,59,0.08944363642856333,0.002687233456137985,86.76666666666667,0.09428090415820768,87.67,0.40472212689696324
59,60,0.08977851887953087,0.0026912418749615616,86.38333333333334,0.24944382578492666,87.75333333333333,0.33767176699011353
60,61,0.09011565025713818,0.002694842397344608,86.63333333333333,0.2248456260538679,87.66666666666667,0.33983656202487195
61,62,0.09044700853093524,0.002694856908356258,86.16666666666667,0.3858612300930097,87.61333333333333,0.365543735033473
62,63,0.09078524138480644,0.0026924713283636146,86.48333333333335,0.4365266951236218,87.60333333333331,0.3866379299666407
63,64,0.0911238614979067,0.0026843452793763973,87.05,0.45460605656619335,87.69,0.31822423959634
64,65,0.09147472984731925,0.002682848588249733,86.25,0.2857738033246995,87.74333333333334,0.42240054713769154
65,66,0.09182225919389647,0.0026857313286674815,86.53333333333335,0.08498365855988142,87.69333333333333,0.46197643037520764
66,67,0.09217322513567379,0.0026877495349592376,86.5,0.14719601443880195,87.73,0.5614861233073009
67,68,0.09253375769404315,0.0026777144240034212,86.64999999999999,0.44907311951025275,87.63666666666666,0.4212943019895824
68,69,0.0928843766448393,0.002680150822345967,86.81666666666666,0.10274023338281658,87.64333333333333,0.39041288685469716
69,70,0.09323969802503614,0.002680287951100701,86.8,0.21602468994692955,87.72000000000001,0.3617549815367646
70,71,0.09359815599695757,0.0026790779247694942,86.96666666666668,0.24944382578492663,87.70333333333333,0.334099120355359
71,72,0.09396618724068385,0.002681273513287331,86.53333333333335,0.46963342678684233,87.81666666666666,0.3143600200760664
72,73,0.09433807218699002,0.002673067535202337,87.16666666666667,0.3274480450731407,87.76999999999998,0.25468935326524045
73,74,0.09470354179911183,0.0026636407311826445,87.03333333333335,0.13123346456686028,87.84333333333332,0.2852289528704177
74,75,0.09506960834214621,0.002666914619744472,87.08333333333333,0.30641293851416657,87.79,0.3688721549082645
75,76,0.0954324994845213,0.002657069374059947,86.98333333333335,0.2494438257849279,87.75333333333333,0.3331999733226596
76,77,0.09579881244025885,0.0026637647271004028,86.88333333333333,0.2624669291337253,87.77333333333333,0.31584102892999594
77,78,0.09616236900129986,0.0026639560123216982,86.86666666666667,0.4027681991198201,87.85333333333334,0.35197853469904455
78,79,0.09653095950666167,0.0026624106860581175,86.58333333333333,0.23921166824012166,87.82333333333332,0.24580932086116172
79,80,0.09690575254188516,0.0026601355722591967,86.88333333333333,0.13123346456686266,87.91000000000001,0.3115552385479464
80,81,0.09727964005956403,0.002654325684656861,86.64999999999999,0.26770630673681933,87.75666666666666,0.18553226733434441
81,82,0.09765929500624716,0.0026502317592738173,86.58333333333333,0.38586123009300316,87.82666666666667,0.02054804667656224
82,83,0.0980406252657416,0.0026581594581458826,87.01666666666667,0.22484562605386615,87.86666666666667,0.23098821518760948
83,84,0.09842912705038066,0.0026722275205964853,86.58333333333333,0.23570226039551584,87.81,0.1838477631085034
84,85,0.09880983368884337,0.0026781401626374767,86.66666666666667,0.1433720877840472,87.92333333333335,0.19871811414384707
85,86,0.0991934240761496,0.0026838911261253024,86.86666666666667,0.18408935028644946,87.80666666666667,0.26411277052720844
86,87,0.09958659434557181,0.002703430647760284,86.73333333333335,0.3793268892247038,87.81666666666666,0.20499322482029028
87,88,0.09998330827995046,0.0027066269873997854,86.81666666666666,0.44969125210773303,87.79,0.19200694431886178
88,89,0.10038160988900428,0.002711309991987911,86.66666666666667,0.2896357866163818,87.98333333333333,0.2859292841867657
89,90,0.1007762066977132,0.0027147327442146665,86.63333333333333,0.24944382578493296,87.90333333333332,0.2781286672667036
90,91,0.10117165235338765,0.0027215082812488025,86.5,0.24832774042919203,87.93333333333334,0.12472191289246269
91,92,0.10157107668815797,0.002733030168994299,86.41666666666667,0.5661762583820977,87.97666666666667,0.12657891697365117
92,93,0.10197125661068034,0.0027357663985893435,86.88333333333333,0.22484562605387215,88.00999999999999,0.09899494936611515
93,94,0.10238112572030371,0.0027473250066771897,86.89999999999999,0.10801234497346478,87.98,0.22553639765382952
94,95,0.1027869744979173,0.0027588347256816905,86.76666666666667,0.19293061504650588,87.92666666666666,0.15965240019771174
95,96,0.10319065169552516,0.00276380632662891,86.41666666666667,0.28674417556808285,87.94666666666667,0.19686430746978026
96,97,0.10359708836341468,0.0027705912589941996,86.76666666666667,0.3009245014211303,87.92,0.32690467519854444
97,98,0.10400052993453536,0.002772484168349984,86.14999999999999,0.10801234497346478,87.90333333333335,0.26029897340472724
98,99,0.10440752092552363,0.0027749973629209177,86.36666666666667,0.16499158227685842,88.05,0.14142135623731486
99,100,0.1048179034646875,0.0027730998862354893,86.51666666666667,0.3793268892247065,88.07666666666667,0.03299831645537665
100,101,0.1048594364969865,0.0027732244895339337,86.58333333333333,0.4403281604540959,88.12,0.03559026084009862
101,102,0.10490097169047356,0.002773082827780579,86.63333333333334,0.40069384267237423,88.14,0.0496655480858365
102,103,0.10494227873962202,0.0027730624661586553,86.56666666666668,0.37932688922469715,88.14333333333333,0.012472191289252851
103,104,0.10498383393773136,0.002773137162339142,86.7,0.38944404818492867,88.08333333333333,0.03858612300930085
104,105,0.10502522973675883,0.0027728491605833096,86.48333333333333,0.1545603082582596,88.08999999999999,0.03559026084010262
105,106,0.10506659240235838,0.0027728686766268773,86.61666666666667,0.4109609335312648,88.08,0.10198039027185492
106,107,0.10510760268465824,0.0027727591392928603,86.48333333333335,0.2494438257849279,88.05666666666667,0.05436502143433095
107,108,0.10514866254675753,0.002772264934953507,86.45,0.28284271247461634,88.20666666666666,0.05436502143433734
108,109,0.10518993327725523,0.0027718297967359454,86.51666666666667,0.35197853469904455,88.14333333333333,0.0449691252107733
109,110,0.10523074802244457,0.0027718197948935464,86.46666666666665,0.12472191289246395,88.15000000000002,0.06976149845485556
110,111,0.10527174363479286,0.002771856023015404,86.55,0.18708286933869783,88.21333333333332,0.07930251502246756
111,112,0.1053124842774677,0.002772367015893447,86.5,0.1471960144387955,88.24333333333334,0.08956685895029354
112,113,0.10535397684690938,0.002773066634297916,86.5,0.32659863237109504,88.23333333333335,0.13299958228839753
113,114,0.10539546704132796,0.002773345520044109,86.56666666666666,0.16499158227685842,88.26,0.14142135623730817
114,115,0.10543706617253777,0.0027736679196162703,86.56666666666666,0.2718251071716661,88.31333333333333,0.11953614051360395
115,116,0.10547825597398768,0.002773897793333437,86.58333333333333,0.2248456260538679,88.23666666666666,0.14007934259633975
116,117,0.1055195307151784,0.0027740193987940893,86.46666666666665,0.10274023338281044,88.27333333333333,0.0974109279746823
117,118,0.1055609517367278,0.00277421016782715,86.55,0.10801234497346478,88.26333333333334,0.12119772641798808
118,119,0.10560251274019612,0.002774201567990803,86.64999999999999,0.04082482904638978,88.18,0.0989949493661142
119,120,0.10564393663712174,0.0027743819633301156,86.75,0.08164965809277376,88.26333333333334,0.14079141387961405
120,121,0.10568524587232427,0.0027744875978387745,86.7,0.10801234497346916,88.21,0.16673332000533045
121,122,0.10572603850200386,0.002774786984277674,86.76666666666667,0.1545603082582596,88.28333333333335,0.11440668201153732
122,123,0.10576696324375028,0.002774748288462296,86.66666666666667,0.047140452079107185,88.23333333333333,0.1225651754056727
123,124,0.1058083031641735,0.0027745937655599385,86.86666666666667,0.18856180831641536,88.24333333333333,0.17307673314329655
124,125,0.10584952872624022,0.002774460727315728,86.55,0.10801234497346478,88.19,0.1675310916417251
125,126,0.1058907658107298,0.0027737783056856068,86.71666666666665,0.06236095644622881,88.19,0.23720595832876176
126,127,0.10593200583328582,0.0027733506226856456,86.88333333333333,0.22484562605387215,88.19666666666666,0.17172329163188385
127,128,0.10597370161805007,0.002772815844696294,86.76666666666667,0.19293061504650588,88.23,0.16673332000533045
128,129,0.10601490177839627,0.0027719903427269764,86.80000000000001,0.08164965809277376,88.17,0.1529705854077782
129,130,0.10605611114256756,0.0027712385348497353,86.7,0.12247448713915775,88.17666666666666,0.15412837362262685
130,131,0.10609744542757837,0.0027702597745822314,86.7,0.0,88.18666666666667,0.1381625451737512
131,132,0.10613903059675511,0.0027695806478045372,86.65000000000002,0.04082482904638978,88.12,0.13928388277184647
132,133,0.1061809199316782,0.002769374746101369,86.75,0.18708286933869783,88.07333333333332,0.19154343864744805
133,134,0.1062228593143091,0.002769026857312446,86.64999999999999,0.14719601443880195,88.08999999999999,0.2222611077089305
134,135,0.10626452831522411,0.002768848876833958,86.56666666666666,0.23213980461973505,88.18333333333334,0.14659088951530283
135,136,0.10630632456672877,0.0027686592416557125,86.7,0.07071067811865743,88.21,0.15641824275533703
136,137,0.10634783330049946,0.0027682033403302344,86.56666666666668,0.12472191289246269,88.11333333333334,0.21483844059095947
137,138,0.10638934854828169,0.0027679273406214858,86.53333333333335,0.12472191289246395,88.14333333333333,0.197540431867052
138,139,0.10643113736442766,0.00276755497701611,86.63333333333333,0.16499158227685842,88.05,0.1944222209522366
139,140,0.10647316584525301,0.002767342834493297,86.68333333333334,0.13123346456686266,88.07000000000001,0.22375581929117705
140,141,0.10651519345567463,0.002767000043792233,86.56666666666668,0.08498365855987956,88.06666666666666,0.22661764175710675
141,142,0.1065570348532251,0.0027666241566097825,86.53333333333335,0.2094967514996083,88.06,0.20461345670963746
142,143,0.10659893494715322,0.0027662489425412176,86.5,0.1471960144387955,88.06666666666666,0.22050447211388557
143,144,0.10664112192325716,0.0027661289184998552,86.60000000000001,0.2121320343559656,88.11333333333334,0.1890913947157729
144,145,0.10668334750512641,0.002765993244362705,86.43333333333334,0.11785113019775123,88.07000000000001,0.23036203390894766
145,146,0.10672597242298489,0.002765851321607985,86.45,0.26770630673681933,88.07666666666667,0.2853457941204387
146,147,0.10676886270611763,0.00276573950959435,86.58333333333333,0.39651257511233917,88.12333333333333,0.24513035081133408
147,148,0.10681092930812024,0.0027657193642029953,86.60000000000001,0.40207793606048875,88.13333333333333,0.216692306175267
148,149,0.10685292053130879,0.0027657764492591552,86.39999999999999,0.21602468994692955,88.12666666666667,0.16739839372652815
149,150,0.10689577570986564,0.0027658013925226676,86.48333333333333,0.27788886667555296,88.15333333333335,0.19955506062794562


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_6_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0009321948118606333,3.286808482477178e-05,78.2,5.374631770332425,74.82666666666667,0.6025132548103994
1,2,0.0021341181108622998,4.397260606068954e-05,82.21666666666667,0.30092450142113025,80.67,0.27604347483684233
2,3,0.0036093569888709666,0.00011443840063285864,83.46666666666665,0.690812725868753,81.88666666666667,0.1419702629269837
3,4,0.005394820128470367,0.0003067035411951487,83.05000000000001,1.517124473030032,82.38333333333333,0.40069384267238095
4,5,0.007558527506961799,0.00024835954239046037,78.63333333333333,4.978676754140825,82.73666666666668,0.45065384597148084
5,6,0.009823823886665067,0.0003253351189575499,83.83333333333333,1.1664285471281877,83.21666666666667,0.3386574801903632
6,7,0.012311515036328833,0.00040279123590561796,82.28333333333333,0.7027722880769357,83.33,0.3902136167109886
7,8,0.015196436437014502,0.0005397720703175428,82.16666666666666,1.0208928554075645,83.27333333333335,0.18873850222522678
8,9,0.018326919922189964,0.0005660637695240704,80.01666666666667,3.5884846693586723,83.61666666666667,0.19223827807061591
9,10,0.021375374935798497,0.0004483368934642395,83.26666666666667,3.0676628816666835,83.73,0.2997776954122324
10,11,0.0244534415082171,0.000533097908293619,81.96666666666665,3.194352655686107,83.75333333333333,0.14429907214609233
11,12,0.0275698245721701,0.0006000917992894633,84.03333333333333,2.039743992650924,83.71666666666665,0.36590830666833507
12,13,0.030919035670823297,0.0007363380562274507,68.23333333333333,5.624401202696059,84.32333333333334,0.17931970208417494
13,14,0.03453899524539553,0.0007541027367737334,82.71666666666665,2.967977238606949,84.42,0.184028983224567
14,15,0.03829469854542703,0.0008466201863535003,82.96666666666665,3.2125621481234496,84.76,0.08640987597876744
15,16,0.04198571585860623,0.0010637531991641682,84.61666666666667,0.8468897343941655,84.96666666666667,0.2719477073916159
16,17,0.04595944079715444,0.0011914449409839863,82.11666666666667,4.474806016900494,84.69,0.3187475490101907
17,18,0.04982579123938937,0.0013646477223713451,85.38333333333334,1.0077477638553956,85.1,0.11430952132988294
18,19,0.05398074400980313,0.001530392058653132,82.63333333333334,3.1236552662261285,85.03333333333333,0.1236482466066088
19,20,0.058216672802739206,0.0014748563920720765,76.93333333333334,9.02610411836444,84.94333333333333,0.2033606539022582
20,21,0.062429950965134505,0.0015641228665381729,85.14999999999999,1.331039693873427,85.23666666666668,0.31436002007605485
21,22,0.06670075000794888,0.0016257059303769806,79.25,4.129769969380858,85.31333333333333,0.2641127705272018
22,23,0.0714427078851939,0.001552924304565234,85.23333333333333,1.802929714535643,85.62,0.45519226706964167
23,24,0.07618575862614436,0.0014700560502110445,83.13333333333334,2.4291059169076084,85.63000000000001,0.20049937655763544
24,25,0.08073850682092873,0.001552811102201642,77.81666666666666,6.967224858020748,85.58,0.3973243846867044
25,26,0.08563429913119684,0.0016407474112367338,80.58333333333333,9.145338824899936,86.02,0.4411349000022607
26,27,0.09085231106953252,0.0014844642162972323,83.53333333333335,2.5594053128716356,86.04666666666667,0.30912061651652584
27,28,0.09613866274106515,0.0017105701544345145,85.53333333333335,0.5512611802847052,85.63333333333334,0.21684607956387833
28,29,0.10121979270176522,0.0016703168715390933,81.86666666666667,4.7332746475235234,85.99000000000001,0.15641824275533037
29,30,0.10673491421666835,0.0016396771314789187,86.26666666666667,0.732954447576534,86.20333333333333,0.06342099196813665
30,31,0.11229442272831373,0.0017161559600649638,86.93333333333334,0.6649979114419995,86.61,0.23762715894162031
31,32,0.11817155969535154,0.001571404181843813,82.64999999999999,1.4288690166235147,86.58999999999999,0.310268700752538
32,33,0.12393483577004748,0.001661554913117436,84.35000000000001,1.3366625103842293,86.48333333333335,0.46942044646090186
33,34,0.1301771744761472,0.0014363714287465685,80.93333333333334,3.30058917299456,86.73,0.40108187027920694
34,35,0.13638622162187855,0.001545153769392086,83.85000000000001,3.0356218473321044,86.64333333333333,0.2269116323349043
35,36,0.14250289219175932,0.0017752390285757892,86.71666666666665,0.5169354139756949,86.24666666666667,0.34653843782311944
36,37,0.14896516756989148,0.0016220192408805975,80.05,9.086345066453653,87.01666666666667,0.17441967269268388
37,38,0.15553279782960017,0.0014408192040003104,86.83333333333333,0.978377341429276,87.16666666666667,0.2641127705272018
38,39,0.162027466854177,0.001824421928211267,82.43333333333334,2.5691546383111237,86.98000000000002,0.24535688292770924
39,40,0.16844917085962277,0.001977581249820094,86.31666666666666,1.1469767022723434,87.33333333333333,0.48923977307201405
40,41,0.17536196230695056,0.002187603416952165,84.91666666666667,2.3502954896967556,87.61,0.4699645376692468
41,42,0.18240422129799452,0.002442579336514631,85.81666666666666,0.6141841924229411,87.57,0.4224531532213583
42,43,0.18969478605278023,0.0034686408844793186,85.18333333333334,2.3382091912876883,87.39,0.46847269575362044
43,44,0.1968443260708237,0.0041276945384799224,83.61666666666667,4.282198293192668,87.34333333333332,0.1643843734125087
44,45,0.20390134293902948,0.005081295277128188,81.25,3.182242395963366,87.21666666666665,0.03299831645537235
45,46,0.21171189958784006,0.005558150352180783,85.46666666666665,1.2344589458094157,87.58666666666666,0.11115554667021793
46,47,0.21948375277791446,0.006209537380675547,81.76666666666667,4.2556498393965105,87.53666666666668,0.1249888883950138
47,48,0.22753541847708933,0.006616634391777775,82.16666666666667,3.240970362235497,87.84333333333332,0.2117125934426712
48,49,0.23603501600532265,0.006975353953854028,85.13333333333334,1.8084677369407356,87.92333333333333,0.2503774927761847
49,50,0.2444429387591037,0.007627746673565191,82.48333333333333,2.1811057338474464,88.03333333333335,0.4855466564147641
50,51,0.24529993736875702,0.0076763906834997125,86.61666666666667,0.6536223850375894,90.04333333333334,0.13021349989749806
51,52,0.24617345938160715,0.007736290550666193,86.68333333333334,0.4403281604540959,90.30333333333333,0.14636332266733865
52,53,0.24702597097586645,0.0077544724698803075,86.46666666666665,0.4169998667732338,90.28000000000002,0.23790754506740405
53,54,0.24790913224171418,0.007773958030464587,86.61666666666667,0.7553512795749749,90.20333333333333,0.09568466729605388
54,55,0.24880216332537267,0.007814721948062897,86.46666666666668,0.37043517951487775,90.20333333333333,0.1746106780494513
55,56,0.24972774999618896,0.007842816581174526,86.46666666666668,0.43652669512363074,90.30333333333333,0.11085526098876906
56,57,0.2506643412237118,0.00787811643033808,86.8,0.294392028877591,90.36666666666666,0.09285592184789504
57,58,0.251589818386548,0.007912408568284872,86.7,0.18708286933869783,90.40666666666668,0.11323525167641858
58,59,0.25252308587594413,0.007930173557539277,86.80000000000001,0.5212165257037354,90.34666666666665,0.044969125210772946
59,60,0.25348711517949934,0.007940166200195218,86.91666666666667,0.22484562605386618,90.48000000000002,0.0571547606649394
60,61,0.2544393822392229,0.007936370039284702,86.73333333333335,0.43652669512362846,90.49,0.021602468994697338
61,62,0.25541643686803445,0.007928701901242804,86.73333333333333,0.7760297817881899,90.48333333333333,0.09177266598624151
62,63,0.25633417423451993,0.007910428261423389,86.93333333333334,0.5436502143433388,90.58666666666666,0.02867441755681186
63,64,0.2573079088383763,0.007909600197993359,86.14999999999999,0.267706306736814,90.49333333333334,0.07717224601859925
64,65,0.25827458591495395,0.007928892884082868,86.83333333333333,0.8586164581594152,90.56333333333333,0.20434176165325463
65,66,0.2592385891637427,0.00794227130412428,86.43333333333334,0.35668224265054393,90.59666666666665,0.10624918300339689
66,67,0.26025051772569285,0.007981893102369462,86.23333333333333,0.732954447576534,90.53333333333335,0.0837987005998446
67,68,0.2612182321937579,0.007982496803316617,86.53333333333335,0.702772288076931,90.42333333333333,0.19770910168449474
68,69,0.26219457529138823,0.008017692077233421,86.5,0.2549509756796424,90.35333333333334,0.2493101593508744
69,70,0.263165159585295,0.008054408375162447,86.75,0.38944404818492867,90.40666666666668,0.14839886193034588
70,71,0.2641641103496556,0.008120925328477713,86.68333333333334,0.5482294734466171,90.43333333333334,0.0833999733546441
71,72,0.2651717314551024,0.00820678059295772,86.73333333333335,0.31710495984068027,90.40666666666668,0.08178562764256976
72,73,0.2662016055516316,0.008285435203363735,87.08333333333333,0.43652669512362846,90.42333333333333,0.2209575122556861
73,74,0.2672218632326148,0.008347365432128195,86.98333333333333,0.732954447576534,90.5,0.16062378404209
74,75,0.2683013263887348,0.008439357239228968,86.76666666666667,0.6649979114419995,90.63999999999999,0.19131126469709048
75,76,0.2693667636789416,0.008587103469084032,86.73333333333335,0.3009245014211324,90.47333333333334,0.03091206165164824
76,77,0.27041734463776995,0.00868545035898144,86.53333333333335,0.4714045207910317,90.34333333333332,0.1391242450313904
77,78,0.2714803213222242,0.00874898142216472,86.45,0.3240370349203943,90.33666666666666,0.018856180831637516
78,79,0.27256140061278095,0.008787867666307627,86.30000000000001,0.5307227776030252,90.31333333333333,0.047842333648022484
79,80,0.27365527326003475,0.008898820639186573,86.53333333333335,0.7575545451575652,90.47333333333334,0.10498677165349399
80,81,0.2747642173079719,0.00896689276531167,86.83333333333333,0.6059886320899227,90.36333333333334,0.04784233364802908
81,82,0.27586272629364134,0.009076897903557321,86.56666666666668,0.2013840995599114,90.36000000000001,0.1336662510384203
82,83,0.2769738806470268,0.009140239573956595,86.31666666666668,0.5734883511361777,90.38999999999999,0.09092121131323867
83,84,0.2781130589060978,0.00924017491066745,86.40000000000002,0.12247448713916355,90.38666666666667,0.03091206165165488
84,85,0.27920564017247324,0.009326099310554201,86.18333333333334,0.023570226039550245,90.67999999999999,0.0496655480858365
85,86,0.28030961223464673,0.009433563236826039,86.93333333333334,0.13123346456686688,90.59333333333332,0.10842303978193917
86,87,0.2814066350125713,0.009527782585326142,86.51666666666667,0.18408935028645546,90.56,0.07483314773548166
87,88,0.28253956280158476,0.009671102779642702,87.0,0.3341656275960557,90.50666666666666,0.03299831645537139
88,89,0.2836611025511753,0.009775180032634785,86.85000000000001,0.08164965809277376,90.54666666666667,0.13199326582148654
89,90,0.2848020397329904,0.00990932528980582,86.78333333333335,0.31710495984066905,90.63333333333333,0.11264496832477483
90,91,0.2859841482352647,0.010065796765513777,87.14999999999999,0.07071067811865073,90.55000000000001,0.09201449161228197
91,92,0.28713827476983406,0.010176667913319913,86.91666666666667,0.36590830666833507,90.59666666666665,0.09672412085698202
92,93,0.28831915564088534,0.010278313648926524,87.0,0.30822070014844893,90.63,0.09201449161228506
93,94,0.2895005405192994,0.01040122946021362,86.8,0.32403703492039215,90.52666666666666,0.13474255287604808
94,95,0.29065480584505377,0.010560984972667591,86.83333333333333,0.6276056794587592,90.54,0.032659863237108344
95,96,0.29181060387369145,0.010687767421545894,86.58333333333333,0.41298372311213216,90.58666666666666,0.14817407180595218
96,97,0.2930071342695857,0.010773258295396788,86.75,0.5307227776030221,90.72333333333334,0.08806563209082051
97,98,0.29418943696084593,0.010899993774020572,86.88333333333334,0.4249182927994006,90.64333333333333,0.16659998666132728
98,99,0.29534167636596986,0.010997237161978472,86.83333333333333,0.4642796092394684,90.69666666666667,0.1973716179078347
99,100,0.29652007797820257,0.011040839484172104,87.36666666666666,0.43652669512362535,90.74000000000001,0.08485281374238221
100,101,0.29663668404961463,0.011046519265937891,87.18333333333334,0.5436502143433359,90.80333333333334,0.05734883511361766
101,102,0.2967517508511171,0.01104999114927714,87.11666666666667,0.5482294734466129,90.83999999999999,0.11860297916437808
102,103,0.2968646086954551,0.011055075041672049,87.01666666666667,0.8624899355290423,90.84333333333332,0.09392668535736491
103,104,0.2969837707063084,0.011058379422850659,86.91666666666667,0.6485025486114606,90.83333333333333,0.06599663291074374
104,105,0.29710248154904534,0.011064959163993405,87.14999999999999,0.7494442385305718,90.92,0.06377042156569585
105,106,0.29722120355950826,0.011068060553706413,86.90000000000002,0.6416125518306657,90.93333333333334,0.12283683848458748
106,107,0.29733709278965237,0.011071224268093201,86.91666666666667,0.7214953607304445,90.99000000000001,0.099331096171673
107,108,0.2974503164677587,0.011077040185491603,87.0,0.7257180352359085,90.94333333333333,0.03399346342394978
108,109,0.29756331126975916,0.011082572339192815,86.93333333333334,0.7191816336797145,90.91333333333334,0.09030811456095979
109,110,0.2976808900299101,0.011088590860861473,86.98333333333333,0.5632248416238588,90.89,0.09933109617167586
110,111,0.29779887542082223,0.01109200474057359,87.01666666666667,0.8065702421708585,91.02333333333333,0.06342099196813665
111,112,0.2979148091118287,0.011097258507074426,86.85000000000001,0.5715476066494047,90.98333333333335,0.10780641085863837
112,113,0.29803331601863897,0.01110209639792668,86.91666666666667,0.5661762583820977,90.99333333333334,0.03299831645537139
113,114,0.2981479924798313,0.011106886546069863,86.81666666666668,0.40276819911982287,90.99,0.02449489742783271
114,115,0.29826306273922165,0.011109932080509317,86.95,0.43011626335213,90.84333333333332,0.009428090415818758
115,116,0.2983822979813649,0.011112462166607676,87.13333333333333,0.3423773097362362,90.89999999999999,0.07257180352359072
116,117,0.2984977223825627,0.011118604790943594,86.90000000000002,0.5016638981097492,90.88666666666666,0.03299831645537762
117,118,0.2986141685153088,0.011126065688593607,87.0,0.5354126134736324,90.91333333333334,0.03299831645537139
118,119,0.29873435055115394,0.011132756237303067,86.98333333333333,0.4766783215358322,90.84666666666668,0.06599663291074279
119,120,0.2988554113043495,0.0111365330818768,87.11666666666667,0.5390320542932061,90.89666666666666,0.07363574011457867
120,121,0.2989759585688916,0.01114156645713158,87.18333333333332,0.5661762583820977,90.85000000000001,0.07071067811865743
121,122,0.29909890427017,0.01114929034274788,87.13333333333333,0.5572751165766805,90.86333333333333,0.06944222218666377
122,123,0.2992222238586419,0.01115658232516619,87.11666666666667,0.5661762583820977,90.88,0.057154760664943544
123,124,0.2993473842606121,0.011163792600792163,87.18333333333334,0.5328122454381916,91.03000000000002,0.07257180352358615
124,125,0.29947172292168894,0.011169194365893982,87.30000000000001,0.43011626335213055,91.00999999999999,0.15121728296285195
125,126,0.29959487250564504,0.011174284046341772,86.95,0.3188521078284851,91.01666666666667,0.026246692913372893
126,127,0.2997172834327997,0.011179429767273583,87.09999999999998,0.3559026084010474,91.05000000000001,0.08640987597877182
127,128,0.29984260845860683,0.011186520286111988,87.03333333333335,0.6276056794587553,90.98333333333335,0.1388844443733323
128,129,0.2999628628695884,0.011189287415064463,87.16666666666667,0.3399346342395173,90.96666666666665,0.08379870059984461
129,130,0.30008559069700985,0.011195752064764988,87.18333333333334,0.16499158227685842,90.98,0.07348469228349233
130,131,0.30020746823449646,0.011196917545102048,87.21666666666665,0.3704351795148799,90.98666666666666,0.05557777333511451
131,132,0.30033256968118227,0.011200370809637917,86.98333333333335,0.3922867431979894,90.86333333333334,0.0449691252107733
132,133,0.3004576319333274,0.01120479743247929,87.06666666666666,0.4403281604540959,90.89,0.10677078252031715
133,134,0.30058273847299105,0.011209968628665,87.21666666666665,0.40276819911981615,90.99333333333334,0.15797327481430426
134,135,0.30070770410433767,0.011216363757653577,87.03333333333335,0.23213980461973982,90.92333333333333,0.10873004286866945
135,136,0.3008286445988842,0.01122344665904671,87.05,0.2549509756796424,90.94333333333333,0.11897712198382801
136,137,0.30095051987095434,0.0112297158487181,86.95,0.1471960144387955,90.88333333333333,0.1291854825005089
137,138,0.30107126484249364,0.011237647666478225,87.13333333333333,0.2656229575084896,90.89333333333333,0.047842333648022484
138,139,0.30119249658902075,0.011240632929805839,86.91666666666667,0.13123346456686028,90.83333333333333,0.03858612300930085
139,140,0.301317698268994,0.011244959638379114,86.98333333333335,0.42491829279939874,90.85000000000001,0.029439202887761678
140,141,0.3014443691070313,0.01125033933672973,86.73333333333335,0.3472111109333311,90.83,0.08286535263104101
141,142,0.3015710266260799,0.011257959120004244,86.86666666666667,0.3922867431979894,90.89333333333333,0.07717224601860374
142,143,0.3016972503206592,0.01126161136758539,87.03333333333335,0.39651257511234556,90.82333333333332,0.07408703590297683
143,144,0.30182587323149496,0.011268590992834148,87.13333333333333,0.3771236166328307,90.87666666666667,0.07717224601860374
144,145,0.30195163294157706,0.011276344402704898,87.0,0.39370039370059223,90.88999999999999,0.06976149845485556
145,146,0.30207718545881096,0.0112860622642779,87.01666666666667,0.4403281604540959,90.93666666666667,0.10842303978193917
146,147,0.3022032327556751,0.011293996166709345,87.01666666666667,0.3118047822311668,90.96999999999998,0.09626352718795378
147,148,0.30232848473660956,0.01130319092586204,86.86666666666667,0.40892813821284624,90.95333333333333,0.10656244908764075
148,149,0.3024566745478565,0.011314122606576158,86.93333333333334,0.416999866773223,90.97666666666667,0.046427960923948366
149,150,0.3025803499066584,0.01132375686661036,87.0,0.7082843120291925,90.95666666666666,0.14007934259633884


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_6_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.1560032069206771e-05,1.8029955521775274e-06,56.71666666666667,3.8066462346211742,53.69333333333333,3.0356804106419957
1,2,3.0061709812569262e-05,6.6899257548656805e-06,71.46666666666667,3.630962529259828,64.01666666666667,3.9565501246526518
2,3,6.29903466000019e-05,1.4306725739568022e-05,76.43333333333334,1.184154644555443,72.64666666666666,2.4864208993830657
3,4,0.0001316314271337038,3.6017806526529594e-05,79.78333333333335,0.7877534865397638,76.67,0.8275667143298289
4,5,0.00024771222108086664,7.30876675357182e-05,79.35000000000001,0.6570134448142375,78.80666666666667,0.635889578115221
5,6,0.00044019919022926664,0.00012090585721961769,80.96666666666665,0.5328122454381866,79.56333333333333,0.40285095120763015
6,7,0.0007421355800099,0.00016293904254557006,80.35000000000001,0.5307227776030186,79.94333333333334,0.19618585292749122
7,8,0.0011221645914180668,0.00020661614810479572,81.7,0.7947746011710874,80.45666666666666,0.3711543554312034
8,9,0.0015835355305699667,0.0002561340969110033,81.73333333333333,1.2181497809747748,80.63666666666667,0.23584363935078634
9,10,0.0021687722212847334,0.00032355386719370673,81.71666666666665,1.0873004286866748,81.09,0.2906314963431675
10,11,0.002865726220325567,0.0003872322893800368,81.66666666666667,0.7214953607304415,81.57666666666667,0.21296843793284645
11,12,0.003630863978087267,0.0004581393465238884,82.73333333333333,0.5104464277037909,81.88,0.08831760866328181
12,13,0.004631281244347667,0.0005290598974045562,83.96666666666667,0.31710495984066733,82.23666666666666,0.1309792180292598
13,14,0.005808739356439267,0.0006447877643336496,83.81666666666668,0.47842333648024105,82.54333333333334,0.05185449728701322
14,15,0.007000438099353468,0.0007280870451525441,83.76666666666667,0.09428090415820098,82.89666666666666,0.08219218670625433
15,16,0.008338345593224767,0.0008857310932234308,81.21666666666667,2.7707800746761255,82.96333333333334,0.16519348924484908
16,17,0.009761599451193067,0.0009934387359202903,82.95,2.3688956639469474,83.11333333333333,0.10338708279513856
17,18,0.011413909166410633,0.0011219876697228346,83.23333333333333,2.2895899681432534,83.29,0.0804155872121046
18,19,0.013202495367798233,0.0011281101328485747,82.3,2.0066555924389857,83.26,0.18384776310849774
19,20,0.015138290158821434,0.001165420842425091,81.28333333333335,3.03324175685941,83.69,0.3879003308411422
20,21,0.017183176932168632,0.00126784267868287,75.26666666666667,1.6932874009518357,83.89333333333333,0.08956685895030006
21,22,0.019425475895271837,0.0012527008693249471,84.5,0.7756717518813374,83.90666666666667,0.2684937408746983
22,23,0.021756425924982465,0.0014383769668149245,82.61666666666666,0.4588633299312048,83.91333333333334,0.21561282171728702
23,24,0.0242132607935903,0.0015171439068021857,84.03333333333335,1.3906433363335449,83.94,0.23678400846903985
24,25,0.026745552717342868,0.0015632373641314334,83.08333333333334,1.7561004780162452,83.89666666666666,0.08055363982395837
25,26,0.029423922208001066,0.0017005577740269915,85.28333333333333,0.4588633299312098,84.11333333333333,0.09533566430717431
26,27,0.0321190142229831,0.0015687501734245775,84.11666666666667,1.0085743513604857,84.24333333333334,0.43606829230701283
27,28,0.03505185893826351,0.0016401129103422042,84.23333333333333,0.43652669512363207,84.07,0.08602325267042348
28,29,0.037798775575169336,0.0016943590769366863,79.60000000000001,6.863308240200208,84.37,0.22090722034374757
29,30,0.04095638395315973,0.0017220031977051773,85.01666666666667,0.2624669291337254,84.37666666666667,0.09568466729604727
30,31,0.044094304485205404,0.0017635639794410264,79.26666666666667,2.2661764175711383,84.50999999999999,0.20607442021431405
31,32,0.04725024366523517,0.0017685002606976947,85.33333333333333,0.5720334100576866,84.58666666666666,0.1407914138796255
32,33,0.05055911340103267,0.001924304212959092,84.68333333333332,1.4800525516195586,84.86999999999999,0.2624245923435341
33,34,0.05403485183241324,0.0019643740394668344,83.91666666666667,3.342736736401612,84.88333333333333,0.18445113776342087
34,35,0.05758491722372056,0.0018710872110028445,83.81666666666668,1.484550062776227,84.93333333333334,0.39684869772860726
35,36,0.06125443844992953,0.0016903357042187496,81.46666666666667,4.468469785309314,85.01333333333334,0.22425184255405417
36,37,0.06492115662716406,0.001611809571924431,71.46666666666665,3.3492121793374374,85.37,0.5132900414645355
37,38,0.06889066013293467,0.001333959368215686,85.46666666666668,0.42491829279940524,85.06333333333333,0.47779586529070084
38,39,0.07269044408889357,0.0013945625185992222,76.93333333333334,11.518125812050423,85.15666666666665,0.5114901975817548
39,40,0.07676863007039086,0.001241581833879114,83.15,2.1567722797427344,85.49000000000001,0.4384822307308091
40,41,0.08088909109332243,0.0015122342423176762,80.01666666666667,6.892064680163386,85.33666666666666,0.42905581092543593
41,42,0.08494947571384508,0.0015857168166962135,80.88333333333334,3.320224222682689,85.65666666666668,0.009428090415818758
42,43,0.08916514809080966,0.0017321870447485773,80.95,4.885181675229691,85.83,0.4543860326491823
43,44,0.09349344063344205,0.0018079267861267102,80.53333333333333,4.65194105245924,85.58333333333333,0.4274212078136649
44,45,0.0982993726489879,0.002053519999476082,81.89999999999999,2.8743115117653195,85.92333333333333,0.439267066322473
45,46,0.10285279099272955,0.0020369113384829623,84.25000000000001,3.400245089205582,85.47666666666667,0.2148384405909595
46,47,0.1079507518847082,0.0022543734452778476,85.53333333333335,1.2860361149240325,85.77666666666666,0.3061952898977368
47,48,0.11322327734723615,0.0023428503052417213,81.13333333333334,4.392101496499773,85.92666666666666,0.3064129385141733
48,49,0.11865529798811726,0.002459492602175105,78.78333333333335,6.490548684219406,86.22333333333331,0.1611072796479289
49,50,0.12402322547672064,0.002702414121169038,81.53333333333335,3.1348400632603646,86.24333333333334,0.2875567576825273
50,51,0.12456205987790421,0.00274227794871901,86.31666666666666,0.3472111109333254,87.86333333333333,0.2831175649011476
51,52,0.12509814009247613,0.0027926958938267916,86.38333333333333,0.6956212251569809,88.12,0.26981475126464544
52,53,0.12565948830824536,0.0028280429242600147,86.7,0.4600724580614063,88.22000000000001,0.21648710508173
53,54,0.1262372348272155,0.002871203283577057,86.66666666666667,0.8249579113843055,88.22333333333334,0.2671246067953245
54,55,0.12680005879660428,0.0029071812438368452,86.78333333333335,0.3858612300930097,88.24333333333334,0.1359738536958047
55,56,0.1273562144139347,0.0029397103723481526,86.98333333333333,0.23921166824011936,88.18,0.23036203390894766
56,57,0.127909922436131,0.002984927994647597,86.11666666666667,0.2248456260538679,88.35333333333334,0.17745108872274531
57,58,0.12846568368167846,0.0030228905899233873,86.58333333333333,0.2624669291337253,88.36333333333334,0.3021405118299947
58,59,0.12905267360069647,0.0030493946746011674,86.83333333333333,0.39651257511234556,88.14666666666666,0.197540431867052
59,60,0.12964177365681653,0.003109313325247275,86.43333333333332,0.6236095644623235,88.25,0.24262453846770765
60,61,0.1302346981420699,0.003177501195234947,86.5,0.1779513042005224,88.13333333333333,0.07586537784493518
61,62,0.13084829727067868,0.003255708339169641,86.45,0.22730302828309612,88.37,0.22553639765383499
62,63,0.13145058612289007,0.003307596524687692,86.01666666666667,0.6835365551469973,88.25666666666666,0.20417857108151413
63,64,0.13207351257462313,0.003362596791526857,86.48333333333335,0.12472191289246395,88.3,0.15895492023421845
64,65,0.13268882522376416,0.0034198804901313397,86.2,0.5930148958219076,88.17,0.09201449161228506
65,66,0.13330686100248113,0.003485562478178498,85.86666666666667,0.08498365855988142,88.31333333333333,0.08055363982396503
66,67,0.13394688350191353,0.0035187412668850893,86.03333333333335,0.2867441755680889,88.18666666666668,0.14007934259633884
67,68,0.13459036983202377,0.003545692473282299,86.68333333333334,0.2054804667656324,88.36000000000001,0.016329931618557073
68,69,0.13524814359796425,0.003584588624311549,86.46666666666665,0.15456030825826214,88.29333333333334,0.2080598204576989
69,70,0.13591128326341495,0.0036366038720410505,85.91666666666667,0.5512611802847052,88.31666666666666,0.18696404883173448
70,71,0.1365496693365908,0.0036622812146582836,86.13333333333333,0.29533408577782577,88.21999999999998,0.21969676071045252
71,72,0.1372118175738536,0.003685724973302017,86.48333333333335,0.4189935029992181,88.30333333333334,0.047842333648024794
72,73,0.13789018717167548,0.003715602852990632,86.28333333333335,0.24944382578493296,88.27666666666669,0.1939644870130107
73,74,0.13858280997816097,0.0037617560848779504,86.2,0.33416562759605717,88.24666666666667,0.0664997911442034
74,75,0.13926323795708503,0.003796180383164353,86.30000000000001,0.47081489639418694,88.25999999999999,0.13490737563231606
75,76,0.13997418809135617,0.003843228947916783,85.85000000000001,0.8336666000266543,88.34666666666665,0.18354533197248304
76,77,0.14068838525711316,0.003892429133862779,85.73333333333333,0.33993463423952386,88.45666666666666,0.15107025591499554
77,78,0.1413785315023921,0.003948290705635815,86.26666666666667,0.20949675149960983,88.41000000000001,0.21275964529643795
78,79,0.14207963076631921,0.004025779464694009,86.43333333333334,0.2718251071716641,88.31333333333335,0.250377492776183
79,80,0.14279277746726027,0.004128566679354539,86.46666666666665,0.5265189666310445,88.48333333333335,0.2088593359709436
80,81,0.1435164095957923,0.0041999186714461794,85.96666666666665,0.3171049598406738,88.55666666666667,0.08993825042154906
81,82,0.14424043285860785,0.004285320223529671,86.06666666666668,0.3472111109333252,88.52333333333333,0.0837987005998446
82,83,0.14502001929149042,0.004357177863830317,86.05,0.6570134448142386,88.61333333333334,0.12364824660661135
83,84,0.14580767321105037,0.004446815671564836,86.46666666666665,0.7408703590297641,88.66333333333334,0.07542472332657016
84,85,0.14658918857655467,0.004544503552304483,86.60000000000001,0.449073119510247,88.67,0.07788880963698586
85,86,0.1473639969109668,0.004653606510362629,86.33333333333333,0.8249579113843055,88.74333333333334,0.1536952251119776
86,87,0.14815429027429844,0.004750309704818251,86.18333333333334,0.5265189666310445,88.67,0.22553639765382347
87,88,0.14889953791900523,0.004831798609528478,86.51666666666667,0.3566822426505424,88.61333333333333,0.19344824171395375
88,89,0.1496725261518137,0.004919769761918033,86.08333333333333,0.5328122454381866,88.54333333333334,0.15797327481430776
89,90,0.15044143823243203,0.0049928872367529,85.96666666666665,0.572033410057686,88.61000000000001,0.1235583532856682
90,91,0.15120063852228907,0.0050604441744303815,85.78333333333335,0.31180478223116176,88.60333333333334,0.15282524515130136
91,92,0.1519826641441331,0.0051719039858084395,86.31666666666666,0.1433720877840417,88.62,0.21275964529643795
92,93,0.1527594473388902,0.005262985127517994,86.2,0.4708148963941884,88.64666666666666,0.21638443156155862
93,94,0.15357877209115753,0.005346597541310801,86.0,0.5400617248673217,88.73333333333333,0.3109483701338416
94,95,0.15438498026714506,0.0054388445083862124,86.35000000000001,0.5016638981097515,88.71999999999998,0.2515286597321813
95,96,0.155203883862609,0.005516646177960036,86.0166666666667,0.12472191289246394,88.64,0.25781130050226025
96,97,0.15601284779008542,0.005574762613336412,86.2,0.21602468994692955,88.81333333333333,0.20286832072936564
97,98,0.1568566942600007,0.005643640283013792,86.26666666666667,0.06236095644623514,88.57666666666667,0.2315647257727787
98,99,0.15770692716911672,0.005735408555166314,86.5,0.36285901761795103,88.68333333333334,0.1575506973079546
99,100,0.15855667742814744,0.005802404325147761,86.28333333333335,0.27788886667555296,88.72333333333334,0.22171052197754795
100,101,0.15864142384772592,0.005809349284619921,86.33333333333333,0.12472191289246395,89.00999999999999,0.17720045146668686
101,102,0.1587278079204929,0.005816249024326598,86.35000000000001,0.17795130420052505,89.03333333333335,0.19601587237318802
102,103,0.15881204022753834,0.005822698673559847,86.60000000000001,0.18708286933869783,88.93333333333334,0.20981473309141638
103,104,0.15889601472061196,0.0058283032877179215,86.58333333333333,0.16996731711975635,88.95666666666666,0.18624953392932145
104,105,0.15897982926883333,0.005834003237079259,86.43333333333334,0.2896357866163744,88.88999999999999,0.21354156504062502
105,106,0.159062965295836,0.005840892445234591,86.33333333333333,0.19293061504649933,88.90000000000002,0.2592296279363067
106,107,0.15914723263749708,0.0058467201341188615,86.45,0.28284271247461634,88.92333333333333,0.21699974398346425
107,108,0.15923099191335122,0.00585319466973789,86.33333333333333,0.023570226039556944,88.87333333333333,0.18785337071473587
108,109,0.1593160101557967,0.005859409434310625,86.58333333333333,0.08498365855987956,88.90666666666665,0.22661764175711202
109,110,0.15940068842170416,0.005865358169368853,86.60000000000001,0.32403703492039215,88.96333333333332,0.2666249967442849
110,111,0.1594864577743108,0.005870019143029629,86.33333333333333,0.3519785346990456,88.99333333333333,0.2811089152307748
111,112,0.15957170101801663,0.0058744030801616935,86.46666666666668,0.35197853469905194,88.99333333333334,0.21202725191719216
112,113,0.1596560010321082,0.005879097018290456,86.58333333333333,0.2624669291337253,88.92999999999999,0.26089589239132427
113,114,0.1597399349161589,0.005884804634754254,86.60000000000001,0.18708286933869275,89.05,0.25573423705088755
114,115,0.15982509696382685,0.0058911562130212975,86.5,0.3535533905932738,88.97333333333334,0.1948218559493646
115,116,0.1599097921296899,0.005897502324652559,86.39999999999999,0.21602468994692955,88.90666666666668,0.22171052197754182
116,117,0.1599946019404966,0.005904790925988337,86.51666666666667,0.18408935028645546,88.96,0.23846732830027081
117,118,0.16007890197429905,0.005911600608099607,86.38333333333334,0.38801489089409497,89.00999999999999,0.21181753153756397
118,119,0.1601633714506139,0.0059177984682065084,86.3,0.1471960144387955,89.04,0.19815818596936208
119,120,0.16024798043793595,0.005924029902506844,86.46666666666665,0.16996731711976099,89.05999999999999,0.21602468994692955
120,121,0.16033084810665363,0.005929548909773464,86.31666666666666,0.3064129385141733,89.0,0.20542638584174247
121,122,0.1604139975272837,0.005935773678250342,86.35000000000001,0.3341656275960557,88.98,0.2631856125753586
122,123,0.16049716408420492,0.00594218967333067,86.38333333333334,0.3472111109333277,88.93666666666667,0.22454893057465022
123,124,0.16058147132257553,0.0059476111385156636,86.41666666666667,0.3064129385141648,88.95,0.19646882704388643
124,125,0.16066584258266506,0.005953245336392427,86.76666666666667,0.3472111109333254,89.03000000000002,0.23846732830027004
125,126,0.1607498327473297,0.005959974728221373,86.76666666666667,0.4988876515698609,88.96999999999998,0.1768238294650008
126,127,0.1608338846220471,0.00596478327073915,86.7,0.1779513042005224,88.92999999999999,0.2616613587571993
127,128,0.1609207652355272,0.00597113620134854,86.76666666666667,0.23921166824011506,88.90666666666668,0.27402351886086185
128,129,0.16100799352519482,0.005977163513078311,86.63333333333333,0.12472191289246395,89.02666666666669,0.23442601296690233
129,130,0.16109549017802363,0.005980645348177413,86.58333333333333,0.2094967514996098,89.06666666666666,0.27378012264508156
130,131,0.1611819520464776,0.0059841659149009255,86.55,0.3341656275960557,88.95,0.2952964612046676
131,132,0.16126766628546596,0.005991844508799041,86.45,0.17795130420052238,88.93666666666667,0.2898658693641321
132,133,0.16135442141431944,0.005998361459818165,86.56666666666666,0.3299831645537211,88.93,0.23537204591879282
133,134,0.16143900617474274,0.00600412688398081,86.56666666666668,0.30092450142113025,88.95,0.2580697580112825
134,135,0.1615246065228452,0.006010947939054322,86.48333333333333,0.2896357866163818,89.00999999999999,0.24535688292770327
135,136,0.16160905494731884,0.006018288721723348,86.35000000000001,0.22730302828309093,88.99000000000001,0.2808320969310051
136,137,0.16169479567263167,0.006025327878101678,86.39999999999999,0.21602468994692955,88.98666666666666,0.22514193054357606
137,138,0.1617802518012141,0.006032898847243379,86.38333333333333,0.2054804667656324,88.89333333333333,0.14704496666742417
138,139,0.1618677075642142,0.006043262033601331,86.41666666666667,0.31180478223116176,89.06666666666668,0.18553226733434441
139,140,0.16195296763503145,0.006052150074515215,86.35000000000001,0.2121320343559589,89.02,0.2817800560721065
140,141,0.1620397605903312,0.006061691365505948,86.40000000000002,0.362859017617953,89.10666666666668,0.216692306175273
141,142,0.16212734602322368,0.0060678766324377895,86.46666666666665,0.3681787005729109,89.01333333333334,0.1973716179078347
142,143,0.16221398500825807,0.006075741029258394,86.46666666666665,0.18408935028645546,88.98666666666668,0.21514852750806315
143,144,0.16230160384438638,0.006084048333036184,86.61666666666667,0.31710495984068027,89.01666666666667,0.2280838052607405
144,145,0.16238975453999807,0.006091937497608351,86.7,0.07071067811865743,89.00999999999999,0.20049937655763686
145,146,0.16247656722752443,0.006100847186332337,86.90000000000002,0.10801234497346916,89.04333333333334,0.18909139471577133
146,147,0.16256375900184464,0.006109201269615322,86.58333333333333,0.18408935028644946,88.98666666666668,0.25328946988684004
147,148,0.1626513347752954,0.006118311532198019,86.76666666666667,0.19293061504650588,89.03666666666668,0.26637484032008846
148,149,0.16273982196821132,0.006128152223261961,86.60000000000001,0.10801234497346478,89.05333333333333,0.2532894698868403
149,150,0.16282728244944425,0.0061401074284895595,86.63333333333334,0.06236095644622881,89.05333333333333,0.2776488589727867


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_6_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.9288840007692029,0.17831070597899176,79.26666666666667,2.4229229363633444,73.53666666666668,0.5292972279877883
1,2,0.971271628688202,0.1821739155853292,77.55,3.779770716150204,81.29333333333334,0.11585431464655271
2,3,1.0101207715394,0.17769179839343083,78.06666666666666,4.953169580065768,82.85666666666667,0.10143416036468772
3,4,1.051747772638382,0.17819906957499984,74.56666666666668,12.686891747871982,84.75,0.4952440475832799
4,5,1.087623679608685,0.18089030233376194,77.64999999999999,4.546610459085613,84.97666666666667,0.5084180257316678
5,6,1.1297275359942702,0.1766064630690391,80.41666666666667,1.875425877560135,85.99000000000001,0.7712759990215406
6,7,1.1661219797909619,0.17697095720100933,72.08333333333333,9.455274835890403,86.73333333333333,0.6920661496963662
7,8,1.2108341351283431,0.17818882488397148,81.03333333333335,0.6485025486114575,86.43,0.6174679478860925
8,9,1.2548368984444667,0.17500304241266018,83.2,2.0522345544958225,86.78666666666668,0.5096621974951169
9,10,1.3075375754542466,0.17951681101358144,79.51666666666667,5.009712788396384,87.26333333333334,0.7934033582541021
10,11,1.3552271618550567,0.18399411327863233,85.01666666666667,0.6712343521867458,87.58666666666666,0.11897712198383306
11,12,1.40750890958907,0.18332926086802898,83.75,1.2576432986608996,87.64333333333333,0.6808001827914665
12,13,1.4639785279365354,0.18881764598469125,83.7,0.7968688725254625,87.93666666666667,0.5265189666310445
13,14,1.519935591913167,0.2025300078367566,70.43333333333334,10.9776540703781,88.12333333333333,0.4481319250201066
14,15,1.5757585017622338,0.2044009364787166,77.81666666666668,7.168720635898396,88.20666666666666,0.2876726534718831
15,16,1.6350629004751387,0.20555590784998806,83.46666666666665,1.0474837574980445,88.68,0.6083310502240241
16,17,1.6965332123743915,0.210178033630209,74.93333333333334,13.886704272632715,88.56,0.30735430152621507
17,18,1.7565710569910635,0.2115784635616356,74.91666666666667,6.750967008922171,88.75666666666666,0.36572606627851184
18,19,1.823654956860772,0.21667485829784963,84.45,1.2389511693363868,88.63333333333333,0.34969828265075487
19,20,1.8868449986273834,0.21525409665695838,82.33333333333333,2.373581447704905,89.06666666666666,0.1558489297008136
20,21,1.9496027775923384,0.2176452897164904,82.25,0.7257180352359085,88.87666666666667,0.11841546445554091
21,22,2.013665412598695,0.2201040483340558,84.7,2.013703056560235,88.81333333333333,0.27329267990359457
22,23,2.0889882278681142,0.22638332011568943,77.3,8.745379732559739,89.29333333333334,0.4953337819648048
23,24,2.164733006716322,0.2215643061397147,76.36666666666667,5.373442926922076,88.87,0.4035674251803104
24,25,2.2338349284481036,0.22719603212097292,80.73333333333333,4.123577195699011,88.96333333333332,0.06944222218665944
25,26,2.309641135028542,0.22900242857006167,82.55000000000001,2.417988144442953,89.66000000000001,0.3082207001484551
26,27,2.392038371884641,0.24215455311872022,81.88333333333333,2.2107062722628292,89.53333333333335,0.27438820836342726
27,28,2.4718444080103135,0.24912353814581362,82.6,1.667832925285583,89.44,0.3080043289739084
28,29,2.5525049352967817,0.24556740907275496,80.91666666666664,3.873055067457157,89.87333333333333,0.06649979114419675
29,30,2.636286058047998,0.24376828513229026,79.58333333333333,3.6134778568883243,89.84666666666668,0.3231442746239254
30,31,2.709087870068114,0.24164125205673354,81.26666666666665,4.954683530649447,89.45333333333333,0.3544322533605301
31,32,2.804399151007768,0.25391871990472825,82.25,3.5030938706615666,89.68,0.04320493798938372
32,33,2.893674449370573,0.26636381189978864,84.6,0.32659863237108927,89.84333333333332,0.22291004663067274
33,34,2.986735914326898,0.2702415236392263,84.01666666666667,2.4516434397268214,90.18333333333334,0.5994627224069534
34,35,3.0833731335838017,0.27550657527909667,84.75,1.2192894105447973,90.01666666666667,0.7350888079378997
35,36,3.1727653963257034,0.28718270001041996,82.7,3.867169507533905,90.25999999999999,0.7072953178599951
36,37,3.2706514618720135,0.2944893325069098,78.48333333333333,8.26199464751434,90.44,0.4166533331199914
37,38,3.3689030479660254,0.30821935912214676,81.51666666666667,3.8262978916382835,90.00999999999999,0.572771042098558
38,39,3.467720176756258,0.31848868622830845,84.26666666666667,2.112002735688469,90.63666666666666,0.433769011751135
39,40,3.5698735778471136,0.3131862747553366,83.55000000000001,2.8879058156387316,90.76,0.45745673748089816
40,41,3.665790170639582,0.3185325480930556,80.68333333333334,3.7403951068778176,90.12,0.3586084215408243
41,42,3.7754739844078684,0.32242502211008334,82.63333333333333,1.4573568159132768,90.81333333333333,0.29352266617001815
42,43,3.8916832415750515,0.3178104152704743,83.10000000000001,2.207940216581962,90.67333333333333,0.24997777679003946
43,44,3.9996537083775627,0.3146905452390698,84.26666666666667,0.7306770072260977,90.29,0.27276363393971603
44,45,4.116993893004124,0.31761163496925676,82.60000000000001,0.7756717518813439,91.18333333333334,0.3021405118299911
45,46,4.21604565015079,0.3124789442018494,77.8,5.6552335642895155,91.18666666666667,0.09030811456096591
46,47,4.344630472961899,0.3225912159041787,84.45,0.9228578799938065,90.67,0.32135131346653606
47,48,4.4689683766449475,0.33083570676828056,82.55,3.4105229315556125,91.28666666666668,0.5692294987280808
48,49,4.581458692256405,0.32866825895430224,80.8,2.0396078054371123,91.20666666666666,0.4490978611493179
49,50,4.7063011940959925,0.34020533182624974,79.91666666666667,4.552349820574965,90.95333333333333,0.3408160142299008
50,51,4.719084563746072,0.34148890865269443,86.2,0.6284902544988328,93.69,0.4532107677449902
51,52,4.730518859601556,0.34137306477473073,85.71666666666665,0.8566731517264305,95.03333333333335,0.16819301082056998
52,53,4.739567953412674,0.34186739704311375,86.10000000000001,0.04082482904638398,95.50333333333333,0.3029117950089706
53,54,4.748860726435239,0.34101997086187164,86.10000000000001,0.22730302828310237,95.86333333333333,0.210449254902197
54,55,4.757148125884967,0.3413825368534216,85.86666666666667,0.4027681991198201,96.02666666666666,0.2451303508113346
55,56,4.766881728071606,0.3421687897129352,85.8,0.1870828693386991,96.06666666666666,0.3287687468250112
56,57,4.77450050942928,0.3426365886694531,85.83333333333333,0.418993502999223,96.07666666666667,0.19905331502445137
57,58,4.7833281553752185,0.3423820434922588,85.68333333333332,0.2094967514996147,96.24666666666667,0.27402351886085624
58,59,4.791551492569133,0.34296924242483817,85.68333333333334,0.47842333648024765,96.28333333333332,0.31930480039541703
59,60,4.801062844867105,0.3448937175598149,85.35000000000001,0.49497474683058434,96.41333333333334,0.20072092289766086
60,61,4.809497015470039,0.34587891408477056,85.3,0.6570134448142375,96.37333333333333,0.27084230754362176
61,62,4.818344871229708,0.346805784028342,85.35000000000001,0.1471960144387955,96.40333333333335,0.028674417556805804
62,63,4.828303559468785,0.34696812344755135,85.60000000000001,0.35355339059326707,96.49000000000001,0.22686266036231276
63,64,4.838366168701595,0.3465866768822387,85.45,0.5212165257037354,96.42999999999999,0.3101612483854151
64,65,4.84892026071675,0.3437743090692884,84.93333333333334,0.3965125751123505,96.58999999999999,0.38262252939418095
65,66,4.860835056279433,0.3408049501868145,85.33333333333333,0.4109609335312648,96.42666666666666,0.2389328124994306
66,67,4.8734311267457295,0.3382791760897236,85.25,0.48131763593979005,96.43,0.3374413529291698
67,68,4.884675246721777,0.33810820235795847,85.48333333333333,0.33249895572100113,96.52333333333335,0.26549743668986536
68,69,4.8960158432996375,0.3393229384310395,85.25,0.17795130420052105,96.58333333333333,0.14659088951530944
69,70,4.904904486025699,0.34033005542155176,85.11666666666666,0.4496912521077383,96.53333333333332,0.32065904356843283
70,71,4.9156713439180955,0.33987919671937467,85.21666666666665,0.3299831645537235,96.56,0.27856776554368
71,72,4.926980133242448,0.34035803040002605,85.2,0.393700393700588,96.58999999999999,0.24385788210895806
72,73,4.939224732941433,0.34286956977900535,85.36666666666667,0.5249338582674549,96.48666666666668,0.22647050335283714
73,74,4.950275535713357,0.34170826897794665,85.28333333333332,0.551261180284711,96.60666666666667,0.27390184778898746
74,75,4.961800918298393,0.34191794278833887,85.2,0.5930148958219076,96.65333333333335,0.2710883414846341
75,76,4.972024997750869,0.34253142686238813,85.48333333333335,0.49888765156985965,96.56666666666666,0.2663748403200963
76,77,4.984206810893597,0.34189122421799856,85.06666666666668,0.6548960901462869,96.58666666666666,0.16819301082056548
77,78,4.99460853031455,0.3432254574785368,85.05,0.8841191473249898,96.69000000000001,0.13441230102437482
78,79,5.005446167933255,0.3458538550368804,84.98333333333333,0.663743591724662,96.58333333333333,0.20805982045769225
79,80,5.016288484381776,0.3479966106360528,85.10000000000001,1.0271319292087124,96.69999999999999,0.22759613353482283
80,81,5.02621869682305,0.3488876091065353,84.85000000000001,1.030372101071583,96.76333333333334,0.25629843715655165
81,82,5.037514687306709,0.35085475606172095,85.33333333333333,0.9186342519680407,96.77333333333333,0.3000370347510851
82,83,5.049865109783192,0.3508200551165779,84.93333333333334,1.047483757498046,96.76333333333334,0.1649915822768632
83,84,5.061437764386554,0.35113423146790196,85.28333333333333,0.9800793618659412,96.72666666666667,0.22514193054357606
84,85,5.071849449391923,0.35276471981437735,85.23333333333333,1.0118739491107098,96.67666666666666,0.20853989759489047
85,86,5.0823001607699725,0.3541974305555745,85.18333333333334,1.2651306476232271,96.82666666666667,0.13224556283251662
86,87,5.095243054046691,0.35295655126216835,85.06666666666666,1.184154644555443,96.71,0.2794041278626121
87,88,5.106009287195284,0.3536664493940012,85.08333333333333,1.2398476608931595,96.75666666666666,0.17613126418163436
88,89,5.1183277520935295,0.3557825724635797,85.36666666666667,1.0077477638554004,96.61666666666666,0.3231442746239254
89,90,5.131112275070868,0.3557483179175737,85.16666666666667,1.0118739491107065,96.76666666666665,0.33993463423951914
90,91,5.141535522967647,0.35670648202190275,85.23333333333333,1.0530379332620872,96.76,0.33655113529249303
91,92,5.152126175024734,0.3577385891723424,85.15,0.8897565210026159,96.85000000000001,0.28855964143772267
92,93,5.162350193751318,0.357556276321403,85.28333333333335,1.3356230339766118,96.68333333333332,0.32714251057027344
93,94,5.173016459600878,0.358380156821105,85.68333333333334,1.1606990230986813,96.66333333333334,0.35928942217784526
94,95,5.184587831837156,0.3584778881940626,85.73333333333333,0.8586164581594148,96.78000000000002,0.2963106478005792
95,96,5.195560728964435,0.3602601151934128,85.43333333333334,1.0217088082662733,96.80333333333334,0.2735365098523826
96,97,5.2089733989781015,0.3617484694617242,85.53333333333335,1.2452130562901944,96.77666666666669,0.2866279043560771
97,98,5.220571567956736,0.36154478893876457,85.66666666666667,0.9577171932372428,96.79,0.2871701005791989
98,99,5.23502600784357,0.365846658727639,85.13333333333334,0.7586537784494063,96.87333333333333,0.281108915230777
99,100,5.2478185338514916,0.3674011522081023,85.13333333333334,1.0036046144883017,96.84666666666665,0.154344492037203
100,101,5.248972745858045,0.3674309221227947,85.43333333333334,0.6737127643802614,97.31333333333333,0.31846855766656534
101,102,5.250072849658333,0.3674274442289541,85.35000000000001,0.9797958971132735,97.33666666666666,0.2288133640230763
102,103,5.251161484098188,0.3674442155376138,85.2,0.7756717518813423,97.31333333333333,0.21929178937864732
103,104,5.252151585052769,0.3673896586190844,85.11666666666666,0.8106924338010226,97.34666666666665,0.2577250904010335
104,105,5.253299726073538,0.3672922272650081,85.34999999999998,0.8784455968736313,97.37333333333333,0.19362047641943383
105,106,5.254413757023496,0.3672910923002437,85.21666666666667,0.6637435917246602,97.28333333333335,0.247835070605879
106,107,5.255498594674218,0.3672654922848441,85.14999999999999,0.9246621004453522,97.23,0.17454703282114648
107,108,5.256811092974883,0.36740969006387486,85.15,0.8286535263104097,97.31,0.24589970855344162
108,109,5.258170419303439,0.36759358016400706,84.99999999999999,0.9416297927883678,97.34666666666665,0.2304102621171388
109,110,5.259421983201672,0.36768061909873945,85.2,0.9246621004453469,97.26666666666667,0.3002591473303603
110,111,5.260624632035877,0.3677629502390386,85.39999999999999,1.0352133435513007,97.19666666666667,0.2548637980482037
111,112,5.261814961581728,0.367885066341281,85.35000000000001,1.0885770528538596,97.28666666666668,0.2347102232304519
112,113,5.262994287477561,0.36792522476898776,85.45,1.0255080041943458,97.22666666666667,0.16438437341250253
113,114,5.2643053463530505,0.368213086552419,85.51666666666667,0.8624899355290452,97.26333333333334,0.16977108770995697
114,115,5.2654083313463795,0.3683593763986645,85.45,0.8553751613570939,97.19,0.19200694431886178
115,116,5.266730879609224,0.3685840420469157,85.25,0.7947746011710874,97.31666666666666,0.2735365098523834
116,117,5.26789908144124,0.3688088596838209,85.46666666666665,0.572033410057686,97.36000000000001,0.26166135875720475
117,118,5.269012998692669,0.3690061697565474,85.40000000000002,0.764852927038916,97.30333333333333,0.2242518425540595
118,119,5.270298269329824,0.3693397763864169,85.65000000000002,0.7560864148142538,97.35666666666667,0.2289589968143281
119,120,5.271482590557333,0.3695773413936765,85.35000000000001,0.46368092477478284,97.42666666666666,0.18732028424302957
120,121,5.27271335317353,0.3698132844514551,85.43333333333334,0.7306770072261045,97.37,0.24589970855344162
121,122,5.273867209906182,0.37004261832034124,85.66666666666667,0.6182412330330491,97.33,0.26280537792569436
122,123,5.275042924320528,0.3702567826660114,85.56666666666668,0.6249444419750909,97.24666666666667,0.26029897340473246
123,124,5.276328120104967,0.3704714675491263,85.81666666666666,0.6510674994874939,97.30000000000001,0.22992752481307235
124,125,5.277576608407316,0.3707141012380195,85.76666666666667,0.8663460945578031,97.26666666666667,0.311697859401625
125,126,5.278792844145708,0.37094170678700117,85.89999999999999,0.8286535263104032,97.27333333333333,0.34296096311712093
126,127,5.279924085457184,0.3710963047821003,85.93333333333334,0.8956685895029576,97.27666666666666,0.27010286106510967
127,128,5.281064421465528,0.37127132876054914,85.91666666666667,1.0085743513604908,97.33,0.24179881444429657
128,129,5.28226186667345,0.3714411993980849,85.88333333333334,0.840965054102862,97.30666666666666,0.25901522906749685
129,130,5.2833844486458785,0.3716009486215034,85.80000000000001,1.0416333327999876,97.31666666666668,0.32785498149165115
130,131,5.284470113915291,0.3715368877220107,85.8,1.030372101071582,97.22333333333331,0.31201851796897706
131,132,5.2854541871583836,0.3715806338887692,85.61666666666667,1.1806307165616596,97.31,0.2041241452319315
132,133,5.28659653976354,0.37176601694120476,85.38333333333333,1.0926522268722547,97.31333333333333,0.07845734863960352
133,134,5.287842464987995,0.3720038321291077,85.55,1.1775681155103785,97.23,0.1766352173265588
134,135,5.289078410133408,0.37235359170806914,85.71666666666665,1.2518874638809294,97.17333333333335,0.19396448701301353
135,136,5.290309857984206,0.3727448724637302,85.51666666666667,1.194664062497166,97.19333333333333,0.16519348924485214
136,137,5.291688234612134,0.3729777193637543,85.33333333333333,1.2119772641798532,97.13999999999999,0.20704266871026114
137,138,5.292994062785447,0.37318800266970814,85.41666666666667,0.9800793618659451,97.17999999999999,0.15748015748023797
138,139,5.294166059970749,0.3734070340129978,85.51666666666667,0.9672412085697925,97.24666666666667,0.03858612300930085
139,140,5.295372962937756,0.37358484359721794,85.53333333333335,0.5906681715556448,97.32333333333334,0.16110727964792615
140,141,5.29653601330691,0.37372168011170137,85.48333333333335,0.7408703590297641,97.21333333333332,0.24850665092820853
141,142,5.297542941747874,0.37382726851446896,85.36666666666667,0.7214953607304415,97.24666666666667,0.21545816814923047
142,143,5.298571439777058,0.3739795890480915,85.61666666666667,0.6847546194724724,97.31666666666668,0.12970050972229086
143,144,5.299521119405209,0.37408168307505457,85.56666666666668,0.6141841924229449,97.25333333333333,0.21171259344267276
144,145,5.300583799569871,0.3742797638862517,85.78333333333335,0.8249579113843054,97.31,0.17048949136725838
145,146,5.301543731678131,0.3743348242407309,85.78333333333335,0.627605679458762,97.26666666666667,0.09741092797468458
146,147,5.302612998571991,0.3744514575291869,85.85000000000001,0.8485281374238557,97.26333333333334,0.1887385022252268
147,148,5.303739297728041,0.37458894102828744,85.7,0.8727351641057416,97.12666666666667,0.16519348924485214
148,149,5.3047849674457135,0.3746287062804197,85.66666666666667,0.8965985104208573,97.15333333333332,0.1371941041817105
149,150,5.306011442173909,0.37475451447170527,85.53333333333332,0.8730533902472538,97.09333333333332,0.14007934259633975


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_6_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.4088145750096314e-05,1.9113888698505102e-06,70.76666666666667,1.8926759422104455,63.96333333333333,1.504245842791515
1,2,9.450655657012933e-05,1.037278358600602e-05,78.88333333333333,0.3171049598406738,75.47,0.44158804331639784
2,3,0.00022046588406180001,3.805304239188832e-05,80.55,0.0,78.56666666666666,0.3402286812653443
3,4,0.000432006412116,6.0836481762546345e-05,80.5,0.22730302828309612,79.32333333333334,0.4654985380094061
4,5,0.000742753370849,0.00010179814927241439,81.18333333333334,0.46963342678684217,80.11333333333333,0.22866763848190091
5,6,0.0011719947969481333,0.0001286181992783437,82.0,0.4813176359397915,80.72666666666667,0.05557777333510797
6,7,0.0017529977334359668,0.0001509063163213692,82.56666666666668,0.5137011669140875,81.26666666666667,0.35975300168618607
7,8,0.002427462147601467,0.00020917318151039357,81.11666666666667,0.9392668535736903,81.65000000000002,0.19798989873223555
8,9,0.0032579884400392666,0.00023649648697121215,81.7,0.7222649560006823,81.95,0.24913182588073085
9,10,0.004202653420652566,0.00031523788351093054,82.48333333333333,0.6956212251569742,82.35000000000001,0.3073543015262126
10,11,0.0053529095026,0.0002965244144360493,83.03333333333333,2.0183876953868123,82.65666666666667,0.012472191289246521
11,12,0.0066623382599108666,0.00026236249783169284,79.88333333333333,3.50007936417955,82.64666666666666,0.20981473309141638
12,13,0.0081084120042489,0.00029860912016223604,81.71666666666668,2.593046256604163,82.85666666666667,0.09030811456095436
13,14,0.009706052134640299,0.0002870752161482496,83.60000000000001,1.2851718432438042,83.01666666666667,0.05792715732327636
14,15,0.0113618919632495,0.0002530020808334437,84.06666666666666,0.9969397619158833,83.38333333333333,0.127104506432918
15,16,0.013157853456862767,0.00031810048970412695,83.08333333333333,2.3966411681536477,83.64,0.17682382946500078
16,17,0.015239349044273398,0.000306290799540659,84.35000000000001,0.3559026084010408,83.47,0.22375581929117705
17,18,0.017397129626579768,0.00034000976339799147,77.10000000000001,8.438700531874956,83.48333333333333,0.05436502143433473
18,19,0.0195626992161745,0.00035852431558117137,77.76666666666667,6.338287535990214,83.67666666666666,0.18372685039360426
19,20,0.021879742207233068,0.00033680111822614753,84.35000000000001,1.1575836902790246,83.86666666666666,0.14383632673593744
20,21,0.0243750367335782,0.0002516045104268268,82.55,1.9304576314093687,84.21666666666667,0.25170529504870437
21,22,0.027072616107771133,0.00012066249807520615,84.68333333333334,0.2953340857778191,84.39,0.15895492023421606
22,23,0.029760944949673965,0.00010637888791394264,84.21666666666665,1.0956986609262458,84.25333333333333,0.16819301082057
23,24,0.03253486344545237,0.0002980976358513718,83.51666666666667,1.9955506062794397,84.52666666666667,0.210449254902197
24,25,0.0354362429359621,0.0004381698447174222,83.93333333333334,2.0745816177940313,84.21333333333332,0.07717224601859925
25,26,0.03857231383927926,0.00030851069324134146,80.31666666666666,2.5302612952464436,84.46333333333332,0.2559079695689237
26,27,0.04158005307346383,0.00038939026670354893,84.58333333333333,1.5450638246435746,84.88666666666667,0.0524933858267482
27,28,0.04485048823235447,0.0005554939329213774,78.46666666666665,2.0225121892229874,84.97000000000001,0.2333809475228559
28,29,0.048450497968179566,0.0006625364779083435,77.75,8.071348503606242,84.96,0.2906314963431651
29,30,0.0522925114741957,0.0006590392151669739,85.06666666666666,0.881602077029215,84.91000000000001,0.41880783182743714
30,31,0.056281399641778605,0.0007291273335057885,82.51666666666667,5.350597059103675,85.19333333333333,0.0974109279746781
31,32,0.06011732846959487,0.0008414485349914146,82.53333333333335,4.191327024013069,85.14999999999999,0.3395094500402961
32,33,0.06397341950655853,0.0008653690443233974,78.61666666666666,5.289034778566778,85.14,0.14236104336041977
33,34,0.068049943510272,0.0009412125758238143,82.68333333333332,2.627525240390449,85.27,0.35109352979892156
34,35,0.07218979425867207,0.0008419872401129604,83.91666666666667,4.538416268063367,85.58333333333333,0.20237478982214405
35,36,0.0765754445278692,0.0009266053936905151,79.60000000000001,3.6083237105337447,85.43666666666667,0.24850665092820848
36,37,0.08077492650542431,0.0010120025667292305,80.76666666666667,2.4087802353519505,85.61666666666667,0.36298148100909255
37,38,0.08509227407411674,0.001066949281361577,80.71666666666665,6.435880324831681,85.95,0.41044691089916396
38,39,0.08960835142152933,0.0012737689357539502,81.14999999999999,4.396779124161988,85.71666666666665,0.23471022323045587
39,40,0.09422414283375535,0.0015559339202418758,84.11666666666666,1.1806307165616534,86.12333333333333,0.2995923155816133
40,41,0.09910366857145751,0.0017376838107863199,82.8,1.7354154161660102,85.94,0.3889301565405608
41,42,0.1040180323778292,0.002041547463501453,83.06666666666666,3.0480412653957902,85.98333333333333,0.2876726534718854
42,43,0.1089724238519811,0.002525914847758332,84.68333333333334,1.1108055135301096,86.08,0.38323187063012504
43,44,0.11395460331728192,0.002601794645133205,86.61666666666667,0.4129837231121291,85.94333333333333,0.47225228662466834
44,45,0.11920595441992166,0.0029131833087051792,83.0,5.51784982277215,86.08333333333333,0.4353032148846251
45,46,0.12449703726498935,0.0033057269127829626,86.46666666666668,0.43652669512363085,86.61,0.35014282800022883
46,47,0.13013875467137023,0.003096126826354981,85.55000000000001,2.4010414407085916,86.40666666666665,0.2494438257849279
47,48,0.13591173406776166,0.003024246533658986,87.06666666666666,0.8249579113842992,86.63666666666666,0.4008601862107106
48,49,0.14180007572051082,0.002884916209512749,84.16666666666667,0.6328945848682498,86.65999999999998,0.7072953178599916
49,50,0.14745188941451717,0.003452303724216949,83.76666666666667,4.272066895023479,86.80333333333333,0.48251655124173515
50,51,0.14807826966343787,0.0034786453184370483,87.11666666666667,0.4642796092394684,88.54666666666667,0.22514193054357606
51,52,0.14870208507821503,0.003466980587236496,87.06666666666666,0.3472111109333254,88.76333333333334,0.20677416559027378
52,53,0.14932989524008494,0.003488122476574959,87.14999999999999,0.47081489639418084,88.82333333333334,0.24567367696917444
53,54,0.1499747223291772,0.0035053318221918797,87.06666666666666,0.3681787005729109,88.94666666666667,0.30879694874715863
54,55,0.15062515885109765,0.003501704499197928,86.95,0.4708148963941819,88.85666666666668,0.2569478978746877
55,56,0.15127242942483832,0.0034990691150878325,87.2,0.6531972647421785,88.83999999999999,0.18239152027072275
56,57,0.15191759585710343,0.0034931337447556723,87.35000000000001,0.6570134448142338,88.73333333333333,0.16819301082057206
57,58,0.15255671163205045,0.003499050335797521,87.66666666666667,0.4938510796676312,88.86333333333334,0.181536650722537
58,59,0.153204216618985,0.003508548921948595,87.43333333333332,0.6859705209085524,88.84666666666665,0.14267289706021372
59,60,0.1538607912529439,0.00351466449534961,87.18333333333334,0.6342099196813429,89.05,0.15297058540778283
60,61,0.15454363590178052,0.003519493832515008,87.3,0.7427426651719043,89.02,0.06683312551921512
61,62,0.1552219196969836,0.0035332596709472695,87.25,0.3341656275960557,88.94666666666667,0.15412837362262816
62,63,0.15590346941143773,0.0035634548549520087,87.21666666666665,0.611464544261472,88.98333333333333,0.08730533902472312
63,64,0.1566127309143195,0.0036203761447219165,86.95,0.5671566509057864,88.92666666666668,0.15173075568988098
64,65,0.1573294928952801,0.003655958191888274,87.01666666666667,0.47316898555260917,88.78333333333335,0.04988876515698102
65,66,0.15802392193512707,0.0036880222904245668,87.39999999999999,0.4708148963941819,88.79,0.20848661028149218
66,67,0.15873929179942659,0.0036942910609183105,87.15000000000002,0.4966554808583736,88.85666666666667,0.25460208605237394
67,68,0.15945354643076448,0.0037204250283171206,87.08333333333333,0.4403281604540959,88.84666666666668,0.09741092797468458
68,69,0.16018241267934544,0.0037503204335799308,87.14999999999999,0.267706306736814,88.90666666666668,0.17913371790058708
69,70,0.1609051551120103,0.003797587835306754,87.2,0.25495097567963587,88.96333333333332,0.1604853748961439
70,71,0.16163108291997297,0.0038209181408683803,86.88333333333334,0.3858612300930052,88.95333333333333,0.12036980056845212
71,72,0.16239863034394456,0.003841086558336948,86.76666666666667,0.4836206042848962,88.92666666666666,0.16579773487260885
72,73,0.16316205416063298,0.0038707752696434602,86.85000000000001,0.7082843120291927,88.86666666666667,0.13912424503139642
73,74,0.16394386667128805,0.0039209808641374935,87.0,0.6745368781615985,88.90333333333335,0.21483844059096316
74,75,0.16472442578172167,0.003955459198852533,86.85000000000001,0.35355339059328045,88.94,0.04546060565661986
75,76,0.16552798742798222,0.004002123976255974,86.7,0.6164414002968972,88.92666666666666,0.07133644853010852
76,77,0.16632741186966296,0.004033637577382295,86.76666666666667,0.5892556509887829,88.89999999999999,0.04242640687118776
77,78,0.1671012989443317,0.004061718920313923,86.8,0.5887840577551869,88.90666666666668,0.05185449728701322
78,79,0.16787927315099357,0.0040861815573599155,86.88333333333334,0.35197853469905194,88.84666666666668,0.02867441755681131
79,80,0.16868033973106988,0.004122654791835982,86.88333333333333,0.5920773222777158,89.05666666666667,0.018856180831644215
80,81,0.16949707426073854,0.004172317045630347,86.98333333333333,0.6328945848682497,89.07,0.10677078252031051
81,82,0.17032127881181156,0.0042338644988258725,86.88333333333333,0.40892813821284413,89.04666666666668,0.08730533902472312
82,83,0.1711654180674542,0.004273592109254336,86.88333333333333,0.6883958809354442,89.21,0.0496655480858365
83,84,0.17200749032539767,0.004329640939461484,86.55000000000001,0.37416573867739694,89.19666666666667,0.16937794687883245
84,85,0.1728460119659562,0.004401344089269523,86.78333333333335,0.27182510717167047,89.18666666666667,0.11897712198383412
85,86,0.17371506408196657,0.004408323414780911,86.8,0.5715476066494105,89.00333333333333,0.3216968897718583
86,87,0.17457454061134525,0.004478318558322065,87.15000000000002,0.21602468994692736,89.02333333333333,0.26599916457680434
87,88,0.175467519144653,0.004520112829630052,87.06666666666666,0.4169998667732205,89.2,0.13366625103842528
88,89,0.176344224831503,0.004592431482586252,86.73333333333335,0.22484562605387073,89.18,0.06480740698407447
89,90,0.17721467929839343,0.004639114659620753,86.95,0.42622372841814316,89.24,0.13490737563231886
90,91,0.1780907071983374,0.004694044342689484,86.90000000000002,0.28577380332470775,89.23666666666666,0.13474255287605452
91,92,0.17895820783631092,0.004734302887311154,87.3,0.408248290463863,89.13666666666666,0.19618585292749685
92,93,0.17982077140158279,0.004774623577970563,87.10000000000001,0.2549509756796424,89.21999999999998,0.38401388863772923
93,94,0.18068646928975354,0.004811757593594282,87.31666666666666,0.27182510717166986,89.25999999999999,0.2268626603623157
94,95,0.1815752251873972,0.004818742898966144,87.36666666666667,0.31180478223116176,89.25333333333333,0.15107025591499917
95,96,0.1824480134381029,0.004842913811086206,87.5,0.6284902544988216,89.29,0.14514360704717688
96,97,0.18331298368505333,0.004863317901697252,87.55,0.1471960144387939,89.31666666666666,0.10656244908763822
97,98,0.1842013992298294,0.004883663133614061,87.39999999999999,0.10801234497346478,89.30333333333334,0.12283683848458696
98,99,0.18508726638712988,0.004897118158777368,87.13333333333333,0.2624669291337253,89.46,0.16329931618554752
99,100,0.185981650500483,0.004944329379480822,87.16666666666667,0.5038738819276947,89.41000000000001,0.15937377450509238
100,101,0.18607364168303095,0.004949262647643113,87.3,0.1471960144387955,89.66666666666667,0.06128258770283068
101,102,0.18616422575055827,0.0049526405224864685,87.16666666666667,0.23213980461973335,89.56,0.043204937989388105
102,103,0.1862543235774342,0.004956182967115524,87.45,0.04082482904638398,89.55,0.07257180352358615
103,104,0.18634478937920132,0.004959801607946755,87.48333333333333,0.10274023338281042,89.59666666666665,0.04496912521076979
104,105,0.18643682943439208,0.004965971128079381,87.53333333333332,0.10274023338281044,89.53000000000002,0.05887840577551853
105,106,0.18652656173824322,0.004971114171645875,87.31666666666668,0.24608038433722154,89.58999999999999,0.037416573867742095
106,107,0.18661732652644614,0.004976575210044447,87.28333333333335,0.18856180831640865,89.55666666666667,0.07542472332656346
107,108,0.18670851438347,0.004981760222052555,87.38333333333333,0.20548046676562626,89.56666666666666,0.15369522511198142
108,109,0.18679867942651648,0.004984950843821607,87.25,0.35590260840104077,89.52,0.035590260840105276
109,110,0.1868893023599547,0.004987070282166359,87.33333333333333,0.5864204028586345,89.51666666666665,0.1033870827951323
110,111,0.18697927849631557,0.004989323937657751,87.39999999999999,0.6480740698407865,89.53333333333335,0.1357284871433484
111,112,0.18706961686934478,0.004992128780682445,87.38333333333333,0.4326918328582321,89.53333333333335,0.07039570693981016
112,113,0.18715994204905026,0.0049957904484086105,87.45,0.5715476066494064,89.58999999999999,0.12247448713915775
113,114,0.1872506113592982,0.004999178048842137,87.28333333333335,0.49046463231874,89.53666666666668,0.10274023338281657
114,115,0.18734264196462366,0.00500309241155635,87.14999999999999,0.5887840577551805,89.57666666666667,0.11440668201153581
115,116,0.18743470886183342,0.005004571015835684,87.28333333333335,0.6328945848682497,89.5,0.10033277962195022
116,117,0.18752641271861972,0.0050099990950128025,87.35000000000001,0.7382411530116688,89.55666666666667,0.10780641085864351
117,118,0.1876194503625848,0.005013637273538902,87.45,0.6013872850889521,89.60000000000001,0.11224972160321617
118,119,0.187711988267399,0.005016766271083109,87.48333333333333,0.5312459150169673,89.55,0.014142135623731487
119,120,0.18780431515761686,0.005019370828920143,87.34999999999998,0.4708148963941809,89.57000000000001,0.04966554808583937
120,121,0.18789815295657672,0.005022717282434191,87.38333333333334,0.3472111109333254,89.54,0.07788880963698525
121,122,0.1879908936228436,0.005026299146979373,87.38333333333333,0.24944382578492158,89.52999999999999,0.057154760664939394
122,123,0.18808460338349722,0.005029833736019438,87.41666666666667,0.36817870057290536,89.46666666666665,0.12498888839502037
123,124,0.18817681882171888,0.005032944823507953,87.40000000000002,0.408248290463863,89.59333333333332,0.0492160768674413
124,125,0.18826887019855584,0.005036664239850296,87.26666666666667,0.5632248416238588,89.56666666666666,0.012472191289247788
125,126,0.18836163944593645,0.005039442272292181,87.23333333333335,0.49046463231873405,89.55,0.0898146239020494
126,127,0.18845517578685103,0.005044697914216134,87.38333333333333,0.5169354139756888,89.55333333333333,0.08178562764256415
127,128,0.1885486500378546,0.0050502965862419084,87.41666666666667,0.4870546398734116,89.56666666666668,0.14613540144521733
128,129,0.18864343366535422,0.005056733286782718,87.45,0.4600724580614062,89.54333333333334,0.1014341603646846
129,130,0.18873839479506452,0.005059919031058626,87.28333333333335,0.43652669512362846,89.49666666666667,0.10498677165349399
130,131,0.1888336215520113,0.00506267705455525,87.28333333333335,0.5169354139756932,89.50666666666666,0.09030811456095979
131,132,0.18893120490390225,0.005066945892016158,87.60000000000001,0.4546060565661985,89.49666666666667,0.08806563209082051
132,133,0.18902680051202572,0.005070678872225981,87.33333333333333,0.6141841924229411,89.44,0.15748015748023556
133,134,0.18912085068479198,0.005074566060561492,87.41666666666667,0.5906681715556419,89.44333333333334,0.14007934259634502
134,135,0.18921429782647123,0.005079099007331667,87.26666666666665,0.46427960923947487,89.44333333333333,0.15282524515129897
135,136,0.18930922918899729,0.0050835247446435515,87.35000000000001,0.489897948556631,89.46,0.2121320343559656
136,137,0.18940557987322104,0.005087879305504421,87.33333333333333,0.5436502143433408,89.41666666666667,0.19014614262602492
137,138,0.18950007293944307,0.005094165752176024,87.31666666666666,0.57927157323275,89.43,0.22015146301277638
138,139,0.1895931900653767,0.005098694819745306,87.43333333333334,0.5948856099191591,89.42999999999999,0.11518101695447383
139,140,0.18968565907042648,0.005104275766920364,87.3,0.530722777603015,89.46666666666665,0.14055445761538163
140,141,0.18977918493029441,0.005111118103809874,87.3,0.530722777603015,89.42999999999999,0.07257180352359073
141,142,0.1898737830157183,0.0051174757512076645,87.23333333333335,0.5328122454381855,89.42333333333333,0.1271045064329241
142,143,0.1899681587911981,0.005123805285665302,87.33333333333333,0.47316898555260917,89.46666666666665,0.12256517540567297
143,144,0.19006469231889414,0.005129811257167828,87.25,0.5887840577551869,89.44,0.16309506430300041
144,145,0.1901597545283751,0.005136059172055946,87.28333333333335,0.5976807025680331,89.48333333333333,0.16937794687883767
145,146,0.19025340305321695,0.0051416554405752275,87.26666666666667,0.7191816336797137,89.57000000000001,0.14514360704718798
146,147,0.19034992409645615,0.005147263351914841,87.26666666666665,0.6737127643802544,89.56333333333333,0.1319932658214894
147,148,0.19044458012277068,0.005150789944987936,87.3,0.5354126134736324,89.51333333333334,0.12229290885229732
148,149,0.19053828618535118,0.0051552163676284474,87.25,0.5492419017761337,89.55666666666666,0.18445113776343242
149,150,0.19063435481447566,0.0051602028038239545,87.25,0.5522680508593604,89.51666666666667,0.25302612952464365


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_8_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0010916853170026,0.00018577214612997003,82.03333333333335,0.7419943096517352,76.45666666666666,0.25315783394730046
1,2,0.0028626863473078003,0.00033339310687385045,82.33333333333333,0.532812245438193,81.02,0.21771541057077412
2,3,0.005185080797767,0.0005719843330975916,81.68333333333334,2.641127705272042,81.59666666666666,0.17613126418164102
3,4,0.0078900078484731,0.0007629133475479968,82.08333333333333,1.429063407348407,82.00333333333334,0.14817407180595366
4,5,0.010781317480963733,0.000801417890181169,76.8,6.014981296729023,82.52333333333333,0.2644911256650295
5,6,0.013993900460033534,0.0008637834659178296,79.66666666666667,1.8149074050454694,82.92333333333333,0.2980305726300981
6,7,0.017471819369110034,0.0009433898777103687,70.5,12.648320046551634,82.82000000000001,0.4543860326491876
7,8,0.021083259383105197,0.001052074566104421,80.61666666666667,2.892615118231636,83.39666666666666,0.3566822426505424
8,9,0.024799692449171934,0.0010464359653974558,82.86666666666666,1.8377220198447377,83.62666666666668,0.3227313984655944
9,10,0.028975656093256797,0.001146978067766375,84.08333333333333,2.3217569975248344,84.14999999999999,0.1687206764645814
10,11,0.0333080522123153,0.0010968742717520866,75.2,8.606489799370397,84.2,0.2970970660687605
11,12,0.0375349827517818,0.0011821194627193727,82.03333333333335,4.004650074878232,84.11999999999999,0.04966554808583937
12,13,0.04243825455652853,0.0018866030843998876,75.6,6.751419603806795,84.64666666666666,0.09177266598624151
13,14,0.047412297743889296,0.002369391729566645,78.36666666666666,4.796931889818276,84.38666666666667,0.1307244770075145
14,15,0.052748406657598425,0.0023219206868673853,84.43333333333334,2.295406040091573,84.90666666666667,0.28170118131728705
15,16,0.05841887044456747,0.0024030223784123855,81.39999999999999,1.8898853580751016,84.76333333333334,0.046427960923946666
16,17,0.06453959995798754,0.002635507280322485,83.93333333333334,1.9580318916935153,85.09000000000002,0.6211816696157936
17,18,0.0704351665097806,0.002913802511686993,85.43333333333334,0.5390320542932073,84.90333333333332,0.1987181141438482
18,19,0.0763782765199826,0.0027297902326395263,83.88333333333334,0.7352248333370912,85.19666666666667,0.32065904356843283
19,20,0.08339173418394545,0.003263311804441923,83.89999999999999,3.8203402989786137,85.56666666666666,0.06128258770283198
20,21,0.09025221233885106,0.0034169853198914336,85.53333333333335,0.7586537784494035,85.62333333333333,0.07133644853011006
21,22,0.09729004956911692,0.00417856927415711,83.14999999999999,5.444875266401128,85.50666666666666,0.3912657522565622
22,23,0.10451297666635219,0.0049431686145331175,78.10000000000001,6.602650982749277,85.54333333333334,0.4246043910381594
23,24,0.1120146861049383,0.005421360030179409,85.3,0.34880749227427577,86.05333333333334,0.5007549855523682
24,25,0.11970013271044283,0.0059625887932085566,85.13333333333333,1.5369522511198008,85.83,0.2728858125052761
25,26,0.12799619826597694,0.0062830068541405186,83.81666666666668,1.2256517540566882,86.16333333333334,0.4431202495435687
26,27,0.13603688084579904,0.006685557720366579,81.71666666666665,4.079692254188896,86.60333333333334,0.12119772641798313
27,28,0.14410577653148338,0.00731290703553883,78.46666666666668,8.23653783792411,86.87666666666667,0.049216076867446105
28,29,0.1526742952119474,0.007491150806638208,83.43333333333334,2.5167218536995466,86.36666666666667,0.22305953365762132
29,30,0.16108611569544135,0.007778434734487907,84.03333333333333,3.271425105702744,86.57666666666665,0.2811089152307748
30,31,0.17051340084912456,0.007502656688455224,81.36666666666666,6.202329311548115,86.64666666666666,0.10402991022884424
31,32,0.18103248011274697,0.0078313522854178,79.64999999999999,2.2642143596988977,86.77999999999999,0.4216633728461586
32,33,0.19146525951777882,0.008834383409211801,82.65000000000002,3.0580494872821555,86.45666666666666,0.3492213560989053
33,34,0.202031371443906,0.009495859127949256,82.51666666666667,3.0200257541212356,86.75666666666667,0.3466346139028165
34,35,0.212970144795695,0.0099602386243155,83.61666666666667,2.573691684893294,86.58999999999999,0.674536878161601
35,36,0.22403001303910455,0.01002920518130976,83.63333333333334,2.0949675149960827,87.11333333333334,0.28405789707186535
36,37,0.23546088019872777,0.0114083274594379,80.60000000000001,7.747365143496635,87.22666666666667,0.29101355447622784
37,38,0.2458213038772058,0.011520067363532609,81.58333333333333,4.869006286935991,87.33333333333333,0.20997354330698376
38,39,0.2576712230374933,0.01162607569465442,83.13333333333334,1.8983911316925381,87.62333333333333,0.2577250904010335
39,40,0.26993478526589315,0.012934138871001472,82.36666666666667,6.144690571723057,87.24666666666667,0.16579773487261276
40,41,0.28361905214410865,0.014971539315592513,85.75,0.3894440481849317,87.42666666666666,0.5275309364282681
41,42,0.2970278106284183,0.014808804055713226,84.85000000000001,0.32403703492039215,87.56,0.11518101695447383
42,43,0.3108671609049103,0.013869032710486338,81.88333333333334,4.022091771979128,87.52333333333333,0.17594190960528658
43,44,0.3250385959299449,0.013018806179155412,82.23333333333333,3.407426529737007,87.43,0.3668787265568855
44,45,0.33942348355609453,0.012773283399279158,83.78333333333333,2.1017188732611745,87.78333333333335,0.1371941041817105
45,46,0.35458194982296587,0.011028211840013975,78.88333333333334,4.973317694345388,87.58666666666666,0.203360653902262
46,47,0.3716143000139885,0.011946213793142785,85.68333333333334,0.3659083066683388,87.51666666666667,0.40144184579532294
47,48,0.38734604526269617,0.011757805783880092,86.68333333333332,0.6847546194724657,88.05333333333333,0.12283683848458748
48,49,0.40366807762689816,0.01103904342328985,83.56666666666666,2.1603754817675163,87.93,0.44452221541785125
49,50,0.41952215541512167,0.01170004539951734,81.91666666666667,1.7099382704907478,87.66333333333334,0.23471022323044968
50,51,0.42111610993422594,0.011652068229984072,86.76666666666667,0.4588633299312048,90.60666666666667,0.23471022323045648
51,52,0.42280361989057386,0.011662147647819676,86.53333333333335,0.47316898555261283,91.03000000000002,0.08831760866328181
52,53,0.4244111618497029,0.01160960814854106,87.08333333333333,0.5436502143433296,91.19999999999999,0.05354126134736687
53,54,0.4261054526599868,0.011584406074095655,87.10000000000001,0.4262237284181498,91.17,0.1157583690279001
54,55,0.42772475189461306,0.01172989220020298,87.18333333333334,0.10274023338281042,91.22333333333331,0.18354533197248166
55,56,0.4295882840586467,0.011937545380296679,86.90000000000002,0.362859017617953,91.20666666666666,0.20499322482029028
56,57,0.43131613602403346,0.012095339297497183,87.0,0.2121320343559656,91.34333333333335,0.2176133165859923
57,58,0.43303087627850245,0.01223376968704578,86.26666666666667,0.16499158227685695,91.30666666666666,0.127104506432918
58,59,0.4347759135559078,0.012325058674680103,86.68333333333334,0.5734883511361772,91.36666666666666,0.09533566430716918
59,60,0.4365183445976961,0.012319480561587454,86.83333333333333,0.3171049598406738,91.48666666666668,0.16336734339790113
60,61,0.4383102776953613,0.012433293399675796,87.01666666666667,0.28963578661638073,91.29666666666667,0.22573337271115718
61,62,0.4400245783823163,0.012505141421284017,86.66666666666667,0.2494438257849279,91.30666666666667,0.1189771219838312
62,63,0.4418909170573468,0.012593787173344308,86.58333333333333,0.5312459150169728,91.33666666666666,0.1763204154058452
63,64,0.4437413889212498,0.012528668698393704,86.83333333333333,0.2248456260538679,91.29,0.12192894105447788
64,65,0.44565252379406056,0.012541787910657036,86.66666666666667,0.29533408577782577,91.35666666666667,0.03399346342395164
65,66,0.4473843600135048,0.01257417579447456,86.83333333333333,0.6182412330330491,91.47333333333334,0.11614167593456054
66,67,0.4492341970746277,0.012597907917155269,86.95,0.45460605656619335,91.37,0.1344123010243681
67,68,0.4512062640379146,0.01270419529352049,86.88333333333334,0.39228674319799567,91.30666666666666,0.13912424503139542
68,69,0.45310776696468585,0.012806623533486732,86.85000000000001,0.18708286933869278,91.24333333333333,0.061824123303305674
69,70,0.45508031310413505,0.012903243527321489,86.71666666666665,0.23921166824012827,91.42,0.1630950643030007
70,71,0.45702557641124125,0.01300456393861502,86.93333333333334,0.08498365855988142,91.33333333333333,0.1545603082582596
71,72,0.45910165804446135,0.01306362251750586,86.75,0.3488074922742703,91.57666666666667,0.05734883511361821
72,73,0.46109615344071114,0.013287027149930186,86.61666666666667,0.13123346456686028,91.49000000000001,0.1471960144387955
73,74,0.46317976302487973,0.013334373370064071,86.86666666666667,0.4714045207910317,91.42666666666666,0.22065558884580155
74,75,0.46534702941425915,0.013148161198059448,86.53333333333335,0.062360956446230076,91.56666666666666,0.23907228102721412
75,76,0.4674549149752298,0.01318421635424704,86.5,0.42622372841814316,91.65333333333332,0.1586050300449365
76,77,0.4696331798291009,0.013193963991243455,86.31666666666666,0.694422221866653,91.49333333333334,0.3214895885647829
77,78,0.4718848412136793,0.013207305506294294,86.91666666666667,0.5137011669140814,91.57666666666667,0.2948822740612857
78,79,0.47422116777531415,0.013071976012327069,86.95,0.43011626335213,91.69666666666667,0.23976840677806077
79,80,0.4765937251666164,0.013011856529926159,86.86666666666667,0.2592724864350728,91.68666666666667,0.13912424503139892
80,81,0.47874155585548656,0.013045314670128375,87.15000000000002,0.17795130420052238,91.65000000000002,0.11575836902790214
81,82,0.48098919363112275,0.013007487437267675,86.68333333333334,0.5436502143433359,91.88333333333333,0.06018490028422606
82,83,0.4833497196449439,0.012947766665365333,86.86666666666667,0.047140452079107185,91.78000000000002,0.17795130420052238
83,84,0.4857419950269561,0.012945244245886911,86.48333333333335,0.5137011669140814,91.83,0.10198039027185957
84,85,0.4881424702860217,0.013038571577567479,86.2,0.3188521078284851,91.81,0.12027745701779272
85,86,0.49068437459587216,0.013232340862189907,86.21666666666665,0.3423773097362362,91.83999999999999,0.09933109617167586
86,87,0.4931240471930059,0.013362996345071423,86.23333333333335,0.6510674994874872,91.96999999999998,0.2099206199177881
87,88,0.49548023524396473,0.01350588074190062,86.16666666666667,0.41699986677322715,91.91333333333334,0.159652400197708
88,89,0.49783685561846064,0.013568446691786348,85.71666666666665,0.6276056794587526,91.78000000000002,0.2649528259898342
89,90,0.5001125182758664,0.013630394449101916,85.96666666666665,0.3704351795148831,91.83999999999999,0.2039607805437126
90,91,0.5026347150770981,0.01372208573724868,86.23333333333333,0.532812245438193,91.83666666666666,0.18354533197248166
91,92,0.5051942295712851,0.013951187620901436,86.39999999999999,0.49665548085837646,91.69666666666667,0.14817407180595216
92,93,0.5077687517182575,0.014093518282271235,86.31666666666666,0.16499158227686414,91.74666666666667,0.17556258776351288
93,94,0.5102492625570021,0.014336699758390239,85.88333333333333,0.3423773097362399,91.76333333333334,0.20499322482029414
94,95,0.5128529052421352,0.014482057973890182,86.5,0.2449489742783155,92.00666666666666,0.08178562764256878
95,96,0.5155078888805481,0.01462470312038449,85.93333333333332,0.651067499487487,91.88,0.17146428199482233
96,97,0.518335464677253,0.014637363656132538,86.33333333333333,0.3091206165165192,92.05,0.12832251036613618
97,98,0.5211476396684719,0.014644585544378424,86.78333333333335,0.47316898555261533,92.17333333333333,0.16027753706895237
98,99,0.5240876678478984,0.01469543930591457,86.63333333333333,0.41096093353126556,92.08999999999999,0.22449944320643866
99,100,0.5271103486759671,0.014788116209508066,86.48333333333333,0.6536223850375835,92.12,0.24993332444207284
100,101,0.5274063180805015,0.014801032302703968,86.48333333333333,0.5104464277037793,92.39666666666666,0.25315783394730046
101,102,0.5276974666947577,0.014793598147075175,86.65000000000002,0.5930148958219079,92.43333333333334,0.2688659310676762
102,103,0.5279962724118743,0.014796069907852424,86.71666666666665,0.7039570693980902,92.55666666666667,0.23626726862225778
103,104,0.5282977183383042,0.014800509931730925,86.61666666666667,0.6536223850375895,92.53666666666668,0.19754043186705647
104,105,0.528600524554541,0.014798152058978751,86.51666666666667,0.6548960901462869,92.40666666666668,0.19223827807061591
105,106,0.5289068689466618,0.01480594864729457,86.55,0.5930148958219019,92.39333333333333,0.24526629518862697
106,107,0.5292105378199627,0.01479613863448288,86.43333333333334,0.7771028817916533,92.48666666666668,0.21545816814923321
107,108,0.5295152004759954,0.014791531970069714,86.33333333333333,0.6956212251569711,92.43666666666667,0.2013840995599114
108,109,0.5298200323832263,0.014792628743045495,86.36666666666667,0.5104464277037827,92.51333333333332,0.21822516404443598
109,110,0.530128140998322,0.014795590150825306,86.31666666666668,0.4326918328582383,92.49666666666667,0.17987650084309534
110,111,0.5304415896369508,0.014779928783192476,86.06666666666668,0.6182412330330449,92.49333333333334,0.17632041540583973
111,112,0.5307635857869796,0.01477698946453618,86.35000000000001,0.7874007874011845,92.46333333333332,0.2028683207293723
112,113,0.5310878142997729,0.01479132567647251,86.10000000000001,0.7176350047203693,92.52333333333333,0.2283759084394758
113,114,0.5314140661728363,0.014800597074040434,86.19999999999999,0.48989794855663676,92.42333333333333,0.19770910168449474
114,115,0.5317503109670464,0.014814425776249257,86.03333333333335,0.4938510796676312,92.42,0.1930457631409364
115,116,0.5320601727655202,0.014825821645749295,86.26666666666667,0.35197853469905194,92.31333333333333,0.1819035153285591
116,117,0.5323703705653205,0.014845137266186411,86.35000000000001,0.5115336417740937,92.36666666666666,0.17745108872274587
117,118,0.5326712599679062,0.014876526124902367,86.25,0.5354126134736324,92.42999999999999,0.18832595855767706
118,119,0.5329715298488653,0.014879780470472765,86.35000000000001,0.4143267631552022,92.37333333333333,0.23669013968102345
119,120,0.5332766363398481,0.014880853702026353,86.38333333333334,0.6182412330330425,92.36666666666667,0.18803073034894255
120,121,0.533580177032365,0.014877563732074613,86.38333333333333,0.6128258770283399,92.46333333333332,0.21746008573733133
121,122,0.5338769420841847,0.014870631192673643,86.63333333333333,0.47842333648024105,92.44666666666666,0.27133415233291763
122,123,0.534179744698587,0.014877268091463848,86.40000000000002,0.42622372841814316,92.56333333333333,0.2239543604298749
123,124,0.5344951149972234,0.0149005939502134,86.46666666666668,0.30912061651652584,92.54,0.2572936066053703
124,125,0.5348027044515933,0.014916070423371586,86.34999999999998,0.5759050847723691,92.47333333333331,0.22065558884580747
125,126,0.535117254956071,0.01492025509868971,86.41666666666667,0.6944222218666565,92.46333333333332,0.19703355608175477
126,127,0.5354194251535835,0.01492315915006936,86.51666666666667,0.5265189666310492,92.46333333333332,0.21746008573733133
127,128,0.5357255379690752,0.014925356065698685,86.34999999999998,0.5338539126015684,92.58333333333333,0.1819035153285658
128,129,0.5360203099208506,0.014928210378567206,86.36666666666667,0.2718251071716704,92.42666666666666,0.07586537784494204
129,130,0.5363259040892409,0.014934555299037217,86.46666666666665,0.3299831645537264,92.40666666666668,0.15062831370259985
130,131,0.5366242855863278,0.014945027672557487,86.33333333333333,0.5720334100576884,92.41000000000001,0.1430617582258306
131,132,0.5369300448180745,0.014937014005623637,86.25,0.25495097567963776,92.33333333333333,0.16499158227685792
132,133,0.5372197779961024,0.014940414113327525,86.64999999999999,0.36742346141747323,92.28000000000002,0.18457157599876553
133,134,0.5375125348181298,0.014958050086179054,86.46666666666665,0.1649915822768632,92.27999999999999,0.12832251036613213
134,135,0.5377980147910869,0.014962115655350496,86.7,0.14719601443880034,92.24333333333334,0.27390184778898746
135,136,0.5381050185082193,0.014950235823168928,86.64999999999999,0.10801234497346478,92.27666666666666,0.14704496666741826
136,137,0.5383992088061554,0.014954471059395336,86.75,0.2677063067368131,92.30333333333334,0.2082199691565543
137,138,0.5386953916477778,0.014983582009637309,86.43333333333334,0.22484562605386793,92.23333333333333,0.20853989759489608
138,139,0.5389978538613697,0.014995691134274104,86.48333333333333,0.023570226039550245,92.27333333333333,0.1862495339293203
139,140,0.5392940068174403,0.01500242035810939,86.53333333333335,0.20949675149960834,92.24,0.14764823060233415
140,141,0.5395891693603169,0.015019148002167108,86.51666666666667,0.2094967514996083,92.22666666666667,0.19396448701301736
141,142,0.5398903496398169,0.015039328825441237,86.40000000000002,0.21213203435597228,92.19666666666667,0.2163844315615611
142,143,0.5401941577864059,0.015053926905257566,86.33333333333333,0.06236095644623514,92.21,0.22090722034374202
143,144,0.5405052022907664,0.015080891822539286,86.38333333333334,0.3091206165165258,92.21999999999998,0.20049937655763045
144,145,0.5408137435541588,0.01510777291727961,86.33333333333333,0.08498365855988142,92.31333333333333,0.17969109295924635
145,146,0.5411163089106698,0.015124438220432261,86.25,0.28284271247461634,92.25666666666666,0.2041785710815141
146,147,0.5414225079614742,0.015145625694131297,86.21666666666668,0.24944382578493296,92.29666666666667,0.12498888839501596
147,148,0.541722453601139,0.015167505193891182,86.25000000000001,0.4320493798938569,92.22666666666667,0.19871811414384707
148,149,0.5420269374366607,0.01517193427773115,86.26666666666667,0.3472111109333277,92.26666666666667,0.06649979114420079
149,150,0.5423202399171075,0.015185089861868312,86.38333333333333,0.3704351795148799,92.29666666666667,0.09463379711052414


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_8_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.117022559302253e-06,2.84198899488637e-07,50.23333333333333,0.3299831645537235,50.79999999999999,1.1032074449833371
1,2,8.964548421270608e-06,1.271433246248386e-07,51.449999999999996,1.2496666222103654,50.199999999999996,0.16329931618554464
2,3,2.0421281244075395e-05,1.3229255327184692e-06,59.85,3.8446933124329514,53.19,1.2941663983687248
3,4,3.863308578792042e-05,5.454086828762737e-06,69.78333333333335,1.3523641850067243,64.27,2.3763838073846606
4,5,7.613919192733748e-05,1.2650813915106713e-05,78.33333333333333,0.2718251071716704,73.41333333333334,1.4447221955179526
5,6,0.0001583451933283667,3.5593258855104665e-05,79.2,0.6570134448142314,77.02,0.5650368719532161
6,7,0.00034224960974810003,9.5082689905204e-05,79.16666666666667,0.7408703590297608,78.99666666666666,0.6247310532452269
7,8,0.0007050801646684667,0.00013440445469466982,80.41666666666667,1.204390117675973,79.86,0.3963163719387144
8,9,0.0012408466359561,0.00022190205825620574,81.91666666666667,0.7813805446487324,80.58333333333333,0.3216968897718583
9,10,0.0019625369334216,0.00024578910399639033,81.5,0.6683312551921066,81.08333333333333,0.2067741655902803
10,11,0.0028828163797305333,0.0002578361675351371,80.46666666666665,0.5201495511442421,81.57333333333334,0.1800617178142621
11,12,0.003946475900489067,0.0002819602026311427,81.9,1.5921683328090623,81.65666666666667,0.024944382578493043
12,13,0.005276048993185567,0.000328667533345946,79.91666666666667,1.9280099123765424,82.09,0.14514360704717688
13,14,0.006735184300036633,0.0003154941545659876,83.48333333333333,0.7586537784494015,82.31333333333333,0.19362047641943383
14,15,0.008486952128271767,0.0003442175856192628,80.11666666666667,1.3097921802925676,82.66666666666666,0.22573337271116123
15,16,0.010508928754848467,0.0002512173799357882,83.35000000000001,1.0157099323461733,82.91666666666667,0.2082199691565543
16,17,0.012983708929897633,0.00016513744424564688,81.18333333333334,2.2061781936693636,82.81333333333333,0.3350953429829871
17,18,0.015301341675543834,3.526085965820222e-05,83.65,1.9685019685029486,83.24,0.3755884272267547
18,19,0.017865505543462033,0.00031796814232424236,81.38333333333333,2.9104218861799964,83.13,0.21228911104120668
19,20,0.0205699656390045,0.0006006475127227133,82.25,1.3952299690970922,83.37666666666668,0.09104333522498712
20,21,0.023415582741783198,0.0006188517277254129,75.38333333333333,4.708561941352745,83.58,0.29337120967584257
21,22,0.026376147210823698,0.0005715355557143615,84.60000000000001,0.6096447052723988,83.61666666666666,0.48582118338152086
22,23,0.029443927071440334,0.0005655335637173529,85.23333333333333,0.23921166824012827,83.61666666666666,0.282881993457028
23,24,0.03271747365848993,0.000601224056137868,81.55000000000001,2.9549393676802658,83.88333333333333,0.28662790435607044
24,25,0.0359265220442769,0.0004679173170438032,81.56666666666666,2.098544469123517,83.77666666666666,0.2106075866524191
25,26,0.03949193827816876,0.0004081004593402888,83.51666666666667,1.6534475766981263,84.26666666666667,0.3307902994681409
26,27,0.04322021588987527,0.0003204278849735855,73.3,13.830582055719852,84.25,0.1525341491819693
27,28,0.04697316865382214,0.00020991573736060454,84.1,1.4142135623730951,84.06,0.39757598854391496
28,29,0.050571743468597934,6.097818785546218e-05,83.5,2.47790233867277,84.05333333333334,0.2206555888458072
29,30,0.05471341528496687,0.00041670783864720614,82.28333333333335,1.9682197257646008,84.62666666666667,0.46449494674921304
30,31,0.05907230398349897,0.0005351462536643007,84.68333333333334,1.0217088082662793,84.88333333333334,0.240878023535197
31,32,0.0634397238353049,0.0006824267158759846,77.71666666666665,9.330356668185603,84.57333333333334,0.2666249967442795
32,33,0.06787045703765474,0.0008563369330966158,82.25,2.638497046931581,84.70666666666666,0.3419876540981459
33,34,0.07217489012800189,0.0007429790596913908,86.23333333333335,0.22484562605387073,84.85666666666667,0.3278549814916448
34,35,0.07657597095754037,0.0006939071373371687,84.35000000000001,3.2529473814783203,84.93666666666668,0.33767176699010687
35,36,0.08156568973291227,0.0007082489909533528,85.51666666666667,1.286036114924029,84.70333333333333,0.6656492236072195
36,37,0.08657472763655799,0.0009182204050898852,81.16666666666667,6.731806757641088,85.16666666666667,0.27353650985238437
37,38,0.09194113091734753,0.0010246804734388008,85.51666666666667,0.9312476696465999,85.16333333333334,0.17326921891156113
38,39,0.09703083020117,0.0013234555471415487,81.18333333333334,4.935641351998293,85.25,0.6382789358893153
39,40,0.10228280518024561,0.0011232113161710998,81.36666666666667,4.053256578220636,85.33666666666666,0.09428090415820768
40,41,0.10759054456347923,0.001018840734858043,80.56666666666668,4.563867755411945,85.38333333333333,0.42460439103816927
41,42,0.11349390675180086,0.0011266064134928609,85.75,0.6123724356957945,85.74000000000001,0.3552463933666341
42,43,0.1197546039335279,0.001397878051016103,85.64999999999999,0.9565563234854524,86.11333333333334,0.4168399639616554
43,44,0.12545240434021207,0.0011591020199668365,83.7,1.088577052853868,86.34333333333332,0.42129430198957585
44,45,0.13156294324481377,0.0011996231233150632,78.85000000000001,4.731278896873437,86.18333333333334,0.49100803342602206
45,46,0.13873693530521,0.001650553830933309,82.66666666666667,4.5133751844440715,86.23666666666668,0.05185449728701322
46,47,0.14609326125776825,0.0008265659283205008,84.55,1.8389308487995584,86.29,0.46733285782192124
47,48,0.15298439446108777,0.0003835374444246972,84.64999999999999,1.8225440095280752,86.21666666666665,0.1033870827951413
48,49,0.15955180739944838,0.0005300476338707426,86.18333333333334,0.8055363982396428,86.09666666666665,0.4505058884804403
49,50,0.1673540990915282,0.0008295800653991894,85.53333333333335,1.582368126855723,86.54333333333334,0.25302612952464365
50,51,0.16813476296295563,0.0008070466600849529,86.81666666666668,0.3399346342395173,88.43333333333334,0.14429907214608564
51,52,0.16893936838351212,0.0007695677056855104,86.93333333333334,0.6612278141625816,88.73333333333335,0.11841546445554665
52,53,0.16972572558228038,0.0007291462852254093,86.88333333333333,0.2592724864350661,88.83333333333333,0.0984321537348874
53,54,0.17056087018625662,0.0006905504444252347,87.06666666666668,0.2953340857778191,88.78666666666668,0.026246692913372893
54,55,0.1714029844723081,0.000715167917891678,86.93333333333334,0.3324989557210011,88.83333333333333,0.17556258776352207
55,56,0.172275333199864,0.0007095491843736365,87.10000000000001,0.48989794855663676,88.85000000000001,0.06531972647421089
56,57,0.17319215624718973,0.0007005623470879779,86.93333333333334,0.3064129385141648,88.76333333333332,0.12119772641798808
57,58,0.17410854614793383,0.0006832053327848806,87.08333333333333,0.3519785346990456,88.83999999999999,0.11518101695447383
58,59,0.17505870151010897,0.0007164628501319918,86.8,0.3488074922742703,88.82,0.18384776310850262
59,60,0.1760395728927676,0.0007809878501454135,86.68333333333334,0.24944382578492663,88.71,0.20607442021431796
60,61,0.1769995487158297,0.0007892169640419024,86.58333333333333,0.30641293851416657,88.92666666666666,0.31372316175606474
61,62,0.1779739152024832,0.0008004588189582036,86.44999999999999,0.28577380332470526,88.90000000000002,0.41287609117829566
62,63,0.17899065358013252,0.0007448650110593369,86.95,0.37416573867739056,88.96999999999998,0.21648710508172497
63,64,0.18000207911061594,0.000704874917399034,87.31666666666666,0.3519785346990456,89.03666666666665,0.4135483311805585
64,65,0.18103035713148485,0.0007066911334073978,87.05000000000001,0.12247448713915775,88.99,0.36986484017813565
65,66,0.18209495975353254,0.0007007587179225303,87.06666666666668,0.26562295750848924,89.15333333333335,0.28193773938386796
66,67,0.1831883257977339,0.0006430659536148141,86.68333333333334,0.6510674994874833,88.94333333333334,0.11145502331533368
67,68,0.18430024815066906,0.0006131129696712618,86.88333333333334,0.503873881927701,89.01999999999998,0.24124676163629433
68,69,0.18544532522970678,0.0005427768892080648,86.88333333333333,0.09428090415820767,89.12666666666667,0.1724979871058088
69,70,0.18653414868821408,0.0005691575072980273,86.31666666666666,0.2094967514996083,89.03000000000002,0.2099206199177881
70,71,0.1876246483822942,0.0005516284627623431,86.83333333333333,0.3324989557209944,89.27333333333333,0.2503774927761833
71,72,0.1887916822060852,0.0006245026662817257,86.86666666666667,0.20548046676563317,89.14333333333333,0.15691469727919558
72,73,0.1899760505056983,0.0007353458953254465,87.0,0.07071067811865074,89.22333333333334,0.1819035153285658
73,74,0.19107813467793866,0.0007604110946723809,86.71666666666665,0.532812245438193,89.12,0.17204650534085356
74,75,0.19222882153469775,0.000785374815781392,86.83333333333333,0.4169998667732296,89.15999999999998,0.3402939905434736
75,76,0.1933719576899904,0.0008350228873319456,87.14999999999999,0.14142135623730814,89.23666666666668,0.2562984371565471
76,77,0.19449548128020325,0.0009056805780890461,86.85000000000001,0.28577380332470526,89.27000000000002,0.24124676163629905
77,78,0.19565479668755936,0.0009474055801443714,86.66666666666667,0.5542763049438607,89.22666666666669,0.11440668201153581
78,79,0.19694897380273346,0.0009931185207730953,87.0,0.3240370349203877,89.13,0.1336662510384203
79,80,0.1983067052112665,0.0010072855567442762,86.89999999999999,0.3240370349203943,89.19666666666667,0.18553226733433914
80,81,0.19964101380750657,0.0010572878048793442,86.88333333333333,0.4089281382128432,89.07666666666667,0.07408703590297917
81,82,0.20094551064062996,0.0010883296680471,87.05,0.6164414002968979,89.30333333333333,0.02054804667656224
82,83,0.2023143599982534,0.0011507829676087155,86.65000000000002,0.22730302828309615,89.24,0.10677078252031448
83,84,0.20361856503872797,0.0012252718851216053,86.91666666666667,0.22484562605386615,89.20666666666666,0.12256517540567063
84,85,0.20498895359639646,0.0013098689253458714,86.60000000000001,0.5115336417740932,89.39,0.21924111536540616
85,86,0.2064541671863637,0.0013400863116966614,87.31666666666666,0.22484562605386055,89.30333333333333,0.1307244770075145
86,87,0.2078378255804775,0.0013898002083445212,86.75,0.3341656275960557,89.38666666666667,0.07363574011458425
87,88,0.20923684513033688,0.001438729948575805,86.68333333333334,0.47316898555261666,89.43,0.09273618495496055
88,89,0.21062112748062958,0.0014562146892214958,87.14999999999999,0.6745368781615988,89.31333333333335,0.13695092389449373
89,90,0.2121484546185736,0.001529108365546722,87.13333333333333,0.638139657302554,89.39,0.058878405775518526
90,91,0.21367428534730518,0.0016073447425184082,87.23333333333335,0.5436502143433359,89.39,0.1157583690279001
91,92,0.21523064409313428,0.0016236337200421158,87.10000000000001,0.26770630673681844,89.52,0.12027745701779587
92,93,0.21675627901333452,0.0016276532424107856,87.31666666666666,0.2718251071716655,89.58999999999999,0.13140268896284413
93,94,0.21831360942411662,0.001736639756910989,86.85000000000001,0.07071067811865743,89.59333333333332,0.05557777333511252
94,95,0.21991673155456573,0.0017633945123299024,87.10000000000001,0.3894440481849257,89.65333333333332,0.03399346342395164
95,96,0.22146633228870952,0.0017962170654248644,87.16666666666667,0.2867441755680889,89.68333333333334,0.1087300428686648
96,97,0.22304577140664508,0.0017031124142844532,87.18333333333334,0.4089281382128432,89.70666666666666,0.09104333522498712
97,98,0.22461012106439596,0.0016928690140708144,86.66666666666667,0.26562295750848364,89.65333333333332,0.1144066820115405
98,99,0.22618447290311475,0.001698953286504559,87.13333333333333,0.13123346456686266,89.59333333333332,0.05185449728701322
99,100,0.22779029675373597,0.001752960407821811,86.25,0.5354126134736324,89.82666666666667,0.046427960923946666
100,101,0.22795216895632517,0.0017597251461602308,87.25,0.22730302828309615,89.79,0.07788880963699073
101,102,0.22811550174299364,0.0017659297185305869,87.26666666666667,0.08498365855987956,89.86333333333334,0.05557777333510797
102,103,0.2282777483804911,0.001769214436091991,87.23333333333335,0.15456030825826367,89.85000000000001,0.08286535263104217
103,104,0.22843850635252674,0.0017790662708595706,87.11666666666667,0.04714045207910049,89.85000000000001,0.09626352718796018
104,105,0.22859899769666234,0.0017843443269464636,87.18333333333334,0.09428090415820098,89.85333333333334,0.08956685895029494
105,106,0.22875573840244814,0.0017853225000331238,87.2,0.07071067811865743,89.91333333333334,0.06847546194724871
106,107,0.228916857402274,0.0017800554908179126,87.10000000000001,0.17795130420051838,89.85000000000001,0.008164965809275636
107,108,0.22908070756403742,0.0017773542240357662,87.16666666666667,0.1433720877840472,89.91666666666667,0.040276819911982516
108,109,0.22924506481181148,0.001780045584036644,87.25,0.18708286933869783,89.90666666666668,0.057348835113617665
109,110,0.2294121454755184,0.0017836066826661516,87.11666666666667,0.10274023338281657,89.96333333333332,0.0524933858267482
110,111,0.22957164148644407,0.001774819623571045,87.26666666666667,0.16499158227685695,89.95666666666666,0.08219218670625435
111,112,0.2297289865650489,0.0017695038561001822,87.01666666666667,0.06236095644622881,89.96333333333332,0.09392668535737078
112,113,0.22988579458272274,0.0017662006751672519,87.35000000000001,0.07071067811865743,90.0,0.11860297916438367
113,114,0.230043951174275,0.0017597393562571136,87.23333333333335,0.1649915822768651,90.01666666666667,0.012472191289246521
114,115,0.23020571372195395,0.001750414176855274,87.05,0.22730302828309612,89.99000000000001,0.014142135623731487
115,116,0.23037154111855984,0.0017477149086161422,87.08333333333333,0.09428090415820767,90.02999999999999,0.06531972647421669
116,117,0.23053504324356777,0.0017480243232488044,87.01666666666667,0.24608038433722154,90.04666666666667,0.03299831645537235
117,118,0.23069763433926838,0.001749091118125321,87.05,0.2121320343559656,90.01999999999998,0.03559026084010262
118,119,0.23086419462319327,0.0017521599360993596,87.06666666666668,0.18408935028644946,90.01,0.13638181696985746
119,120,0.23103767005800568,0.0017566975886549167,87.18333333333334,0.2592724864350661,89.99333333333334,0.15195028426722143
120,121,0.23120755370592463,0.0017603066745659071,87.38333333333334,0.47316898555260994,90.09333333333332,0.17307673314329036
121,122,0.23137862758423175,0.001768713960144191,87.21666666666665,0.31710495984066905,90.01,0.21740898478827095
122,123,0.23154937741561388,0.0017762804129470193,87.08333333333333,0.2953340857778191,89.97000000000001,0.20928449536455987
123,124,0.2317199916341213,0.0017845931751063518,87.01666666666667,0.16499158227686414,89.95666666666666,0.14290634073483777
124,125,0.23189386209587312,0.0017904905778563399,87.08333333333333,0.30641293851417045,89.96666666666665,0.11556623882239343
125,126,0.2320665935383818,0.0017900682917359296,86.85000000000001,0.38944404818493233,90.05333333333333,0.07930251502246755
126,127,0.23223377956907135,0.0017863798427067731,86.93333333333334,0.13123346456686688,90.08666666666666,0.11897712198382866
127,128,0.2324023274446516,0.0017828427263226608,86.85000000000001,0.38944404818493233,90.12666666666667,0.14522013940527945
128,129,0.23257174248994816,0.0017832563381575824,86.95,0.35590260840104343,90.04666666666667,0.04496912521076734
129,130,0.2327424671135966,0.0017787661676325914,87.08333333333333,0.45521667612492034,90.09000000000002,0.1219289410544802
130,131,0.23291153168010015,0.0017778060408554747,86.98333333333335,0.45521667612492034,89.99333333333334,0.15173075568988095
131,132,0.23307871573814007,0.0017766432867754825,86.85000000000001,0.21602468994692955,90.01,0.11343133018115785
132,133,0.23325328159220746,0.0017788649517576712,86.88333333333334,0.16499158227685695,90.00333333333333,0.17441967269267716
133,134,0.23342597917450444,0.0017736635510824136,86.81666666666666,0.4089281382128436,90.07666666666665,0.12498888839502037
134,135,0.23360005340416387,0.0017712602097195408,87.09999999999998,0.24494897427832127,90.11666666666667,0.1990533150244448
135,136,0.2337773461167237,0.0017690462202852566,87.01666666666667,0.3299831645537211,90.09999999999998,0.08041558721209811
136,137,0.23395185900082438,0.0017698047701424913,86.86666666666667,0.22484562605386513,90.06,0.10708252269472843
137,138,0.23412373258574717,0.0017709207557965768,87.11666666666667,0.16996731711976099,90.01666666666667,0.10873004286866945
138,139,0.23429862766337828,0.001775321898098617,86.98333333333335,0.23570226039551584,90.07666666666667,0.2075786330258724
139,140,0.23447637973966798,0.0017816205824470396,87.03333333333335,0.09428090415820098,90.05333333333334,0.1426728970602186
140,141,0.23464944225569448,0.001786492214076075,87.08333333333333,0.12472191289246269,90.01666666666667,0.11145502331533425
141,142,0.23482268144745425,0.0017839141081552553,87.25,0.2677063067368131,90.10000000000001,0.07348469228349233
142,143,0.23500173220676054,0.0017829561540742588,87.08333333333333,0.2248456260538679,90.17666666666666,0.16006942938057334
143,144,0.23517939947952946,0.0017888950730618903,87.23333333333335,0.22484562605386404,90.01666666666667,0.17745108872274531
144,145,0.2353546461050222,0.0017938838337453653,87.23333333333333,0.16996731711976099,90.05666666666667,0.1381625451737497
145,146,0.23552886583222357,0.001799841981087535,87.25,0.2857738033246995,90.02999999999999,0.10424330514074609
146,147,0.23569867491668062,0.0018063642511704954,87.14999999999999,0.267706306736814,90.04333333333334,0.12552113589175184
147,148,0.2358714497137203,0.0018182486749012024,87.11666666666667,0.2054804667656324,90.10666666666667,0.0418993502999255
148,149,0.236043648055648,0.0018292051573114395,87.03333333333335,0.12472191289246395,90.10333333333334,0.023570226039556944
149,150,0.23621833949313345,0.0018350262791470631,87.06666666666666,0.27788886667555296,89.96333333333332,0.08730533902472312


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_8_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.7646398436003412,0.8043264922416516,76.45,5.422637734534736,73.04333333333334,0.194307888557195
1,2,1.799776774945597,0.799541136502988,73.15,8.899812732112212,79.71666666666665,0.5213017893270212
2,3,1.8353110958744292,0.7953542145814423,71.86666666666666,8.53320312400657,81.86666666666667,0.07318166133366447
3,4,1.8756602253729568,0.7930726550135986,80.14999999999999,0.6377042156569672,82.32666666666667,0.34451253807211135
4,5,1.9183831819472223,0.7883586562139375,80.81666666666668,2.3658449277630647,83.21,0.10984838035522865
5,6,1.9577225244202865,0.784783559836675,78.3,3.836013555763331,83.56,0.48380436817650246
6,7,2.0035935037263983,0.7801383294137716,80.61666666666667,4.398168810867636,83.94,0.3009983388658488
7,8,2.045732920732527,0.7787580875069742,81.66666666666667,1.7556258776351577,84.68333333333334,0.38861577711439
8,9,2.093480311497888,0.7776622547416256,81.43333333333334,0.754247233265648,84.51333333333334,0.6711846905948385
9,10,2.1373130914305265,0.7754933275201642,78.95,5.364854766595892,84.81333333333333,0.16213848676020157
10,11,2.1920632581675283,0.7732972978571432,75.05,4.211294337849115,85.05,0.5318521097698756
11,12,2.244904662348022,0.7719463362461558,80.55,1.082435525408631,84.99666666666667,0.06128258770283635
12,13,2.2953635113906303,0.7696638020895341,81.46666666666668,4.714221981291178,84.48666666666666,0.31094837013383014
13,14,2.354654252716084,0.7619581505099163,81.14999999999999,2.3391593931723964,85.37333333333333,0.28075295585660703
14,15,2.41011499735968,0.7577368501212647,79.4,0.6377042156569702,85.56,0.2127596452964375
15,16,2.4722008692379247,0.7522291237830437,77.64999999999999,4.348754610996882,85.20666666666666,0.49841972495300085
16,17,2.5319074259368892,0.7491254072353363,81.93333333333332,1.5739193823770696,85.25333333333334,0.28522895287041733
17,18,2.5933152810770466,0.7490772221593355,83.63333333333333,0.1649915822768651,85.48,0.3203123475609382
18,19,2.66196776329537,0.7489172052565336,82.43333333333334,2.922708028904398,85.85666666666667,0.34373762603990726
19,20,2.7291255832856898,0.7389897363525562,77.89999999999999,3.18773691929975,86.02333333333333,0.30444849956747666
20,21,2.804106006455225,0.734645718160137,83.25,1.6837458240482728,86.08333333333333,0.08498365855987956
21,22,2.876615309992296,0.7282889976006806,82.48333333333333,1.0118739491106972,85.68,0.18547236990991448
22,23,2.95906405942147,0.7312694762759346,83.05,0.3628590176179576,86.24666666666667,0.5275309364282723
23,24,3.0334885848257627,0.7241143636030316,84.24999999999999,0.8841191473249862,86.13666666666666,0.6166756756098734
24,25,3.113698482807804,0.7268217179600714,78.66666666666667,3.716255582647073,86.02999999999999,0.584009132348688
25,26,3.1892966481569474,0.7259336588894851,79.0,3.3409080601936076,86.41666666666667,0.4259368758656851
26,27,3.2689751428033755,0.7234882494925396,75.75,9.797023357462542,86.09666666666668,0.3104119127152772
27,28,3.3566394555093333,0.7136755399443601,83.71666666666665,0.37043517951487753,86.16333333333334,0.11614167593456176
28,29,3.4497880022155627,0.6952397886154605,81.31666666666668,2.02991515969401,86.39666666666666,0.23753362335093636
29,30,3.5539514430771404,0.6868270677205208,83.91666666666667,0.23570226039551584,85.94333333333333,0.1184154644555465
30,31,3.636439524029359,0.6850839290813419,83.98333333333333,1.1946640624971643,86.42,0.10708252269472843
31,32,3.746341683902031,0.6958798151469133,82.43333333333332,0.4784233364802433,86.63333333333333,0.9494325790819573
32,33,3.8602679726323803,0.6787351058831865,81.41666666666667,2.372176684444526,86.47333333333334,0.7188107462252403
33,34,3.969855587942952,0.6966422649203441,82.8,1.8605554726120537,86.41666666666667,0.47723742053149165
34,35,4.05708365363773,0.688905737162482,81.83333333333333,3.8966509837152334,86.82666666666667,0.4902607016226692
35,36,4.148821828031838,0.6851898165939845,78.71666666666667,1.3480438502594119,86.62,0.31591137997863344
36,37,4.2553589568260675,0.6859431077239682,78.06666666666666,6.453982405374911,86.85333333333334,0.5336873824836251
37,38,4.363344249696784,0.6819135444217584,82.75,2.2475913032993025,86.74000000000001,0.4200793575821907
38,39,4.4845795246100195,0.6843872306872673,82.16666666666667,1.708963298481145,87.33666666666666,0.3402286812653382
39,40,4.592636726927675,0.6846346775153036,81.66666666666667,3.2045107097478827,86.66000000000001,0.2899425230397717
40,41,4.716859916445732,0.6833690910247218,79.5,2.7652606869274843,86.86,0.18832595855767154
41,42,4.869504460176938,0.709312883949497,84.13333333333333,0.2778888666755484,86.83666666666666,0.2594010194445849
42,43,4.993953789397185,0.7060625019284166,81.98333333333333,2.4631732018317796,87.13333333333333,0.39516522564056533
43,44,5.125776803242424,0.7131350920519517,83.10000000000001,1.6309506430300003,86.77333333333333,0.15434449203720096
44,45,5.262660063652314,0.7552988626794455,76.58333333333333,5.543815372907803,87.33999999999999,0.25468935326524045
45,46,5.37979233474801,0.7496530331292257,82.78333333333332,0.8624899355290379,87.25666666666666,0.2174600857373331
46,47,5.49904102115454,0.760053592268228,78.10000000000001,8.167108831567429,87.55666666666667,0.2932954520994465
47,48,5.63187486135072,0.7747079300176857,81.0,3.549882627167648,86.89333333333333,0.40077702307171764
48,49,5.771653981657313,0.7600546023756691,77.06666666666666,8.71649139403133,86.87333333333333,0.5832285620196892
49,50,5.900261003324462,0.7516592490664163,80.98333333333333,3.4651438963226657,87.38333333333333,0.3171049598406738
50,51,5.912082028999802,0.751210327778201,84.6,0.43011626335213604,90.81666666666666,0.6013503323539635
51,52,5.9217904809486654,0.7501030276799971,85.06666666666666,0.16996731711976099,91.84333333333332,0.4269530289023471
52,53,5.932955491078931,0.7505237791535356,84.61666666666666,0.6141841924229424,92.49333333333334,0.29578520735305347
53,54,5.943762871859373,0.7505057726337792,84.71666666666665,0.7961713941664137,92.97666666666667,0.33159546974522164
54,55,5.955203405048928,0.7517575113527554,84.89999999999999,0.29439202887759586,93.29333333333334,0.2503774927761865
55,56,5.965692276830249,0.7532579825482071,85.08333333333333,0.4938510796676377,93.45333333333333,0.2859292841867667
56,57,5.974844690718758,0.7544292553885842,84.73333333333333,0.4921607686744479,93.62,0.33296646477785696
57,58,5.984265918726046,0.7563568996651047,85.05,0.4320493798938569,93.78000000000002,0.2572936066053762
58,59,5.994521565472617,0.7595494088410438,85.31666666666666,0.586420402858641,93.96666666666668,0.34567164895155605
59,60,6.0045135059701975,0.7601323144352105,85.45,0.32659863237109504,94.03000000000002,0.24166091947189394
60,61,6.013797916974209,0.7595467389063734,85.73333333333333,0.13123346456686688,94.01333333333332,0.20154955277108139
61,62,6.023416217732375,0.7597370637617955,85.31666666666666,0.2094967514996083,94.12,0.34535006394478085
62,63,6.033415165247976,0.7600336279529438,85.11666666666667,0.5976807025680383,94.13999999999999,0.41214884042863315
63,64,6.04485247911499,0.7595033146607575,85.16666666666667,0.5436502143433409,94.21333333333332,0.36233808644536547
64,65,6.055294570921622,0.7594761749192445,85.38333333333333,0.3299831645537211,94.24666666666667,0.41667999978667103
65,66,6.064600206764439,0.7592750074478218,84.93333333333334,0.2592724864350661,94.16000000000001,0.43734044709661435
66,67,6.0754772449059145,0.7584762504952013,85.21666666666665,0.20138409955991143,94.46,0.33136083051561277
67,68,6.084876142136873,0.7596075653002508,85.33333333333333,0.3659083066683418,94.40333333333335,0.44093335349259033
68,69,6.096705065591158,0.7606487412916364,85.58333333333333,0.246080384337227,94.59666666666665,0.30944394574067513
69,70,6.108125016589205,0.759760424877298,85.31666666666666,0.5542763049438661,94.55,0.4390899680019995
70,71,6.120947776828554,0.7612495578946388,85.31666666666666,0.4496912521077358,94.57333333333334,0.3320977098519191
71,72,6.136222939999108,0.7629076111557738,84.75,0.7483314773547874,94.48333333333333,0.43122564343456893
72,73,6.1474629409956725,0.7628463778385318,85.46666666666668,0.6612278141625816,94.5,0.3179098404684345
73,74,6.158100785451304,0.7644512569786414,85.38333333333333,0.6956212251569748,94.73333333333333,0.22484562605386618
74,75,6.173298469178998,0.7614153323970245,85.36666666666666,0.49046463231873966,94.60000000000001,0.2531139400875973
75,76,6.183972455639815,0.7606855890527682,85.33333333333333,0.04714045207910049,94.5,0.1564182427553331
76,77,6.196277218881789,0.758904844893488,85.14999999999999,0.08164965809277376,94.59333333333332,0.22291004663067274
77,78,6.207548745770089,0.7612671470081793,84.96666666666665,0.31180478223116176,94.56666666666666,0.32561053764002096
78,79,6.222275715152115,0.7623853927728091,85.33333333333333,0.5482294734466129,94.73333333333333,0.06128258770283198
79,80,6.234334758653442,0.7604384800316855,85.75,0.4708148963941809,94.81666666666666,0.028674417556805804
80,81,6.249630573704788,0.7586321556351864,85.33333333333333,0.7706418681131292,94.83666666666666,0.1815366507225338
81,82,6.262940923731537,0.7597242502270273,84.88333333333334,0.3171049598406738,94.73666666666668,0.183545331972488
82,83,6.273638454576942,0.7606393631562599,84.75,0.21602468994692955,94.90999999999998,0.2099206199177881
83,84,6.286929307323139,0.7596463759976787,85.33333333333333,0.44783429475148334,94.89999999999999,0.24832774042918823
84,85,6.301760825102288,0.7615858447618592,84.81666666666666,0.3472111109333311,94.93333333333334,0.1053037933262079
85,86,6.314726664135795,0.7622416582041986,85.06666666666666,0.5906681715556485,94.96666666666665,0.12256517540567297
86,87,6.32864206828,0.7616827187514098,85.31666666666666,0.4870546398734182,94.81666666666666,0.10780641085863721
87,88,6.346021328679188,0.7586170518951186,85.06666666666666,0.2054804667656324,95.05,0.10424330514074609
88,89,6.363782562477817,0.7572438261109887,85.05000000000001,0.6570134448142321,95.06666666666666,0.23098821518760984
89,90,6.377537499446377,0.7568962444489801,84.88333333333333,0.3880148908941007,94.96,0.12328828005937882
90,91,6.398570823253934,0.7633568424686393,85.11666666666667,0.3091206165165192,94.91666666666667,0.31584102892998916
91,92,6.412074790332942,0.7614333290249929,85.09999999999998,0.5715476066494064,95.13,0.13490737563232555
92,93,6.430845318400657,0.757402391495541,85.11666666666666,0.5542763049438668,95.09333333333332,0.28003967972810784
93,94,6.443751182687321,0.7578257451064364,84.86666666666666,0.6249444419750907,95.05,0.2736177382164159
94,95,6.46045899404642,0.7573079214104899,84.96666666666665,0.8339997335464543,95.21,0.0496655480858365
95,96,6.475326121875066,0.7570814514936667,85.06666666666666,0.7641262257565105,95.04333333333334,0.1621384867602081
96,97,6.4936332299801665,0.7586476016989431,84.96666666666665,0.38801489089409497,95.12666666666667,0.13960261060914034
97,98,6.510601025977347,0.7595349174666767,85.45,0.6480740698407865,95.02,0.09201449161228197
98,99,6.5296185886883515,0.7640654008967577,85.40000000000002,0.31885210782848217,95.16666666666667,0.12762793146051168
99,100,6.543568984666817,0.7646382967142581,85.64999999999999,0.10801234497346478,95.20666666666666,0.06236095644623514
100,101,6.54527395000417,0.764673263615373,85.45,0.38944404818493533,95.89666666666666,0.27776888874666483
101,102,6.546801025786704,0.7647740797481627,85.58333333333333,0.31180478223116176,95.82000000000001,0.28577380332470115
102,103,6.54808617516133,0.7650003593588176,85.60000000000001,0.3937003937005946,95.91333333333334,0.23299976156401364
103,104,6.549261836101994,0.7652267288627351,85.5,0.3188521078284851,95.88666666666667,0.16739839372652818
104,105,6.550454633277461,0.765429533012335,85.58333333333333,0.23213980461973505,95.92666666666666,0.13767917618709177
105,106,6.5519444615571985,0.7655834701676645,85.48333333333333,0.19293061504650588,95.94666666666667,0.15326085243430435
106,107,6.5534854466751895,0.7658109652498881,85.60000000000001,0.10801234497346478,95.91000000000001,0.22375581929117705
107,108,6.5548768499576395,0.7658186050898638,85.5,0.18708286933869783,95.89666666666666,0.10656244908763468
108,109,6.556326060695862,0.7659091291419369,85.61666666666667,0.2054804667656324,95.92666666666666,0.07039570693981016
109,110,6.55769820325779,0.7659052226705064,85.45,0.24832774042918823,95.88666666666666,0.06944222218666626
110,111,6.559004279573077,0.7658786454021366,85.60000000000001,0.40207793606049524,95.87666666666667,0.1643843734125087
111,112,6.560110466312826,0.7659999565374775,85.61666666666667,0.06236095644623514,95.87,0.008164965809275636
112,113,6.561224359097802,0.7660910192562076,85.38333333333333,0.11785113019775792,95.85000000000001,0.08602325267042953
113,114,6.562376463593608,0.7661939927400853,85.71666666666665,0.06236095644622881,95.81,0.06480740698408105
114,115,6.563575046384475,0.7663817469287009,85.64999999999999,0.24832774042918823,95.80333333333333,0.08055363982396503
115,116,6.564748625225934,0.766510715508541,85.60000000000001,0.38944404818493783,95.81,0.05099019513592978
116,117,6.565959744320473,0.7665479331471305,85.60000000000001,0.3937003937005946,95.79666666666667,0.032998316455369006
117,118,6.567245600587754,0.7664493153969282,85.55,0.26770630673681933,95.87666666666667,0.03299831645537139
118,119,6.568456480787682,0.7664998593674625,85.5,0.3240370349203943,95.81666666666668,0.0974109279746823
119,120,6.5695995100260225,0.766497183740666,85.34999999999998,0.22730302828310237,95.79333333333334,0.08055363982396112
120,121,6.570845578212765,0.7665633516231367,85.66666666666667,0.23921166824012166,95.85666666666668,0.0984321537348874
121,122,6.572079228098205,0.7667028688368638,85.35000000000001,0.26770630673681844,95.8,0.09201449161228506
122,123,6.5733613200907515,0.7670189956616063,85.43333333333334,0.3566822426505424,95.82333333333334,0.026246692913372893
123,124,6.574664621812411,0.7673656329450254,85.48333333333333,0.23213980461973505,95.82666666666667,0.1643843734125087
124,125,6.576078504462292,0.7675636577499851,85.41666666666667,0.2013840995599114,95.85000000000001,0.10614455552060513
125,126,6.577446348884387,0.767749609115103,85.5,0.29439202887759747,95.8,0.07071067811865074
126,127,6.578821016109605,0.7679089846058266,85.51666666666667,0.33249895572100113,95.82333333333334,0.06944222218666377
127,128,6.579920976448332,0.7679988400558544,85.98333333333333,0.2054804667656324,95.76333333333332,0.17782638224465605
128,129,6.58112001406698,0.7680058664411786,85.75,0.16329931618554752,95.74666666666667,0.13299958228839753
129,130,6.582456491822145,0.7679997131734806,85.45,0.1471960144387955,95.75666666666666,0.04988876515698735
130,131,6.583717766654139,0.7679916621313984,85.33333333333333,0.04714045207910049,95.79333333333334,0.09392668535736491
131,132,6.584860992163944,0.7680022761279705,85.2,0.4262237284181498,95.8,0.08602325267042346
132,133,6.586073563403159,0.7679638322120768,85.39999999999999,0.29439202887759586,95.8,0.18832595855767104
133,134,6.5874117541220265,0.7678766879618666,85.46666666666668,0.3274480450731462,95.84666666666665,0.11841546445554078
134,135,6.588651955158177,0.7678567693055639,85.5,0.4708148963941819,95.94,0.09416297927883878
135,136,6.589984098704694,0.7679191483114748,85.25,0.5338539126015659,95.92,0.0989949493661142
136,137,6.591300620966218,0.7679691624365189,85.3,0.29439202887759586,95.96333333333332,0.0449691252107733
137,138,6.592521416094719,0.7680256706768481,85.26666666666667,0.06236095644623514,95.92333333333333,0.2107657994604965
138,139,6.593707707086427,0.7681245303471947,85.45,0.3341656275960607,95.94333333333334,0.2517052950487063
139,140,6.594904552778368,0.768187176499607,85.60000000000001,0.10801234497346478,95.95333333333333,0.20499322482029414
140,141,6.596020038811098,0.768212477400264,85.65000000000002,0.32659863237109504,95.88666666666666,0.08379870059984461
141,142,6.597173718089473,0.7682740004853903,85.7,0.42622372841815376,95.88999999999999,0.12832251036613213
142,143,6.598304820987856,0.768360727963661,85.66666666666667,0.08498365855988142,95.93333333333334,0.0543650214343324
143,144,6.599651953917598,0.7682821283537483,85.83333333333333,0.13123346456686266,95.92666666666666,0.11813363431112556
144,145,6.600876672130234,0.7683195641761847,85.81666666666666,0.3324989557209944,95.93333333333334,0.15542057635832826
145,146,6.602265127101038,0.7683639801354207,85.73333333333333,0.49385107966763775,95.91333333333334,0.16679994670928822
146,147,6.603597235198585,0.7684211364837219,85.63333333333334,0.3118047822311681,95.97666666666667,0.18408935028644988
147,148,6.604960221210422,0.7685350596572573,85.91666666666667,0.10274023338282197,95.94333333333333,0.1887385022252268
148,149,6.6064121069913,0.7684787216936464,85.7,0.28577380332470775,95.90000000000002,0.12832251036613543
149,150,6.607938922901357,0.7684150079872788,85.60000000000001,0.38944404818493783,95.89666666666666,0.18909139471577133


==> data/DNN_larger_epochs_40/privacy_accuracy_dynamics_width_1024_depth_8_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.002842809306006e-05,1.099492249322426e-06,52.68333333333334,2.7240696678968326,51.830000000000005,2.4608535104715203
1,2,3.180739180695688e-05,7.123056378684456e-06,66.98333333333333,4.597342227369585,58.32,2.5793151545839996
2,3,7.049132378338816e-05,1.388282297397798e-05,77.0,2.1821243472054155,72.20333333333333,0.2745096638655098
3,4,0.00016808741036816667,3.227121851766803e-05,79.60000000000001,0.7968688725254568,77.85000000000001,0.04320493798938372
4,5,0.00035145497683126666,3.453884054354951e-05,80.43333333333332,0.6249444419750906,79.22666666666667,0.2819377393838725
5,6,0.0007113926886379334,3.227472613914946e-05,81.36666666666666,0.7961713941664078,79.58333333333333,0.2168460795638716
6,7,0.0012224367837836668,2.489326125375823e-05,81.66666666666667,1.1897712198383126,80.62333333333333,0.13424687043734915
7,8,0.0019040329390944668,5.6203915877839956e-05,80.86666666666666,1.5456030825826106,80.89333333333333,0.04109609335312448
8,9,0.0029523024266110997,0.00014660650337890087,82.11666666666667,1.258526475243527,81.60666666666667,0.062360956446230076
9,10,0.004183490672304466,0.00025043799971237457,80.5,3.240627511249434,81.71333333333332,0.06944222218666604
10,11,0.005598173558385066,0.00017007504995004128,82.25,1.4719601443879744,82.16,0.17663521732655718
11,12,0.0072593536899014,0.00022013824777382613,84.45,0.4320493798938569,82.71666666666665,0.11785113019775792
12,13,0.009064637677411634,0.0003317061105385617,82.11666666666667,2.974428049595791,82.79666666666667,0.28335294049804444
13,14,0.010981941272120732,0.0003752882646712584,83.03333333333332,1.5107025591499499,83.00666666666667,0.21638443156156933
14,15,0.013024558540464234,0.00028894836893817897,80.96666666666667,3.3116796678154445,83.02666666666666,0.1381625451737497
15,16,0.015327513376756932,0.0003485094339883238,84.81666666666666,0.41298372311212556,83.3,0.259358182185688
16,17,0.017804883494517233,0.0003694386461751097,84.1,0.7071067811865476,83.23666666666666,0.2288133640230687
17,18,0.02038652082830693,0.0003525484857261726,81.66666666666667,4.731689855526129,83.47333333333334,0.28193773938387273
18,19,0.023374368065247102,0.0005094079258221927,81.98333333333333,3.141213495167463,83.83999999999999,0.13952299690971043
19,20,0.0265186828514218,0.0007893432615242981,81.96666666666665,3.8640077064565435,83.64,0.13638181696985746
20,21,0.030214265070103732,0.000987902842063445,80.23333333333333,3.3252401751185228,83.60333333333334,0.3262241901242469
21,22,0.03379531416808426,0.0009868708055494225,79.13333333333333,5.123529599363653,83.79666666666667,0.3536790761253598
22,23,0.0373046387968821,0.0012165090907226075,82.13333333333333,2.496775698553816,83.85666666666667,0.2574662868977028
23,24,0.040549996201320375,0.0013384930028531076,82.93333333333334,3.807084040166292,84.02333333333333,0.22528993664954966
24,25,0.044394433778159596,0.0015133754939288017,83.83333333333333,2.45673676969177,84.40333333333334,0.5309948733797295
25,26,0.048535031241880876,0.0016292579726737424,83.81666666666666,2.6268908533769646,84.32,0.21648710508172497
26,27,0.052686160815768435,0.0018943584243557709,81.96666666666667,3.357661223067166,84.23666666666666,0.40925406398579317
27,28,0.056927498371807696,0.001711887720887514,79.89999999999999,5.818934610390458,84.73666666666666,0.06944222218666057
28,29,0.06091700470181657,0.0019393629589061136,85.28333333333333,2.0368821489936253,84.7,0.16309506430300333
29,30,0.06530328374868323,0.002266271666689525,83.05,2.8296053906272314,84.74333333333334,0.3786232369461159
30,31,0.06972361201329241,0.002236855973429417,81.93333333333334,3.2255059895912264,84.75999999999999,0.49826365176146337
31,32,0.07457359180353478,0.0027092360336742525,84.68333333333334,1.1664285471281812,85.23333333333333,0.13960261060914417
32,33,0.07984025752201918,0.003277675224194589,86.10000000000001,1.0303721010715807,85.22999999999999,0.3860915262818721
33,34,0.08513553190793954,0.0038380824464718053,78.41666666666667,9.894892060497119,85.14666666666666,0.21171259344266868
34,35,0.089998092079337,0.004203738754356186,83.63333333333334,2.580805214570747,84.91000000000001,0.3721110945224152
35,36,0.09536544631736714,0.0047390539226392185,78.73333333333333,6.850952893981651,85.30333333333333,0.4521307578811921
36,37,0.10081256958657082,0.0054496300989109745,82.60000000000001,1.245659129403653,85.54333333333334,0.19601587237318505
37,38,0.10641850386765288,0.005530492586408501,81.18333333333334,7.029738417766497,85.63666666666667,0.2948822740612863
38,39,0.1122411944553952,0.0061686157959795675,81.39999999999999,6.336008207065393,85.76666666666667,0.040276819911985264
39,40,0.1180416055448056,0.006498568947428626,82.36666666666667,1.667999467092907,85.46,0.2647010892812242
40,41,0.12380809569271206,0.006988882130808927,82.51666666666667,1.59652400197707,85.98333333333333,0.39203174474637836
41,42,0.130251881575722,0.007157524222906032,86.23333333333335,0.9834745661287938,86.10666666666667,0.3087969487471524
42,43,0.13659682676667848,0.006976123718198087,85.2,1.0962055768270254,85.72333333333334,0.344125300177456
43,44,0.14388897035530715,0.007202874734959532,81.41666666666667,3.961761673240275,85.93666666666667,0.4409333534925961
44,45,0.15089384816055773,0.007873543492029254,85.48333333333335,0.5169354139756991,86.51333333333334,0.6916807227487447
45,46,0.15816840987271266,0.008526067766706731,82.0,3.9751310250942278,86.60000000000001,0.38323187063012504
46,47,0.16593821522272637,0.008273361127646477,84.61666666666666,1.7060350393692287,86.64666666666666,0.5232165474787178
47,48,0.17412393024969838,0.008339005978048238,86.48333333333335,0.47316898555261666,86.81,0.3149603149604711
48,49,0.18273220966566703,0.0087868769552411,84.89999999999999,1.525341491819675,86.60333333333334,0.4282003684673288
49,50,0.1916780995753499,0.008515457974825617,86.66666666666667,0.7214953607304416,86.88333333333334,0.18445113776342695
50,51,0.19255754149722693,0.00843403852162332,86.76666666666667,0.24944382578492666,88.95666666666666,0.15173075568988095
51,52,0.19338779781857354,0.008438440502192977,87.03333333333335,0.23921166824012166,89.23000000000002,0.14966629547095828
52,53,0.1942435099026912,0.008445555669248591,86.81666666666666,0.3324989557209944,89.16333333333334,0.18979521127315524
53,54,0.19514965334899378,0.008447028537425396,86.56666666666668,0.37043517951488397,89.20333333333333,0.1798765008430981
54,55,0.196065917333502,0.008457601631099682,87.05,0.3341656275960557,89.3,0.23036203390895385
55,56,0.1970234360766422,0.008499797333444806,87.15000000000002,0.3535533905932738,89.34333333333332,0.08993825042154625
56,57,0.1979671962685596,0.008534601653669151,87.06666666666666,0.3566822426505424,89.24666666666667,0.32785498149164993
57,58,0.19897092253593282,0.008575408059358112,86.86666666666667,0.1433720877840472,89.21,0.23508863576673455
58,59,0.1999419034885027,0.008657117282166798,86.83333333333333,0.49046463231874,89.26333333333334,0.2584999462712151
59,60,0.20095590809018482,0.00879672348156696,87.06666666666666,0.5436502143433388,89.31666666666668,0.2451303508113413
60,61,0.20199455099249344,0.008908856053710529,87.2,0.28284271247461634,89.26333333333334,0.28546258754675713
61,62,0.20303281082768718,0.008955102103952835,87.33333333333333,0.20949675149960342,89.32000000000001,0.4584757354539035
62,63,0.20415642535548248,0.008995233685200776,87.2,0.10801234497346916,89.30666666666667,0.25302612952464487
63,64,0.2052362810892545,0.009035111294063062,87.3,0.21602468994692736,89.33333333333333,0.30728199137310624
64,65,0.20632729535542668,0.009082438283496107,86.98333333333333,0.5312459150169673,89.29,0.25468935326524283
65,66,0.20741934486550637,0.009049965765399752,87.10000000000001,0.4490731195102412,89.38999999999999,0.2051016008388698
66,67,0.2085594731038776,0.009105393392028847,87.13333333333333,0.3091206165165233,89.53333333333335,0.3408160142298992
67,68,0.2097788145251854,0.009172861456464794,87.08333333333333,0.5169354139756932,89.37666666666667,0.2782484900627924
68,69,0.21096447062243298,0.009223342677950058,87.0,0.24832774042919203,89.59333333333332,0.33717782977071525
69,70,0.21218121835569426,0.009243607235279882,87.21666666666665,0.5169354139756949,89.48666666666668,0.492905219647302
70,71,0.21345723610202635,0.009291168112408245,86.63333333333334,0.5734883511361717,89.60333333333334,0.40957973040124357
71,72,0.21473133132396582,0.009383230763717448,87.19999999999999,0.36742346141747323,89.55333333333333,0.3781827894315458
72,73,0.21601726392986406,0.009508458856242937,86.46666666666665,0.44969125210773236,89.65999999999998,0.5746303159423434
73,74,0.21732956962118133,0.009674620282503434,86.55,0.5492419017761337,89.66666666666667,0.4892397730720096
74,75,0.21870924151579688,0.009735753258079556,86.75,0.6013872850889533,89.77333333333333,0.41266074309157263
75,76,0.22021424713662896,0.00982585571569706,86.83333333333333,0.27182510717166986,89.76999999999998,0.4114203041497413
76,77,0.22160335461726255,0.00996209968603826,86.66666666666667,0.06236095644623388,89.62,0.3559026084010408
77,78,0.22312399798462934,0.010119825226860963,86.96666666666668,0.2953340857778191,89.8,0.36914315199752057
78,79,0.22455134056347226,0.010303834235562623,87.16666666666667,0.023570226039550245,89.70666666666666,0.3805551500403355
79,80,0.2260260806876344,0.010541943637107842,86.78333333333335,0.06236095644623388,89.79666666666667,0.383173879879911
80,81,0.2274469484115178,0.01070580417823586,86.96666666666665,0.6249444419750909,89.81,0.3860915262818728
81,82,0.22896283562450812,0.010935568043584419,86.81666666666666,0.22484562605386055,89.79666666666667,0.26737406173541123
82,83,0.230456511181273,0.011101581553784384,87.13333333333333,0.20548046676563317,89.91333333333334,0.37597281225582646
83,84,0.23195710087578766,0.011249179639577283,86.90000000000002,0.04082482904638398,89.80333333333334,0.37985377303495127
84,85,0.23351233631461688,0.011493177909571092,86.81666666666666,0.3566822426505424,89.94333333333333,0.41507696742759265
85,86,0.23521668683276972,0.011734362311557882,87.16666666666667,0.13123346456686508,90.04,0.37532208390483063
86,87,0.2368902500450664,0.011909245598370559,86.81666666666666,0.3171049598406738,89.86000000000001,0.32403703492039215
87,88,0.23850787139942367,0.012251604386742693,86.51666666666667,0.3299831645537211,89.91666666666667,0.27194770739162055
88,89,0.2402111196229644,0.012513502507221334,86.88333333333334,0.06236095644623514,89.93333333333334,0.3120185179689763
89,90,0.2418904273346594,0.012769329081288376,86.96666666666665,0.27182510717167274,89.92,0.22759613353481617
90,91,0.24360167821365622,0.01300360459029591,86.86666666666667,0.18408935028644946,90.00666666666666,0.18372685039360845
91,92,0.24536276825450618,0.013310714122201223,86.58333333333333,0.4403281604540959,89.97666666666667,0.23976840677806077
92,93,0.24723306307727808,0.013524629344421259,86.86666666666667,0.5572751165766752,90.14666666666666,0.2653718564999376
93,94,0.24906772441161204,0.01377135085721168,86.68333333333334,0.23570226039551584,90.21,0.29337120967584257
94,95,0.2509072625441186,0.014066934088555983,86.64999999999999,0.28577380332470526,90.05666666666666,0.2283759084394758
95,96,0.25281051524065706,0.014309392370371847,86.80000000000001,0.28577380332470526,90.10000000000001,0.17682382946499461
96,97,0.2545770160101339,0.014572486434633148,86.7,0.07071067811865743,90.01333333333332,0.15923427883328264
97,98,0.25629859560318347,0.014763372420544046,86.8,0.28577380332470526,90.20666666666666,0.06342099196813192
98,99,0.2580406161639371,0.014988592198482401,86.76666666666667,0.06236095644623514,90.20666666666666,0.10873004286866335
99,100,0.2598763396855736,0.01523728502818738,86.48333333333335,0.6599663291074475,90.17,0.09933109617167586
100,101,0.2600488068033073,0.015260473977435098,86.86666666666667,0.4403281604540959,90.13666666666667,0.20821996915654847
101,102,0.2602206363614546,0.01527702235309104,86.8,0.4262237284181498,90.22333333333331,0.1755625877635157
102,103,0.2603993543811663,0.01529515820099155,86.81666666666666,0.5169354139756975,90.31666666666666,0.2185304453744505
103,104,0.2605731312318627,0.01531272112889036,86.93333333333332,0.38586123009300316,90.37,0.15895492023421398
104,105,0.2607488403580747,0.015329497649751712,86.95,0.4020779360604935,90.36000000000001,0.227596133534823
105,106,0.2609283451344968,0.015350364259262079,86.85000000000001,0.5887840577551869,90.36333333333333,0.21139746660944195
106,107,0.2611088929950461,0.01537275594562706,87.09999999999998,0.5307227776030208,90.42333333333333,0.17441967269267888
107,108,0.261285623920761,0.015397002364320324,86.90000000000002,0.4262237284181498,90.35666666666668,0.09877021593352928
108,109,0.26146624608726937,0.01542015497394465,87.2,0.4708148963941809,90.22333333333334,0.17594190960529113
109,110,0.2616458191625061,0.015444598164801742,87.06666666666668,0.23213980461973505,90.26666666666667,0.24143091949642598
110,111,0.2618248556150056,0.015469045172147094,87.10000000000001,0.4415880433163914,90.23,0.2201514630127764
111,112,0.26200454156274466,0.015495400695658188,87.0,0.38944404818493233,90.30333333333334,0.2510422717835037
112,113,0.26218498006693414,0.015515853918688684,87.03333333333335,0.3858612300930097,90.27999999999999,0.22627416997969707
113,114,0.26236890493475534,0.015535675775888156,87.10000000000001,0.26770630673681844,90.32666666666667,0.30269162892656964
114,115,0.26255538476974,0.015554394184614965,87.21666666666665,0.42882267767561905,90.35666666666667,0.1381625451737512
115,116,0.26273293160681543,0.015575918566027643,87.03333333333335,0.2867441755680889,90.31666666666666,0.19905331502445137
116,117,0.2629097481207179,0.015595092215614,87.06666666666668,0.45521667612492034,90.3,0.29131884021921306
117,118,0.2630877764810171,0.01561586044165991,86.93333333333334,0.3299831645537211,90.28333333333335,0.31372316175606146
118,119,0.26326902446190875,0.015637681031237017,86.91666666666667,0.35668224265054393,90.27666666666666,0.3704351795148842
119,120,0.2634495957216673,0.01566299016275798,87.26666666666667,0.3519785346990468,90.35333333333334,0.33329999833316615
120,121,0.2636319621884751,0.015684458894298287,87.01666666666667,0.4515405728047996,90.34666666666668,0.3936439451529176
121,122,0.2638183986876251,0.015700213908503995,86.95,0.37416573867739694,90.36000000000001,0.41085277168348494
122,123,0.26400229380005125,0.01571296045114563,86.89999999999999,0.4708148963941869,90.41000000000001,0.3062678566222694
123,124,0.2641869447604384,0.015727868555925898,87.03333333333335,0.16996731711976099,90.43666666666667,0.3087969487471595
124,125,0.2643714915910575,0.015750307947277914,86.88333333333333,0.24608038433722634,90.44,0.22627416997969038
125,126,0.26455376969464295,0.015763212699586308,86.75,0.2857738033246995,90.42666666666668,0.24225789747475612
126,127,0.264732053359168,0.015784742246174314,86.88333333333333,0.28963578661638073,90.31333333333333,0.17782638224465605
127,128,0.2649085534773641,0.015804070461232163,86.96666666666668,0.2953340857778191,90.47333333333334,0.26284765338288196
128,129,0.2650882669691614,0.01581612323591281,87.0,0.1779513042005224,90.41000000000001,0.23720595832876215
129,130,0.26526772403317644,0.01582662342863241,86.83333333333333,0.3472111109333254,90.37,0.2727636339397212
130,131,0.2654498926572261,0.015847998339868788,86.81666666666666,0.2624669291337296,90.39,0.31379398762033256
131,132,0.2656322640575786,0.015865714865578355,86.80000000000001,0.308220700148449,90.39,0.2624245923435274
132,133,0.2658141162361147,0.01588115723390495,86.71666666666668,0.33993463423952386,90.48333333333335,0.23697163449568306
133,134,0.26599280416635995,0.01589649051346059,86.68333333333334,0.37043517951487775,90.49333333333334,0.17326921891156113
134,135,0.2661732190738297,0.015906129171545005,86.96666666666665,0.1433720877840472,90.46666666666668,0.22647050335284358
135,136,0.2663563185169329,0.015925128985575104,86.81666666666666,0.4588633299312048,90.45666666666666,0.1887385022252268
136,137,0.26653849391606294,0.015938686610473565,86.96666666666668,0.4365266951236245,90.46666666666665,0.245266295188627
137,138,0.26672585053373804,0.01595951038630984,86.98333333333333,0.1649915822768632,90.40333333333332,0.22171052197754126
138,139,0.26691246173877076,0.015981517040924563,86.90000000000002,0.07071067811865073,90.44333333333333,0.12498888839502037
139,140,0.2670951997218147,0.015993060769477256,87.01666666666667,0.4515405728047996,90.41000000000001,0.15641824275533703
140,141,0.2672719089284252,0.016010511338476596,87.05,0.17795130420051838,90.39333333333333,0.19344824171395733
141,142,0.26745241083595617,0.016025668450528215,86.94999999999999,0.28577380332470526,90.49000000000001,0.25703436864875956
142,143,0.26763607480913637,0.01603544985673091,86.78333333333335,0.2592724864350728,90.49333333333334,0.20154955277108139
143,144,0.26781468763513655,0.01605057289976671,87.08333333333333,0.2718251071716704,90.45,0.19612920911140588
144,145,0.2680033516043416,0.016060462408210862,86.86666666666667,0.23213980461972858,90.44333333333333,0.1657977348726155
145,146,0.2681983401642509,0.016075818182187326,87.06666666666668,0.2718251071716661,90.39999999999999,0.17146428199482233
146,147,0.2683913659987586,0.016084183657701763,87.14999999999999,0.16329931618554752,90.41000000000001,0.18832595855767154
147,148,0.2685799311214001,0.016096040211301024,87.14999999999999,0.3488074922742703,90.47333333333331,0.12684198393626858
148,149,0.2687636301567348,0.016105045085077797,87.0,0.18708286933869783,90.45333333333333,0.14290634073483777
149,150,0.2689534811777253,0.01611309619504836,86.96666666666665,0.2953340857778191,90.49333333333334,0.14055445761538407


==> data/DNN_larger_epochs_50/last_privacy_accuracy_vs_depth_init=He_width=1024.csv <==
,runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
1,3,2,0.030531815644533,0.0001131492060387,85.16,0.0489897948556654,85.90000000000002,0.1632993161855417
0,3,4,0.1329715847622341,0.0010415979016041,87.22333333333334,0.4478342947514742,87.16666666666667,0.4552166761249203
2,3,6,0.2444429387591037,0.0076277466735651,88.37,0.2222611077089305,87.56666666666666,0.6355225321645859
4,3,8,0.4195221554151216,0.0117000453995173,88.22666666666665,0.1596524001977075,87.13333333333333,0.4766783215358333
5,3,10,0.649228677817816,0.0159820407503211,87.59666666666665,0.1862495339293179,86.88333333333333,0.3009245014211302
3,3,12,1.0019384313072752,0.0369432677647416,85.91333333333334,0.05792715732327,86.68333333333334,0.3922867431979956


==> data/DNN_larger_epochs_50/last_privacy_accuracy_vs_depth_init=LeCun_width=1024.csv <==
,runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
2,3,2,0.023717475610706,0.0006967295966275,84.73333333333333,0.0286744175568058,85.33333333333333,0.2094967514996083
5,3,4,0.0752647930559828,0.0023609521439214,86.15333333333335,0.0736357401145842,86.85000000000001,0.6683312551921115
4,3,6,0.1240232254767206,0.002702414121169,86.46333333333332,0.05792715732327,86.76666666666667,0.4169998667732271
0,3,8,0.1673540990915282,0.0008295800653991,86.71333333333332,0.2866279043560743,86.96666666666668,0.0849836585598795
3,3,10,0.2061929748867202,0.0057062547849831,86.08999999999999,0.0535412613473615,87.06666666666666,0.3704351795148777
1,3,12,0.2244485566053066,0.0065437585586564,85.52666666666666,0.1329995822883975,86.66666666666667,0.3922867431979894


==> data/DNN_larger_epochs_50/last_privacy_accuracy_vs_depth_init=NTK_width=1024.csv <==
,runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
1,3,2,1.0934399681905382,0.0766028165161101,91.88333333333333,0.4386595744107552,87.71666666666668,0.5542763049438618
2,3,4,2.8318299308501795,0.2312479078185514,93.57,0.2367840084690398,86.78333333333335,0.4089281382128432
4,3,6,4.7063011940959925,0.3402053318262497,91.63666666666666,0.2456736769691805,86.18333333333334,0.2867441755680888
5,3,8,5.900261003324462,0.7516592490664163,87.81,0.0571547606649435,85.3,0.4546060565661922
0,3,10,7.636075388370472,1.7407037264301235,85.17333333333333,0.0833999733546441,85.45,0.1414213562373081
3,3,12,14.101537743227206,4.400152982407265,83.05,0.4695387807909681,83.96666666666665,0.3793268892247023


==> data/DNN_larger_epochs_50/last_privacy_accuracy_vs_depth_init=Xavier_width=1024.csv <==
,runs, depth, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
0,3,2,0.0309793274750305,0.0001664007872787,84.94333333333333,0.1322455628325129,85.53333333333335,0.3091206165165258
5,3,4,0.0864564221545678,0.0026557450294131,86.63666666666667,0.1936204764194347,86.76666666666667,0.2054804667656324
1,3,6,0.1474518894145171,0.0034523037242169,86.90666666666668,0.5470730197047594,87.46666666666665,0.5906681715556448
3,3,8,0.1916780995753499,0.0085154579748256,87.09000000000002,0.1768238294650007,87.11666666666667,0.1247219128924639
4,3,10,0.2216537363918669,0.0022018700997193,86.82333333333334,0.0368178700572925,86.63333333333333,0.1649915822768584
2,3,12,0.2665101745500035,0.0079575233776727,85.87666666666667,0.2422578974747559,86.61666666666667,0.2718251071716661


==> data/DNN_larger_epochs_50/last_privacy_accuracy_vs_width_init=He_depth=10.csv <==
,runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
2,3,64,0.1826765378780938,0.0192603025513952,87.23,0.1019803902718549,86.56666666666666,0.1312334645668626
3,3,128,0.2165141419542798,0.0122727850983963,88.06333333333333,0.0654896090146271,87.18333333333334,0.1649915822768632
5,3,256,0.2721588109696348,0.0082970151426789,88.44,0.0454606056566177,87.33333333333333,0.4588633299311984
1,3,512,0.3300377806950954,0.0025168293120741,88.31,0.0962635271879537,87.3,0.5212165257037304
4,3,1024,0.649228677817816,0.0159820407503211,87.59666666666665,0.1862495339293179,86.88333333333333,0.3009245014211302
0,3,2048,2.263191945741919,0.0114454271797277,84.05666666666667,0.139602610609147,86.36666666666667,0.3566822426505488


==> data/DNN_larger_epochs_50/last_privacy_accuracy_vs_width_init=LeCun_depth=10.csv <==
,runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
2,3,64,0.0432493017505372,0.0122065089424587,84.10666666666667,1.0361574311957729,84.89999999999999,0.7560864148142481
5,3,128,0.0461086169833997,0.0099602288794995,85.12333333333333,0.2786076492528899,85.51666666666665,0.800347146902872
0,3,256,0.0669472333964837,0.005039531917273,85.47666666666667,0.2683695627716051,86.41666666666667,0.7261006970264057
1,3,512,0.0960286412708475,0.001801948819968,86.10666666666667,0.0946337971105179,86.78333333333335,0.1649915822768632
3,3,1024,0.2061929748867202,0.0057062547849831,86.08999999999999,0.0535412613473615,87.06666666666666,0.3704351795148777
4,3,2048,0.9085697302572004,0.0111210575510989,84.30666666666666,0.2131248981752764,86.36666666666667,0.2392116682401216


==> data/DNN_larger_epochs_50/last_privacy_accuracy_vs_width_init=NTK_depth=10.csv <==
,runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
2,3,64,0.3511020044258026,0.0817270061496098,82.99333333333334,0.417957998953111,82.05,0.0408248290463839
5,3,128,0.5862597169985423,0.0682913969300119,86.13333333333333,0.2572072229848065,84.18333333333332,0.526518966631038
3,3,256,1.1818952457829095,0.0769606894473268,88.28000000000002,0.3350621832834445,84.36666666666666,0.2718251071716661
4,3,512,2.6592120898459832,0.2524652597472539,88.11,0.2084866102814921,85.45,0.408248290463863
1,3,1024,7.636075388370472,1.7407037264301235,85.17333333333333,0.0833999733546441,85.45,0.1414213562373081
0,3,2048,29.818534215170278,2.535416426362597,80.25,0.0141421356237314,83.16666666666667,0.2592724864350728


==> data/DNN_larger_epochs_50/last_privacy_accuracy_vs_width_init=Xavier_depth=10.csv <==
,runs, width, privacy_means, privacy_stds, train_acc_means, train_acc_stds, test_acc_means, test_acc_stds
4,3,64,0.0510686488097945,0.0101663713788228,84.80333333333334,0.8084690607699297,85.25,0.248327740429192
0,3,128,0.0738215185151368,0.002070539342043,85.89666666666666,0.2288133640230698,86.51666666666667,0.2718251071716698
5,3,256,0.0830368296703955,0.0087811847466176,85.99333333333334,0.2764456948882061,86.33333333333333,0.5169354139756975
2,3,512,0.1228368175414979,0.0110003278135645,86.29666666666667,0.1222929088522956,86.73333333333333,0.2718251071716661
3,3,1024,0.2216537363918669,0.0022018700997193,86.82333333333334,0.0368178700572925,86.63333333333333,0.1649915822768584
1,3,2048,1.0376525402730856,0.018264584958204,84.42666666666666,0.0664997911441967,86.28333333333335,0.3858612300930097


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0023330852230618996,0.0002656496947447394,76.76666666666667,3.697146046464605,77.22,0.6981881312845951
1,2,0.0053890140499664,0.00041634057476837316,81.55,2.9094673051952267,80.35000000000001,0.12754084313139463
2,3,0.008634812866743702,0.0005489637590298635,80.56666666666668,1.4744113703064314,81.21,0.33674916480965483
3,4,0.012166262354170933,0.0008076184543585024,80.63333333333334,3.204770749297923,81.89,0.44452221541785675
4,5,0.0161623223722501,0.0005208460347078017,83.31666666666666,1.3894443333777602,82.14,0.38218669085496426
5,6,0.02002515841973923,0.000702730865440132,82.45,1.8060084901978346,82.49333333333334,0.16213848676019846
6,7,0.024783099338314737,0.0008529634563329263,81.71666666666665,4.565875843934241,82.84666666666668,0.1388844443733341
7,8,0.029397638122634833,0.001140151960752849,83.60000000000001,1.9248376554920141,83.2,0.27856776554368
8,9,0.034536854899045795,0.0014673990828076202,84.3,0.7082843120291878,83.31666666666666,0.34586445643087277
9,10,0.040094923924431695,0.0018822334232998636,80.06666666666668,4.064958657709682,83.70666666666666,0.2819377393838744
10,11,0.045570973510593804,0.0023111635206300974,78.21666666666667,5.835285387670044,83.66666666666667,0.10208928554075869
11,12,0.0521696493823094,0.0029295413350934915,79.73333333333333,7.348507029019947,83.99,0.5479051012721098
12,13,0.058248994793705905,0.00267999791834571,83.86666666666666,0.9258629608220788,84.15333333333334,0.07408703590297683
13,14,0.06505214109727049,0.0029344179519184745,78.43333333333334,5.104954020905141,84.37333333333333,0.15326085243430324
14,15,0.07201776288637124,0.0025953891941965204,83.71666666666667,1.5627610892974735,84.43,0.13366625103842528
15,16,0.07890054391380757,0.0027492225469846663,81.0,5.248491846870557,84.10666666666667,0.4623370583844148
16,17,0.08668680244945597,0.0029541251280637546,85.88333333333333,1.0490736654570851,84.74000000000001,0.6762149559619816
17,18,0.09413097809950416,0.0032658080511704228,79.41666666666667,3.991310004942682,84.83333333333333,0.2309882151876031
18,19,0.1028301939319924,0.0032603731557839196,83.93333333333334,3.711543554312082,85.31666666666666,0.4240545038343779
19,20,0.11110398005480947,0.0028451211567188184,85.38333333333333,1.058562967213365,85.07000000000001,0.46626172907499075
20,21,0.12029567058935726,0.0041706962185381275,84.0,2.48327740429189,84.78,0.08831760866328181
21,22,0.12985179550060952,0.00449059811643004,82.63333333333333,3.0914757353442437,85.53333333333335,0.3893869826049998
22,23,0.1404962509716482,0.004487705394312173,82.23333333333333,1.5035144015125237,85.53333333333335,0.40827550610940266
23,24,0.15088581129396753,0.004438689163280843,84.91666666666667,1.1477030200457905,85.66666666666667,0.2248456260538718
24,25,0.16429381751252903,0.0058975004056913685,79.2,6.470059247539135,86.10666666666667,0.18571184369578667
25,26,0.17680410312043457,0.007313261867416109,81.68333333333334,4.919575410766893,85.99333333333334,0.22050447211388557
26,27,0.18951084769683813,0.007472678581590846,85.48333333333333,1.5558134706819942,85.49666666666667,0.15520595635763576
27,28,0.20240731521339062,0.008051470732721472,85.08333333333333,1.4085059065864352,86.25666666666666,0.21483844059095866
28,29,0.2153891890675288,0.007617520295833256,79.39999999999999,4.648297179254646,85.88333333333333,0.10656244908763822
29,30,0.2298092641598304,0.00772258571028809,84.41666666666667,1.1301425672109786,86.09666666666668,0.21913973218525046
30,31,0.2456383288423906,0.0077793111284218935,82.75,2.086863675470918,86.05333333333333,0.03299831645537762
31,32,0.2603947400619793,0.008010520740955492,74.58333333333333,7.881870900293212,86.04666666666667,0.12036980056845212
32,33,0.27562549095284145,0.007714827599702524,86.01666666666667,0.7408703590297641,86.17,0.10614455552060068
33,34,0.292664455908193,0.010018819907328886,81.13333333333334,1.4296464209338253,86.31666666666666,0.1510702559149973
34,35,0.3099754887399166,0.01185799750109426,76.38333333333333,8.005865905002963,86.36333333333333,0.21234144411510494
35,36,0.3274732497245249,0.013009458404290065,81.08333333333333,6.9198185589572345,86.23333333333335,0.5095313751107177
36,37,0.34501951943165604,0.013147239037549463,80.1,3.570947586659132,86.25666666666666,0.3493167935015727
37,38,0.3632037921875612,0.013124638426759738,81.63333333333334,2.146444087839747,86.60666666666667,0.5623956693368957
38,39,0.38146972242341065,0.013939078964132571,85.26666666666667,0.6195876765147027,85.99333333333334,0.32427697352040513
39,40,0.4016370142157642,0.014018649607580478,79.48333333333333,7.307226255943873,86.65666666666668,0.3392475333571234
40,41,0.4211639128307348,0.01382455694826805,82.85000000000001,2.621386401633052,86.33333333333333,0.6454627969311798
41,42,0.4419119607009811,0.014364262960905918,79.68333333333334,3.012566274052002,86.85666666666667,0.23612614331233422
42,43,0.4637333188381296,0.015441534535832142,83.3,0.8841191473249898,86.69,0.18991226044325726
43,44,0.48702586514373564,0.015512526289674287,81.60000000000001,6.434801214230838,87.04333333333334,0.3390509630653762
44,45,0.5103962811318441,0.01659496758376222,85.31666666666666,0.6059886320899291,86.88,0.06480740698407447
45,46,0.536426871803595,0.017058501798482686,69.43333333333334,8.964404919209953,87.10000000000001,0.08041558721209634
46,47,0.5634209080514875,0.01779395528452124,78.75,6.320733079846569,86.65333333333332,0.20368821489935712
47,48,0.5904199992677834,0.01663265564650867,84.66666666666667,0.8106924338010228,87.07333333333332,0.7305401350294815
48,49,0.6189341990293734,0.018270977894220056,83.7,1.4124446891825522,87.04666666666667,0.48306889317731366
49,50,0.649228677817816,0.015982040750321166,81.66666666666667,3.1438652784254124,87.41333333333334,0.07318166133366749


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,8.446093874225701e-07,3.697950299757408e-08,53.25,4.351053512273396,52.74333333333334,1.7871641098554865
1,2,2.248847290270647e-06,2.242311350458302e-07,50.083333333333336,0.08498365855988142,52.02333333333333,2.762864857755844
2,3,4.72841898416621e-06,5.425501927213766e-07,50.199999999999996,0.2828427124746197,50.06333333333333,0.06182412330330108
3,4,8.881674441625425e-06,1.3203295033425345e-06,50.56666666666666,0.39228674319799467,50.21666666666666,0.19362047641943328
4,5,1.7114796109004375e-05,4.222890505310028e-06,55.35,3.6512554918365625,53.26000000000001,2.1838650751973345
5,6,3.103848121516874e-05,7.600458573345267e-06,71.18333333333334,3.5740577623884175,61.00666666666667,2.9709070818335737
6,7,6.470982359294908e-05,2.1271714157919213e-05,75.03333333333335,2.095365255881548,71.32333333333334,1.5675529408036677
7,8,0.00015211168116803332,5.145904180157057e-05,79.78333333333333,1.3014948670236446,76.51666666666667,1.126834307054748
8,9,0.00044892127547543334,0.00019576843875531303,80.73333333333333,0.8269757486703466,78.74333333333333,0.9023056885310884
9,10,0.0009862854841134999,0.00027736677553297933,81.96666666666665,1.0426994879744658,79.85333333333334,0.5648205221326642
10,11,0.0018069897992524335,0.0003383481406752846,81.96666666666667,0.6786424357167412,80.73666666666666,0.48320688000989026
11,12,0.002984203893204833,0.000495618097671199,81.41666666666667,1.3205638526360188,81.16,0.4597825573029057
12,13,0.0044639735647120996,0.0006041315573386439,82.2,1.909624744986999,81.57666666666665,0.37508517551202686
13,14,0.006164435893811567,0.0006662422733500165,78.45,2.298912786514523,81.85000000000001,0.43204937989385694
14,15,0.0079927602222174,0.0008473155945393137,83.91666666666667,0.4766783215358385,82.25666666666667,0.23299976156401364
15,16,0.010095547786188666,0.0006975346464554212,80.5,1.5508062419270863,82.42333333333333,0.35910382280833414
16,17,0.012585893760825334,0.0007676770775722837,79.01666666666667,7.5800542361003025,82.63333333333333,0.04496912521077295
17,18,0.015157043133612,0.0008276634617486691,78.91666666666667,2.1448905695991933,82.72333333333334,0.22216110270601433
18,19,0.017851382900460133,0.0006855024684520673,74.93333333333334,10.419719552634591,83.08333333333333,0.2559079695689237
19,20,0.0205251146684407,0.0006827866324192157,83.0,1.0637982264821961,82.74333333333333,0.06548960901463266
20,21,0.023867525934269832,0.0005267449345520186,84.48333333333333,0.3064129385141733,83.23666666666666,0.06944222218666377
21,22,0.02729299535111197,0.0006434825555005588,83.28333333333335,1.0506611674982995,83.15666666666665,0.2764456948882033
22,23,0.030554228922643967,0.0006990185566737114,83.05,1.4439529078193667,83.12333333333333,0.1751824445796112
23,24,0.03402953379974563,0.0007289799869572513,82.21666666666665,3.4473016823145723,83.16333333333334,0.22171052197754795
24,25,0.037546360621153706,0.0006161821664121414,78.16666666666667,5.563921478797328,83.53333333333335,0.35311313893550406
25,26,0.041562607724838364,0.0007393088989543368,84.85000000000001,0.408248290463863,83.53333333333333,0.4043375927228233
26,27,0.04557998685298197,0.001023640587488925,82.28333333333335,2.800396797281102,83.82666666666667,0.22065558884580155
27,28,0.049690934228354765,0.0016144032438258362,85.18333333333334,0.7641262257565105,84.08999999999999,0.2922327839240473
28,29,0.05434590751390253,0.0016564194877772282,84.33333333333333,2.088593359709408,84.13999999999999,0.1608311744242027
29,30,0.058608927243093724,0.0015431458158533748,78.73333333333333,5.965502679759876,84.29,0.1557776192739705
30,31,0.06375410518601614,0.0017012991813217216,79.8,1.550806241927084,84.30666666666666,0.2129684379328475
31,32,0.06887208081800153,0.0019277463151303662,85.31666666666666,0.676182092503356,84.82333333333334,0.10338708279513689
32,33,0.07419199359372766,0.002061124087428697,85.86666666666667,0.39651257511234556,84.53333333333335,0.33529423231279154
33,34,0.07949172913111086,0.002181918987696724,83.35000000000001,1.9056932246997822,84.47666666666666,0.5039400317057144
34,35,0.0851292168684699,0.002114851183906068,85.16666666666667,0.3472111109333252,84.80666666666667,0.19154343864745454
35,36,0.09141291503137428,0.002696762292503927,83.89999999999999,2.500999800079958,85.04666666666667,0.1732692189115585
36,37,0.09741421300125643,0.002599339423476253,83.08333333333333,2.4499433100017307,84.86333333333333,0.40499657063019706
37,38,0.10360295292757438,0.003164297291387829,80.2,3.4426249674727396,84.91666666666667,0.27860764925289416
38,39,0.1106170815638277,0.004148618373501381,84.06666666666668,2.8096065363123137,85.04666666666667,0.31255221785949827
39,40,0.11708443576112804,0.004278699162851474,80.38333333333334,3.694665824611956,85.06,0.27856776554368
40,41,0.12405639291882549,0.0041422157920281985,81.56666666666668,2.21710521977545,85.50999999999999,0.18493242008907015
41,42,0.13101856253300403,0.004214136212583151,84.1,1.6170961628796248,85.33999999999999,0.3275159029217752
42,43,0.13853104067154412,0.004245778414381577,84.43333333333334,1.3978157564174523,85.08,0.5826376804384261
43,44,0.1463650725902923,0.004796102837833508,84.06666666666666,2.482046646530954,85.64333333333333,0.15627610892975
44,45,0.15514091569059932,0.004801489467702093,85.05,2.5485289874749304,85.76,0.2649528259898406
45,46,0.16479223324403103,0.005083938213301787,86.53333333333335,0.3858612300930097,85.70333333333333,0.040276819911982516
46,47,0.17468504843573943,0.005538492667814301,82.76666666666667,3.532311172903973,85.40000000000002,0.6011655346075647
47,48,0.18467107042044098,0.006138772258317551,85.64999999999999,0.9092121131323918,85.78666666666668,0.09104333522498712
48,49,0.19524406191853683,0.006413644134433532,82.4,4.108730541988204,85.92666666666668,0.1302134998974973
49,50,0.2061929748867202,0.005706254784983134,83.86666666666666,3.547847547770654,86.00333333333333,0.07586537784493726


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.581606903133031,1.9489136979879222,77.45,2.869668970456347,72.51333333333334,0.59106307240053
1,2,3.614303821796748,1.9399190724398059,76.41666666666667,3.837823457233137,78.65333333333332,0.5382275437850501
2,3,3.649763164344884,1.9298808916982897,78.45,3.747888294315432,80.82000000000001,0.8584093817443237
3,4,3.6849756977431842,1.9233638556444814,70.9,11.064884394636334,81.33666666666666,0.7194596737984807
4,5,3.7181738890225033,1.9174965160062818,77.18333333333332,7.5228909927559675,82.07,0.8904306074403896
5,6,3.7590561899468664,1.9118856085934304,69.83333333333333,6.31220158810608,82.05333333333334,0.5990177144477606
6,7,3.799018373013715,1.9042654867096382,82.23333333333333,0.6908127258687594,82.39333333333333,0.25940101944458843
7,8,3.8398732338843184,1.9015691507875032,82.8,0.672061505121867,83.04666666666667,0.9638925712385652
8,9,3.887883642105732,1.8998169936978038,81.13333333333333,2.9665730322302113,82.98,0.5694441734416751
9,10,3.935107896271371,1.8929683465182514,81.45,1.9013153341831563,83.23,0.6464260720814605
10,11,3.984365142442845,1.884394214370662,79.05,3.473470886591684,82.81,1.138624901654037
11,12,4.038825961056112,1.877705715675407,76.16666666666666,9.375262959275089,83.1,0.6582299496883036
12,13,4.094097544333388,1.8684794877029847,82.23333333333333,0.6249444419750844,83.01,0.9381897462667135
13,14,4.153297841967487,1.864166275020523,80.43333333333332,3.626139667592639,83.41666666666667,0.4747162895409784
14,15,4.223392782384871,1.8617800389397188,77.89999999999999,3.937003937005899,82.88000000000001,0.17795130420051838
15,16,4.29629942524898,1.8470865557518006,75.8,6.582679292405686,83.50333333333333,0.26157641755750977
16,17,4.362977274188987,1.8406579552468514,79.10000000000001,3.995205459881464,83.64333333333333,0.2946561084081275
17,18,4.435073202071236,1.8358750607331606,76.28333333333333,9.757589638612373,83.44,0.982886904311312
18,19,4.50252359652928,1.827046849042239,79.69999999999999,2.0764553129472016,83.35000000000001,0.3765634076752489
19,20,4.578111643874401,1.8215982403449926,80.8,2.5945455607228514,83.06333333333333,0.836912314536127
20,21,4.644135626671051,1.8236659820044931,76.36666666666667,9.911469226215765,83.69666666666667,0.4902607016226692
21,22,4.717380190876775,1.8152711828419208,81.25,2.2642143596988946,83.41666666666667,1.0814907407011038
22,23,4.785175689135209,1.8137253193320115,77.53333333333333,6.064285246882404,83.67,0.48006943942169916
23,24,4.854809975262389,1.8132131752541212,81.18333333333334,2.3156472577277905,83.55333333333333,0.8303145321034798
24,25,4.934612379456962,1.8093265512167147,78.36666666666666,5.238691524501983,83.79333333333334,0.6128258770283399
25,26,5.023789384732418,1.8026962048632122,82.61666666666666,1.014341603646862,83.44,0.9922701245124705
26,27,5.107168905708295,1.7888570562085566,82.03333333333332,2.592403432252699,83.85666666666667,0.3030218180630251
27,28,5.187285569648121,1.7803793114859148,82.11666666666667,1.251887463880927,83.51333333333334,0.2400462918318532
28,29,5.27545388483463,1.7726506698197755,71.16666666666667,7.416235942548997,83.65000000000002,0.41817061908587727
29,30,5.36325114087645,1.7654155595872227,76.63333333333334,4.534558657931572,83.96666666666665,0.2976948474902149
30,31,5.458300143107112,1.763884979718628,71.08333333333333,9.109732280491137,84.11666666666666,0.5448139335793709
31,32,5.5634343091155385,1.7677941805214494,82.68333333333334,1.8530755216366366,84.22333333333333,0.49236391238820465
32,33,5.6766689282110745,1.7761046485854284,82.08333333333333,0.4515405728048003,83.66000000000001,0.24262453846770102
33,34,5.764702437907094,1.7748659069682335,82.60000000000001,1.8792729090439886,84.11999999999999,0.4060377650744602
34,35,5.897328216954906,1.771204549390018,82.35,0.7756717518813374,84.6,0.35953673896649957
35,36,6.0033132595080785,1.773567020576923,80.73333333333333,4.9733176943453845,84.25666666666666,0.3231442746239254
36,37,6.096909223922876,1.7801578998099268,78.26666666666667,5.539604879612105,83.67666666666668,0.697630911649486
37,38,6.202379826420415,1.769290371068727,75.91666666666667,10.1279591011988,83.87333333333333,0.34470599388786766
38,39,6.315551273499526,1.7557265350543423,78.01666666666667,4.913303934783146,83.80666666666667,0.5243620462576914
39,40,6.427113084052977,1.7453501620421263,72.05,8.860116628276778,83.86,0.21181753153756397
40,41,6.543754370885533,1.7739133069874864,81.8,0.8897565210026093,83.96666666666668,0.4083571421630281
41,42,6.665566954411531,1.7832434055231323,81.45,2.4913182588073037,83.74333333333334,0.7670433857061508
42,43,6.7667373364863295,1.77863979853008,80.23333333333333,5.370961014774003,83.97333333333334,0.5524088662897778
43,44,6.869054104770615,1.774703138456656,83.48333333333333,1.8006171781426046,84.16333333333334,0.5155148451359627
44,45,6.988298937568711,1.7723308002235647,78.38333333333334,7.129788839011212,84.49666666666667,0.5640527950073031
45,46,7.117094369654868,1.7558715724385647,84.11666666666667,0.9629237883769562,84.07000000000001,0.19612920911141238
46,47,7.235180931747945,1.7469863751740067,82.41666666666667,1.5134581446328634,84.67333333333333,0.6650480350237015
47,48,7.363613531195057,1.7523599045787919,81.48333333333333,1.5965240019770772,84.20333333333333,0.30070288030250597
48,49,7.52371566534588,1.7339789315513656,77.26666666666667,7.783779430470925,83.87,0.42197946237544154
49,50,7.636075388370472,1.7407037264301237,80.63333333333333,2.5074333933770294,84.34333333333332,0.18803073034894255


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2259224067213607e-06,8.85243965378826e-08,51.88333333333333,2.558102595457992,54.38333333333333,4.674144009572471
1,2,5.996266250303453e-06,6.409670662921203e-08,50.15,0.17795130420052171,50.95666666666667,1.2621234311887075
2,3,1.2661759357581173e-05,8.540038144133971e-07,54.06666666666666,2.9679772386069403,51.68000000000001,1.4535473848485296
3,4,2.6222065995565855e-05,2.893632835922617e-06,61.83333333333332,3.89665098371523,56.843333333333334,4.670826717212083
4,5,5.598523750304543e-05,1.0156246610814002e-05,74.73333333333333,3.118047822311623,65.68333333333334,3.848639009081292
5,6,0.00013866749204283335,2.592766559701876e-05,77.81666666666666,1.511254078204222,75.17666666666666,1.5004295681200386
6,7,0.00034857824945233335,5.779202874394888e-05,81.41666666666666,0.828988674363056,78.26666666666667,0.41411216945278123
7,8,0.0008001563265495667,0.00015453756512832416,81.71666666666665,0.6737127643802502,79.60000000000001,0.1699019324983287
8,9,0.0015394985056541334,0.00018340071349605237,81.36666666666667,1.9631324175635412,80.7,0.2127596452964404
9,10,0.0026538130732680332,0.00032552612935163804,79.86666666666666,2.3289244060056777,81.14666666666666,0.05249338582674158
10,11,0.003918000398712834,0.00045327051360992567,82.03333333333333,1.7011434063267263,81.58333333333333,0.3162629004834785
11,12,0.0057843756301303,0.0006597623509913436,83.51666666666667,0.7641262257565081,82.07000000000001,0.2545584412271534
12,13,0.007757038382502433,0.0009354160661229175,81.58333333333333,3.806646234621171,82.22000000000001,0.247116706571341
13,14,0.009948674505258734,0.0011376574114260653,73.63333333333333,10.07450026331607,82.33666666666666,0.1586050300449365
14,15,0.012203139244089133,0.0012588109838091552,83.31666666666668,0.9681023820971735,82.78333333333333,0.07039570693981016
15,16,0.014484280409784132,0.0015241806048597825,83.85000000000001,1.7795130420052252,83.03333333333335,0.09741092797468232
16,17,0.017514968698795833,0.0019159214123684045,82.95,1.0198039027185604,83.14666666666666,0.1862495339293266
17,18,0.020454163282398134,0.002277392676203576,83.58333333333333,1.224971655000864,82.91333333333334,0.16357125528513544
18,19,0.023646685920214766,0.002436816307982677,83.5,1.3880441875771365,83.12666666666667,0.21139746660943753
19,20,0.026658813286382366,0.00247387869460281,84.69999999999999,0.7874007874011802,83.46666666666667,0.18803073034894058
20,21,0.030083142404491364,0.002421408743600683,83.63333333333334,0.10274023338281658,83.63666666666667,0.127104506432918
21,22,0.03323915761285046,0.0023907405528139545,83.45,0.8041558721209905,83.95,0.35505868059613327
22,23,0.03673895860340523,0.002430864266911245,82.41666666666667,3.4414951531113447,83.60000000000001,0.23508863576674122
23,24,0.04058983055086127,0.0025376817737611697,77.28333333333335,6.860798463411931,83.59666666666666,0.17556258776351866
24,25,0.04452513409879603,0.002511487231769719,78.21666666666665,6.021673816768514,84.06,0.3721110945224082
25,26,0.048881709248319666,0.002125266361820862,71.23333333333333,8.653740360227026,84.25,0.2458997085534416
26,27,0.053176180461042104,0.0024095581856324925,84.03333333333335,0.5436502143433359,84.04333333333334,0.508745734352851
27,28,0.05759536666817743,0.002807796147292427,85.05,0.5930148958219076,84.38333333333334,0.08498365855987956
28,29,0.06229452800077443,0.0030449656009139503,85.96666666666665,0.5312459150169732,84.52999999999999,0.540555270069586
29,30,0.06691028785718336,0.00334000193219171,79.23333333333333,7.94778096214423,84.52,0.3688721549082645
30,31,0.07211629049578143,0.003670266998483561,83.15,4.455520919787798,84.96666666666665,0.42397589029985616
31,32,0.0774497710337929,0.004484985465419073,85.3,0.9933109617167596,84.52,0.053541261347361556
32,33,0.08281327805380917,0.0049033704039069,73.73333333333333,14.45829250714697,84.75666666666666,0.6764778061564354
33,34,0.0883297534034736,0.004827071512818828,80.05,2.365375234502975,84.76333333333334,0.23612614331233128
34,35,0.09421125047182022,0.004763676104624281,81.76666666666667,5.138795794952566,85.52666666666666,0.4778656249988661
35,36,0.10027386788515293,0.004384426522910298,84.95,1.435270009440732,85.44333333333333,0.30136725472788756
36,37,0.10693834498650485,0.003920260064459033,85.36666666666667,1.4890339896128064,85.38333333333333,0.20417857108151738
37,38,0.11367290855609247,0.0032648574307508516,81.81666666666668,6.481812160876686,85.19,0.17107503227142176
38,39,0.12050538687593255,0.0034112764587919397,83.26666666666667,1.8803073034893947,85.40333333333332,0.1697710877099593
39,40,0.12747957608846233,0.0031300279696955227,75.33333333333333,11.973953213352537,85.72333333333331,0.5933146064460436
40,41,0.1345807870033976,0.0030367802627746347,85.35000000000001,0.408248290463863,86.00666666666666,0.3917765803221089
41,42,0.1429848001513581,0.0033691686091342245,81.10000000000001,1.7781076082922207,85.46999999999998,0.2264214359698846
42,43,0.15060855872447035,0.003319672600417576,80.51666666666667,3.487437773240151,86.11,0.4315089802078324
43,44,0.1593048827045142,0.0032961065349653355,78.95,7.624412545676329,86.02333333333333,0.32663265129024066
44,45,0.16925086369388484,0.0031522652525212014,85.64999999999999,0.6177917664283566,85.75333333333333,0.40450243784460116
45,46,0.17868525485743017,0.0030132351867735744,81.21666666666668,3.6520161859200777,86.19666666666666,0.4937160677510477
46,47,0.18948374121602518,0.0015536237953537916,80.96666666666665,6.53124966772992,86.10666666666667,0.14817407180594686
47,48,0.19995956816922078,0.0023066501248679453,85.2,1.2048513047951899,85.95,0.24262453846770357
48,49,0.21061916722614282,0.0022683530691396695,79.2,5.63427013906859,86.45666666666666,0.2286676384818996
49,50,0.22165373639186692,0.0022018700997193707,82.8,4.534497399565549,86.30666666666666,0.3805551500403338


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_12_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0024762770034795997,0.00020578266321076767,78.71666666666668,2.0101133190831657,75.59,0.7301141463269067
1,2,0.005914652665800533,0.00021267822951677782,80.89999999999999,4.36596686504452,79.74,0.12675435561221124
2,3,0.009554512371934802,0.00010242157111717336,81.83333333333333,1.4884742374510715,80.67666666666666,0.687329776906419
3,4,0.0138275992740041,0.00038092408685585046,77.1,9.346657156438337,81.22,0.22553639765383499
4,5,0.018410223042614166,0.0007925890763438085,82.91666666666667,1.6357125528513787,81.72333333333334,0.21249836600678784
5,6,0.023379209037072097,0.0012729104126885614,80.31666666666666,2.5420901286583506,82.2,0.2673325020768456
6,7,0.028219199006895502,0.0013283118732580227,76.11666666666667,9.851001077160747,82.19999999999999,0.21228911104120715
7,8,0.034544690950757996,0.0005543546147696708,81.48333333333333,2.976948474902149,82.66666666666667,0.13021349989749806
8,9,0.0405507001864742,0.0005014243048709418,78.2,2.52289516230857,82.97333333333333,0.2613214283002637
9,10,0.047183080988809634,7.894433831887259e-05,83.60000000000001,1.1321071798494489,83.05333333333333,0.46963342678684794
10,11,0.054026116774242294,0.0006623974597096394,79.48333333333333,6.011701552435513,83.52,0.15513435037626608
11,12,0.06093775625298017,0.0007748727986181057,85.03333333333335,0.913175168786847,83.48666666666666,0.40474957964427766
12,13,0.06850163136302634,0.00162605495411701,76.75,8.864912107103303,84.06666666666666,0.11025223605693978
13,14,0.07695917718465746,0.0018229056215833934,80.45,7.886380665425682,84.09666666666668,0.18838494867926162
14,15,0.08606047912465287,0.002028404422450799,81.78333333333333,2.93295452099453,84.12666666666667,0.23098821518760462
15,16,0.0948892609893419,0.0020317656308113385,79.91666666666666,7.2422755785426745,84.35666666666667,0.41827688862230106
16,17,0.10383440128971294,0.002549278058748906,83.45,3.6071687882141927,84.41333333333334,0.44100894422777126
17,18,0.11373259357549396,0.0034712279306842626,78.4,3.9587455925667467,84.36333333333333,0.07845734863959727
18,19,0.12556080327953498,0.004439060339376734,82.60000000000001,1.8792729090439948,84.34,0.5418486873657655
19,20,0.1378070041977613,0.0055237289525336426,83.38333333333333,3.2826141344293824,85.14666666666666,0.20417857108151397
20,21,0.15176000319504454,0.005651434469524637,82.56666666666666,4.1933147853325865,84.77,0.23423634787681408
21,22,0.16424759321429905,0.006841905177252802,83.53333333333335,2.4712794706836005,84.93333333333334,0.23809428571237873
22,23,0.17928075640089278,0.007400158023683942,77.64999999999999,12.11906211992771,84.78333333333333,0.4579179936286465
23,24,0.19556633759537026,0.005952054831859511,80.10000000000001,4.315282918496379,85.11333333333333,0.19067132861433206
24,25,0.21314664564014618,0.005865886013988943,82.51666666666667,4.857010969264489,84.88,0.09416297927883475
25,26,0.23011509409809214,0.005812615195068606,81.93333333333332,2.083399998933365,85.33333333333333,0.46835409206662404
26,27,0.24738294193488541,0.005780895141261288,83.64999999999999,1.756891193747257,84.89666666666666,0.2904402788105612
27,28,0.26906535410717325,0.006754841729026891,81.53333333333332,3.33474969908621,85.37666666666667,0.27980151695244554
28,29,0.2886641055718225,0.00640122117841302,84.16666666666667,0.5835713800003888,84.84666666666666,0.09843215373489285
29,30,0.311132411589842,0.00704853623762736,85.91666666666667,0.4588633299312112,85.09666666666666,0.24526629518863013
30,31,0.33279844588299573,0.007783082938969271,83.86666666666667,2.1699974398346376,84.99666666666667,0.13021349989749964
31,32,0.354642209766618,0.007055676737393691,75.60000000000001,7.354363783949415,85.26666666666667,0.27353650985238437
32,33,0.3844467651360573,0.008387463676932334,81.38333333333334,5.437575031410805,85.00999999999999,0.19026297590440522
33,34,0.4117572396063463,0.009488199714120672,83.35000000000001,3.758545818087988,85.27333333333334,0.17441967269267716
34,35,0.44250640754418247,0.011018182491232213,81.83333333333333,1.899268865174763,85.44333333333334,0.2129684379328475
35,36,0.47082349904923043,0.01180675809616169,76.18333333333332,1.1345581616745022,85.26666666666667,0.41298372311213216
36,37,0.500453186956642,0.01682179775602304,84.16666666666667,1.2860361149240327,85.58,0.37744756810273633
37,38,0.5312191217770915,0.015700914591574792,84.61666666666666,0.7641262257565106,84.92666666666668,0.4439469437769373
38,39,0.5639506991215103,0.017233003991757652,81.7,2.4498299260697003,84.86666666666667,0.17556258776351075
39,40,0.5978033794555236,0.019983908762844955,84.66666666666667,1.8992688651747622,84.60333333333334,0.43222936298014264
40,41,0.6368639831095931,0.023692340304599532,80.36666666666667,5.165645060289077,85.21,0.3802630668366277
41,42,0.6706509665710193,0.026029638416454115,83.88333333333334,1.8372685039360892,85.18666666666667,0.42593687586568657
42,43,0.7105623267882756,0.026042855879314333,76.19999999999999,4.825107943524855,84.93,0.3001110905425959
43,44,0.7457887344880079,0.02544962832829211,83.11666666666666,3.661587391039875,85.05000000000001,0.6523802572119979
44,45,0.7826079595574517,0.0255715097533285,82.30000000000001,3.5357696003369186,84.64333333333333,0.2839405258539564
45,46,0.8233295902929288,0.027575651326818548,81.8,2.735263546107883,84.7,0.617467947886098
46,47,0.8661281445133131,0.03462229399629503,82.44999999999999,1.4323640133243556,85.17333333333333,0.3363860216411441
47,48,0.9133319252637687,0.033411218124696725,83.53333333333335,1.8130698337963187,85.01333333333334,0.682658203072535
48,49,0.9597525449413848,0.03772881446429842,72.08333333333333,15.136343312996333,85.33333333333333,0.29691001255524485
49,50,1.0019384313072752,0.03694326776474162,81.01666666666667,2.804856898706637,84.91666666666667,0.5126618985473989


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_12_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,2.2853525310963128e-07,2.710670306781129e-08,55.25,5.563422208197638,51.12,1.5558277539625012
1,2,5.660183807946908e-07,5.7545511068875575e-08,51.300000000000004,1.2294985427672003,55.74,3.9295377166616783
2,3,1.104869125787704e-06,4.586222692646466e-08,50.71666666666667,0.9783773414292793,51.39333333333334,1.143104933454883
3,4,1.9656967678795555e-06,1.7689143529188436e-07,50.1,0.14142135623730814,50.156666666666666,0.21452790546272535
4,5,3.4282308447807824e-06,3.7938418713053667e-07,50.03333333333333,0.04714045207910384,50.09,0.12727922061358005
5,6,6.297264302407452e-06,1.0406425234738828e-06,50.0,0.0,50.04666666666666,0.06599663291074136
6,7,1.1591471606754947e-05,1.872636771650306e-06,50.01666666666667,0.023570226039550245,50.02,0.028284271247462973
7,8,2.099534026709922e-05,2.9507803415623243e-06,51.916666666666664,0.6956212251569759,50.92666666666667,0.6141299174894145
8,9,4.239309340561509e-05,7.3038585163012646e-06,68.46666666666665,4.247025102612679,58.54,1.7652384163808243
9,10,0.000103673976867367,1.912674707788206e-05,76.8,2.5495097567963922,71.21333333333332,1.70763644322268
10,11,0.0003035338789064333,5.226960223066111e-05,79.31666666666666,1.7613126418163885,77.58333333333333,0.3256105376400219
11,12,0.0008479452005653999,0.00011856006062995112,80.19999999999999,2.5109759058979453,79.67333333333333,0.14817407180594705
12,13,0.0018711535062778666,0.00029363472249000795,80.25,1.49666295470958,80.45666666666666,0.2939765674713241
13,14,0.0032730171210329667,0.00022411452056809701,78.85000000000001,3.963163719387159,81.42666666666668,0.21913973218525046
14,15,0.005157992295472833,0.00020343031336093797,81.31666666666666,1.4698828373566204,81.35666666666667,0.2309882151876007
15,16,0.007131884081536567,0.00015370763643246074,80.18333333333334,3.240970362235495,81.75666666666666,0.4208193066969352
16,17,0.009366802089627767,0.00013167302960682335,82.0,2.021550560007502,81.80000000000001,0.2417988144442911
17,18,0.011789670971691568,0.0002496256664120343,83.28333333333332,0.551261180284711,81.93,0.0787400787401211
18,19,0.014252014656498266,0.0006104494437618457,71.2,5.45542543406714,82.02333333333333,0.29959231558162003
19,20,0.016885451997071633,0.00056817659997632,83.05,1.0303721010715883,82.45666666666666,0.47918912990825
20,21,0.019887648739070268,0.0008455445679262835,83.48333333333333,1.2808417371227294,82.45333333333333,0.3029117950089706
21,22,0.02290265813053577,0.0009908802855072897,82.61666666666667,1.0085743513604857,82.70666666666666,0.12762793146050636
22,23,0.026340639447562705,0.0008887862718935802,82.5,1.697547250201496,82.91,0.44549597828338244
23,24,0.029772981261229667,0.0010330455561487165,84.55,1.046422476822817,82.75333333333333,0.10208928554075605
24,25,0.03369062284582983,0.0017178679720252937,81.81666666666668,2.866279043560757,83.3,0.18184242262647732
25,26,0.03799127125306117,0.0018656141640627502,82.66666666666667,1.9027757502016742,83.39333333333333,0.3162629004834785
26,27,0.0422004474775391,0.0020581425680073133,79.63333333333333,5.961590019076751,83.52999999999999,0.08286535263104217
27,28,0.0467877734638403,0.0019410855832968765,79.81666666666666,2.563309492736985,83.78666666666666,0.04988876515698735
28,29,0.05141330270572214,0.002381635070433003,74.85,8.05015527800551,84.17,0.24041630560342858
29,30,0.0565651541470568,0.0029246513593876753,84.61666666666667,0.968102382097171,83.76333333333332,0.06548960901463266
30,31,0.0611470696052595,0.0032400075778874857,81.93333333333334,1.4007934259633752,84.30666666666667,0.5490193277310196
31,32,0.06638638139652957,0.0032065979474394596,78.96666666666668,8.074892500144436,83.92333333333333,0.35863940416834267
32,33,0.071316058158929,0.003275435033043421,83.10000000000001,2.4627220712049485,84.03,0.2204540768504828
33,34,0.07679849787052888,0.0030950060180171533,85.76666666666667,0.9969397619158833,84.47333333333334,0.17987650084309287
34,35,0.08341497196633844,0.0032149928831069117,82.01666666666667,5.31825994935269,84.06333333333333,0.34988887124660106
35,36,0.08935753913258927,0.0030798699923824226,74.75,7.405853540724845,84.56666666666666,0.24729649321322014
36,37,0.0963019023735285,0.0035382317807728927,84.78333333333335,1.5282524515130185,84.23333333333333,0.24635114955868992
37,38,0.10299041374052798,0.003301421583071077,79.63333333333334,3.111894742578695,84.29,0.20848661028149354
38,39,0.11096190041143321,0.002864862427762169,82.5,5.091332504037299,84.68333333333332,0.2361261433123247
39,40,0.11902719989788474,0.0035903167609887977,78.98333333333333,6.8655338871464044,84.66333333333334,0.13072447700751447
40,41,0.12801456718275675,0.004073727497080956,85.18333333333334,0.24608038433722637,84.68333333333334,0.07845734863959827
41,42,0.13650246765085783,0.004416178189546146,82.45,3.07489837230436,84.48666666666666,0.36754440396894983
42,43,0.14538945230584463,0.004321017137972864,84.88333333333334,0.9952665751222415,84.61666666666666,0.39330508373130196
43,44,0.1545443655071739,0.0044910428540787,85.08333333333333,2.4997777679003588,85.05,0.21969676071045252
44,45,0.16494696204388912,0.006076372748489927,82.38333333333333,0.9800793618659451,85.23333333333333,0.20885933597094278
45,46,0.1759002777194221,0.0071830995435986315,81.83333333333333,5.362265275878179,85.33333333333333,0.22647050335284202
46,47,0.18678286757187598,0.00765296667390555,74.43333333333334,13.236397630103978,85.23,0.32403703492039215
47,48,0.1982853770136692,0.007635585891111648,85.1,1.3898441159592905,85.08999999999999,0.3624913792078376
48,49,0.21145537841321385,0.00602875428398741,83.96666666666668,1.6352030115214733,84.99666666666667,0.3355923452974163
49,50,0.22444855660530663,0.006543758558656413,85.88333333333333,1.0679679562400513,85.41333333333334,0.14055445761538823


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_12_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.865283581588569,4.8238562707044785,65.46666666666668,2.80247906127573,71.84333333333335,0.548776416726847
1,2,9.891004481757541,4.817395165860608,82.5,0.43011626335213,78.41666666666667,0.3646307112073192
2,3,9.915043609355356,4.811614294842416,75.10000000000001,8.747666355472568,80.27,0.36778616975990897
3,4,9.943146634512148,4.802889050306638,75.16666666666667,9.275086103224178,80.90333333333334,0.501818913774901
4,5,9.97393079411666,4.794274277280189,75.10000000000001,3.4729910259985797,81.24333333333334,1.1001919024525768
5,6,10.013949811999174,4.787360532057121,75.26666666666667,5.91894322399606,81.45333333333333,0.35122009560325285
6,7,10.05153717187516,4.7773763399394,74.85000000000001,10.328923790340728,81.40333333333334,0.5864204028586367
7,8,10.088995337205974,4.770884268726775,75.51666666666667,6.265957406671567,81.54666666666667,0.29408993333483574
8,9,10.130250070569419,4.762359387065755,73.7,6.643417795081082,81.46333333333334,0.7641262257565105
9,10,10.175998140251986,4.746353996325696,72.33333333333333,9.057808172449274,81.5,0.35052341814301735
10,11,10.219584754767808,4.738083645869463,81.48333333333333,1.2043901176759708,81.92,0.9560683378643346
11,12,10.2723797108172,4.726799144110874,82.36666666666667,1.110805513530103,82.49333333333333,0.9582739112012261
12,13,10.3213557438974,4.718326774759972,81.41666666666667,0.490464632318734,81.73333333333333,0.7473211417382023
13,14,10.385079380378825,4.709327121730004,75.78333333333332,7.820521437574068,82.19999999999999,0.8524474568362902
14,15,10.436651569503582,4.6994227487382165,79.08333333333333,2.1410018423366397,81.73666666666666,0.32169688977186467
15,16,10.49072240667718,4.691122210817802,83.13333333333334,0.9348202441586788,81.81,0.7826024959496748
16,17,10.548412363976313,4.684186431299241,80.1,3.2911497484415215,81.99333333333334,1.0696209089620925
17,18,10.60635653858875,4.678688477755021,80.38333333333334,1.4383632673594275,82.25333333333333,0.8757599874141061
18,19,10.67024595430371,4.666750294053321,75.63333333333334,6.236095644623229,82.07000000000001,1.022056749892102
19,20,10.748207630371093,4.660061992043475,79.14999999999999,5.938153472811784,81.72333333333334,0.3843898484033623
20,21,10.81096687119202,4.653737486289441,83.15,0.5715476066494105,82.19666666666667,0.6567258856546546
21,22,10.886433978427968,4.644631307966647,78.43333333333334,6.317348248188387,81.97,0.12027745701778839
22,23,10.979308052675544,4.649252750304272,77.89999999999999,5.742096016844955,81.94,0.27904599381942086
23,24,11.054864561622756,4.641584648099251,81.93333333333334,1.084998719917318,82.11666666666667,0.7081117300413959
24,25,11.139323154568464,4.6348866469472885,82.61666666666667,0.8993825042154706,82.17,0.4654030511288022
25,26,11.225231350915431,4.627035755730517,73.98333333333333,4.644949467492142,81.96333333333335,0.9145612184114386
26,27,11.303880996466864,4.6203273569737355,76.31666666666666,6.0079576858992265,81.88000000000001,1.0294658809304986
27,28,11.39657374833727,4.607249808487093,80.45,1.8087749076838315,81.79,1.1329018786579323
28,29,11.486275957885004,4.595644191752891,79.08333333333334,5.912886116121489,81.96,1.0504284840006952
29,30,11.566329903568908,4.596179036262421,82.53333333333333,0.7771028817916533,82.26333333333332,0.5682917873377745
30,31,11.66518349243075,4.592438522589938,77.23333333333333,7.660758593130459,81.95666666666666,0.1970335560817563
31,32,11.76974345179392,4.587507851668205,81.64999999999999,1.6837458240482717,82.40666666666667,0.5634615238761959
32,33,11.879479697990002,4.578376076759691,80.33333333333333,4.191327024013063,82.61333333333334,0.5426068763130661
33,34,12.00274555298001,4.562078966125202,77.66666666666667,4.309936838928796,82.30666666666666,0.9644457245255201
34,35,12.11931279780306,4.534925158392305,75.3,6.437779120162481,81.35666666666667,0.7158367287463072
35,36,12.243931494668445,4.528416552726863,82.13333333333333,1.10855260988773,81.65666666666667,0.6247310532452262
36,37,12.353798549037977,4.5262520739693235,76.16666666666667,5.969552374806305,81.74,0.3295451410656829
37,38,12.465577714280647,4.508257045567469,76.7,2.619160170741761,82.18666666666667,0.44902363214225566
38,39,12.588515642326868,4.479785512395611,80.39999999999999,2.157544901039136,81.75333333333333,1.2828700462461313
39,40,12.698112158977063,4.47993659743212,80.05,3.220507206429862,82.24,0.5027922035990628
40,41,12.827232571131681,4.466536952715176,78.75,4.622949996124406,82.43666666666667,0.10530379332620955
41,42,12.977086970475233,4.4757824841057845,81.84999999999998,0.04082482904638398,81.97333333333334,0.6701906859659846
42,43,13.10789233104875,4.475377589945341,81.11666666666667,0.7191816336797083,82.04,0.4551922670696413
43,44,13.256913658244827,4.448376864689194,81.75,0.6794605703546424,82.42,0.8541662601625106
44,45,13.402207832595552,4.459219645352456,81.53333333333333,1.455067772381144,82.16333333333334,0.2688659310676762
45,46,13.537384675684208,4.465823687163077,81.28333333333333,1.3014948670236446,81.93666666666667,0.47415421776276634
46,47,13.674963066002396,4.458193877948077,82.08333333333333,0.8065702421708595,82.19333333333334,0.32601976763516566
47,48,13.79781603970043,4.4552409897004415,74.96666666666665,4.430450190318013,82.52999999999999,0.1098483803552239
48,49,13.942626471080152,4.455323374711261,75.18333333333334,7.021672798478213,82.41666666666667,0.3975200903378565
49,50,14.101537743227206,4.400152982407265,79.19999999999999,4.791137651956998,82.74,0.19612920911141238


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_12_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,7.099016274459113e-07,7.052399837397665e-08,63.04999999999999,8.982575725629406,58.24,1.8793083834219435
1,2,1.8155558512026942e-06,3.31068489541222e-07,55.25,6.5304415368845214,57.65333333333333,7.0392818446833685
2,3,3.7208596476589786e-06,8.172445678856049e-07,50.98333333333333,0.6276056794587572,52.330000000000005,2.4840424043616216
3,4,7.048161002124056e-06,1.9935982915472846e-06,50.75,0.37416573867739694,50.43,0.16391054470858799
4,5,1.3165871165633826e-05,4.115105812314194e-06,55.38333333333333,1.8674105660572415,52.080000000000005,0.8054812226240905
5,6,2.7002979081845648e-05,9.781598256764957e-06,65.15,5.266086465931479,60.50333333333333,2.6405092101503636
6,7,8.143244179958307e-05,4.245516626213948e-05,73.36666666666666,3.115106561401855,71.18666666666667,3.5212907986829087
7,8,0.00023607657818924146,0.00012553821555627995,80.68333333333334,0.4027681991198201,76.72333333333334,1.8579797869968544
8,9,0.0006204201183543,0.0002702042214891689,81.93333333333332,0.36817870057290536,79.45666666666666,0.6115190557583257
9,10,0.0014893181150746001,0.0005093493839405334,80.91666666666667,2.237682332732292,80.45,0.24657656011876225
10,11,0.0028468613863292997,0.0006179512624721737,82.95,0.813428956127496,81.28666666666668,0.2613214283002637
11,12,0.0045595395229522,0.000749890277438233,80.21666666666665,2.2008836609164244,81.74666666666667,0.3132978703335739
12,13,0.006447292939802167,0.0008213064800802286,82.23333333333333,1.9984716382498164,82.09666666666665,0.10402991022884422
13,14,0.008710803368095233,0.0009804720769518089,84.45,0.10801234497346478,81.64999999999999,0.5614861233073075
14,15,0.010881192745661699,0.0010450258894192633,75.78333333333335,4.830516420517466,82.24333333333333,0.16659998666132594
15,16,0.013466590756982933,0.0014395647744732485,80.10000000000001,3.727599763923161,82.14333333333333,0.07930251502246756
16,17,0.016319735732857533,0.0017162581731255456,82.86666666666666,0.4496912521077323,82.41666666666667,0.02054804667656224
17,18,0.01920332632115407,0.002041970577331493,81.23333333333333,3.9383442657486842,82.88666666666667,0.3350953429829882
18,19,0.022317406377203735,0.0020565542480251867,81.51666666666667,3.6982728701682133,82.74666666666667,0.21746008573733458
19,20,0.025876642509962595,0.0019365359801716928,84.33333333333333,0.7168604389202189,82.91000000000001,0.45372532072462557
20,21,0.0296764539200766,0.001858266599697685,81.01666666666667,2.8155323159612675,82.88333333333333,0.1433720877840472
21,22,0.033396137892914936,0.0014078110750839039,82.33333333333333,1.6913176979963178,83.42333333333333,0.14522013940527806
22,23,0.0371771785681562,0.001644101873776746,81.28333333333335,2.3152873591749987,83.19,0.289942523039766
23,24,0.04085913994658207,0.0016943271721123149,84.83333333333333,0.8508166012066797,83.42333333333333,0.454043561297328
24,25,0.044627059856971796,0.0018708943255085985,82.43333333333334,2.960949547395602,83.86,0.3261901286060037
25,26,0.049002413653456804,0.001929113328552335,82.71666666666665,2.4900914753389145,84.05,0.267332502076847
26,27,0.05314886177754557,0.002092037761356844,75.23333333333333,10.086652346321623,83.95666666666666,0.23976840677805678
27,28,0.057569411057749736,0.0023963487369204725,84.35000000000001,1.8986837546047606,83.92,0.2572936066053762
28,29,0.062419589992952995,0.002340730476749445,81.83333333333333,1.8084677369407367,84.17333333333335,0.21545816814923047
29,30,0.06832822214855346,0.0021774541342318697,85.43333333333334,0.6612278141625816,84.29333333333334,0.11025223605694578
30,31,0.07408974613506024,0.002271060682700194,82.31666666666666,5.109848877956722,84.14333333333333,0.30922843048824683
31,32,0.08019846653502886,0.0022684366836210387,85.11666666666667,0.7641262257565105,84.41333333333334,0.39516522564056533
32,33,0.0860731853913594,0.0024307663196868824,83.14999999999999,3.5216000151446294,84.65666666666667,0.16858891488535563
33,34,0.09209027397703755,0.0026852472421656556,85.25,0.5930148958219076,84.57,0.42434262885864604
34,35,0.09909815395605581,0.0024660950034061063,77.93333333333332,1.0741922029547986,85.04,0.257293606605376
35,36,0.1070066041393005,0.0014599132882437864,81.16666666666667,6.162971866090436,84.58,0.23930454794396272
36,37,0.11454425635072081,0.0016458281545809028,84.5,0.9246621004453462,85.14,0.1525341491819693
37,38,0.12262156873876597,0.0019176131549291104,80.61666666666666,2.332857094256366,85.05,0.1157583690279001
38,39,0.13159332432879822,0.0030965955389860474,85.23333333333333,1.2263314759431474,84.92,0.12675435561221124
39,40,0.14178067119057747,0.003895531749524812,85.91666666666667,0.4109609335312648,85.14333333333333,0.21359359124801455
40,41,0.151299231382028,0.00497542022164457,83.64999999999999,1.4427982071886067,84.92333333333333,0.18624953392932145
41,42,0.16279375508996938,0.005760536831987616,70.13333333333333,3.0128428804407044,85.36,0.22992752481307235
42,43,0.17301190295113847,0.006130341697428748,85.35000000000001,0.4636809247747854,84.88,0.48006943942169916
43,44,0.1847295391258514,0.00693064754456384,82.63333333333333,1.0895972752454122,85.47666666666667,0.2298308556791761
44,45,0.19626802968096935,0.006799511568740845,80.28333333333333,4.515221170908701,85.16666666666667,0.09104333522498052
45,46,0.20874242608327478,0.00802261582291962,85.75,1.0008329864001628,85.86666666666667,0.25381533094401565
46,47,0.222189211030034,0.00735923673911639,84.95,2.3759208741033504,85.35333333333334,0.06944222218666604
47,48,0.23743382420200396,0.007005442780940412,76.51666666666667,2.5315783394730023,85.44,0.37956115010188557
48,49,0.2511378158966837,0.006888117404079248,83.61666666666667,2.4526629518862855,85.19,0.10033277962195022
49,50,0.2665101745500035,0.007957523377672767,79.51666666666667,7.1276846793954665,85.45666666666666,0.5225790742929622


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_2_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00023913338968413334,1.5050696336169657e-05,75.9,2.6770630673681746,68.88000000000001,3.215161996955463
1,2,0.0005551345438016333,3.5760519557183295e-06,78.96666666666665,0.978377341429276,77.70333333333333,0.17987650084309145
2,3,0.0008773127808495001,2.1569397687378772e-05,80.06666666666668,1.0077477638554004,79.14999999999999,0.220907220343748
3,4,0.0012310707236422667,3.9876225050014624e-05,81.36666666666667,0.2718251071716661,79.81333333333333,0.37061510432732575
4,5,0.001603849118793333,4.322400621862388e-05,80.25,1.6391054470859054,80.45666666666666,0.3226280968683434
5,6,0.0019851892716701,2.9544675188053915e-05,81.14999999999999,0.3488074922742703,80.78666666666668,0.2503774927761854
6,7,0.0023763326939528332,2.1734107026237084e-05,81.83333333333333,0.5720334100576804,81.22,0.10677078252031715
7,8,0.0027823937923509667,4.185852636199518e-05,81.71666666666665,0.9800793618659428,81.46000000000001,0.05354126134736687
8,9,0.0032020547695154997,4.5127748553864276e-05,82.88333333333333,0.6328945848682553,81.65,0.18384776310850262
9,10,0.003643939416028266,5.520403186520364e-05,82.93333333333334,0.6786424357167465,81.72333333333333,0.08013876853447618
10,11,0.004099312430441233,6.458917235631658e-05,82.68333333333332,0.7982620009885394,82.08,0.2535087112244165
11,12,0.004562395109630333,6.53042977464103e-05,81.55,0.7082843120291891,82.19666666666667,0.16819301082057206
12,13,0.005041292541558767,5.8806787370429157e-05,83.38333333333334,0.2054804667656324,82.12,0.035590260840109265
13,14,0.00553191251567,5.5080394293570404e-05,83.1,0.43011626335213055,82.39666666666666,0.11264496832476824
14,15,0.006030777336554933,4.3185345742252205e-05,82.86666666666666,0.7039570693980975,82.46666666666667,0.07760297817881777
15,16,0.006559261815344267,4.3101641521339034e-05,83.33333333333333,1.01351971970072,82.61666666666667,0.1892675942210476
16,17,0.0070893183855066004,5.440473957821668e-05,82.66666666666667,1.1242281302693369,82.79,0.152534149181964
17,18,0.0076249697316665005,6.528046449875809e-05,83.64999999999999,0.6570134448142375,82.92,0.30342489460601113
18,19,0.008194053475461,6.881289516234547e-05,83.26666666666667,0.15456030825826214,82.91000000000001,0.3203123475609382
19,20,0.008764700911190334,7.699952964323637e-05,83.56666666666666,1.0819221578078344,83.05666666666667,0.2080598204576989
20,21,0.0093583235560111,8.186295639226757e-05,82.86666666666666,0.8576453553512381,83.13333333333334,0.29101355447622784
21,22,0.009957437836768368,8.337364639172724e-05,84.0,0.6013872850889533,83.36,0.1564182427553331
22,23,0.010558459731359798,8.710840912039115e-05,84.0,0.38944404818492867,83.41,0.16970562748477783
23,24,0.011165130964988433,8.85032933191065e-05,84.43333333333332,0.3793268892247065,83.51333333333334,0.09463379711052414
24,25,0.011787903056477499,9.765291322584621e-05,82.8,2.311925604339377,83.66,0.23252240035460503
25,26,0.012426102183771466,0.00011457994752587738,83.98333333333333,0.27788886667555296,83.55,0.10801234497346478
26,27,0.0130810094650621,0.00011261339354210929,84.7,0.3937003937005856,83.72000000000001,0.19200694431885934
27,28,0.013742184321434966,0.00011655688068892455,84.63333333333334,0.7191816336797137,83.64333333333333,0.08730533902472819
28,29,0.014399632948018668,0.0001081316139788387,84.73333333333333,0.3681787005729109,83.69666666666667,0.113235251676425
29,30,0.0150686853561375,0.00010288374132886846,84.10000000000001,0.6819090848492895,83.80333333333334,0.20853989759489008
30,31,0.015754752548785268,0.00010193700885305412,83.53333333333332,0.8488554385497918,83.91666666666667,0.2786076492528899
31,32,0.016455546637666334,9.756170794579638e-05,85.2,0.34880749227427577,83.91333333333334,0.2610661899893484
32,33,0.0171618823699721,9.378024658498823e-05,83.81666666666668,0.16996731711975635,84.05333333333334,0.30444849956748243
33,34,0.017866020588411802,7.992306121720382e-05,83.10000000000001,0.8553751613570889,83.96,0.07483314773548166
34,35,0.018581209299366064,9.782968084992383e-05,84.11666666666666,1.1286668635558006,84.08999999999999,0.08164965809277376
35,36,0.019312700916926998,9.70635014208784e-05,85.06666666666666,0.4403281604540959,84.29666666666667,0.35122009560325285
36,37,0.020051271766628267,0.00010313185480350416,85.5,0.21602468994692955,84.37666666666668,0.17613126418163436
37,38,0.0208238059348871,0.0001018057296802633,83.95,1.435270009440732,84.30666666666666,0.11728408057172648
38,39,0.021573230487106368,6.908982556641276e-05,84.9,0.5492419017761337,84.45666666666666,0.2753583523741809
39,40,0.022353583612202733,5.435556415351389e-05,84.31666666666666,0.6908127258687594,84.58999999999999,0.32893768406796975
40,41,0.023135154264110964,4.860894664405271e-05,84.11666666666667,1.581314502417388,84.49333333333334,0.1677961726487115
41,42,0.02392590013979867,4.616264308559027e-05,85.31666666666668,0.6536223850375839,84.64999999999999,0.3432200460346117
42,43,0.02471870059425507,4.244396534199409e-05,83.28333333333335,1.0842303978193715,84.73,0.26695817400234845
43,44,0.0255338537579609,3.897543879789202e-05,84.48333333333333,1.1897712198383215,84.71,0.2099206199177881
44,45,0.026361707157971332,5.086429830383478e-05,84.75,0.954812372493503,84.74333333333334,0.25420901286583725
45,46,0.027180311688616333,5.603838728059884e-05,84.33333333333333,0.6510674994874854,84.97000000000001,0.13441230102437482
46,47,0.02801390327890507,4.8364116684119316e-05,84.85000000000001,0.6570134448142375,84.99333333333334,0.05436502143433473
47,48,0.02884895603593843,5.833643880999293e-05,85.31666666666668,0.4365266951236254,84.80333333333334,0.1751824445796112
48,49,0.02969308515437193,8.773340042914355e-05,84.98333333333333,0.9646530752325168,84.91666666666667,0.0736357401145731
49,50,0.030531815644533,0.00011314920603871453,84.08333333333333,0.732954447576534,85.16,0.04898979485566542


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_2_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0001110056334688101,9.282385798380749e-06,75.46666666666668,0.5835713800003839,68.60000000000001,1.6444654653311088
1,2,0.0002450711331189,1.1551589753981058e-05,79.7,0.1080123449734582,76.52,0.295296461204667
2,3,0.0004335551356585,2.1938564671422436e-05,79.78333333333335,0.3423773097362362,77.97333333333334,0.2739018477889912
3,4,0.0006413701391979,1.7788907126960397e-05,79.93333333333334,0.2953340857778191,78.80333333333334,0.3141478774222239
4,5,0.0008735168538071667,3.300575503238271e-05,80.13333333333333,0.5104464277037827,79.11333333333334,0.3103045099396562
5,6,0.0011076317584229,4.2817389203068584e-05,80.56666666666668,0.4731689855526153,79.56666666666666,0.20885933597094278
6,7,0.0013733027087602667,5.146131491230602e-05,81.06666666666666,0.455216676124916,79.83666666666666,0.09030811456095979
7,8,0.0016498772126996334,5.961583794185694e-05,80.68333333333334,1.0926522268722485,80.32666666666667,0.2524986248587401
8,9,0.0019320727731249332,6.646940804974172e-05,81.11666666666666,0.6141841924229412,80.49666666666667,0.247835070605879
9,10,0.0022308209784796,7.890392049023426e-05,81.38333333333334,0.16499158227685842,80.81333333333335,0.24689178916188625
10,11,0.0025460255649859,8.878373757134568e-05,82.01666666666667,0.39228674319799467,80.89333333333335,0.1433720877840417
11,12,0.0028683907319354,9.293217820457539e-05,82.46666666666667,0.28674417556808884,81.24,0.2940521495698828
12,13,0.0032082842220661333,0.0001008905227049138,82.53333333333333,0.023570226039550245,81.51666666666667,0.247835070605879
13,14,0.0035591239214454,0.0001077299423789631,81.06666666666666,1.5200511687293796,81.52666666666666,0.33089105289942083
14,15,0.003925428308014799,0.00012601947219681493,82.3,0.5612486080160934,81.96333333333334,0.20072092289766666
15,16,0.0043104428843384335,0.0001445321469197732,82.35000000000001,0.21602468994692955,82.03333333333333,0.2651205176686435
16,17,0.0046916930905437,0.0001604363166749028,81.99999999999999,0.5522680508593604,82.03666666666668,0.15326085243430004
17,18,0.005083139566082366,0.000166431374364689,82.83333333333333,0.3922867431980009,82.35000000000001,0.1657307052620769
18,19,0.005496780428254733,0.00018216095624210292,83.41666666666667,0.3704351795148769,82.40333333333334,0.3727674282385166
19,20,0.0059129973780656,0.0001958675146945998,82.81666666666666,0.48705463987341174,82.67,0.13735598518690795
20,21,0.006344237644705032,0.00022620672139433946,83.5,0.33416562759605717,82.77333333333333,0.29032548783888656
21,22,0.006804185190302334,0.00023637307551164572,83.28333333333332,0.7575545451575707,82.91,0.2449489742783155
22,23,0.0072692283921812,0.0002535271991103999,83.3,0.10801234497346039,83.06666666666666,0.316473625371142
23,24,0.0077390621131423675,0.00028045764003913027,83.18333333333332,1.2886254520051816,83.26333333333334,0.25824191930995904
24,25,0.008222892284784468,0.00029493656150536606,84.21666666666665,0.22484562605386618,83.29666666666667,0.22171052197754795
25,26,0.0087257772287406,0.0003170022887972841,82.86666666666666,1.4584999904772749,83.48333333333333,0.3156298817004182
26,27,0.009234100546672766,0.0003386708015045684,83.61666666666667,0.6599663291074475,83.61,0.32659863237108927
27,28,0.0097518481395925,0.0003591770668586305,83.76666666666667,0.7214953607304483,83.58999999999999,0.15641824275533037
28,29,0.010283858425441767,0.0003771807241076313,83.31666666666668,1.4704496666741855,83.49666666666667,0.1732692189115589
29,30,0.010834400410359935,0.0003949786927057168,83.26666666666667,0.5169354139756953,83.62333333333333,0.21638443156156525
30,31,0.011391752375292434,0.0004183768615666261,82.85000000000001,1.4838014242703315,83.75333333333333,0.27884683171152586
31,32,0.011956317301350633,0.00043648137695188264,83.01666666666667,1.1440668201153665,83.77999999999999,0.20607442021431796
32,33,0.012518333214115933,0.0004558403977139634,84.86666666666666,0.5557777333511014,83.86333333333333,0.20072092289765997
33,34,0.013098207129203766,0.0004813711794002642,84.11666666666666,0.4089281382128435,83.76333333333334,0.10656244908763822
34,35,0.0136938474764572,0.0004978027515728999,84.66666666666667,0.5201495511442354,83.84,0.18457157599876117
35,36,0.014302275645036765,0.0005196353509654353,83.8,0.7449832212875647,83.96,0.10198039027185957
36,37,0.014908693939260233,0.0005423576135724492,84.53333333333335,0.20138409955991143,84.02333333333333,0.21853044537444777
37,38,0.015528537218914298,0.0005675358039927149,84.38333333333334,0.35197853469905194,84.08333333333333,0.2503774927761847
38,39,0.016144041339379998,0.0005756737580604912,84.91666666666667,0.30092450142113025,84.32333333333334,0.16110727964792615
39,40,0.016770411498735534,0.0005859288997614645,84.5,0.6096447052723987,84.14666666666666,0.16739839372653137
40,41,0.017408199721440597,0.0005872807617584362,84.11666666666666,0.5169354139756939,84.34666666666666,0.3249957264676267
41,42,0.018067339614516332,0.0006037954393596749,84.64999999999999,0.17795130420052505,84.32333333333334,0.2824102610663378
42,43,0.018744414454107235,0.0005969234630541605,84.60000000000001,0.6867799259345466,84.50333333333334,0.17820088539498471
43,44,0.019439163134604132,0.0005979598843847761,84.11666666666666,0.4365266951236254,84.52,0.2691963347942665
44,45,0.02013699282277567,0.0006045291373635866,84.35000000000001,0.7118052168020909,84.38333333333334,0.19669491322575855
45,46,0.0208255873027573,0.0006136089505665019,84.93333333333334,0.4403281604540959,84.43666666666667,0.12552113589174907
46,47,0.021523731860810566,0.0006326222084677712,84.91666666666667,0.26246692913372954,84.60333333333334,0.018856180831644215
47,48,0.022225714800342997,0.0006621364502389942,83.88333333333334,1.1447949840716272,84.58333333333333,0.0974109279746828
48,49,0.022957687121720135,0.0006791673743327038,84.24999999999999,0.12247448713915775,84.55666666666667,0.03858612300930085
49,50,0.023717475610706,0.000696729596627535,84.61666666666666,0.4006938426723742,84.56666666666666,0.13021349989749806


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_2_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.11405500135270404,0.009247234584862722,75.8,2.021138293140773,67.47333333333334,0.46521201857026634
1,2,0.15335482216897278,0.011612764009465926,67.0,2.1920310216782966,75.23,0.6465807503063042
2,3,0.1897384168487727,0.01313531732284621,69.95,11.279701532694322,76.36,0.6011655346075714
3,4,0.22184627723273762,0.015763074827560997,73.58333333333334,13.249171881878338,77.87333333333333,0.14727148022916334
4,5,0.2525271623084493,0.018115646090409648,83.43333333333334,2.731401756526408,79.17666666666666,0.5151267373720371
5,6,0.28244349267418933,0.020359435020529,80.39999999999999,4.912738543826649,80.76666666666667,0.510577015629267
6,7,0.30841536428202576,0.020712397199004355,71.53333333333335,11.739699977237725,81.20666666666666,0.6354176229501033
7,8,0.33206594389608995,0.020281016848067386,75.45,13.697140820867203,82.08999999999999,0.44181444068749
8,9,0.35567162628560606,0.023060218082697655,75.60000000000001,7.680277772754489,84.11,0.44751163858236065
9,10,0.37889696360837877,0.024782282811221804,81.5,6.741785124628838,83.62666666666667,0.5845416057808807
10,11,0.40203987111253436,0.025265814040068207,81.8,3.366254100133659,83.16000000000001,0.551180551180817
11,12,0.4218396979350858,0.02552766421128547,72.10000000000001,13.997559311060865,84.80333333333333,0.7903726266065161
12,13,0.4436702396420478,0.029266745468107345,80.83333333333333,4.117510035068388,84.56666666666668,0.3198263417682919
13,14,0.46289392158024345,0.030188083603462777,74.73333333333333,10.833307692277346,85.01666666666667,0.6812896267781863
14,15,0.4827261431509802,0.03074553300422569,81.93333333333335,5.371891866207123,86.05666666666667,0.7778745971484685
15,16,0.5017518399918649,0.03275858879843995,82.60000000000001,2.9933259094191476,86.34333333333332,0.8269757486703577
16,17,0.5195046568715793,0.03277627867866223,82.28333333333333,5.825566257645883,86.41333333333334,0.6977264666201349
17,18,0.5382478264164794,0.034637404281088045,81.68333333333334,5.220844972054062,86.81333333333333,0.5462803513052851
18,19,0.5575074296239512,0.03524342443324878,80.63333333333333,3.9501758048077957,87.24000000000001,0.7538346414610183
19,20,0.5770918064154537,0.03583027656170058,82.89999999999999,3.2782108941718016,87.78666666666668,0.5995739227892486
20,21,0.5969685535012107,0.035133320331753634,78.96666666666668,7.346692377450468,87.43333333333334,0.6966746411026853
21,22,0.6146409725793736,0.03594097415235905,77.26666666666667,10.233469054474586,88.06,0.43011626335213
22,23,0.6323629093042203,0.035830470784072685,81.10000000000001,6.328638610844092,88.32333333333332,0.1569146972792008
23,24,0.6498096484937391,0.03602049437901153,86.06666666666666,1.297647443988114,88.37333333333333,0.13474255287605078
24,25,0.6681785129157015,0.03762214768762003,83.95,2.0285462775100864,88.62333333333333,0.13274871834492954
25,26,0.6876295099212069,0.03920048298832561,86.03333333333335,1.0362861037806548,88.48,0.41287609117829005
26,27,0.7052070558317034,0.0413109033252509,83.45,2.161403864775544,88.81666666666666,0.16659998666132597
27,28,0.721687106320907,0.040631709291988484,78.21666666666667,6.87317652585437,89.14,0.11860297916437768
28,29,0.7378778494287865,0.04122826136177524,83.28333333333335,1.6331632564511798,89.82666666666667,0.419867704031745
29,30,0.7547988935177962,0.04317694767103986,84.86666666666667,3.812552367582054,88.75,0.7874007874011802
30,31,0.7742972145291276,0.04478010919989606,78.03333333333333,7.51236018542479,89.64666666666666,0.23893281249942908
31,32,0.7918523637452384,0.04494494281280421,82.34999999999998,2.313366954606782,89.36333333333334,0.5060522590492897
32,33,0.8080453768850616,0.04675833407871725,72.41666666666667,2.467905094519553,90.35666666666667,0.23584363935077962
33,34,0.8249908570652766,0.04880169461498678,85.76666666666667,1.8530755216366341,89.88666666666666,0.13474255287604808
34,35,0.8404256389210253,0.04954743184499258,85.45,1.308306793786025,89.79666666666667,0.5294231661807893
35,36,0.8584862720409188,0.052284063324925925,81.41666666666667,4.862326832106441,90.14,0.23508863576673858
36,37,0.874961155799415,0.05500518890201163,82.53333333333333,3.4025317371366612,90.31666666666666,0.2694851057521026
37,38,0.8927085207712677,0.056577443086387416,84.10000000000001,2.2686266036231393,90.69666666666667,0.29488227406129175
38,39,0.9082993031062857,0.05796510782323415,81.13333333333334,5.1033213585751085,90.80666666666667,0.12684198393626858
39,40,0.9264185930734176,0.0610802925063076,76.88333333333334,11.275662089454244,90.32666666666667,0.4005274300497077
40,41,0.944923837605281,0.059828784816161364,84.08333333333333,1.8683028543455051,90.68333333333332,0.47119234100547636
41,42,0.9603180929885072,0.062023506238998855,87.10000000000001,0.5930148958219019,90.71333333333332,0.2176133165859923
42,43,0.9773775410786811,0.06341810745130455,86.85000000000001,0.8256310717667237,90.81333333333333,0.5524088662897757
43,44,0.9964749276820815,0.06795597320823787,85.85000000000001,0.9416297927883702,90.98666666666668,0.3936439451529176
44,45,1.0133504185047992,0.06934806437493929,85.53333333333332,0.47842333648024765,90.63,0.19252705437591397
45,46,1.0285644022161757,0.07190827021129934,85.78333333333335,1.973293918525291,91.17333333333333,0.4073764297987229
46,47,1.0457812250065146,0.07517322190208281,85.3,1.7554676489946188,91.64333333333333,0.41249915824829936
47,48,1.0624008484946366,0.07603139537799772,76.98333333333333,10.612675859032391,91.18333333333334,0.20997354330698376
48,49,1.0788839572826556,0.07637677408793092,86.51666666666667,1.04109984578276,91.56,0.2817800560721122
49,50,1.0934399681905382,0.0766028165161101,84.68333333333332,2.25770286402401,91.75333333333333,0.45987921119451736


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_2_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0002705831495656667,2.921097867194367e-05,75.10000000000001,0.9548123724934996,67.24333333333334,0.7108836441750243
1,2,0.0005489916598671333,6.596864522037993e-05,79.93333333333334,0.15456030825826214,76.53666666666668,0.6030109636003492
2,3,0.0008684286271676,7.488519865080164e-05,78.28333333333335,0.22484562605387073,78.48666666666666,0.6138584708401666
3,4,0.0012345828816159,0.0001019321342316766,80.5,1.309580085370876,79.32333333333334,0.33993463423951914
4,5,0.0016183233721888668,0.00011701121613105131,80.18333333333334,2.352421919828348,79.88,0.3860915262818738
5,6,0.0020186654396247665,0.00012784333075282827,81.69999999999999,1.177568115510372,80.31666666666666,0.626223247377126
6,7,0.0024310750456478336,0.00015030749027376524,80.93333333333334,0.45886332993120343,80.61666666666667,0.624944441975087
7,8,0.0028558728271308995,0.00018090675295299213,82.41666666666667,0.18856180831640867,81.06,0.5479051012721058
8,9,0.003302472884682467,0.00019709479539010234,82.43333333333332,0.3472111109333254,81.37333333333333,0.48582118338152225
9,10,0.0037472922022941334,0.00020212265020661365,82.83333333333333,0.7982620009885378,81.58666666666667,0.38767110917488784
10,11,0.0042064408928199,0.00021279691311304347,82.81666666666666,0.676182092503356,81.81,0.5219833969262544
11,12,0.004673841011467567,0.00023100030149993556,82.73333333333333,0.3704351795148842,82.04,0.39597979746447015
12,13,0.0051610865110596,0.00024958664805818095,82.43333333333332,0.19293061504649933,82.17666666666666,0.5865909041989059
13,14,0.005653057169533233,0.0002510452069495568,82.71666666666665,0.023570226039556944,82.35666666666667,0.39237170585498843
14,15,0.006146516506096967,0.00026816543100204347,83.33333333333333,0.45521667612492694,82.57000000000001,0.5242772803266109
15,16,0.006662475303795233,0.0002726432901257592,82.8,0.7359800721939872,82.54,0.38270963754087123
16,17,0.007172100902061,0.00028613435434706656,82.81666666666668,1.2208831047874962,82.86666666666666,0.4294440850940051
17,18,0.007710682633615534,0.0002885911807780642,82.71666666666667,0.836991968632644,82.89999999999999,0.3965686153324057
18,19,0.008260062830599,0.00028978321287995677,83.38333333333333,0.4109609335312709,82.98333333333333,0.45536310297998084
19,20,0.008825731207299932,0.0002938203331958675,83.5,0.5115336417740937,83.15333333333335,0.38612030364756117
20,21,0.009412220929406065,0.0002944228608803994,83.71666666666667,0.5390320542932073,83.27,0.26191601707417445
21,22,0.009992977006549499,0.00029501391212020874,83.5,0.3082207001484544,83.29,0.1512172829628485
22,23,0.010599373513910765,0.00029073916807027366,84.13333333333334,0.16499158227686414,83.38333333333334,0.29009576962712924
23,24,0.0112112855136527,0.0002921115423416944,84.08333333333333,0.42491829279939874,83.55000000000001,0.21181753153756397
24,25,0.0118253473197738,0.00029548325226543367,84.21666666666667,0.8993825042154688,83.70333333333333,0.12552113589174907
25,26,0.012476108944794803,0.00028767027115727303,83.33333333333333,1.3123346456686351,83.73333333333333,0.30269162892657214
26,27,0.013112297476226333,0.00028938782435229904,83.18333333333334,0.7408703590297617,83.68666666666665,0.2007209228976533
27,28,0.013777860094457401,0.0002937895330146935,83.46666666666667,0.8624899355290423,83.78333333333333,0.1922382780706099
28,29,0.014447844658578568,0.00028369232401711305,83.44999999999999,1.1321071798494489,84.04666666666667,0.1649915822768632
29,30,0.015138179461492632,0.00028130564592633914,84.26666666666667,0.10274023338281042,83.96,0.22449944320643994
30,31,0.015844710992014167,0.00027328689250494877,84.46666666666665,0.1433720877840472,84.10000000000001,0.32526911934581076
31,32,0.0165491785617549,0.00028423068760877044,84.3,0.2121320343559589,84.07333333333332,0.4120140234938075
32,33,0.01727589370699537,0.0002930874967773756,84.51666666666667,0.3299831645537211,84.17666666666666,0.27860764925289416
33,34,0.018019602298583303,0.00030525748216239044,83.76666666666667,0.5265189666310445,84.22333333333334,0.24689178916188353
34,35,0.018790123764625234,0.0002999943587279869,84.5,0.4600724580614063,84.28333333333335,0.11469767022723588
35,36,0.019562730604162235,0.0002766870315779614,83.61666666666667,0.9312476696466061,84.31,0.18239152027072275
36,37,0.0203201549308035,0.00026320102771520564,82.85000000000001,1.4306175822583291,84.21666666666668,0.3583604640891993
37,38,0.021117718689334968,0.0002549245655057304,84.10000000000001,0.3894440481849324,84.19666666666667,0.29601051032391074
38,39,0.021881539648309134,0.00024802056733598836,83.66666666666667,0.8956685895029576,84.41666666666666,0.223656482629553
39,40,0.022669176370580968,0.00023674319363719873,84.98333333333333,0.2054804667656324,84.29,0.13490737563232552
40,41,0.02344840532987633,0.0002213277728575713,83.73333333333333,0.7760297817881899,84.44,0.23338094752286057
41,42,0.0242594269527087,0.00021191555381002648,84.95,0.43011626335213055,84.55,0.19304576314093444
42,43,0.025076390013961933,0.0002027411146581321,84.23333333333333,0.8488554385497918,84.58999999999999,0.24993332444207284
43,44,0.0258930533014791,0.00020607691510939516,82.0,3.2375402185404054,84.66,0.33950945004029776
44,45,0.0267125941898974,0.00020769367581029982,85.33333333333333,0.1840893502864559,84.67999999999999,0.26280537792569364
45,46,0.027529648006617165,0.0001979600548553551,82.51666666666667,0.7961713941664178,84.68333333333334,0.14974051630144097
46,47,0.028369232754825963,0.00017470106762330586,82.93333333333334,2.288133640230733,84.73666666666668,0.20072092289765936
47,48,0.0292436791551431,0.0001820090445407613,84.36666666666666,1.1025223605694163,84.81,0.0496655480858365
48,49,0.030093049759533936,0.00016082527365552423,82.81666666666668,2.2395436042987766,84.89666666666666,0.08956685895029354
49,50,0.030979327475030568,0.00016640078727876215,84.78333333333333,0.35197853469905077,84.84666666666668,0.1508494466531269


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_4_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00047929603203416665,7.233730160469532e-05,78.71666666666667,2.9783477895564054,73.15333333333332,1.0032391982418212
1,2,0.0011959908542933664,0.00017827627729098545,81.88333333333333,0.6737127643802544,79.99666666666667,0.4481319250201
2,3,0.0019625185991074667,0.00025429540211879283,82.13333333333333,0.3299831645537235,81.07,0.31968734726291614
3,4,0.0028343117816711665,0.0003169081599030233,83.33333333333334,0.6195876765147037,81.55999999999999,0.34127212992957556
4,5,0.003800152505404533,0.0003737812531177885,83.36666666666666,1.2472191289246535,82.32666666666667,0.20499322482029414
5,6,0.0048800220203709,0.0003763965900133713,83.26666666666667,1.8167431176574078,82.71666666666665,0.04109609335312448
6,7,0.006127810848882867,0.00043614242786943735,83.26666666666667,2.2451181607112694,82.98,0.06683312551921015
7,8,0.007410127439457666,0.0004161024281087954,81.43333333333334,0.8379870059984283,83.27666666666666,0.15923427883328273
8,9,0.008895659268494,0.0003901914229371526,83.98333333333333,0.8910044269749132,83.42,0.13880441875771482
9,10,0.010396993815604034,0.0004729143748920792,84.9,0.07071067811865074,83.60000000000001,0.15577761927396808
10,11,0.012019426229194467,0.0005517201486532307,84.98333333333333,0.42882267767561905,83.54,0.16062378404209088
11,12,0.013791913996405869,0.0005274521981099454,83.64999999999999,1.18953772533703,83.68666666666667,0.009428090415825457
12,13,0.015598946314732498,0.0006270122199234547,82.71666666666667,2.5594053128716356,84.01333333333332,0.2148384405909625
13,14,0.017508508726485798,0.000742009067858976,83.8,1.687206764645834,84.10000000000001,0.3334666400106609
14,15,0.019510292326484265,0.0008004113267297716,84.91666666666667,0.6612278141625854,84.20333333333333,0.17307673314330185
15,16,0.02157555626575677,0.0008549049538352174,82.93333333333334,1.2651306476232218,84.33999999999999,0.1994993734325969
16,17,0.023735516315055934,0.0008929253020932362,84.58333333333333,1.0118739491107036,84.57,0.18708286933869783
17,18,0.025899332563745065,0.0009533465900334577,81.08333333333333,2.264705033528407,84.38666666666667,0.12684198393626855
18,19,0.028167387912364367,0.0009878777370056393,83.7,1.6160651802036545,84.70666666666666,0.22881336402307162
19,20,0.0304813484730511,0.0010595050975596703,82.45,2.5400131233256764,84.69,0.35590260840104343
20,21,0.0328772921305119,0.001170040577034113,84.18333333333334,0.7706418681131229,85.01333333333334,0.12283683848458748
21,22,0.03526511084055076,0.001201839098146248,85.23333333333333,0.9646530752325254,85.13000000000001,0.2969848480983488
22,23,0.0379293405624868,0.0012775460587571496,85.25,0.4415880433163898,85.25999999999999,0.2416609194718912
23,24,0.0406235665077794,0.0013040333290377046,84.91666666666667,0.29533408577782283,85.52,0.1344123010243713
24,25,0.0433363999396341,0.001277666873369865,84.61666666666667,1.247219128924647,85.39666666666669,0.3724095714249138
25,26,0.04607560539866254,0.0014147784434164626,84.76666666666667,0.6859705209085524,85.50333333333333,0.520277703624602
26,27,0.04903130330347554,0.0013739426519015778,82.0,6.340478425692078,85.58,0.13490737563231955
27,28,0.05208294293056424,0.0012730879955828698,83.48333333333333,3.6679543193568955,85.64333333333332,0.363715395452116
28,29,0.05523387158832207,0.001183165236473881,84.3,1.576916823001988,85.49666666666667,0.31982634176829067
29,30,0.05833812936120073,0.001210409298404005,85.66666666666667,0.5249338582674573,85.81,0.26882460204874614
30,31,0.06156065018742024,0.00114782602681564,84.93333333333332,1.2743189902410232,85.88666666666666,0.20237478982214405
31,32,0.06477411486376324,0.0011869008566293465,84.26666666666667,1.6413070672146879,85.92333333333333,0.3116978594016272
32,33,0.0679514745814139,0.0010780038631996594,82.53333333333333,5.407453703505517,85.80666666666667,0.41104203623906127
33,34,0.07118841575866809,0.001011635595543031,83.9,1.7846568297574763,86.08666666666666,0.363715395452116
34,35,0.07452808326296922,0.001016878414464805,79.06666666666666,5.786382481501052,86.00666666666666,0.42050234508528317
35,36,0.07796453724230754,0.0010068567733424836,84.55,0.9797958971132678,86.35333333333334,0.12229290885229564
36,37,0.08135439479515119,0.0010683977554945233,84.38333333333334,2.44142490270652,86.19666666666667,0.12229290885229255
37,38,0.08484323447679797,0.0009463642164841096,83.56666666666666,2.229100466306729,86.33,0.4140853374205223
38,39,0.08844631508656993,0.0009439994009442042,84.19999999999999,1.3441230102437274,86.68333333333334,0.22602851344219463
39,40,0.09215697731919947,0.0009140743654785444,85.93333333333334,1.3701175943043067,86.64999999999999,0.23280893453645354
40,41,0.09591741354681514,0.0009145178404665814,86.01666666666667,0.35197853469905077,86.63333333333333,0.11469767022723588
41,42,0.09966513930030153,0.0011661811366912426,85.53333333333335,0.554276304943865,86.35333333333334,0.2524986248587401
42,43,0.10355159696825207,0.0010375739974762715,83.21666666666665,3.9396136302378166,86.40999999999998,0.5987208587202082
43,44,0.10762776977757056,0.001050825395403006,85.93333333333334,1.3676825492619071,86.46333333333332,0.5680571176289311
44,45,0.11163371270302185,0.0012037214577304768,85.35000000000001,1.3952299690970922,86.83999999999999,0.22226110770892624
45,46,0.11573391586982941,0.0012120336368853376,85.46666666666665,1.5897239452880578,86.79333333333334,0.5634023626345799
46,47,0.11981246323180243,0.0012998167040431693,84.28333333333333,2.1312489817527718,86.97666666666667,0.6533163263092494
47,48,0.1241008607875015,0.0010997905129290417,85.90000000000002,1.644688420339858,86.72666666666665,0.35984564592181345
48,49,0.1285895093567401,0.0010918246193066764,83.85000000000001,0.8031189202104517,86.65333333333335,0.7237095795659698
49,50,0.13297158476223414,0.0010415979016041848,78.8,6.75660170993279,86.64333333333333,0.20741798914805287


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_4_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.8557838568695294e-05,4.529300248341758e-06,73.76666666666667,3.7763150763085935,64.27666666666666,1.9973371161512956
1,2,0.00010530155758479546,1.6505966212308613e-05,77.23333333333335,0.4988876515698596,75.27,1.26730685576409
2,3,0.0001967236098798,1.6641286243051277e-05,79.58333333333333,0.8730533902472566,77.63000000000001,0.3421500645428386
3,4,0.0003495495286339333,2.8359882585154263e-05,80.43333333333334,0.3171049598406738,78.47000000000001,0.20832666655999288
4,5,0.0005471797480297667,4.53455674472317e-05,81.61666666666667,0.13123346456686266,79.35333333333334,0.23753362335093084
5,6,0.0008021524835417,5.7804827639214816e-05,81.86666666666666,0.4109609335312648,79.89333333333333,0.21929178937864732
6,7,0.0010943998294803666,5.747372443658759e-05,82.18333333333334,0.38586123009300316,80.23333333333333,0.03299831645537139
7,8,0.0014261692136631331,7.484799484800864e-05,81.76666666666667,0.16996731711976285,80.40666666666665,0.1291854825005089
8,9,0.0018257185901889336,9.721917073883979e-05,81.06666666666666,0.2867441755680834,80.85,0.19866219234335553
9,10,0.0022852748536939665,0.0001256230735925534,81.38333333333334,0.8429445744267822,81.04666666666667,0.12283683848458748
10,11,0.0028062821641767666,0.00015250470981930227,82.18333333333332,0.5906681715556485,81.35333333333334,0.2174600857373331
11,12,0.0033588475291009,0.00017306581977981383,82.73333333333333,0.2248456260538679,81.77333333333333,0.07133644853011495
12,13,0.003999496297438901,0.00014909333072571528,82.78333333333335,0.5948856099191551,82.05,0.15769168230020175
13,14,0.004688617693055334,0.00018561367155740498,83.01666666666667,0.7214953607304445,82.27666666666667,0.15062831370259985
14,15,0.005389279495357834,0.00019750291873634363,83.39999999999999,0.24832774042918823,82.62,0.1512172829628463
15,16,0.006153418586111767,0.0002344960306672033,82.23333333333333,0.023570226039556944,82.74333333333334,0.15151090903151557
16,17,0.006979897245325267,0.0002927162691771608,83.06666666666666,0.6548960901462808,83.07666666666667,0.19567546828585525
17,18,0.007861522472089067,0.00030114368948756906,80.38333333333333,2.7824849006279,83.0,0.24779023386727334
18,19,0.0088393762985318,0.00035895442702505456,82.66666666666666,0.3681787005729109,83.10666666666667,0.1239175353029395
19,20,0.009887907252203567,0.00039436583636624957,83.81666666666666,0.6737127643802614,83.16,0.12247448713916355
20,21,0.010914062122249301,0.0004094167841674163,84.23333333333333,0.2013840995599075,83.38000000000001,0.17146428199482233
21,22,0.012094847398587035,0.0004667551061119978,84.45,0.14142135623730817,83.64,0.19815818596935633
22,23,0.013336004996997866,0.0004927718338167083,83.60000000000001,1.1430952132988195,83.63,0.16990193249833177
23,24,0.014630539723493569,0.0004953439206570196,84.11666666666667,1.1785113019775793,83.96,0.17107503227141677
24,25,0.016041246937514336,0.0005688234461973392,83.51666666666667,0.9030811456096062,83.97666666666667,0.07133644853011006
25,26,0.017479236049222968,0.0006781703899196744,83.41666666666667,1.0426994879744749,84.13,0.12675435561220563
26,27,0.019069787073785767,0.0007198704253332268,82.83333333333333,2.869475368231782,84.20333333333332,0.14197026292697715
27,28,0.020757401447066403,0.0008795572889377845,84.95,0.5656854249492393,84.24666666666666,0.1782008853949847
28,29,0.02247776210524233,0.0010065215350618007,85.03333333333335,0.7039570693980975,84.16666666666667,0.2456736769691805
29,30,0.024315851745625765,0.0010782823713135752,84.71666666666665,0.9800793618659386,84.47333333333334,0.03681787005728655
30,31,0.0262428966411393,0.001133479831739507,82.89999999999999,1.6446884203398537,84.66000000000001,0.16391054470859232
31,32,0.028278103054093968,0.0012441153697907719,82.48333333333333,1.921081871122504,84.69666666666667,0.16739839372652468
32,33,0.0303191283609988,0.001204192020286747,84.81666666666666,0.5557777333511059,84.66333333333334,0.2101322334996633
33,34,0.032492440100554465,0.0013434000318336859,84.08333333333333,1.6136569923279465,84.81333333333333,0.15627610892974575
34,35,0.0347109273139042,0.0015769162524572268,82.10000000000001,5.763245613367521,84.83999999999999,0.25311394008759525
35,36,0.0369190810862456,0.0017581977061612423,81.51666666666667,4.1533788119500485,84.89,0.23366642891095757
36,37,0.03922721862630133,0.0017604451280864594,84.3,1.6768025127207584,85.19333333333333,0.023570226039550245
37,38,0.04164276351058577,0.0017500174481784741,84.28333333333333,1.789009657759162,85.10666666666667,0.132748718344928
38,39,0.04409725859371127,0.0017243842101260726,83.13333333333334,2.341770460333143,85.15666666666667,0.2304102621171388
39,40,0.04658973076765136,0.0017311812309857128,84.53333333333335,0.9454569735788565,85.13333333333334,0.03681787005729255
40,41,0.04912301194956357,0.0018304041374818986,82.76666666666667,2.0548046676563194,85.03333333333332,0.0478423336480248
41,42,0.05176289705746273,0.0018476823299209836,83.56666666666666,1.9027757502016807,85.43333333333334,0.18372685039360434
42,43,0.05441747164346017,0.0019257529978404825,79.28333333333335,1.9392151906262376,85.40333333333335,0.06944222218666377
43,44,0.0571849388270396,0.0019515468602791294,85.81666666666666,0.7663042621715133,85.40333333333332,0.12762793146051257
44,45,0.05997670801314476,0.0020499532342377518,83.36666666666666,3.8219395890335917,85.48,0.20704266871026114
45,46,0.06287738916208953,0.0020923545193132155,83.83333333333333,2.658738213681236,85.81,0.3234192325759266
46,47,0.0658405307208604,0.002198404368510379,79.78333333333333,6.881900577279179,85.78333333333335,0.31668421004036285
47,48,0.0690757508706621,0.002249425230175561,86.43333333333334,0.651067499487487,85.72999999999998,0.2286190426597584
48,49,0.0721935899437873,0.0023678939474376555,84.38333333333334,1.554205763583307,85.75333333333333,0.03858612300930085
49,50,0.07526479305598284,0.002360952143921459,86.68333333333334,0.7717224601860129,85.99000000000001,0.23338094752285937


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_4_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.35901867331803433,0.01764907258606879,70.81666666666666,9.048142841980825,73.79,0.4710272462041482
1,2,0.40123579385489755,0.01822491853670356,78.36666666666667,6.310617155943536,81.73,0.35440090293338705
2,3,0.43883453606117223,0.020005291670917705,79.01666666666667,4.33326923029509,83.66,0.1796292478040988
3,4,0.473296158531787,0.019505962431072003,83.06666666666666,0.6649979114420023,85.89666666666666,0.5964524755213645
4,5,0.505986995536743,0.017439153097986132,81.68333333333332,3.426449409455151,86.48,0.8336666000266543
5,6,0.5377374070889119,0.021086339580475903,75.23333333333333,6.689087298644625,87.54,0.20314198646923212
6,7,0.5710731475987424,0.020547752868999528,84.01666666666667,0.45521667612492694,87.86,0.15556349186103965
7,8,0.6023288704562844,0.021528631148851476,80.10000000000001,5.091332504037295,88.64333333333333,0.07845734863960453
8,9,0.6391737924260222,0.018343617113683326,81.80000000000001,3.228260625579454,88.67666666666666,0.29510826638522
9,10,0.6745502942337963,0.018553433654808712,80.76666666666667,3.245595305778109,89.25,0.3043024810940636
10,11,0.7085365885280434,0.018681828421343256,83.81666666666666,1.1257096527178854,89.11333333333334,0.3487437773240149
11,12,0.7445529876677068,0.021366901159544417,84.23333333333333,1.0077477638553956,89.64666666666669,0.47932823363073057
12,13,0.7797634633871473,0.02228880411108213,83.71666666666665,1.5855247992033707,89.53333333333335,0.24458581770458818
13,14,0.8166042372908388,0.026667341464203555,82.96666666666667,0.42882267767561905,89.98333333333333,0.4902607016226684
14,15,0.8544523979387222,0.029454974838019433,83.48333333333333,1.4055445761538692,90.16666666666667,0.38002923864121574
15,16,0.8959597591899886,0.03496935550125614,82.23333333333333,2.6007477557212058,90.27666666666666,0.2094967514996098
16,17,0.9365628490689432,0.03685716853477234,81.13333333333333,4.390583357849184,90.50333333333333,0.016996731711973495
17,18,0.9762818962804068,0.03747043378687766,79.80000000000001,6.58419825541931,90.53333333333335,0.02494438257849431
18,19,1.0198397520420495,0.045366234241580705,85.14999999999999,1.4041604846550355,90.94333333333333,0.5235986588557627
19,20,1.064224360377407,0.051107732142439376,79.58333333333333,7.359838464410906,91.17666666666666,0.20531818125912196
20,21,1.1031677887698033,0.05490536337713078,82.08333333333333,5.441558191874411,91.06666666666666,0.3680881536926832
21,22,1.1547018839739938,0.06135653963906886,81.65,6.792643079096681,91.11666666666667,0.1291854825005089
22,23,1.2010992595323986,0.06162979273252807,83.63333333333334,2.0552101811953194,91.72333333333334,0.1724979871058058
23,24,1.2494404555561476,0.06684194269866439,85.8,0.48131763593979005,91.50999999999999,0.561960852729086
24,25,1.3019777319552082,0.06809006079069528,81.60000000000001,6.2605910264127616,91.50666666666666,0.1510702559149974
25,26,1.3481342612704283,0.07051996744298777,84.7,1.979898987322332,91.51666666666667,0.18873850222523106
26,27,1.4005294835242559,0.07752415779066751,84.33333333333333,1.0842303978193715,91.83666666666666,0.3300841643513881
27,28,1.4562128622875246,0.08253809411081947,77.7,8.037101467569013,91.93666666666667,0.5418691929074981
28,29,1.5047851773817167,0.0860575307574923,84.03333333333335,1.1578236288638961,92.23,0.4726520919238592
29,30,1.556905455410667,0.09578733158787331,81.83333333333333,2.5371681501670778,92.43333333333334,0.15542057635832826
30,31,1.6106890334967072,0.09796827103638141,82.45,1.4089002803605382,92.29333333333334,0.36745370078721434
31,32,1.6642341802368872,0.10409394007862663,80.73333333333333,4.560762606796761,92.07000000000001,0.17378147196982796
32,33,1.722871615433758,0.11083218978016446,82.53333333333335,3.612555266782165,91.94666666666667,0.37606146069787943
33,34,1.7772815346180098,0.11876155180775985,84.16666666666667,1.407914138796194,92.48,0.4089824772122486
34,35,1.83669691695777,0.12323527787117969,83.26666666666667,1.9088972965795918,92.57,0.016329931618557073
35,36,1.8916824619396941,0.1314675898285026,84.95,1.2027745701779164,92.41000000000001,0.15513435037626608
36,37,1.9469776693104253,0.14010770816655302,84.68333333333334,0.43652669512362485,92.63333333333333,0.3646307112073209
37,38,2.0067213338996837,0.14633826653918489,85.0,0.5400617248673217,92.54666666666667,0.32169688977186467
38,39,2.066875531590014,0.1495559082801717,81.48333333333333,0.7191816336797137,93.05666666666667,0.16027753706895237
39,40,2.1231134543559578,0.15597796600432287,81.56666666666666,1.0490736654570798,92.89,0.04546060565661986
40,41,2.1820439849949973,0.15713153805209412,75.38333333333333,6.756026116652374,92.97666666666667,0.17969109295924654
41,42,2.2427624331213107,0.1636076291253105,83.21666666666665,1.9477907713327174,92.85666666666667,0.4568247901426629
42,43,2.3109346494694405,0.16433398517656547,84.41666666666667,1.7683953806268045,92.99666666666667,0.20237478982214294
43,44,2.3768893459624536,0.17244094420735875,80.11666666666667,6.5178387692717745,93.08666666666666,0.3770352179247338
44,45,2.454288131212826,0.18461448699241106,83.76666666666667,1.4343019982633463,92.89333333333333,0.5865909041989074
45,46,2.5246446034625185,0.19681075963300054,82.63333333333334,2.9586971607261336,93.06666666666666,0.37932688922470403
46,47,2.596226814010778,0.19586737334804713,85.10000000000001,1.0464224768228163,93.39999999999999,0.297097066068757
47,48,2.671896917685047,0.20246189842192486,73.38333333333334,11.62184246245931,93.38666666666667,0.3362869145371094
48,49,2.752824726138858,0.21824347900956034,78.41666666666667,6.9239118679800935,93.16666666666667,0.22171052197754795
49,50,2.8318299308501795,0.23124790781855148,83.26666666666667,2.47868692837334,93.18,0.21228911104120715


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_4_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.00010895137047555013,1.53388995915589e-05,77.33333333333333,1.837268503936095,67.94333333333334,0.8044183543958255
1,2,0.00028992456688233334,2.362003722548158e-05,80.2,0.5759050847723638,77.73666666666666,0.502416383313904
2,3,0.0005455848738419,3.97059507448023e-05,80.48333333333333,1.0184410744968095,79.42666666666666,0.2671246067953245
3,4,0.0008646334968654999,7.915112909590901e-05,80.85,1.0606601717798212,80.03666666666668,0.01699673171197814
4,5,0.0012557758648552668,9.644694208134295e-05,81.06666666666668,0.7352248333370881,80.64999999999999,0.23366642891095393
5,6,0.0016996469632029334,0.00015427574788644269,82.75,0.2121320343559656,81.00333333333333,0.11085526098877163
6,7,0.002219602739763233,0.00022568515151761615,82.61666666666666,0.35197853469904455,81.40333333333332,0.34586445643087094
7,8,0.0028121000526079667,0.00029795111279719245,82.36666666666666,0.18856180831641536,81.75333333333333,0.35863940416834317
8,9,0.003463197644246067,0.00036388568050357335,82.81666666666666,0.987702159335269,82.05,0.3847943173523565
9,10,0.0041685449225972665,0.00041899952558244603,83.33333333333333,0.7191816336797149,82.45666666666666,0.2641127705272119
10,11,0.0049225269159849,0.00044931987450579124,83.41666666666667,0.2094967514996083,82.69666666666667,0.1579732748143043
11,12,0.005758254036608733,0.0004805085979875892,81.28333333333332,0.16499158227685842,82.91333333333334,0.38724095283886484
12,13,0.0066533227779264,0.0004986822094224761,82.53333333333333,1.1848581724784122,83.01666666666667,0.23612614331232906
13,14,0.007632477530289933,0.0004980153505923767,83.66666666666667,1.166428547128183,83.24000000000001,0.13441230102437482
14,15,0.008681722478441034,0.0005239223396754259,83.88333333333334,1.4839886193034768,83.29666666666667,0.2910135544762326
15,16,0.009733892895397033,0.0005448690498185067,84.16666666666667,0.27788886667555296,83.43666666666667,0.21234144411511055
16,17,0.010915758190498866,0.0005342627076254247,84.94999999999999,0.3488074922742703,83.63000000000001,0.2566450207322657
17,18,0.0122136487516571,0.0005520573541078916,83.83333333333333,1.6704956017767785,83.82333333333334,0.2288133640230763
18,19,0.013539417535965834,0.0006357032468825317,84.93333333333334,0.36590830666833507,83.82666666666665,0.15369522511197853
19,20,0.0149490625628397,0.0006810980939791241,84.8,0.4966554808583803,83.99666666666667,0.0974109279746823
20,21,0.016432635624911866,0.0007836778766165302,84.73333333333333,0.48705463987341174,83.80999999999999,0.09416297927883678
21,22,0.0178952974590747,0.0008874562069593753,85.15,0.5099019513592802,84.12,0.21463146709340364
22,23,0.0194232149571967,0.0009815411114554049,83.53333333333333,1.2518874638809323,84.17,0.2299275248130686
23,24,0.021056799971987065,0.0010199220476923712,84.7,0.5212165257037304,84.36333333333333,0.2174600857373395
24,25,0.0228016491871484,0.001078170695665735,84.75,0.43011626335213,84.31333333333333,0.2739018477889912
25,26,0.024536939977096595,0.001230036439274858,81.46666666666665,1.9001461932060821,84.64333333333333,0.04496912521077646
26,27,0.026356413017146668,0.0012893978071577446,82.89999999999999,2.0412414523193094,84.66666666666667,0.05436502143433734
27,28,0.028268064768139967,0.0014843787210776702,84.38333333333333,1.3021349989749773,84.95,0.13638181696985852
28,29,0.030211186348597766,0.001591715124327793,80.83333333333333,2.264705033528399,85.08666666666666,0.11614167593456448
29,30,0.0322669004919554,0.0016194704022118275,82.60000000000001,2.4627220712049485,85.09666666666666,0.2221611027060181
30,31,0.03423170001227743,0.0018036057798572213,82.65,1.592168332809066,84.96666666666667,0.2548637980482037
31,32,0.03634028286892203,0.0018888697341379046,84.08333333333333,0.41699986677322715,85.28666666666666,0.028674417556805804
32,33,0.03859188622679583,0.002051151939743406,84.48333333333333,0.8576453553512381,85.11333333333333,0.2209575122556861
33,34,0.040905879844238595,0.0021768036286160053,84.86666666666667,0.5137011669140814,85.20666666666666,0.22647050335284355
34,35,0.04327043161223859,0.002281572314452153,84.38333333333333,0.3704351795148776,85.35333333333334,0.18445113776342695
35,36,0.04569332928290153,0.002475989969742639,83.91666666666667,1.8176602787344152,85.58999999999999,0.2458997085534416
36,37,0.04813092666502058,0.0025421926019549342,79.61666666666667,6.800776099501846,85.74666666666667,0.19669491322575855
37,38,0.0505196215197665,0.0025463373952754665,85.34999999999998,0.7359800721939938,85.73666666666666,0.22983085567917677
38,39,0.0530851382245521,0.002632506150669946,84.61666666666667,0.7586537784494015,85.76333333333332,0.3168946547706624
39,40,0.055825363396492966,0.002572245064002562,85.18333333333334,1.0208928554075734,85.79333333333334,0.07930251502247392
40,41,0.058672165662122196,0.00259019133288834,82.39999999999999,2.0236106344848075,85.91666666666667,0.2639865316429721
41,42,0.061553625769200475,0.0025827167533191307,85.38333333333333,0.7145317036742005,85.98333333333333,0.0974109279746781
42,43,0.0645902262603497,0.0026286909335170006,85.45,0.8602325267042661,85.94333333333333,0.2771682200798332
43,44,0.06746647507078954,0.002598133551188742,85.25,0.4546060565661985,86.07,0.03741657386774083
44,45,0.0705165269211156,0.0025159365505476217,83.7,1.7554676489946142,86.23666666666666,0.16977108770995697
45,46,0.07362812504915629,0.002574974353837301,82.89999999999999,4.845788549520779,86.03666666666668,0.17016332024133468
46,47,0.07677929157229026,0.002618682294700844,84.5,2.687005768508882,86.14333333333332,0.20237478982213883
47,48,0.07998149548883333,0.002643823658543383,85.10000000000001,1.219289410544791,86.42,0.03559026084010262
48,49,0.08316269242153507,0.0026397000435568543,84.95,1.52370163308526,86.58666666666666,0.2532894698868401
49,50,0.08645642215456784,0.0026557450294131084,84.31666666666666,2.0576415841659323,86.32666666666667,0.24580932086115992


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_6_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0009321948118606333,3.286808482477178e-05,78.2,5.374631770332425,74.82666666666667,0.6025132548103994
1,2,0.0021341181108622998,4.397260606068954e-05,82.21666666666667,0.30092450142113025,80.67,0.27604347483684233
2,3,0.0036093569888709666,0.00011443840063285864,83.46666666666665,0.690812725868753,81.88666666666667,0.1419702629269837
3,4,0.005394820128470367,0.0003067035411951487,83.05000000000001,1.517124473030032,82.38333333333333,0.40069384267238095
4,5,0.007558527506961799,0.00024835954239046037,78.63333333333333,4.978676754140825,82.73666666666668,0.45065384597148084
5,6,0.009823823886665067,0.0003253351189575499,83.83333333333333,1.1664285471281877,83.21666666666667,0.3386574801903632
6,7,0.012311515036328833,0.00040279123590561796,82.28333333333333,0.7027722880769357,83.33,0.3902136167109886
7,8,0.015196436437014502,0.0005397720703175428,82.16666666666666,1.0208928554075645,83.27333333333335,0.18873850222522678
8,9,0.018326919922189964,0.0005660637695240704,80.01666666666667,3.5884846693586723,83.61666666666667,0.19223827807061591
9,10,0.021375374935798497,0.0004483368934642395,83.26666666666667,3.0676628816666835,83.73,0.2997776954122324
10,11,0.0244534415082171,0.000533097908293619,81.96666666666665,3.194352655686107,83.75333333333333,0.14429907214609233
11,12,0.0275698245721701,0.0006000917992894633,84.03333333333333,2.039743992650924,83.71666666666665,0.36590830666833507
12,13,0.030919035670823297,0.0007363380562274507,68.23333333333333,5.624401202696059,84.32333333333334,0.17931970208417494
13,14,0.03453899524539553,0.0007541027367737334,82.71666666666665,2.967977238606949,84.42,0.184028983224567
14,15,0.03829469854542703,0.0008466201863535003,82.96666666666665,3.2125621481234496,84.76,0.08640987597876744
15,16,0.04198571585860623,0.0010637531991641682,84.61666666666667,0.8468897343941655,84.96666666666667,0.2719477073916159
16,17,0.04595944079715444,0.0011914449409839863,82.11666666666667,4.474806016900494,84.69,0.3187475490101907
17,18,0.04982579123938937,0.0013646477223713451,85.38333333333334,1.0077477638553956,85.1,0.11430952132988294
18,19,0.05398074400980313,0.001530392058653132,82.63333333333334,3.1236552662261285,85.03333333333333,0.1236482466066088
19,20,0.058216672802739206,0.0014748563920720765,76.93333333333334,9.02610411836444,84.94333333333333,0.2033606539022582
20,21,0.062429950965134505,0.0015641228665381729,85.14999999999999,1.331039693873427,85.23666666666668,0.31436002007605485
21,22,0.06670075000794888,0.0016257059303769806,79.25,4.129769969380858,85.31333333333333,0.2641127705272018
22,23,0.0714427078851939,0.001552924304565234,85.23333333333333,1.802929714535643,85.62,0.45519226706964167
23,24,0.07618575862614436,0.0014700560502110445,83.13333333333334,2.4291059169076084,85.63000000000001,0.20049937655763544
24,25,0.08073850682092873,0.001552811102201642,77.81666666666666,6.967224858020748,85.58,0.3973243846867044
25,26,0.08563429913119684,0.0016407474112367338,80.58333333333333,9.145338824899936,86.02,0.4411349000022607
26,27,0.09085231106953252,0.0014844642162972323,83.53333333333335,2.5594053128716356,86.04666666666667,0.30912061651652584
27,28,0.09613866274106515,0.0017105701544345145,85.53333333333335,0.5512611802847052,85.63333333333334,0.21684607956387833
28,29,0.10121979270176522,0.0016703168715390933,81.86666666666667,4.7332746475235234,85.99000000000001,0.15641824275533037
29,30,0.10673491421666835,0.0016396771314789187,86.26666666666667,0.732954447576534,86.20333333333333,0.06342099196813665
30,31,0.11229442272831373,0.0017161559600649638,86.93333333333334,0.6649979114419995,86.61,0.23762715894162031
31,32,0.11817155969535154,0.001571404181843813,82.64999999999999,1.4288690166235147,86.58999999999999,0.310268700752538
32,33,0.12393483577004748,0.001661554913117436,84.35000000000001,1.3366625103842293,86.48333333333335,0.46942044646090186
33,34,0.1301771744761472,0.0014363714287465685,80.93333333333334,3.30058917299456,86.73,0.40108187027920694
34,35,0.13638622162187855,0.001545153769392086,83.85000000000001,3.0356218473321044,86.64333333333333,0.2269116323349043
35,36,0.14250289219175932,0.0017752390285757892,86.71666666666665,0.5169354139756949,86.24666666666667,0.34653843782311944
36,37,0.14896516756989148,0.0016220192408805975,80.05,9.086345066453653,87.01666666666667,0.17441967269268388
37,38,0.15553279782960017,0.0014408192040003104,86.83333333333333,0.978377341429276,87.16666666666667,0.2641127705272018
38,39,0.162027466854177,0.001824421928211267,82.43333333333334,2.5691546383111237,86.98000000000002,0.24535688292770924
39,40,0.16844917085962277,0.001977581249820094,86.31666666666666,1.1469767022723434,87.33333333333333,0.48923977307201405
40,41,0.17536196230695056,0.002187603416952165,84.91666666666667,2.3502954896967556,87.61,0.4699645376692468
41,42,0.18240422129799452,0.002442579336514631,85.81666666666666,0.6141841924229411,87.57,0.4224531532213583
42,43,0.18969478605278023,0.0034686408844793186,85.18333333333334,2.3382091912876883,87.39,0.46847269575362044
43,44,0.1968443260708237,0.0041276945384799224,83.61666666666667,4.282198293192668,87.34333333333332,0.1643843734125087
44,45,0.20390134293902948,0.005081295277128188,81.25,3.182242395963366,87.21666666666665,0.03299831645537235
45,46,0.21171189958784006,0.005558150352180783,85.46666666666665,1.2344589458094157,87.58666666666666,0.11115554667021793
46,47,0.21948375277791446,0.006209537380675547,81.76666666666667,4.2556498393965105,87.53666666666668,0.1249888883950138
47,48,0.22753541847708933,0.006616634391777775,82.16666666666667,3.240970362235497,87.84333333333332,0.2117125934426712
48,49,0.23603501600532265,0.006975353953854028,85.13333333333334,1.8084677369407356,87.92333333333333,0.2503774927761847
49,50,0.2444429387591037,0.007627746673565191,82.48333333333333,2.1811057338474464,88.03333333333335,0.4855466564147641


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_6_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.1560032069206771e-05,1.8029955521775274e-06,56.71666666666667,3.8066462346211742,53.69333333333333,3.0356804106419957
1,2,3.0061709812569262e-05,6.6899257548656805e-06,71.46666666666667,3.630962529259828,64.01666666666667,3.9565501246526518
2,3,6.29903466000019e-05,1.4306725739568022e-05,76.43333333333334,1.184154644555443,72.64666666666666,2.4864208993830657
3,4,0.0001316314271337038,3.6017806526529594e-05,79.78333333333335,0.7877534865397638,76.67,0.8275667143298289
4,5,0.00024771222108086664,7.30876675357182e-05,79.35000000000001,0.6570134448142375,78.80666666666667,0.635889578115221
5,6,0.00044019919022926664,0.00012090585721961769,80.96666666666665,0.5328122454381866,79.56333333333333,0.40285095120763015
6,7,0.0007421355800099,0.00016293904254557006,80.35000000000001,0.5307227776030186,79.94333333333334,0.19618585292749122
7,8,0.0011221645914180668,0.00020661614810479572,81.7,0.7947746011710874,80.45666666666666,0.3711543554312034
8,9,0.0015835355305699667,0.0002561340969110033,81.73333333333333,1.2181497809747748,80.63666666666667,0.23584363935078634
9,10,0.0021687722212847334,0.00032355386719370673,81.71666666666665,1.0873004286866748,81.09,0.2906314963431675
10,11,0.002865726220325567,0.0003872322893800368,81.66666666666667,0.7214953607304415,81.57666666666667,0.21296843793284645
11,12,0.003630863978087267,0.0004581393465238884,82.73333333333333,0.5104464277037909,81.88,0.08831760866328181
12,13,0.004631281244347667,0.0005290598974045562,83.96666666666667,0.31710495984066733,82.23666666666666,0.1309792180292598
13,14,0.005808739356439267,0.0006447877643336496,83.81666666666668,0.47842333648024105,82.54333333333334,0.05185449728701322
14,15,0.007000438099353468,0.0007280870451525441,83.76666666666667,0.09428090415820098,82.89666666666666,0.08219218670625433
15,16,0.008338345593224767,0.0008857310932234308,81.21666666666667,2.7707800746761255,82.96333333333334,0.16519348924484908
16,17,0.009761599451193067,0.0009934387359202903,82.95,2.3688956639469474,83.11333333333333,0.10338708279513856
17,18,0.011413909166410633,0.0011219876697228346,83.23333333333333,2.2895899681432534,83.29,0.0804155872121046
18,19,0.013202495367798233,0.0011281101328485747,82.3,2.0066555924389857,83.26,0.18384776310849774
19,20,0.015138290158821434,0.001165420842425091,81.28333333333335,3.03324175685941,83.69,0.3879003308411422
20,21,0.017183176932168632,0.00126784267868287,75.26666666666667,1.6932874009518357,83.89333333333333,0.08956685895030006
21,22,0.019425475895271837,0.0012527008693249471,84.5,0.7756717518813374,83.90666666666667,0.2684937408746983
22,23,0.021756425924982465,0.0014383769668149245,82.61666666666666,0.4588633299312048,83.91333333333334,0.21561282171728702
23,24,0.0242132607935903,0.0015171439068021857,84.03333333333335,1.3906433363335449,83.94,0.23678400846903985
24,25,0.026745552717342868,0.0015632373641314334,83.08333333333334,1.7561004780162452,83.89666666666666,0.08055363982395837
25,26,0.029423922208001066,0.0017005577740269915,85.28333333333333,0.4588633299312098,84.11333333333333,0.09533566430717431
26,27,0.0321190142229831,0.0015687501734245775,84.11666666666667,1.0085743513604857,84.24333333333334,0.43606829230701283
27,28,0.03505185893826351,0.0016401129103422042,84.23333333333333,0.43652669512363207,84.07,0.08602325267042348
28,29,0.037798775575169336,0.0016943590769366863,79.60000000000001,6.863308240200208,84.37,0.22090722034374757
29,30,0.04095638395315973,0.0017220031977051773,85.01666666666667,0.2624669291337254,84.37666666666667,0.09568466729604727
30,31,0.044094304485205404,0.0017635639794410264,79.26666666666667,2.2661764175711383,84.50999999999999,0.20607442021431405
31,32,0.04725024366523517,0.0017685002606976947,85.33333333333333,0.5720334100576866,84.58666666666666,0.1407914138796255
32,33,0.05055911340103267,0.001924304212959092,84.68333333333332,1.4800525516195586,84.86999999999999,0.2624245923435341
33,34,0.05403485183241324,0.0019643740394668344,83.91666666666667,3.342736736401612,84.88333333333333,0.18445113776342087
34,35,0.05758491722372056,0.0018710872110028445,83.81666666666668,1.484550062776227,84.93333333333334,0.39684869772860726
35,36,0.06125443844992953,0.0016903357042187496,81.46666666666667,4.468469785309314,85.01333333333334,0.22425184255405417
36,37,0.06492115662716406,0.001611809571924431,71.46666666666665,3.3492121793374374,85.37,0.5132900414645355
37,38,0.06889066013293467,0.001333959368215686,85.46666666666668,0.42491829279940524,85.06333333333333,0.47779586529070084
38,39,0.07269044408889357,0.0013945625185992222,76.93333333333334,11.518125812050423,85.15666666666665,0.5114901975817548
39,40,0.07676863007039086,0.001241581833879114,83.15,2.1567722797427344,85.49000000000001,0.4384822307308091
40,41,0.08088909109332243,0.0015122342423176762,80.01666666666667,6.892064680163386,85.33666666666666,0.42905581092543593
41,42,0.08494947571384508,0.0015857168166962135,80.88333333333334,3.320224222682689,85.65666666666668,0.009428090415818758
42,43,0.08916514809080966,0.0017321870447485773,80.95,4.885181675229691,85.83,0.4543860326491823
43,44,0.09349344063344205,0.0018079267861267102,80.53333333333333,4.65194105245924,85.58333333333333,0.4274212078136649
44,45,0.0982993726489879,0.002053519999476082,81.89999999999999,2.8743115117653195,85.92333333333333,0.439267066322473
45,46,0.10285279099272955,0.0020369113384829623,84.25000000000001,3.400245089205582,85.47666666666667,0.2148384405909595
46,47,0.1079507518847082,0.0022543734452778476,85.53333333333335,1.2860361149240325,85.77666666666666,0.3061952898977368
47,48,0.11322327734723615,0.0023428503052417213,81.13333333333334,4.392101496499773,85.92666666666666,0.3064129385141733
48,49,0.11865529798811726,0.002459492602175105,78.78333333333335,6.490548684219406,86.22333333333331,0.1611072796479289
49,50,0.12402322547672064,0.002702414121169038,81.53333333333335,3.1348400632603646,86.24333333333334,0.2875567576825273


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_6_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.9288840007692029,0.17831070597899176,79.26666666666667,2.4229229363633444,73.53666666666668,0.5292972279877883
1,2,0.971271628688202,0.1821739155853292,77.55,3.779770716150204,81.29333333333334,0.11585431464655271
2,3,1.0101207715394,0.17769179839343083,78.06666666666666,4.953169580065768,82.85666666666667,0.10143416036468772
3,4,1.051747772638382,0.17819906957499984,74.56666666666668,12.686891747871982,84.75,0.4952440475832799
4,5,1.087623679608685,0.18089030233376194,77.64999999999999,4.546610459085613,84.97666666666667,0.5084180257316678
5,6,1.1297275359942702,0.1766064630690391,80.41666666666667,1.875425877560135,85.99000000000001,0.7712759990215406
6,7,1.1661219797909619,0.17697095720100933,72.08333333333333,9.455274835890403,86.73333333333333,0.6920661496963662
7,8,1.2108341351283431,0.17818882488397148,81.03333333333335,0.6485025486114575,86.43,0.6174679478860925
8,9,1.2548368984444667,0.17500304241266018,83.2,2.0522345544958225,86.78666666666668,0.5096621974951169
9,10,1.3075375754542466,0.17951681101358144,79.51666666666667,5.009712788396384,87.26333333333334,0.7934033582541021
10,11,1.3552271618550567,0.18399411327863233,85.01666666666667,0.6712343521867458,87.58666666666666,0.11897712198383306
11,12,1.40750890958907,0.18332926086802898,83.75,1.2576432986608996,87.64333333333333,0.6808001827914665
12,13,1.4639785279365354,0.18881764598469125,83.7,0.7968688725254625,87.93666666666667,0.5265189666310445
13,14,1.519935591913167,0.2025300078367566,70.43333333333334,10.9776540703781,88.12333333333333,0.4481319250201066
14,15,1.5757585017622338,0.2044009364787166,77.81666666666668,7.168720635898396,88.20666666666666,0.2876726534718831
15,16,1.6350629004751387,0.20555590784998806,83.46666666666665,1.0474837574980445,88.68,0.6083310502240241
16,17,1.6965332123743915,0.210178033630209,74.93333333333334,13.886704272632715,88.56,0.30735430152621507
17,18,1.7565710569910635,0.2115784635616356,74.91666666666667,6.750967008922171,88.75666666666666,0.36572606627851184
18,19,1.823654956860772,0.21667485829784963,84.45,1.2389511693363868,88.63333333333333,0.34969828265075487
19,20,1.8868449986273834,0.21525409665695838,82.33333333333333,2.373581447704905,89.06666666666666,0.1558489297008136
20,21,1.9496027775923384,0.2176452897164904,82.25,0.7257180352359085,88.87666666666667,0.11841546445554091
21,22,2.013665412598695,0.2201040483340558,84.7,2.013703056560235,88.81333333333333,0.27329267990359457
22,23,2.0889882278681142,0.22638332011568943,77.3,8.745379732559739,89.29333333333334,0.4953337819648048
23,24,2.164733006716322,0.2215643061397147,76.36666666666667,5.373442926922076,88.87,0.4035674251803104
24,25,2.2338349284481036,0.22719603212097292,80.73333333333333,4.123577195699011,88.96333333333332,0.06944222218665944
25,26,2.309641135028542,0.22900242857006167,82.55000000000001,2.417988144442953,89.66000000000001,0.3082207001484551
26,27,2.392038371884641,0.24215455311872022,81.88333333333333,2.2107062722628292,89.53333333333335,0.27438820836342726
27,28,2.4718444080103135,0.24912353814581362,82.6,1.667832925285583,89.44,0.3080043289739084
28,29,2.5525049352967817,0.24556740907275496,80.91666666666664,3.873055067457157,89.87333333333333,0.06649979114419675
29,30,2.636286058047998,0.24376828513229026,79.58333333333333,3.6134778568883243,89.84666666666668,0.3231442746239254
30,31,2.709087870068114,0.24164125205673354,81.26666666666665,4.954683530649447,89.45333333333333,0.3544322533605301
31,32,2.804399151007768,0.25391871990472825,82.25,3.5030938706615666,89.68,0.04320493798938372
32,33,2.893674449370573,0.26636381189978864,84.6,0.32659863237108927,89.84333333333332,0.22291004663067274
33,34,2.986735914326898,0.2702415236392263,84.01666666666667,2.4516434397268214,90.18333333333334,0.5994627224069534
34,35,3.0833731335838017,0.27550657527909667,84.75,1.2192894105447973,90.01666666666667,0.7350888079378997
35,36,3.1727653963257034,0.28718270001041996,82.7,3.867169507533905,90.25999999999999,0.7072953178599951
36,37,3.2706514618720135,0.2944893325069098,78.48333333333333,8.26199464751434,90.44,0.4166533331199914
37,38,3.3689030479660254,0.30821935912214676,81.51666666666667,3.8262978916382835,90.00999999999999,0.572771042098558
38,39,3.467720176756258,0.31848868622830845,84.26666666666667,2.112002735688469,90.63666666666666,0.433769011751135
39,40,3.5698735778471136,0.3131862747553366,83.55000000000001,2.8879058156387316,90.76,0.45745673748089816
40,41,3.665790170639582,0.3185325480930556,80.68333333333334,3.7403951068778176,90.12,0.3586084215408243
41,42,3.7754739844078684,0.32242502211008334,82.63333333333333,1.4573568159132768,90.81333333333333,0.29352266617001815
42,43,3.8916832415750515,0.3178104152704743,83.10000000000001,2.207940216581962,90.67333333333333,0.24997777679003946
43,44,3.9996537083775627,0.3146905452390698,84.26666666666667,0.7306770072260977,90.29,0.27276363393971603
44,45,4.116993893004124,0.31761163496925676,82.60000000000001,0.7756717518813439,91.18333333333334,0.3021405118299911
45,46,4.21604565015079,0.3124789442018494,77.8,5.6552335642895155,91.18666666666667,0.09030811456096591
46,47,4.344630472961899,0.3225912159041787,84.45,0.9228578799938065,90.67,0.32135131346653606
47,48,4.4689683766449475,0.33083570676828056,82.55,3.4105229315556125,91.28666666666668,0.5692294987280808
48,49,4.581458692256405,0.32866825895430224,80.8,2.0396078054371123,91.20666666666666,0.4490978611493179
49,50,4.7063011940959925,0.34020533182624974,79.91666666666667,4.552349820574965,90.95333333333333,0.3408160142299008


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_6_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.4088145750096314e-05,1.9113888698505102e-06,70.76666666666667,1.8926759422104455,63.96333333333333,1.504245842791515
1,2,9.450655657012933e-05,1.037278358600602e-05,78.88333333333333,0.3171049598406738,75.47,0.44158804331639784
2,3,0.00022046588406180001,3.805304239188832e-05,80.55,0.0,78.56666666666666,0.3402286812653443
3,4,0.000432006412116,6.0836481762546345e-05,80.5,0.22730302828309612,79.32333333333334,0.4654985380094061
4,5,0.000742753370849,0.00010179814927241439,81.18333333333334,0.46963342678684217,80.11333333333333,0.22866763848190091
5,6,0.0011719947969481333,0.0001286181992783437,82.0,0.4813176359397915,80.72666666666667,0.05557777333510797
6,7,0.0017529977334359668,0.0001509063163213692,82.56666666666668,0.5137011669140875,81.26666666666667,0.35975300168618607
7,8,0.002427462147601467,0.00020917318151039357,81.11666666666667,0.9392668535736903,81.65000000000002,0.19798989873223555
8,9,0.0032579884400392666,0.00023649648697121215,81.7,0.7222649560006823,81.95,0.24913182588073085
9,10,0.004202653420652566,0.00031523788351093054,82.48333333333333,0.6956212251569742,82.35000000000001,0.3073543015262126
10,11,0.0053529095026,0.0002965244144360493,83.03333333333333,2.0183876953868123,82.65666666666667,0.012472191289246521
11,12,0.0066623382599108666,0.00026236249783169284,79.88333333333333,3.50007936417955,82.64666666666666,0.20981473309141638
12,13,0.0081084120042489,0.00029860912016223604,81.71666666666668,2.593046256604163,82.85666666666667,0.09030811456095436
13,14,0.009706052134640299,0.0002870752161482496,83.60000000000001,1.2851718432438042,83.01666666666667,0.05792715732327636
14,15,0.0113618919632495,0.0002530020808334437,84.06666666666666,0.9969397619158833,83.38333333333333,0.127104506432918
15,16,0.013157853456862767,0.00031810048970412695,83.08333333333333,2.3966411681536477,83.64,0.17682382946500078
16,17,0.015239349044273398,0.000306290799540659,84.35000000000001,0.3559026084010408,83.47,0.22375581929117705
17,18,0.017397129626579768,0.00034000976339799147,77.10000000000001,8.438700531874956,83.48333333333333,0.05436502143433473
18,19,0.0195626992161745,0.00035852431558117137,77.76666666666667,6.338287535990214,83.67666666666666,0.18372685039360426
19,20,0.021879742207233068,0.00033680111822614753,84.35000000000001,1.1575836902790246,83.86666666666666,0.14383632673593744
20,21,0.0243750367335782,0.0002516045104268268,82.55,1.9304576314093687,84.21666666666667,0.25170529504870437
21,22,0.027072616107771133,0.00012066249807520615,84.68333333333334,0.2953340857778191,84.39,0.15895492023421606
22,23,0.029760944949673965,0.00010637888791394264,84.21666666666665,1.0956986609262458,84.25333333333333,0.16819301082057
23,24,0.03253486344545237,0.0002980976358513718,83.51666666666667,1.9955506062794397,84.52666666666667,0.210449254902197
24,25,0.0354362429359621,0.0004381698447174222,83.93333333333334,2.0745816177940313,84.21333333333332,0.07717224601859925
25,26,0.03857231383927926,0.00030851069324134146,80.31666666666666,2.5302612952464436,84.46333333333332,0.2559079695689237
26,27,0.04158005307346383,0.00038939026670354893,84.58333333333333,1.5450638246435746,84.88666666666667,0.0524933858267482
27,28,0.04485048823235447,0.0005554939329213774,78.46666666666665,2.0225121892229874,84.97000000000001,0.2333809475228559
28,29,0.048450497968179566,0.0006625364779083435,77.75,8.071348503606242,84.96,0.2906314963431651
29,30,0.0522925114741957,0.0006590392151669739,85.06666666666666,0.881602077029215,84.91000000000001,0.41880783182743714
30,31,0.056281399641778605,0.0007291273335057885,82.51666666666667,5.350597059103675,85.19333333333333,0.0974109279746781
31,32,0.06011732846959487,0.0008414485349914146,82.53333333333335,4.191327024013069,85.14999999999999,0.3395094500402961
32,33,0.06397341950655853,0.0008653690443233974,78.61666666666666,5.289034778566778,85.14,0.14236104336041977
33,34,0.068049943510272,0.0009412125758238143,82.68333333333332,2.627525240390449,85.27,0.35109352979892156
34,35,0.07218979425867207,0.0008419872401129604,83.91666666666667,4.538416268063367,85.58333333333333,0.20237478982214405
35,36,0.0765754445278692,0.0009266053936905151,79.60000000000001,3.6083237105337447,85.43666666666667,0.24850665092820848
36,37,0.08077492650542431,0.0010120025667292305,80.76666666666667,2.4087802353519505,85.61666666666667,0.36298148100909255
37,38,0.08509227407411674,0.001066949281361577,80.71666666666665,6.435880324831681,85.95,0.41044691089916396
38,39,0.08960835142152933,0.0012737689357539502,81.14999999999999,4.396779124161988,85.71666666666665,0.23471022323045587
39,40,0.09422414283375535,0.0015559339202418758,84.11666666666666,1.1806307165616534,86.12333333333333,0.2995923155816133
40,41,0.09910366857145751,0.0017376838107863199,82.8,1.7354154161660102,85.94,0.3889301565405608
41,42,0.1040180323778292,0.002041547463501453,83.06666666666666,3.0480412653957902,85.98333333333333,0.2876726534718854
42,43,0.1089724238519811,0.002525914847758332,84.68333333333334,1.1108055135301096,86.08,0.38323187063012504
43,44,0.11395460331728192,0.002601794645133205,86.61666666666667,0.4129837231121291,85.94333333333333,0.47225228662466834
44,45,0.11920595441992166,0.0029131833087051792,83.0,5.51784982277215,86.08333333333333,0.4353032148846251
45,46,0.12449703726498935,0.0033057269127829626,86.46666666666668,0.43652669512363085,86.61,0.35014282800022883
46,47,0.13013875467137023,0.003096126826354981,85.55000000000001,2.4010414407085916,86.40666666666665,0.2494438257849279
47,48,0.13591173406776166,0.003024246533658986,87.06666666666666,0.8249579113842992,86.63666666666666,0.4008601862107106
48,49,0.14180007572051082,0.002884916209512749,84.16666666666667,0.6328945848682498,86.65999999999998,0.7072953178599916
49,50,0.14745188941451717,0.003452303724216949,83.76666666666667,4.272066895023479,86.80333333333333,0.48251655124173515


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_8_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0010916853170026,0.00018577214612997003,82.03333333333335,0.7419943096517352,76.45666666666666,0.25315783394730046
1,2,0.0028626863473078003,0.00033339310687385045,82.33333333333333,0.532812245438193,81.02,0.21771541057077412
2,3,0.005185080797767,0.0005719843330975916,81.68333333333334,2.641127705272042,81.59666666666666,0.17613126418164102
3,4,0.0078900078484731,0.0007629133475479968,82.08333333333333,1.429063407348407,82.00333333333334,0.14817407180595366
4,5,0.010781317480963733,0.000801417890181169,76.8,6.014981296729023,82.52333333333333,0.2644911256650295
5,6,0.013993900460033534,0.0008637834659178296,79.66666666666667,1.8149074050454694,82.92333333333333,0.2980305726300981
6,7,0.017471819369110034,0.0009433898777103687,70.5,12.648320046551634,82.82000000000001,0.4543860326491876
7,8,0.021083259383105197,0.001052074566104421,80.61666666666667,2.892615118231636,83.39666666666666,0.3566822426505424
8,9,0.024799692449171934,0.0010464359653974558,82.86666666666666,1.8377220198447377,83.62666666666668,0.3227313984655944
9,10,0.028975656093256797,0.001146978067766375,84.08333333333333,2.3217569975248344,84.14999999999999,0.1687206764645814
10,11,0.0333080522123153,0.0010968742717520866,75.2,8.606489799370397,84.2,0.2970970660687605
11,12,0.0375349827517818,0.0011821194627193727,82.03333333333335,4.004650074878232,84.11999999999999,0.04966554808583937
12,13,0.04243825455652853,0.0018866030843998876,75.6,6.751419603806795,84.64666666666666,0.09177266598624151
13,14,0.047412297743889296,0.002369391729566645,78.36666666666666,4.796931889818276,84.38666666666667,0.1307244770075145
14,15,0.052748406657598425,0.0023219206868673853,84.43333333333334,2.295406040091573,84.90666666666667,0.28170118131728705
15,16,0.05841887044456747,0.0024030223784123855,81.39999999999999,1.8898853580751016,84.76333333333334,0.046427960923946666
16,17,0.06453959995798754,0.002635507280322485,83.93333333333334,1.9580318916935153,85.09000000000002,0.6211816696157936
17,18,0.0704351665097806,0.002913802511686993,85.43333333333334,0.5390320542932073,84.90333333333332,0.1987181141438482
18,19,0.0763782765199826,0.0027297902326395263,83.88333333333334,0.7352248333370912,85.19666666666667,0.32065904356843283
19,20,0.08339173418394545,0.003263311804441923,83.89999999999999,3.8203402989786137,85.56666666666666,0.06128258770283198
20,21,0.09025221233885106,0.0034169853198914336,85.53333333333335,0.7586537784494035,85.62333333333333,0.07133644853011006
21,22,0.09729004956911692,0.00417856927415711,83.14999999999999,5.444875266401128,85.50666666666666,0.3912657522565622
22,23,0.10451297666635219,0.0049431686145331175,78.10000000000001,6.602650982749277,85.54333333333334,0.4246043910381594
23,24,0.1120146861049383,0.005421360030179409,85.3,0.34880749227427577,86.05333333333334,0.5007549855523682
24,25,0.11970013271044283,0.0059625887932085566,85.13333333333333,1.5369522511198008,85.83,0.2728858125052761
25,26,0.12799619826597694,0.0062830068541405186,83.81666666666668,1.2256517540566882,86.16333333333334,0.4431202495435687
26,27,0.13603688084579904,0.006685557720366579,81.71666666666665,4.079692254188896,86.60333333333334,0.12119772641798313
27,28,0.14410577653148338,0.00731290703553883,78.46666666666668,8.23653783792411,86.87666666666667,0.049216076867446105
28,29,0.1526742952119474,0.007491150806638208,83.43333333333334,2.5167218536995466,86.36666666666667,0.22305953365762132
29,30,0.16108611569544135,0.007778434734487907,84.03333333333333,3.271425105702744,86.57666666666665,0.2811089152307748
30,31,0.17051340084912456,0.007502656688455224,81.36666666666666,6.202329311548115,86.64666666666666,0.10402991022884424
31,32,0.18103248011274697,0.0078313522854178,79.64999999999999,2.2642143596988977,86.77999999999999,0.4216633728461586
32,33,0.19146525951777882,0.008834383409211801,82.65000000000002,3.0580494872821555,86.45666666666666,0.3492213560989053
33,34,0.202031371443906,0.009495859127949256,82.51666666666667,3.0200257541212356,86.75666666666667,0.3466346139028165
34,35,0.212970144795695,0.0099602386243155,83.61666666666667,2.573691684893294,86.58999999999999,0.674536878161601
35,36,0.22403001303910455,0.01002920518130976,83.63333333333334,2.0949675149960827,87.11333333333334,0.28405789707186535
36,37,0.23546088019872777,0.0114083274594379,80.60000000000001,7.747365143496635,87.22666666666667,0.29101355447622784
37,38,0.2458213038772058,0.011520067363532609,81.58333333333333,4.869006286935991,87.33333333333333,0.20997354330698376
38,39,0.2576712230374933,0.01162607569465442,83.13333333333334,1.8983911316925381,87.62333333333333,0.2577250904010335
39,40,0.26993478526589315,0.012934138871001472,82.36666666666667,6.144690571723057,87.24666666666667,0.16579773487261276
40,41,0.28361905214410865,0.014971539315592513,85.75,0.3894440481849317,87.42666666666666,0.5275309364282681
41,42,0.2970278106284183,0.014808804055713226,84.85000000000001,0.32403703492039215,87.56,0.11518101695447383
42,43,0.3108671609049103,0.013869032710486338,81.88333333333334,4.022091771979128,87.52333333333333,0.17594190960528658
43,44,0.3250385959299449,0.013018806179155412,82.23333333333333,3.407426529737007,87.43,0.3668787265568855
44,45,0.33942348355609453,0.012773283399279158,83.78333333333333,2.1017188732611745,87.78333333333335,0.1371941041817105
45,46,0.35458194982296587,0.011028211840013975,78.88333333333334,4.973317694345388,87.58666666666666,0.203360653902262
46,47,0.3716143000139885,0.011946213793142785,85.68333333333334,0.3659083066683388,87.51666666666667,0.40144184579532294
47,48,0.38734604526269617,0.011757805783880092,86.68333333333332,0.6847546194724657,88.05333333333333,0.12283683848458748
48,49,0.40366807762689816,0.01103904342328985,83.56666666666666,2.1603754817675163,87.93,0.44452221541785125
49,50,0.41952215541512167,0.01170004539951734,81.91666666666667,1.7099382704907478,87.66333333333334,0.23471022323044968


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_8_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.117022559302253e-06,2.84198899488637e-07,50.23333333333333,0.3299831645537235,50.79999999999999,1.1032074449833371
1,2,8.964548421270608e-06,1.271433246248386e-07,51.449999999999996,1.2496666222103654,50.199999999999996,0.16329931618554464
2,3,2.0421281244075395e-05,1.3229255327184692e-06,59.85,3.8446933124329514,53.19,1.2941663983687248
3,4,3.863308578792042e-05,5.454086828762737e-06,69.78333333333335,1.3523641850067243,64.27,2.3763838073846606
4,5,7.613919192733748e-05,1.2650813915106713e-05,78.33333333333333,0.2718251071716704,73.41333333333334,1.4447221955179526
5,6,0.0001583451933283667,3.5593258855104665e-05,79.2,0.6570134448142314,77.02,0.5650368719532161
6,7,0.00034224960974810003,9.5082689905204e-05,79.16666666666667,0.7408703590297608,78.99666666666666,0.6247310532452269
7,8,0.0007050801646684667,0.00013440445469466982,80.41666666666667,1.204390117675973,79.86,0.3963163719387144
8,9,0.0012408466359561,0.00022190205825620574,81.91666666666667,0.7813805446487324,80.58333333333333,0.3216968897718583
9,10,0.0019625369334216,0.00024578910399639033,81.5,0.6683312551921066,81.08333333333333,0.2067741655902803
10,11,0.0028828163797305333,0.0002578361675351371,80.46666666666665,0.5201495511442421,81.57333333333334,0.1800617178142621
11,12,0.003946475900489067,0.0002819602026311427,81.9,1.5921683328090623,81.65666666666667,0.024944382578493043
12,13,0.005276048993185567,0.000328667533345946,79.91666666666667,1.9280099123765424,82.09,0.14514360704717688
13,14,0.006735184300036633,0.0003154941545659876,83.48333333333333,0.7586537784494015,82.31333333333333,0.19362047641943383
14,15,0.008486952128271767,0.0003442175856192628,80.11666666666667,1.3097921802925676,82.66666666666666,0.22573337271116123
15,16,0.010508928754848467,0.0002512173799357882,83.35000000000001,1.0157099323461733,82.91666666666667,0.2082199691565543
16,17,0.012983708929897633,0.00016513744424564688,81.18333333333334,2.2061781936693636,82.81333333333333,0.3350953429829871
17,18,0.015301341675543834,3.526085965820222e-05,83.65,1.9685019685029486,83.24,0.3755884272267547
18,19,0.017865505543462033,0.00031796814232424236,81.38333333333333,2.9104218861799964,83.13,0.21228911104120668
19,20,0.0205699656390045,0.0006006475127227133,82.25,1.3952299690970922,83.37666666666668,0.09104333522498712
20,21,0.023415582741783198,0.0006188517277254129,75.38333333333333,4.708561941352745,83.58,0.29337120967584257
21,22,0.026376147210823698,0.0005715355557143615,84.60000000000001,0.6096447052723988,83.61666666666666,0.48582118338152086
22,23,0.029443927071440334,0.0005655335637173529,85.23333333333333,0.23921166824012827,83.61666666666666,0.282881993457028
23,24,0.03271747365848993,0.000601224056137868,81.55000000000001,2.9549393676802658,83.88333333333333,0.28662790435607044
24,25,0.0359265220442769,0.0004679173170438032,81.56666666666666,2.098544469123517,83.77666666666666,0.2106075866524191
25,26,0.03949193827816876,0.0004081004593402888,83.51666666666667,1.6534475766981263,84.26666666666667,0.3307902994681409
26,27,0.04322021588987527,0.0003204278849735855,73.3,13.830582055719852,84.25,0.1525341491819693
27,28,0.04697316865382214,0.00020991573736060454,84.1,1.4142135623730951,84.06,0.39757598854391496
28,29,0.050571743468597934,6.097818785546218e-05,83.5,2.47790233867277,84.05333333333334,0.2206555888458072
29,30,0.05471341528496687,0.00041670783864720614,82.28333333333335,1.9682197257646008,84.62666666666667,0.46449494674921304
30,31,0.05907230398349897,0.0005351462536643007,84.68333333333334,1.0217088082662793,84.88333333333334,0.240878023535197
31,32,0.0634397238353049,0.0006824267158759846,77.71666666666665,9.330356668185603,84.57333333333334,0.2666249967442795
32,33,0.06787045703765474,0.0008563369330966158,82.25,2.638497046931581,84.70666666666666,0.3419876540981459
33,34,0.07217489012800189,0.0007429790596913908,86.23333333333335,0.22484562605387073,84.85666666666667,0.3278549814916448
34,35,0.07657597095754037,0.0006939071373371687,84.35000000000001,3.2529473814783203,84.93666666666668,0.33767176699010687
35,36,0.08156568973291227,0.0007082489909533528,85.51666666666667,1.286036114924029,84.70333333333333,0.6656492236072195
36,37,0.08657472763655799,0.0009182204050898852,81.16666666666667,6.731806757641088,85.16666666666667,0.27353650985238437
37,38,0.09194113091734753,0.0010246804734388008,85.51666666666667,0.9312476696465999,85.16333333333334,0.17326921891156113
38,39,0.09703083020117,0.0013234555471415487,81.18333333333334,4.935641351998293,85.25,0.6382789358893153
39,40,0.10228280518024561,0.0011232113161710998,81.36666666666667,4.053256578220636,85.33666666666666,0.09428090415820768
40,41,0.10759054456347923,0.001018840734858043,80.56666666666668,4.563867755411945,85.38333333333333,0.42460439103816927
41,42,0.11349390675180086,0.0011266064134928609,85.75,0.6123724356957945,85.74000000000001,0.3552463933666341
42,43,0.1197546039335279,0.001397878051016103,85.64999999999999,0.9565563234854524,86.11333333333334,0.4168399639616554
43,44,0.12545240434021207,0.0011591020199668365,83.7,1.088577052853868,86.34333333333332,0.42129430198957585
44,45,0.13156294324481377,0.0011996231233150632,78.85000000000001,4.731278896873437,86.18333333333334,0.49100803342602206
45,46,0.13873693530521,0.001650553830933309,82.66666666666667,4.5133751844440715,86.23666666666668,0.05185449728701322
46,47,0.14609326125776825,0.0008265659283205008,84.55,1.8389308487995584,86.29,0.46733285782192124
47,48,0.15298439446108777,0.0003835374444246972,84.64999999999999,1.8225440095280752,86.21666666666665,0.1033870827951413
48,49,0.15955180739944838,0.0005300476338707426,86.18333333333334,0.8055363982396428,86.09666666666665,0.4505058884804403
49,50,0.1673540990915282,0.0008295800653991894,85.53333333333335,1.582368126855723,86.54333333333334,0.25302612952464365


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_8_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.7646398436003412,0.8043264922416516,76.45,5.422637734534736,73.04333333333334,0.194307888557195
1,2,1.799776774945597,0.799541136502988,73.15,8.899812732112212,79.71666666666665,0.5213017893270212
2,3,1.8353110958744292,0.7953542145814423,71.86666666666666,8.53320312400657,81.86666666666667,0.07318166133366447
3,4,1.8756602253729568,0.7930726550135986,80.14999999999999,0.6377042156569672,82.32666666666667,0.34451253807211135
4,5,1.9183831819472223,0.7883586562139375,80.81666666666668,2.3658449277630647,83.21,0.10984838035522865
5,6,1.9577225244202865,0.784783559836675,78.3,3.836013555763331,83.56,0.48380436817650246
6,7,2.0035935037263983,0.7801383294137716,80.61666666666667,4.398168810867636,83.94,0.3009983388658488
7,8,2.045732920732527,0.7787580875069742,81.66666666666667,1.7556258776351577,84.68333333333334,0.38861577711439
8,9,2.093480311497888,0.7776622547416256,81.43333333333334,0.754247233265648,84.51333333333334,0.6711846905948385
9,10,2.1373130914305265,0.7754933275201642,78.95,5.364854766595892,84.81333333333333,0.16213848676020157
10,11,2.1920632581675283,0.7732972978571432,75.05,4.211294337849115,85.05,0.5318521097698756
11,12,2.244904662348022,0.7719463362461558,80.55,1.082435525408631,84.99666666666667,0.06128258770283635
12,13,2.2953635113906303,0.7696638020895341,81.46666666666668,4.714221981291178,84.48666666666666,0.31094837013383014
13,14,2.354654252716084,0.7619581505099163,81.14999999999999,2.3391593931723964,85.37333333333333,0.28075295585660703
14,15,2.41011499735968,0.7577368501212647,79.4,0.6377042156569702,85.56,0.2127596452964375
15,16,2.4722008692379247,0.7522291237830437,77.64999999999999,4.348754610996882,85.20666666666666,0.49841972495300085
16,17,2.5319074259368892,0.7491254072353363,81.93333333333332,1.5739193823770696,85.25333333333334,0.28522895287041733
17,18,2.5933152810770466,0.7490772221593355,83.63333333333333,0.1649915822768651,85.48,0.3203123475609382
18,19,2.66196776329537,0.7489172052565336,82.43333333333334,2.922708028904398,85.85666666666667,0.34373762603990726
19,20,2.7291255832856898,0.7389897363525562,77.89999999999999,3.18773691929975,86.02333333333333,0.30444849956747666
20,21,2.804106006455225,0.734645718160137,83.25,1.6837458240482728,86.08333333333333,0.08498365855987956
21,22,2.876615309992296,0.7282889976006806,82.48333333333333,1.0118739491106972,85.68,0.18547236990991448
22,23,2.95906405942147,0.7312694762759346,83.05,0.3628590176179576,86.24666666666667,0.5275309364282723
23,24,3.0334885848257627,0.7241143636030316,84.24999999999999,0.8841191473249862,86.13666666666666,0.6166756756098734
24,25,3.113698482807804,0.7268217179600714,78.66666666666667,3.716255582647073,86.02999999999999,0.584009132348688
25,26,3.1892966481569474,0.7259336588894851,79.0,3.3409080601936076,86.41666666666667,0.4259368758656851
26,27,3.2689751428033755,0.7234882494925396,75.75,9.797023357462542,86.09666666666668,0.3104119127152772
27,28,3.3566394555093333,0.7136755399443601,83.71666666666665,0.37043517951487753,86.16333333333334,0.11614167593456176
28,29,3.4497880022155627,0.6952397886154605,81.31666666666668,2.02991515969401,86.39666666666666,0.23753362335093636
29,30,3.5539514430771404,0.6868270677205208,83.91666666666667,0.23570226039551584,85.94333333333333,0.1184154644555465
30,31,3.636439524029359,0.6850839290813419,83.98333333333333,1.1946640624971643,86.42,0.10708252269472843
31,32,3.746341683902031,0.6958798151469133,82.43333333333332,0.4784233364802433,86.63333333333333,0.9494325790819573
32,33,3.8602679726323803,0.6787351058831865,81.41666666666667,2.372176684444526,86.47333333333334,0.7188107462252403
33,34,3.969855587942952,0.6966422649203441,82.8,1.8605554726120537,86.41666666666667,0.47723742053149165
34,35,4.05708365363773,0.688905737162482,81.83333333333333,3.8966509837152334,86.82666666666667,0.4902607016226692
35,36,4.148821828031838,0.6851898165939845,78.71666666666667,1.3480438502594119,86.62,0.31591137997863344
36,37,4.2553589568260675,0.6859431077239682,78.06666666666666,6.453982405374911,86.85333333333334,0.5336873824836251
37,38,4.363344249696784,0.6819135444217584,82.75,2.2475913032993025,86.74000000000001,0.4200793575821907
38,39,4.4845795246100195,0.6843872306872673,82.16666666666667,1.708963298481145,87.33666666666666,0.3402286812653382
39,40,4.592636726927675,0.6846346775153036,81.66666666666667,3.2045107097478827,86.66000000000001,0.2899425230397717
40,41,4.716859916445732,0.6833690910247218,79.5,2.7652606869274843,86.86,0.18832595855767154
41,42,4.869504460176938,0.709312883949497,84.13333333333333,0.2778888666755484,86.83666666666666,0.2594010194445849
42,43,4.993953789397185,0.7060625019284166,81.98333333333333,2.4631732018317796,87.13333333333333,0.39516522564056533
43,44,5.125776803242424,0.7131350920519517,83.10000000000001,1.6309506430300003,86.77333333333333,0.15434449203720096
44,45,5.262660063652314,0.7552988626794455,76.58333333333333,5.543815372907803,87.33999999999999,0.25468935326524045
45,46,5.37979233474801,0.7496530331292257,82.78333333333332,0.8624899355290379,87.25666666666666,0.2174600857373331
46,47,5.49904102115454,0.760053592268228,78.10000000000001,8.167108831567429,87.55666666666667,0.2932954520994465
47,48,5.63187486135072,0.7747079300176857,81.0,3.549882627167648,86.89333333333333,0.40077702307171764
48,49,5.771653981657313,0.7600546023756691,77.06666666666666,8.71649139403133,86.87333333333333,0.5832285620196892
49,50,5.900261003324462,0.7516592490664163,80.98333333333333,3.4651438963226657,87.38333333333333,0.3171049598406738


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_1024_depth_8_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.002842809306006e-05,1.099492249322426e-06,52.68333333333334,2.7240696678968326,51.830000000000005,2.4608535104715203
1,2,3.180739180695688e-05,7.123056378684456e-06,66.98333333333333,4.597342227369585,58.32,2.5793151545839996
2,3,7.049132378338816e-05,1.388282297397798e-05,77.0,2.1821243472054155,72.20333333333333,0.2745096638655098
3,4,0.00016808741036816667,3.227121851766803e-05,79.60000000000001,0.7968688725254568,77.85000000000001,0.04320493798938372
4,5,0.00035145497683126666,3.453884054354951e-05,80.43333333333332,0.6249444419750906,79.22666666666667,0.2819377393838725
5,6,0.0007113926886379334,3.227472613914946e-05,81.36666666666666,0.7961713941664078,79.58333333333333,0.2168460795638716
6,7,0.0012224367837836668,2.489326125375823e-05,81.66666666666667,1.1897712198383126,80.62333333333333,0.13424687043734915
7,8,0.0019040329390944668,5.6203915877839956e-05,80.86666666666666,1.5456030825826106,80.89333333333333,0.04109609335312448
8,9,0.0029523024266110997,0.00014660650337890087,82.11666666666667,1.258526475243527,81.60666666666667,0.062360956446230076
9,10,0.004183490672304466,0.00025043799971237457,80.5,3.240627511249434,81.71333333333332,0.06944222218666604
10,11,0.005598173558385066,0.00017007504995004128,82.25,1.4719601443879744,82.16,0.17663521732655718
11,12,0.0072593536899014,0.00022013824777382613,84.45,0.4320493798938569,82.71666666666665,0.11785113019775792
12,13,0.009064637677411634,0.0003317061105385617,82.11666666666667,2.974428049595791,82.79666666666667,0.28335294049804444
13,14,0.010981941272120732,0.0003752882646712584,83.03333333333332,1.5107025591499499,83.00666666666667,0.21638443156156933
14,15,0.013024558540464234,0.00028894836893817897,80.96666666666667,3.3116796678154445,83.02666666666666,0.1381625451737497
15,16,0.015327513376756932,0.0003485094339883238,84.81666666666666,0.41298372311212556,83.3,0.259358182185688
16,17,0.017804883494517233,0.0003694386461751097,84.1,0.7071067811865476,83.23666666666666,0.2288133640230687
17,18,0.02038652082830693,0.0003525484857261726,81.66666666666667,4.731689855526129,83.47333333333334,0.28193773938387273
18,19,0.023374368065247102,0.0005094079258221927,81.98333333333333,3.141213495167463,83.83999999999999,0.13952299690971043
19,20,0.0265186828514218,0.0007893432615242981,81.96666666666665,3.8640077064565435,83.64,0.13638181696985746
20,21,0.030214265070103732,0.000987902842063445,80.23333333333333,3.3252401751185228,83.60333333333334,0.3262241901242469
21,22,0.03379531416808426,0.0009868708055494225,79.13333333333333,5.123529599363653,83.79666666666667,0.3536790761253598
22,23,0.0373046387968821,0.0012165090907226075,82.13333333333333,2.496775698553816,83.85666666666667,0.2574662868977028
23,24,0.040549996201320375,0.0013384930028531076,82.93333333333334,3.807084040166292,84.02333333333333,0.22528993664954966
24,25,0.044394433778159596,0.0015133754939288017,83.83333333333333,2.45673676969177,84.40333333333334,0.5309948733797295
25,26,0.048535031241880876,0.0016292579726737424,83.81666666666666,2.6268908533769646,84.32,0.21648710508172497
26,27,0.052686160815768435,0.0018943584243557709,81.96666666666667,3.357661223067166,84.23666666666666,0.40925406398579317
27,28,0.056927498371807696,0.001711887720887514,79.89999999999999,5.818934610390458,84.73666666666666,0.06944222218666057
28,29,0.06091700470181657,0.0019393629589061136,85.28333333333333,2.0368821489936253,84.7,0.16309506430300333
29,30,0.06530328374868323,0.002266271666689525,83.05,2.8296053906272314,84.74333333333334,0.3786232369461159
30,31,0.06972361201329241,0.002236855973429417,81.93333333333334,3.2255059895912264,84.75999999999999,0.49826365176146337
31,32,0.07457359180353478,0.0027092360336742525,84.68333333333334,1.1664285471281812,85.23333333333333,0.13960261060914417
32,33,0.07984025752201918,0.003277675224194589,86.10000000000001,1.0303721010715807,85.22999999999999,0.3860915262818721
33,34,0.08513553190793954,0.0038380824464718053,78.41666666666667,9.894892060497119,85.14666666666666,0.21171259344266868
34,35,0.089998092079337,0.004203738754356186,83.63333333333334,2.580805214570747,84.91000000000001,0.3721110945224152
35,36,0.09536544631736714,0.0047390539226392185,78.73333333333333,6.850952893981651,85.30333333333333,0.4521307578811921
36,37,0.10081256958657082,0.0054496300989109745,82.60000000000001,1.245659129403653,85.54333333333334,0.19601587237318505
37,38,0.10641850386765288,0.005530492586408501,81.18333333333334,7.029738417766497,85.63666666666667,0.2948822740612863
38,39,0.1122411944553952,0.0061686157959795675,81.39999999999999,6.336008207065393,85.76666666666667,0.040276819911985264
39,40,0.1180416055448056,0.006498568947428626,82.36666666666667,1.667999467092907,85.46,0.2647010892812242
40,41,0.12380809569271206,0.006988882130808927,82.51666666666667,1.59652400197707,85.98333333333333,0.39203174474637836
41,42,0.130251881575722,0.007157524222906032,86.23333333333335,0.9834745661287938,86.10666666666667,0.3087969487471524
42,43,0.13659682676667848,0.006976123718198087,85.2,1.0962055768270254,85.72333333333334,0.344125300177456
43,44,0.14388897035530715,0.007202874734959532,81.41666666666667,3.961761673240275,85.93666666666667,0.4409333534925961
44,45,0.15089384816055773,0.007873543492029254,85.48333333333335,0.5169354139756991,86.51333333333334,0.6916807227487447
45,46,0.15816840987271266,0.008526067766706731,82.0,3.9751310250942278,86.60000000000001,0.38323187063012504
46,47,0.16593821522272637,0.008273361127646477,84.61666666666666,1.7060350393692287,86.64666666666666,0.5232165474787178
47,48,0.17412393024969838,0.008339005978048238,86.48333333333335,0.47316898555261666,86.81,0.3149603149604711
48,49,0.18273220966566703,0.0087868769552411,84.89999999999999,1.525341491819675,86.60333333333334,0.4282003684673288
49,50,0.1916780995753499,0.008515457974825617,86.66666666666667,0.7214953607304416,86.88333333333334,0.18445113776342695


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_128_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0007637043653733333,0.0003171969239581064,80.16666666666667,0.7641262257565038,69.7,2.559804680048849
1,2,0.0024030631105544666,0.0006444860460568211,77.98333333333333,1.0002777392082451,78.71666666666665,0.14704496666741654
2,3,0.005021435298019634,0.0008273348264297673,81.08333333333333,2.1064715099479114,80.37666666666667,0.3302860712910666
3,4,0.007552363407745,0.0013756397097951197,82.43333333333334,0.48705463987341174,81.28000000000002,0.08286535263104101
4,5,0.010297686091243867,0.00160742709357639,83.6,1.0731573354670194,81.74,0.2535087112244225
5,6,0.013104902476415667,0.001641757023198697,82.23333333333333,1.6519348924485124,82.34333333333333,0.15965240019771174
6,7,0.016631975152767136,0.0015243656056945696,83.6,1.597393710600698,82.44666666666666,0.16539514973406955
7,8,0.0196229813348269,0.0018554789596664013,84.21666666666665,0.2054804667656324,82.95,0.19815818596935897
8,9,0.023520916771039402,0.002274814289510362,79.95,2.5400131233256737,83.13666666666667,0.2145279054627203
9,10,0.027083909213212437,0.0024880395139968326,78.10000000000001,0.8841191473249862,83.69,0.16391054470858624
10,11,0.03067984421984307,0.0026216802970910565,83.35000000000001,0.5759050847723691,83.88333333333334,0.20805982045769225
11,12,0.03431058001931997,0.0033698832458999217,82.96666666666667,1.7824764296400148,83.89,0.21740898478827092
12,13,0.037962860733862534,0.003855212323759439,83.2,1.0824355254086375,84.42,0.17907168024750722
13,14,0.041650732315648004,0.004457111294926357,84.66666666666667,0.2248456260538718,84.49333333333333,0.2094967514996098
14,15,0.045525034998539333,0.004309641010906122,85.13333333333333,1.198842033890296,84.77999999999999,0.09416297927883276
15,16,0.04902444956059596,0.004306432949389204,81.69999999999999,2.0277245046274563,84.77,0.0962635271879587
16,17,0.0528410414295579,0.0052203266983873635,84.75,0.28577380332470526,84.79333333333334,0.17632041540583973
17,18,0.05626353307925064,0.0057111595922479195,84.66666666666667,0.5864204028586367,84.91000000000001,0.028284271247462973
18,19,0.0602957498581324,0.006220919373797529,81.25,5.288824696155721,85.32,0.15121728296284598
19,20,0.06444952759971077,0.006543998720256141,85.83333333333333,0.42491829279939874,85.38666666666667,0.3738389433373083
20,21,0.0684613501579611,0.006636730904734616,82.93333333333334,2.8155323159612693,85.42999999999999,0.13441230102436813
21,22,0.0722744104631718,0.006954728107915272,85.48333333333335,1.0819221578078286,85.70666666666666,0.09533566430716801
22,23,0.07725156532707367,0.007273904168833597,85.41666666666667,0.7728015412913087,85.75666666666666,0.12762793146051168
23,24,0.0822055814587877,0.007721111637426209,82.93333333333334,5.397736150976219,86.00333333333333,0.18080068829760623
24,25,0.08661437843655144,0.007906272962438404,84.14999999999999,3.3296646477786105,86.13666666666667,0.1488474237451012
25,26,0.0915972032149431,0.007697389634081105,83.01666666666665,3.808834759112324,86.07333333333334,0.3021405118299911
26,27,0.09591981666898343,0.008103444769317365,83.7,2.368895663946951,86.21333333333332,0.30025914733036035
27,28,0.1001020926131921,0.00862255745169493,84.15,3.086529874578682,86.15333333333332,0.3983577398380592
28,29,0.10493008211929121,0.00854969309209226,86.01666666666667,0.5948856099191617,86.38666666666666,0.24444949489731468
29,30,0.10966303279831968,0.008721848911764174,83.88333333333333,1.1242281302693369,86.37,0.26191601707417606
30,31,0.11408310714263599,0.009492878836893906,86.2,0.7176350047203693,86.59000000000002,0.2871701005791989
31,32,0.11847299652836651,0.010102785130143467,86.88333333333334,0.16996731711976099,86.64999999999999,0.41214884042863453
32,33,0.12421045532541518,0.009505561644566209,85.5,0.6976149845485461,86.79666666666667,0.20401524997466247
33,34,0.12962814791267976,0.01047641621842598,85.46666666666668,0.8605553762283766,86.88333333333333,0.20997354330698137
34,35,0.13441400952091184,0.010853829679272982,85.18333333333334,2.3697163449568364,87.05333333333334,0.21076579946050317
35,36,0.1393944320597632,0.011180009725807549,84.28333333333335,2.8592928418676506,87.14666666666666,0.15282524515129897
36,37,0.14427771452790553,0.011146347471935898,84.16666666666667,2.313126791932416,87.05333333333334,0.23697163449568645
37,38,0.14958271985872804,0.011117212781741099,86.48333333333333,0.5632248416238587,87.15666666666668,0.14613540144521733
38,39,0.15441691825402146,0.011686835411087863,84.68333333333334,3.2065904356843324,87.35000000000001,0.30800432897391483
39,40,0.1601131244861825,0.01147904133786585,82.56666666666668,3.0403764386813843,87.38333333333333,0.12552113589175184
40,41,0.1653631655149448,0.011663526338122244,84.5,1.9798989873223372,87.36,0.2885596414377161
41,42,0.17109631295361827,0.01130110909483222,85.24999999999999,1.2903487900563961,87.50333333333333,0.10498677165348737
42,43,0.17634245583403982,0.011318150163157754,84.31666666666668,2.3113247764479685,87.36666666666667,0.23156472577277445
43,44,0.18135129003641037,0.011154250675942832,85.55000000000001,1.0230672835481873,87.66000000000001,0.1423610433604131
44,45,0.18642057671677573,0.011248450500342342,84.3,2.2763274515470435,87.58,0.1639105447085926
45,46,0.19229930324466368,0.011582623653038204,81.13333333333334,7.10215147371243,87.64999999999999,0.06377042156569585
46,47,0.19842787717187385,0.011958411152437863,84.71666666666665,0.38801489089409497,87.64333333333332,0.16336734339790113
47,48,0.20462745530694185,0.011585964728009268,84.93333333333334,1.5222424978373934,87.89666666666666,0.12256517540567063
48,49,0.21073242956568516,0.011797677621365039,81.55,3.318885355055215,87.89333333333333,0.2445858177045882
49,50,0.21651414195427987,0.012272785098396329,86.43333333333334,0.9177266598624146,87.74666666666667,0.2013840995599114


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_128_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.2065513885670786e-07,5.884012871852196e-09,50.199999999999996,0.31885210782847845,49.94,0.08485281374238557
1,2,7.976306380932859e-07,3.106874027440703e-08,55.31666666666666,5.047496629243275,53.28333333333333,3.072613798633915
2,3,1.3312226131342886e-06,1.5902835818678581e-07,58.93333333333333,7.750412175419371,57.52,5.328489467006574
3,4,1.8805043044255402e-06,2.9188530635050077e-07,57.15,7.800320506235624,59.126666666666665,9.859984223561861
4,5,2.6065510729724613e-06,5.697027487913275e-07,54.800000000000004,5.7602083295658675,56.14333333333334,6.982283930698383
5,6,3.5220755445508284e-06,8.225316562439811e-07,55.26666666666667,6.855938220906669,55.64000000000001,7.417672590959155
6,7,4.691753212585161e-06,1.3067150267115873e-06,56.26666666666667,8.028836915906455,55.79,7.733231321166249
7,8,6.145755044711036e-06,1.986117469467701e-06,55.166666666666664,6.680485677620224,55.51,7.546182257715931
8,9,7.810231086807126e-06,2.9210481111924423e-06,57.21666666666666,8.692557480716225,54.69,6.29344103015195
9,10,1.0292927315572245e-05,4.230706480542469e-06,58.51666666666667,8.681525723563166,57.39333333333334,8.699541494942263
10,11,1.3827827316820343e-05,6.317475136422509e-06,60.18333333333334,8.892537445646337,58.86666666666667,8.435442424016001
11,12,1.933139118896078e-05,1.0224340298025242e-05,60.333333333333336,8.941134653324985,60.839999999999996,9.122576390472158
12,13,2.8713236064355737e-05,1.6344983464025255e-05,62.583333333333336,10.414839839809774,61.906666666666666,9.698853311374261
13,14,4.467157134529975e-05,2.8863155173224667e-05,63.583333333333336,10.194143198697747,63.80666666666667,10.038998400681653
14,15,7.218209446901911e-05,5.322826209285189e-05,69.64999999999999,8.365504567368703,65.91666666666667,7.855131373114575
15,16,0.0001234809176324853,9.560254475123342e-05,73.0,5.078549661730864,69.79,5.453310920899336
16,17,0.0002163528778957179,0.00017264235247503874,74.2,0.24832774042918823,73.22666666666667,3.3955395578448035
17,18,0.0003696243495295727,0.00030638321086900463,78.5,1.8898853580751078,75.70333333333333,2.190743151434134
18,19,0.0005770764392181905,0.0004718182531477839,78.91666666666667,2.1017188732611745,77.13,2.2143321039687494
19,20,0.000861760175345486,0.0006765527257682389,77.50000000000001,2.3280893453645644,78.19333333333334,1.782588629555971
20,21,0.001260899895825053,0.0009648987081417151,80.36666666666667,1.3505143053255286,78.96999999999998,1.5181567771478677
21,22,0.0017646170453284665,0.0012989422290275196,80.8,0.9907909298467883,79.67,1.3100381673829216
22,23,0.0023248622615755,0.001626477612439035,79.64999999999999,1.5400216448695372,79.88666666666667,1.1466279063216416
23,24,0.0030086650912092335,0.0020289411022896445,81.66666666666667,0.941924743396323,80.19666666666667,1.3575058829420306
24,25,0.0037534336695725003,0.002458425617545287,82.5,0.9907909298467867,80.69333333333333,1.1422297881288554
25,26,0.004611582085319533,0.0028745411580732012,81.86666666666666,1.3990075847622183,81.13666666666667,1.221183396910101
26,27,0.005584807907309233,0.0032615610685403106,81.4,1.2509996003196797,81.26333333333334,1.0775383468298902
27,28,0.006647096599817634,0.00364118433240857,80.0,0.6964194138592082,81.52,1.0686751923136704
28,29,0.007764334197790434,0.004065493465101577,81.61666666666667,1.166428547128177,81.90333333333332,0.9938589213543102
29,30,0.008976872243976633,0.004403563753087381,81.63333333333333,1.484550062776223,82.08333333333333,0.9694442852594563
30,31,0.010245902770550935,0.004673251633104535,81.11666666666667,1.481740718059526,82.35333333333334,0.770814864643616
31,32,0.011647454437716634,0.0050534726348636155,80.91666666666667,1.9219492420167796,82.64333333333333,0.6269680126520699
32,33,0.0131179669441249,0.005382788154888145,80.05000000000001,3.4614544149340842,82.99666666666667,0.795040180675716
33,34,0.014746397138979033,0.005681362245139563,82.28333333333335,1.5600925898448714,82.93333333333334,0.4449968788904294
34,35,0.016269127441900802,0.005794745773743433,82.48333333333333,1.297647443988114,83.38666666666666,0.7165348716023706
35,36,0.018056917451531467,0.006062662276292625,84.08333333333333,1.4744113703064314,83.29666666666667,0.48210187950496447
36,37,0.019619397788824502,0.006273696969827382,83.25,1.603641688989987,83.71,0.34708308323320664
37,38,0.02143968677930877,0.006654263836816389,83.85000000000001,0.8031189202104456,83.60000000000001,0.34185767018843427
38,39,0.02326910035142993,0.007008585305644373,81.56666666666668,1.8904731917932338,83.89666666666666,0.5645253660278632
39,40,0.02524722145122503,0.007400017416699573,83.83333333333333,1.1345581616745017,83.90333333333334,0.4364503280888813
40,41,0.027081268757354268,0.007837643235126791,80.31666666666668,2.236937390471379,83.95333333333333,0.4190730511763136
41,42,0.0288499844006358,0.008124219235122522,82.28333333333333,2.8479037124796847,84.10666666666667,0.31584102892998983
42,43,0.030768095313181597,0.00850578915521085,81.06666666666666,2.2046667674629505,84.29333333333334,0.4714752261666443
43,44,0.0328957301538877,0.00881559894042277,83.26666666666667,0.6328945848682497,84.25666666666666,0.38724095283886856
44,45,0.03497332405509557,0.009024919876857922,83.35000000000001,3.304794496888831,84.55000000000001,0.12832251036613618
45,46,0.03723089717738536,0.009352001445228098,84.55,1.176860229593985,84.68666666666667,0.28522895287042055
46,47,0.039389687056105495,0.009609737791149882,83.36666666666666,0.2054804667656324,84.53333333333333,0.18372685039360426
47,48,0.0416916513683414,0.009684280304403613,84.16666666666667,0.3922867431979894,84.74666666666667,0.4563867755411946
48,49,0.0438561990366722,0.009784983442187591,81.81666666666668,4.396273674627441,84.85000000000001,0.2592296279363111
49,50,0.046108616983399735,0.009960228879499527,85.21666666666667,0.8468897343941707,85.0,0.34292856398964716


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_128_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.10815457241080846,0.022027079539004915,74.41666666666667,2.0237478982214023,66.72333333333334,0.6645967866976836
1,2,0.12457574739089859,0.023473879562171427,69.98333333333333,6.926318566806534,73.77666666666667,0.8085515169459261
2,3,0.13535609008527366,0.024299608230193552,78.3,2.0832666655999694,76.23333333333333,0.6847546194724724
3,4,0.14674493165511204,0.023596159747419063,76.35000000000001,2.5573423705088842,77.49333333333333,0.7614168080332557
4,5,0.1547719928190428,0.024353031511498268,78.93333333333334,1.9520644342735143,79.09333333333332,0.6127714817849195
5,6,0.16497070299797853,0.02615116809634133,80.93333333333334,1.1477030200457865,79.36666666666666,0.5195724738239731
6,7,0.1749965524967,0.02930036666800887,79.73333333333333,1.6937794687883319,80.33666666666666,0.5548172872416807
7,8,0.18588590776982508,0.033179474662006735,78.96666666666668,1.683415839562202,80.8,0.8663717446916165
8,9,0.1946478690274099,0.03567890778366326,78.73333333333333,1.3455688594626267,80.92999999999999,0.4439219150556415
9,10,0.2033175952886087,0.0352504455873303,79.36666666666666,1.6991828101243875,81.29333333333334,0.5850546033396287
10,11,0.21189391843894745,0.0366784155774912,80.28333333333335,2.209575122556875,81.58333333333333,0.6497349887112128
11,12,0.21999975352739062,0.03655848820431645,81.89999999999999,0.6976149845485407,81.86,0.7392338376093643
12,13,0.22834010695710327,0.037369989214136735,81.39999999999999,1.5984367363145802,81.85333333333334,0.5564969801255788
13,14,0.2352388374129435,0.03793043222892526,80.38333333333333,0.5807083796728117,82.72666666666667,0.5956135958451256
14,15,0.24398124743065155,0.03990066575298439,77.03333333333333,3.989639359919914,82.51666666666667,0.454043561297328
15,16,0.2535096072016485,0.03960091992405906,80.76666666666667,0.5864204028586367,82.76666666666667,0.5815114406059039
16,17,0.2604784784403529,0.03958520528792834,79.85000000000001,1.8748333259252647,83.08333333333333,0.6705884646255831
17,18,0.27109477680802563,0.042965041121054606,79.61666666666666,0.35197853469905194,83.25,0.7790164739379205
18,19,0.2814457343236479,0.04421332042217188,82.2,1.3435028842544363,83.47333333333334,0.6399131885567679
19,20,0.29102310697004824,0.045422655532304373,81.8,0.48131763593978516,83.46666666666667,0.5282886416428865
20,21,0.2988347000244893,0.046372446913078465,80.66666666666667,2.6445961674495586,83.77,0.564092191046822
21,22,0.31223941196681876,0.05378620483380997,79.25,1.9239715867617877,83.58333333333333,0.5677049311824665
22,23,0.3240300312118896,0.05960054782076979,80.95,2.016184515365591,83.48333333333333,0.7037676384211539
23,24,0.3326705653628562,0.06085200341764345,81.7,0.6794605703546489,83.86666666666667,0.583457129720962
24,25,0.34042391015076534,0.06239372175770937,79.2,2.731300056749531,83.95333333333333,0.8000555536266776
25,26,0.3522022665969183,0.059847873323176926,80.33333333333333,0.2867441755680883,84.06666666666668,0.6907162144389627
26,27,0.36118906360874586,0.06152959490840565,76.3,3.9021361671098416,83.93666666666667,0.7185788443556916
27,28,0.37210706249261555,0.06200298210251695,81.06666666666666,2.3875836227356624,84.02666666666666,0.9008267807347272
28,29,0.3808064207095388,0.06176433382961361,83.06666666666668,0.47316898555261,84.23666666666666,0.5721499414974682
29,30,0.3903570473575277,0.06381277174762882,82.31666666666666,1.1264496832477218,84.24333333333333,0.7448191428498292
30,31,0.39984557575741625,0.06509342307802334,81.31666666666666,1.4789260367652652,84.61666666666666,0.46599952312803605
31,32,0.40964013236160174,0.06736963952872112,82.10000000000001,1.4966629547095738,84.45333333333333,0.5806509756777787
32,33,0.4185211431259401,0.06787880101601548,81.23333333333333,1.5520595635763743,84.42666666666666,0.5948856099191551
33,34,0.4291424334732052,0.06755990691300347,82.59999999999998,0.9416297927883702,84.69,0.43011626335213055
34,35,0.43966322866183605,0.06590995669571754,82.66666666666667,1.5068362736394254,84.75666666666667,0.4899886620003466
35,36,0.44881169470912724,0.06619594518071513,83.13333333333334,0.7919736247011137,84.55333333333334,0.4899206284922317
36,37,0.45966647945357825,0.06514501570906248,82.1,1.0962055768270278,84.74,0.3188521078284851
37,38,0.4686938271892233,0.06580927936566767,81.66666666666666,0.41298372311213216,84.96333333333332,0.6216286851668168
38,39,0.4772656612065809,0.06519057045215337,81.03333333333333,0.31710495984066905,85.21,0.5248491846870549
39,40,0.48777027938877476,0.0644840707187299,81.93333333333334,1.8979521127315697,85.26333333333334,0.4538232646697954
40,41,0.497402823100158,0.06508188650794329,78.18333333333334,3.7526287082820002,85.49333333333334,0.6325258009669606
41,42,0.5066763626595634,0.06622671942686041,80.89999999999999,2.5123030602749092,85.45666666666666,0.6386096007908276
42,43,0.5161942381537896,0.06711520177751648,81.89999999999999,2.069218854221723,85.27666666666666,0.7237095795659756
43,44,0.5246746629712188,0.06693081161083601,78.43333333333332,5.221962168465882,85.57666666666667,0.6033425413661951
44,45,0.5345393045466792,0.0662852316945747,82.43333333333332,0.8498365855987975,85.64999999999999,0.22196095752781436
45,46,0.5460879312993566,0.06554074874462724,83.63333333333334,0.6276056794587592,85.70666666666666,0.2811089152307771
46,47,0.5567467825536595,0.06530919779159808,81.8,3.0954267341784463,85.74666666666667,0.29533408577782283
47,48,0.5664553390863377,0.0669522796266759,82.55,1.4195069566578398,85.83999999999999,0.41020320167773316
48,49,0.5763981043517401,0.06727105691132014,82.94999999999999,1.4565942010960584,85.91333333333334,0.33169597860423783
49,50,0.5862597169985423,0.06829139693001197,82.89999999999999,0.14142135623731486,86.11,0.2438578821089581


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_128_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.1082532008950012e-06,2.8300886097893656e-07,54.333333333333336,6.022504093444486,50.89333333333334,1.0583425196451726
1,2,2.6039666627108393e-06,6.082644458093925e-07,55.800000000000004,8.026310900199837,55.556666666666665,7.75947306343815
2,3,5.46033003373321e-06,1.7693175755381847e-06,53.199999999999996,4.278434293056282,54.69,6.428286448709847
3,4,9.681927395774805e-06,4.102337636829338e-06,58.1,2.8795254238618324,54.576666666666675,4.041223687064215
4,5,1.987834840085824e-05,9.982704102263844e-06,60.199999999999996,3.237540218540404,58.06333333333333,1.9503390018717837
5,6,3.589953216285451e-05,2.0898611267012964e-05,65.91666666666667,7.043239469322497,62.49,4.2952143912343566
6,7,6.32678072100412e-05,3.9272474048703096e-05,68.28333333333333,4.97482551341139,64.87666666666667,6.151624898259721
7,8,0.00011311515126143945,7.491555690201204e-05,71.08333333333333,6.562054217663515,69.75333333333333,5.489628605126421
8,9,0.00020081443421752948,0.00014270733475743244,72.51666666666667,7.126281561157184,72.91666666666667,5.111694652678526
9,10,0.0003723537885117719,0.000261365878982158,77.76666666666667,4.1134602897749675,74.86666666666666,4.680871238942121
10,11,0.0006332664935157548,0.00042585507745656736,79.38333333333333,2.9936970825756983,76.61333333333333,3.3570853760698736
11,12,0.0010405607839389667,0.0006415574605811244,80.05,1.8041618552668695,77.69333333333334,2.5510825588800974
12,13,0.0015329693310148667,0.0009016717994807582,79.46666666666667,1.1032779442290253,78.63,1.8526377591603453
13,14,0.0021823352013336,0.0011919932285472444,80.61666666666666,0.9868580895391602,79.31666666666666,1.3627504866588345
14,15,0.0029350128548019,0.0014388206527838326,81.56666666666666,0.43652669512362174,80.05666666666666,0.9967391278006945
15,16,0.003813516431779467,0.0016354370241537823,80.81666666666668,0.7329544475765297,80.43666666666667,0.9127370316191254
16,17,0.004893025375737433,0.0017427510768178044,82.23333333333333,0.5720334100576864,80.76,0.9497719024411416
17,18,0.006105949100079067,0.00196016331212047,82.33333333333333,1.4096886969193705,81.16000000000001,0.6648809417231547
18,19,0.007349294895054333,0.0020140124350987894,81.28333333333335,1.9665254186565242,81.44666666666667,0.5475602452901572
19,20,0.008655866202154867,0.0021110819915067048,81.74999999999999,0.5354126134736324,81.91333333333334,0.42593687586568657
20,21,0.0099962390724362,0.002289807541028894,81.61666666666667,0.39651257511234556,81.96,0.614708603052429
21,22,0.011411128471285567,0.00233550415285787,81.56666666666666,2.7344509910075576,82.22,0.41737273509418654
22,23,0.012952001878287168,0.0023097831003710554,82.06666666666666,1.389444333377751,82.47333333333333,0.627605679458762
23,24,0.0146196742793173,0.0023176455194694337,82.75,1.3802173741842212,82.84333333333333,0.49734852523713735
24,25,0.016397874080457467,0.002361981120659909,83.00000000000001,0.6416125518306709,82.96,0.4089824772122463
25,26,0.018249489119096834,0.002530980978413872,80.7,3.77955023779285,83.14,0.3350621832834389
26,27,0.020076412929838534,0.0027905039112354805,83.83333333333333,0.6798692684790412,83.06333333333335,0.18873850222522498
27,28,0.0218793498233604,0.002782290295798764,81.41666666666667,2.102511725426412,83.74666666666667,0.334099120355359
28,29,0.023970844733754566,0.0029817534240468087,82.71666666666667,2.182251640444385,83.46333333333332,0.25772509040104014
29,30,0.025919068729820933,0.002932865767552297,83.3,0.8485281374238623,83.81666666666666,0.40713088258637065
30,31,0.028123700994965698,0.002703889949067885,84.7,0.17795130420052505,83.5,0.3844476557348232
31,32,0.030604400543706462,0.002517057098758409,83.39999999999999,1.0700467279516335,84.05333333333333,0.30879694874715624
32,33,0.03290841794966207,0.0027629508141042984,81.10000000000001,1.6345233759927287,84.08666666666667,0.316473625371142
33,34,0.0353775034190399,0.0025250726401600584,80.98333333333333,5.229775860928991,84.11333333333334,0.38724095283886967
34,35,0.037514789767192,0.0026397403154176315,84.83333333333333,0.8730533902472538,84.32333333333334,0.19344824171396044
35,36,0.03978127559389386,0.0028144170248128085,82.88333333333334,1.654455264497115,84.44666666666666,0.11897712198383306
36,37,0.041899854247416574,0.002860997383139576,83.66666666666667,1.179218196753915,84.57666666666667,0.16977108770995697
37,38,0.044247140493187474,0.0030662067755471765,84.86666666666666,0.7706418681131292,84.60000000000001,0.12754084313139463
38,39,0.0465033992709973,0.003061015158887672,85.26666666666667,0.4403281604540959,84.80333333333333,0.3013672547278865
39,40,0.04876673054765527,0.003067860646552448,83.19999999999999,0.868907359849141,84.86666666666667,0.11897712198382801
40,41,0.051142842283511264,0.003232995943946991,84.93333333333334,0.4921607686744479,84.91666666666667,0.1167142760000775
41,42,0.05389375594815963,0.0034129482203939746,79.38333333333333,3.6277480005584137,84.99333333333334,0.18263503375736936
42,43,0.056256391272331195,0.003260191582046959,83.55,1.6467138994575485,84.91666666666667,0.1239175353029395
43,44,0.058570254447327726,0.0032284849958994343,83.38333333333333,1.8754258775601433,85.24333333333334,0.08993825042155222
44,45,0.061019394329001254,0.0030425148912502416,85.88333333333333,0.4403281604540959,85.28,0.09201449161228197
45,46,0.06360277348678163,0.0030672863205080205,79.66666666666667,2.6411277052720354,85.53000000000002,0.08485281374238893
46,47,0.0660053866174103,0.0029438265971988096,83.81666666666668,2.4692553983381735,85.61,0.172046505340853
47,48,0.0688252938905095,0.002460795872257948,85.95,0.6377042156569702,85.51333333333334,0.08956685895029354
48,49,0.07128705274571823,0.002098656947914464,85.86666666666667,0.7586537784494081,85.50999999999999,0.09899494936611515
49,50,0.0738215185151368,0.0020705393420430364,83.63333333333334,3.0589577019341463,85.84666666666665,0.2569478978746877


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_2048_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0026029243342502333,0.0002752723602771908,69.95,9.173421753449837,74.97666666666667,0.16996731711975635
1,2,0.006168464752373767,0.0003963802388216715,80.71666666666665,1.3443296553383837,79.44,0.4283300907789093
2,3,0.010868421243851699,9.491653754062658e-05,79.56666666666666,1.9154343864744845,80.10333333333334,0.4823092599382943
3,4,0.01571963814603493,0.0002123215087300898,77.63333333333333,8.86052418815551,80.75333333333334,0.11953614051361015
4,5,0.0208991761698679,0.0005698778672370385,83.5,0.8784455968736257,81.07333333333334,0.28335294049804444
5,6,0.027010082953088866,0.0009324471460791413,75.71666666666667,8.489241557537534,81.5,0.10198039027185492
6,7,0.033886160856343835,0.001228319908884618,83.31666666666666,0.7641262257565106,81.97333333333334,0.32396844839514377
7,8,0.040916082040616565,0.0014134317448147528,70.98333333333333,7.727152702573496,82.12,0.28890598240027354
8,9,0.04872508207099796,0.0011813145444568266,83.14999999999999,1.3235054464061222,81.96,0.2922327839240473
9,10,0.057600002422326234,0.0014905154058414102,78.83333333333333,8.125713643872897,82.38,0.06976149845485556
10,11,0.0670771379548621,0.0012593857346399541,83.41666666666667,2.559079695689234,82.69666666666666,0.5919647136630896
11,12,0.07762431333956957,0.0009887356209127697,76.2,6.9225477005699725,82.95666666666666,0.09177266598624013
12,13,0.08902751803146808,0.0009268523232569659,77.53333333333333,3.900925816036782,82.79,0.280832096931004
13,14,0.10246188755650343,0.0006006840747988006,75.2,9.471624288719793,82.95666666666666,0.3592894221778463
14,15,0.11719685667260143,0.0014515947196179057,85.26666666666667,0.5778311941119911,83.17666666666668,0.17326921891156533
15,16,0.133316658505225,0.0014840979459766134,77.41666666666667,7.0434760988843825,83.06333333333333,0.7095695095541281
16,17,0.15171754518358183,0.003047215027833273,82.2,4.584939112645519,83.00333333333333,0.3072819913731082
17,18,0.17091280426821473,0.0033316627594548757,78.7,5.677587515838047,82.95333333333333,0.400360948256561
18,19,0.19239950755691104,0.0034945255002209793,72.2,8.768219127432127,83.12666666666667,0.5781772123569777
19,20,0.21651581755855787,0.004429772143577877,76.13333333333334,9.625429283356087,83.10666666666667,0.32967997950874645
20,21,0.24221669906388166,0.004785697159796811,71.88333333333334,12.373785013307586,83.17333333333333,0.6256907294253978
21,22,0.2685593297402383,0.004673100312339397,77.73333333333335,6.411491419492209,83.50666666666666,0.36736297521056077
22,23,0.2993460387259495,0.0034577421821976235,76.06666666666666,6.378392343599517,83.66666666666667,0.27788886667555296
23,24,0.3332105651834456,0.004627069826623072,84.65,0.9354143466934866,82.98666666666666,0.4170797951897887
24,25,0.3658440687325432,0.0031181797646888383,78.38333333333333,10.312478956207485,83.11666666666667,0.5354333654983469
25,26,0.4052036358303237,0.0068769207619150145,73.68333333333334,3.2874339875079195,83.54,0.08831760866327698
26,27,0.44617997004570825,0.00894657493737968,82.46666666666668,2.8989461686773135,82.89666666666666,0.871945462106943
27,28,0.48943272062621906,0.008341524841129513,84.11666666666667,0.7586537784494015,83.48666666666666,0.508745734352851
28,29,0.5395865819970593,0.011610332086863849,73.58333333333333,8.71725619421361,83.17666666666666,0.4670712531890117
29,30,0.5873697529962729,0.011496910037209268,85.26666666666667,0.7771028817916477,83.19333333333333,0.20270394394014427
30,31,0.6363689792655847,0.012426879091177307,79.93333333333334,3.998402458760523,83.25666666666666,0.48196357630933195
31,32,0.6927935413801639,0.013555145444245197,78.26666666666667,4.549053625633459,82.44666666666667,0.3738389433373083
32,33,0.7524578389889433,0.015667087563720025,74.85,11.985616379644393,83.41333333333334,0.5125968743130902
33,34,0.8144201069477547,0.010917456857438591,73.60000000000001,8.717511112697242,82.99666666666667,0.31846855766656545
34,35,0.8799452082044407,0.015221888594504821,75.55,10.759182125050211,82.85333333333334,0.5826567504877039
35,36,0.953666902743373,0.01721389822289916,81.63333333333334,4.090707626913577,82.67666666666666,0.17632041540583912
36,37,1.027207814124161,0.015376539576655851,82.7,1.6129682782580288,82.92666666666666,0.6219503374243152
37,38,1.1018971993134479,0.013529598829960906,84.05,0.25495097567963776,82.62333333333333,0.37187214051188144
38,39,1.1826843793684227,0.010283574976566278,83.21666666666665,1.4319761016007064,83.01666666666667,0.8949612033800985
39,40,1.2642271224777322,0.011654230444282754,74.83333333333333,11.346095755319926,82.42333333333333,0.3086889840744015
40,41,1.349119392018401,0.005917318162619473,73.86666666666666,13.483714456912669,82.39999999999999,0.39631637193871605
41,42,1.4424555548642166,0.005532849166747178,80.16666666666667,1.7398914397807128,82.57666666666667,0.2819377393838725
42,43,1.5386595202337545,0.007335601033245897,80.48333333333333,1.1115554667022025,82.52,0.39302247603243573
43,44,1.6408155065348173,0.02282390812232683,69.06666666666666,10.69675444027559,82.73333333333333,0.568409085860601
44,45,1.737291909401212,0.02092047021604527,76.2,7.3438182620940955,82.61,0.5515432893255048
45,46,1.8375269645996222,0.01709750311662819,72.05,11.442537597345561,82.38333333333334,0.4246043910381578
46,47,1.9334648335326776,0.015003090426559378,83.46666666666665,1.3480438502594176,82.57666666666667,0.3642648609032843
47,48,2.0388450002549545,0.0079556427729078,78.43333333333332,5.8329999904756455,82.17999999999999,0.49926612809870424
48,49,2.147818955575307,0.0168246582171074,74.14999999999999,6.004304011845724,82.88333333333333,0.10624918300339124
49,50,2.263191945741919,0.011445427179727711,71.96666666666667,6.551886920744457,82.33666666666666,0.5624549364665241


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_2048_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.8918483874556348e-06,3.357840247960165e-07,50.26666666666667,0.377123616632824,50.943333333333335,1.102431655729985
1,2,6.01265503493244e-06,1.061261590872097e-06,50.133333333333326,0.10274023338281311,50.343333333333334,0.4784930047091153
2,3,1.435985797868849e-05,4.267879652335608e-06,51.349999999999994,1.0614455552060444,50.57,0.7497110554518098
3,4,3.762970545828663e-05,1.4472156577178431e-05,61.300000000000004,8.421500262225651,56.910000000000004,5.763904926349846
4,5,0.00010395486853071439,5.040998201248371e-05,76.95,2.7667670664513846,69.19333333333333,4.31976336800473
5,6,0.00029956795602253337,0.00011584692805639241,80.26666666666667,1.4504788481356372,78.04333333333334,0.9038559373902187
6,7,0.0008906679528798999,0.00021719606683211806,81.13333333333334,0.4089281382128432,79.92999999999999,0.14165686240584008
7,8,0.002086556735235967,0.00030896265567061695,79.78333333333333,2.0677416559027813,80.54666666666667,0.13274871834493585
8,9,0.0036883148381971,0.0002813620471629837,81.93333333333332,0.5137011669140814,81.26333333333334,0.05249338582674579
9,10,0.005710872795339034,0.00038783821753953315,78.41666666666667,7.755034207245996,81.23666666666666,0.08498365855987956
10,11,0.008183971462406901,0.00037937354343548635,77.46666666666668,4.557838181516418,81.28666666666668,0.2379542439676665
11,12,0.011350771744891233,0.00035059669379640623,81.98333333333333,2.2484562605386795,81.31666666666666,0.6835853193924594
12,13,0.014614193487162532,0.0004374981214537507,83.53333333333332,0.6944222218666575,81.46666666666665,0.08178562764256415
13,14,0.018439798897375168,0.0007014198873476658,77.28333333333335,10.878138116832721,81.89,0.2677063067368131
14,15,0.022141457658581068,0.000622916790308094,83.08333333333333,1.626003963368133,81.35666666666668,0.40998644964058334
15,16,0.026351474305145933,0.0008327663610979994,76.60000000000001,5.724654283593605,81.86333333333333,0.4362211467694918
16,17,0.030744669710632333,0.0008396336259092984,77.39999999999999,9.169060293545174,82.58333333333333,0.768129040085205
17,18,0.0360732842798972,0.0009744031676742572,79.03333333333335,4.30529389885935,82.27666666666669,0.36536131279719314
18,19,0.04160285863476434,0.0011153636610785613,79.75,8.418135185419631,82.14333333333333,0.29892399628593497
19,20,0.047351778601672966,0.001122100354282027,74.26666666666667,9.692981424148552,82.44999999999999,0.9038067640080304
20,21,0.05397849980635374,0.001174131364276115,80.35000000000001,3.658096043936883,82.88666666666667,0.3847365621074035
21,22,0.06141412624947067,0.0008126708375936167,80.76666666666667,2.852289528704186,82.58333333333333,0.2725598812901322
22,23,0.06909755401630994,0.00078561283248412,75.73333333333333,6.863470129768338,82.46333333333332,0.3586394041683396
23,24,0.07776305368032943,0.000816100619082398,83.76666666666667,1.9917886991903093,82.73333333333333,0.33489633553617115
24,25,0.08706524952211253,0.0007811946315681713,76.75,8.30913152300929,83.05666666666667,0.35705586242056003
25,26,0.09887131436160274,0.0013492757846079047,71.55,14.448933063263413,83.20666666666666,0.3852560476127846
26,27,0.11086954377076563,0.0009814681026135814,82.55,5.412485565800612,83.14999999999999,0.2060744202143205
27,28,0.12330288346143366,0.0004335332615729414,82.91666666666667,3.520495545926578,83.14333333333333,0.6205553068735187
28,29,0.13843000481567957,0.0012958433112820011,73.38333333333334,14.24665652783916,83.61999999999999,0.701046836286037
29,30,0.1537631452065469,0.0013680602087955127,76.21666666666665,11.98417938598866,83.10666666666667,0.24417662095750114
30,31,0.17099812922407184,0.002493727969822505,82.69999999999999,2.6798631805871467,83.04666666666667,0.24499433100017406
31,32,0.18932048629795636,0.0032905608693488014,82.48333333333333,2.543073381210661,83.28333333333335,0.14817407180595216
32,33,0.21130533211679225,0.0025655315049553547,76.66666666666667,7.119730019850162,83.55333333333333,0.4659995231280339
33,34,0.23348803173200094,0.0023127446215291973,83.35000000000001,2.4055491403558276,83.06333333333333,0.3355923452974163
34,35,0.25721864251705034,0.003289909676521249,82.14999999999999,4.671366680819082,83.65333333333335,0.06342099196813665
35,36,0.28308137230852637,0.003848190739610922,85.18333333333334,0.5632248416238653,83.52000000000001,0.19252705437591247
36,37,0.310085228120299,0.004028464428408676,78.10000000000001,5.394905003797563,83.54,0.40274061131204086
37,38,0.34096030140212147,0.0029045579960625114,81.68333333333332,4.084183584947615,83.58333333333333,0.2582419193099526
38,39,0.37314292494009044,0.0033990660908012854,65.41666666666667,14.501513330990285,83.59666666666666,0.6805063474273272
39,40,0.4094770623907291,0.003180240216323148,72.85,7.425070145572139,83.01,0.04966554808583937
40,41,0.44690253540665664,0.0034914763268657557,80.01666666666667,1.3393613735242904,83.34666666666668,0.7246761728907329
41,42,0.48657497356039897,0.004568102493413644,70.8,12.168059281030262,83.68333333333334,0.1541283736226218
42,43,0.5299372612080716,0.006511334393032068,75.01666666666667,4.067417963387698,83.56333333333333,0.16418147141366368
43,44,0.5739375896580149,0.005945609448433261,73.26666666666667,9.76194425079121,83.20333333333333,0.15923427883328015
44,45,0.6218378280060984,0.008895684198511356,79.95,3.9287402561126394,82.92666666666666,0.23795424396766612
45,46,0.6732452938524984,0.010778984158108724,70.71666666666667,14.460597805377512,83.53333333333335,0.11469767022723477
46,47,0.7268337602873193,0.00926790905231446,72.53333333333333,13.204565708706799,83.39,0.42918527467750334
47,48,0.7836536262637982,0.008294171792700058,73.48333333333333,6.860798463411935,82.84333333333335,0.35928942217784526
48,49,0.8408218299699297,0.006510378076014454,78.43333333333334,6.244508698759963,82.95333333333333,0.29825417944356875
49,50,0.9085697302572004,0.011121057551098944,82.31666666666666,3.7617224187272975,83.25,0.20049937655763544


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_2048_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,18.227220973937104,2.0208230361794732,66.25000000000001,8.626702730475879,72.18666666666667,0.07542472332657016
1,2,18.264604172932085,2.0168496152271467,69.61666666666667,6.269680126520724,78.49333333333334,0.2781286672667036
2,3,18.316036288097845,2.0107582599288305,81.98333333333333,1.2963624321753304,78.24666666666667,0.08013876853447618
3,4,18.37494174588358,2.007490293561639,70.98333333333333,11.05443601254969,78.98333333333333,0.23570226039551584
4,5,18.434047205910286,2.0047186780510597,55.54999999999999,1.2020815280171262,79.73333333333333,0.3064129385141733
5,6,18.497975314860795,2.0047345863769914,83.16666666666667,0.2592724864350728,78.51,0.15556349186103965
6,7,18.575504263770537,1.9995730746038767,69.90000000000002,4.66690475583121,79.33333333333333,0.2592724864350728
7,8,18.670257570226948,2.0032707577371163,72.26666666666667,4.902607016226733,79.27666666666667,0.7966736401368492
8,9,18.772426264272127,1.991613723905823,78.33333333333334,4.690474981870767,78.64666666666666,0.023570226039556944
9,10,18.891326002766103,1.9786310449727809,75.14999999999999,4.1719300090006275,78.75666666666667,0.6411101482758095
10,11,19.003884116917266,1.974420642939684,76.38333333333334,5.468292441175965,78.60333333333332,0.08956685895030164
11,12,19.125141307855404,1.981209640114109,80.41666666666667,0.3299831645537235,78.62333333333333,0.47611856599893776
12,13,19.279831481107635,1.9967094186815662,80.61666666666667,0.09428090415820767,78.31666666666666,0.08013876853448289
13,14,19.40563511243126,1.9899181191910327,66.28333333333335,11.407989403142976,78.56666666666666,0.10370899457402644
14,15,19.559519921816218,1.9934882235879519,66.64999999999999,5.5861435713737295,78.2,0.5656854249492393
15,16,19.714760275473623,1.9775206605442945,62.416666666666664,6.6939441952326515,78.41000000000001,1.2869343417595183
16,17,19.871099126626618,1.956291160975672,80.60000000000001,1.2020815280171295,77.37,0.6081118318204272
17,18,20.04415125239952,1.9473075241899516,67.23333333333333,5.892556509887893,77.67,0.5798275605729709
18,19,20.22838428233778,1.937027482183113,78.53333333333333,1.8620478571245698,77.42333333333333,1.070088262195647
19,20,20.460872850714335,1.9042947977292177,67.88333333333334,1.7913371790059258,77.36666666666666,0.8532421826317618
20,21,20.67009632964842,1.8819333113838064,80.31666666666666,2.0270394394014346,77.29333333333334,0.4714045207910317
21,22,20.86170651445612,1.8623064832150837,79.71666666666665,2.309882151876058,76.77333333333333,0.06128258770283198
22,23,21.090394487567227,1.848409906524379,81.6,1.0606601717798145,77.74333333333333,1.093658488235197
23,24,21.316381739009962,1.8237631277479691,68.28333333333335,0.4714045207910317,78.21333333333334,1.0983725334431098
24,25,21.560258408995594,1.7884208753247566,61.6,4.879036790187179,77.54,0.1131370849898519
25,26,21.81693157003367,1.7484407456006203,72.91666666666667,4.831896338108074,76.39,0.014142135623724787
26,27,22.091512292583634,1.763649868949231,77.66666666666667,1.0842303978193715,77.52333333333334,0.009428090415818758
27,28,22.348002341751968,1.7724842509367993,69.38333333333334,3.582674358011845,76.69666666666667,0.023570226039550245
28,29,22.60213837134805,1.7791602609128652,78.2,4.879036790187182,76.80999999999999,0.2969848480983545
29,30,22.862202849210927,1.763679310571422,59.93333333333334,12.492219800962342,77.62333333333332,0.49026070162267593
30,31,23.098041045588143,1.7438684141569518,77.88333333333334,1.720626500887275,77.55,0.1979898987322341
31,32,23.402931318257377,1.7631503657569367,72.73333333333333,9.923065162651215,77.67999999999999,0.15556349186104634
32,33,23.661595441931293,1.76865066671075,77.46666666666668,0.5185449728701322,77.78999999999999,0.16970562748477114
33,34,23.951799222014206,1.8227515758654516,68.68333333333334,4.902607016226729,77.61666666666666,0.23098821518760312
34,35,24.249869783087206,1.8722321949606975,78.98333333333333,1.532064692570853,77.28333333333333,0.08013876853447618
35,36,24.587831844998774,1.9089373558342375,71.16666666666667,3.9126575225655618,79.00333333333333,1.1407989403142975
36,37,25.056895424358306,2.0473873770001423,77.06666666666666,0.3299831645537235,78.76666666666667,0.6552522838995344
37,38,25.34029405171512,2.039934823690004,74.2,5.020458146424484,78.98,0.8343860018001242
38,39,25.649493316958413,2.0068432361748596,77.38333333333333,0.9428090415820634,77.70666666666666,0.9805214032453518
39,40,25.955951410721948,1.9815862800605553,78.10000000000001,1.4849242404917524,78.78666666666668,0.06128258770283198
40,41,26.297804298162742,2.0170314273478684,77.86666666666667,4.501913173554351,78.16666666666667,0.377123616632824
41,42,26.638946878133776,2.0653867850802494,62.11666666666667,12.751492287397408,78.90666666666665,0.4714045207910317
42,43,26.96764362459905,2.102826178113663,80.61666666666666,2.6634355424693315,78.28666666666668,0.047140452079107185
43,44,27.292949895569947,2.1058199329860567,58.31666666666666,10.63017194383777,78.94,0.014142135623731487
44,45,27.688698778034176,2.118260678394333,65.81666666666666,1.3670731102939946,78.86,0.36769552621700524
45,46,28.065385350726363,2.11707684876139,81.10000000000001,0.7071067811865408,79.13999999999999,0.08485281374238221
46,47,28.580682879555564,2.3229371117606927,73.63333333333334,2.074179891480535,79.32666666666667,0.4289781139198372
47,48,29.048407677084697,2.4363093367434927,73.46666666666665,13.55287997274216,80.25,0.014142135623731487
48,49,29.413431554477608,2.472701926371098,81.08333333333333,0.8249579113843055,78.68333333333334,0.34883934538536776
49,50,29.818534215170274,2.535416426362597,75.85,1.7677669529663689,79.74333333333334,0.2734146220587976


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_2048_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,3.975378815587177e-06,9.863502035481405e-07,51.583333333333336,1.1585431464655198,52.84333333333333,2.1763935510125165
1,2,1.2982240998255217e-05,1.8521146722304703e-06,52.199999999999996,1.5593802187621424,52.053333333333335,1.0414839839809793
2,3,3.388798486443652e-05,7.336298980417706e-06,70.0,3.8290555841704155,60.69,0.9248062860224672
3,4,0.00010524719068594981,3.8107912159054886e-05,78.13333333333334,1.4704496666741886,73.31,1.6618263046018638
4,5,0.0003360660208102,0.00012932684022342117,80.65,0.3894440481849324,78.49666666666667,0.6558624517042825
5,6,0.0010185176355565666,0.0003030052674070371,79.75,3.549882627167648,79.87333333333333,0.35122009560324907
6,7,0.0022024118536312,0.00047205134029538483,81.08333333333333,0.8055363982396363,80.86333333333333,0.2704728370013485
7,8,0.004202000574830934,0.0007122966135314448,75.21666666666667,11.197643601321763,81.16666666666667,0.0974109279746823
8,9,0.006450975960964934,0.0008227673159693586,81.39999999999999,1.3880441875771308,81.25,0.6579260343432757
9,10,0.009144025358767932,0.0008508672761046507,79.03333333333335,4.019190078720943,81.5,0.11430952132987879
10,11,0.012160009476635434,0.0010455007222988073,78.88333333333333,4.561128028118579,81.46,0.4610856753359443
11,12,0.0154433026517862,0.0010688867039928011,81.43333333333334,2.5420901286583497,81.63,0.23036203390894766
12,13,0.019264771827539,0.0010301024240506097,77.89999999999999,2.927740881066267,81.82666666666665,0.18445113776343242
13,14,0.02309237019290687,0.0013483958434312973,85.01666666666667,0.5948856099191591,81.32000000000001,0.3278210894171786
14,15,0.027520215914839635,0.001406734429466269,78.75,6.128757350937195,81.99666666666667,0.11145502331533637
15,16,0.0321473964137746,0.001398388655221352,78.63333333333333,5.858374822043704,82.42333333333333,0.11469767022723479
16,17,0.03731574186632117,0.0014525185306417609,76.38333333333334,2.858126814696796,82.24000000000001,0.15556349186103297
17,18,0.04300008840125583,0.0012888521035149818,80.64999999999999,4.6540305112880365,82.61666666666666,0.12710450643291862
18,19,0.049106616298049605,0.0017599062485513517,83.45,2.166794868002045,82.51333333333334,0.2304102621171388
19,20,0.0562663794952235,0.0018081973675836119,83.1,3.712815643147398,82.45666666666666,0.08730533902472312
20,21,0.06364387997207323,0.001924453579237589,85.08333333333333,0.8956685895029576,82.75,0.176635217326562
21,22,0.07185990003065486,0.0017593986340167956,82.98333333333333,3.2427697352040847,82.85,0.624873320495176
22,23,0.08088583499138631,0.0022292728393550733,80.71666666666665,2.6562295750848715,83.07666666666667,0.08178562764256415
23,24,0.09194445770671396,0.0026277833971354997,78.71666666666665,2.264705033528407,83.15333333333332,0.11785113019776462
24,25,0.1029886339492656,0.003135923492129125,79.06666666666666,7.036255317204519,83.22000000000001,0.5720139858430077
25,26,0.1159228861430988,0.003434877519867782,77.10000000000001,4.103047647785721,83.43,0.33436506994600246
26,27,0.12904377593640606,0.003431054648379955,78.98333333333333,4.35245779863388,83.34666666666665,0.29780679792256615
27,28,0.14390836598447443,0.0035483204399764236,82.76666666666667,1.5200511687293796,83.06,0.2535087112244165
28,29,0.16049341962253996,0.003029053885789382,85.66666666666667,0.6956212251569742,83.21999999999998,0.11775681155103866
29,30,0.17792695460395322,0.001947094393111281,82.81666666666666,1.9396448701301514,83.63333333333333,0.8539060578046912
30,31,0.19599809647456293,0.0024803424215077974,85.5,0.7082843120291962,83.34666666666668,0.41354833118055534
31,32,0.21574055585008112,0.003924193927155093,83.88333333333333,1.793197020841704,83.26666666666667,0.3626139667592613
32,33,0.23824515460625603,0.005119324482337566,83.61666666666666,3.052412524909146,83.88,0.3930224760324369
33,34,0.262988751158908,0.005761014740564833,85.39999999999999,1.0590876576878163,83.59333333333333,0.2423954528359634
34,35,0.29008256599271653,0.005604720721571648,83.56666666666666,1.5035144015125246,83.69666666666667,0.5802489887013105
35,36,0.32059576368986387,0.0070748335911015115,85.23333333333333,0.436526695123632,83.8,0.3101612483854105
36,37,0.3523209556727657,0.008431637535741561,73.06666666666666,8.226008887803504,83.50666666666667,0.07133644853011006
37,38,0.38476015607240877,0.008341184327629635,71.3,11.314003122974059,83.33333333333333,0.25590796956892486
38,39,0.4205373809231347,0.0071722003502920195,74.8,1.4041604846550289,83.82666666666667,0.26284765338288196
39,40,0.4629862063782974,0.0047163306104557896,83.03333333333335,1.2263314759431474,83.31,0.5544967688514216
40,41,0.5025566154865111,0.0070178825650204155,79.89999999999999,3.204944097276377,83.95666666666666,0.3681787005729109
41,42,0.5470292544449252,0.009119769283135421,83.14999999999999,1.2456591294036576,83.13333333333333,0.334099120355359
42,43,0.5926103784304572,0.010533735511517392,83.3,2.2147234590350116,83.21333333333334,0.24458581770459295
43,44,0.6410987984288754,0.011388756863563046,81.13333333333334,6.988840310730308,82.96333333333332,0.07717224601859721
44,45,0.6969373352823413,0.01342007726775272,72.69999999999999,12.120506040040846,83.78666666666668,0.47765631531003144
45,46,0.7603520623268238,0.016093146216567288,83.60000000000001,1.7720045146669317,82.75666666666666,0.09741092797468458
46,47,0.8243604441045359,0.013295094636512347,75.68333333333334,12.859518739914892,83.17999999999999,0.2979932885150247
47,48,0.8938090847783818,0.020068645233830982,75.21666666666667,7.595429912490508,83.20333333333333,0.3800292386412224
48,49,0.9657216314686602,0.018246205662916713,83.13333333333334,1.1062951183517402,82.71,0.23622023622035668
49,50,1.0376525402730856,0.01826458495820405,66.36666666666667,9.908357863720688,83.24333333333334,0.18571184369579316


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_256_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0010199624643784,0.00021444386700928626,79.64999999999999,0.6164414002968979,73.5,0.5233227175144061
1,2,0.0030649729909021997,0.0005153793941284554,78.5,3.9321325850823836,79.68666666666667,0.05436502143433095
2,3,0.0056139782564014334,0.0006422226955445487,82.51666666666667,1.388844443733313,80.60333333333334,0.1236482466066088
3,4,0.008485396476365733,0.0008723321591810195,82.55,0.6416125518306753,81.61,0.3196873472629147
4,5,0.0116753022863533,0.0013696712766811388,82.46666666666667,1.676471161563946,82.11333333333333,0.0418993502999255
5,6,0.014683640040516935,0.0014060603409248866,83.93333333333334,0.856673151726426,82.61999999999999,0.19612920911140588
6,7,0.018270735807098332,0.0014937612030068445,83.16666666666667,0.6407460928913704,83.38,0.1471960144387955
7,8,0.021793036608452467,0.0015180309221092421,84.01666666666667,0.44969125210773586,83.22333333333334,0.19154343864744655
8,9,0.025157892699274067,0.0015865623619695992,85.10000000000001,0.7382411530116688,83.77333333333333,0.2248456260538718
9,10,0.028940731913723868,0.001658083581734704,82.46666666666665,2.2928633239297604,83.98,0.23366642891096123
10,11,0.0329111584269197,0.00141289964579068,83.89999999999999,0.36742346141747906,84.27666666666666,0.3249957264676284
11,12,0.03734121121191424,0.0013003772259684964,82.9,2.702159630123036,84.46,0.25664502073227086
12,13,0.04199335163062543,0.0009869839953232055,83.55,0.3341656275960557,84.72333333333333,0.20821996915655433
13,14,0.0466964608418074,0.0005955973700887803,83.75,1.0962055768270254,84.75333333333333,0.18263503375736592
14,15,0.05169224258717461,0.0006302823428892155,83.8,2.33130864537496,85.16000000000001,0.13638181696985746
15,16,0.0563166296806358,0.0008901999237975093,84.98333333333333,0.4766783215358322,85.23333333333333,0.28986586936413217
16,17,0.06094855301713543,0.0011029954996987835,84.26666666666667,1.638257882291088,85.52333333333335,0.29454296045832623
17,18,0.0661464380120772,0.0016689472898031813,85.3,0.9899494936611634,85.46,0.31187604375243005
18,19,0.07109433050445294,0.0017507253925329001,77.86666666666666,7.145433662292458,85.63,0.2631856125753586
19,20,0.07668266819868386,0.0018870005387557494,85.0,0.6745368781616045,85.62,0.26944387170615397
20,21,0.082630003921827,0.0021688178519242425,82.58333333333333,1.9766694772324023,85.89999999999999,0.14306175822583622
21,22,0.08843183472553844,0.0014324405543607816,84.60000000000001,2.086064875948651,85.94333333333333,0.2658738213681258
22,23,0.09359721578021618,0.0010652258322850167,82.96666666666667,2.1472204254699974,86.30666666666667,0.12684198393626855
23,24,0.09944775969812626,0.0008953561937936387,83.15,3.0202097057434045,85.99666666666667,0.3399346342395173
24,25,0.10496213767778034,0.00082435737225081,81.56666666666666,5.781051423016018,86.46333333333332,0.1438363267359427
25,26,0.11061912778717697,0.0006633549870263565,84.48333333333333,1.4144099672851425,86.67333333333333,0.07717224601860374
26,27,0.1170381630704413,0.0011140479586338472,81.31666666666666,2.327492690047,86.76333333333332,0.13224556283251662
27,28,0.12264457075520013,0.00171656066853275,83.51666666666667,3.067662881666687,86.76666666666667,0.26787227470485786
28,29,0.12946918690457446,0.002306322548457376,86.25,0.9721111047611851,86.88,0.16872067646458616
29,30,0.13561331494830978,0.002640496099226186,82.51666666666667,3.2660713743306653,86.75,0.1920069443188593
30,31,0.1430179067471972,0.0015672602072892405,81.01666666666667,4.305293898859357,86.81333333333335,0.4203437746522326
31,32,0.14924567493443402,0.001892223786875087,85.66666666666667,1.4144099672851373,86.88,0.25806975801127646
32,33,0.1555009194540561,0.0022333824755670774,84.08333333333334,1.3816254517375126,87.07333333333334,0.2185304453744505
33,34,0.16148267908076416,0.0023507379412980767,85.46666666666665,0.33249895572100113,87.22000000000001,0.1920069443188593
34,35,0.1676861217405985,0.0030397270951488926,85.7,0.8495096624916461,87.25666666666666,0.1791337179005966
35,36,0.17360254610378487,0.0038126401924460716,85.93333333333334,1.0200762498732856,87.39999999999999,0.11343133018115785
36,37,0.17976107999552493,0.004605301908485368,85.28333333333332,0.7098513146348965,87.58666666666666,0.1268419839362703
37,38,0.18612730622995385,0.004449568539387332,86.21666666666665,0.8409650541028566,87.75333333333333,0.0865383665716461
38,39,0.19324572805226178,0.004972147834500062,85.25,1.3435028842544363,87.84666666666665,0.21452790546271705
39,40,0.2003191971309748,0.005168714600949581,81.45,5.553827509024741,87.73333333333333,0.39541820336898037
40,41,0.20702769634847337,0.005345830553841314,86.28333333333335,0.6599663291074475,87.76333333333334,0.2638602323621804
41,42,0.21427721651327017,0.006085176884971072,86.11666666666667,0.8984554647962382,88.12333333333333,0.24783507060587798
42,43,0.22221834078634717,0.006407609678669965,85.73333333333333,1.7955191140416455,87.96333333333335,0.34373762603991387
43,44,0.22993078731070035,0.006343653974020741,82.93333333333334,2.1040965334846704,87.88666666666666,0.16739839372653487
44,45,0.2369596527681588,0.006960758006314685,85.0,0.8336666000266498,87.86666666666667,0.34032664048266936
45,46,0.24344943388958332,0.006995913719336597,84.26666666666667,1.1447949840716254,88.36666666666667,0.09809292646375156
46,47,0.24969155883152325,0.007164260261068518,85.08333333333333,1.2071545974821236,88.05333333333333,0.03771236166328173
47,48,0.25690025391951093,0.007874466566039124,84.58333333333333,0.732954447576534,88.17333333333333,0.18696404883173448
48,49,0.2639499698203956,0.007691302177442415,86.11666666666667,1.4167647024902221,88.18333333333334,0.1880307303489369
49,50,0.27215881096963485,0.008297015142678929,86.38333333333334,0.7586537784494015,88.33666666666666,0.030912061651657434


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_256_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.0479873311172035e-07,8.59149554795137e-08,50.0,0.0,50.00333333333333,0.004714045207909379
1,2,8.549387878767457e-07,1.4832130939309465e-07,50.0,0.0,49.99666666666667,0.004714045207909379
2,3,1.444627378937008e-06,2.7990737954377275e-07,50.0,0.0,50.0,0.0
3,4,2.214412269474003e-06,5.374771607137937e-07,51.85,2.6162950903902247,50.26666666666667,0.377123616632824
4,5,3.278325766663502e-06,9.845484635574167e-07,54.116666666666674,5.821845831769245,52.79333333333333,3.9503698842288464
5,6,4.597588679177397e-06,1.5514694356842003e-06,57.15,10.111626970967631,53.803333333333335,5.37872558222567
6,7,6.938065886292784e-06,2.7068853053735867e-06,55.06666666666666,7.165348716023684,55.11333333333334,7.231345348934428
7,8,9.446521324873494e-06,4.03015095274851e-06,53.916666666666664,5.539003119294625,54.5,6.363961030678928
8,9,1.3582106025283345e-05,6.473355556796682e-06,52.93333333333334,3.938132665222046,53.26666666666667,4.542204555303758
9,10,2.1102943113666104e-05,1.2080604100041738e-05,52.449999999999996,3.016896860462201,52.29,2.8115594723687902
10,11,3.113390359999177e-05,1.944596948324541e-05,54.25,3.768509873499959,53.29333333333333,3.3091825106646655
11,12,4.46874659354726e-05,2.9330536195038513e-05,59.15,3.2318725222384606,56.056666666666665,3.5938311343498386
12,13,6.903525521310188e-05,4.7603533586923735e-05,68.00000000000001,2.685454648037583,62.279999999999994,3.582578215010337
13,14,0.00011199049819435752,8.451837860915497e-05,71.56666666666666,2.7362789006645927,70.62666666666668,1.869925726391888
14,15,0.00018745903408888762,0.00013562380625865167,76.88333333333333,1.592866040262712,74.55666666666666,0.9976416635690786
15,16,0.00031940323239481504,0.0002096651006119085,78.61666666666666,1.3474255287605146,77.36666666666666,0.4509496153181098
16,17,0.0005301974886022999,0.00028899276816465907,79.05,0.7082843120291941,78.38333333333334,0.41707979518978866
17,18,0.000868680071652,0.00037535468089723036,80.11666666666667,1.0726395273136018,79.15333333333332,0.3697146046464614
18,19,0.0014116822885515334,0.00046832769789900914,78.36666666666666,4.82050020456614,79.88,0.3102687007525386
19,20,0.0020950047553355334,0.0005965029717449783,79.48333333333333,1.6208708221885635,80.42333333333333,0.09877021593352928
20,21,0.0028689191483241,0.0007240196043323786,82.38333333333333,0.9131751687868443,80.91666666666667,0.29578520735305674
21,22,0.0039051610816998334,0.0008090205781382768,82.56666666666668,0.7982620009885378,81.40333333333332,0.2877885025886511
22,23,0.0050134203430783,0.0009516668746704483,79.9,1.0206207261596634,81.84,0.21400934559033022
23,24,0.006240282811933566,0.0010148252321670575,83.13333333333333,0.18856180831640867,82.14333333333333,0.4107175293177672
24,25,0.007651759334357268,0.0010638565835426146,83.0,1.1098047876391022,82.49333333333334,0.3241741644377131
25,26,0.009226320029467898,0.0012234619620814255,79.85000000000001,1.2509996003196773,82.66333333333334,0.28778850258865746
26,27,0.010786497387989766,0.0012963818253598255,82.88333333333333,0.6141841924229449,82.89333333333333,0.4643513995049675
27,28,0.012460292928666067,0.0014349273754666468,83.26666666666667,2.085398975948936,82.86666666666667,0.24904261125803775
28,29,0.014235382584458367,0.0016114938393585652,83.3,1.6768025127207629,83.32666666666665,0.4061472092179822
29,30,0.016137399972786102,0.0017524182009567297,83.96666666666668,1.367682549261913,83.33666666666666,0.26144895401504054
30,31,0.018033688830067566,0.0020200596627067496,81.7,1.8708286933869707,83.43666666666667,0.19601587237318374
31,32,0.019949749745136268,0.0020492745988788023,82.46666666666667,2.4304777765332894,83.67666666666666,0.20885933597093725
32,33,0.022286734701364733,0.002333247953510581,84.71666666666665,0.4938510796676312,83.8,0.15297058540778283
33,34,0.0245514557029598,0.002383896969335816,83.86666666666666,2.133203121026117,84.06666666666668,0.16819301082057
34,35,0.026653092916735368,0.0024924007472144276,80.43333333333332,3.5129126882909487,83.93666666666667,0.07586537784494184
35,36,0.028943260068407434,0.0025217214054821043,85.06666666666666,0.2054804667656324,83.94666666666666,0.10402991022884803
36,37,0.03131127913581707,0.0026951639288384627,83.88333333333334,1.0208928554075702,83.82666666666667,0.09428090415820768
37,38,0.03383887889161407,0.0029804542725491686,83.14999999999999,0.4262237284181471,84.10000000000001,0.3137939876203308
38,39,0.03631624381233777,0.003411754470577807,84.23333333333333,0.9463379711052244,84.51,0.22861904265976835
39,40,0.03877640643883313,0.003464657328410727,84.81666666666666,1.2518874638809274,84.58,0.09416297927883276
40,41,0.04158273823588573,0.0037557261329556006,85.48333333333335,0.4642796092394684,84.39,0.3990822805721478
41,42,0.04469508563537596,0.0035275187454089437,82.78333333333335,3.7508517551202845,84.78666666666668,0.4664999702274602
42,43,0.047413652589433565,0.0037945219509022336,84.05,1.4124446891825606,84.75333333333333,0.5050632523643874
43,44,0.0502514577886978,0.004038804180815097,85.05000000000001,1.3862419221285587,84.72,0.3606475657295665
44,45,0.052678648016118025,0.004020597029403618,84.60000000000001,0.5016638981097515,85.06333333333333,0.24850665092820845
45,46,0.05536477493463534,0.004269095227828411,84.5,1.4195069566578344,85.17333333333333,0.41354833118055534
46,47,0.05793880292796813,0.004464875339874037,84.85000000000001,1.8402898322456371,85.10000000000001,0.5555177764932451
47,48,0.06096182616825504,0.004383884342219683,86.41666666666667,0.7261006970264057,85.26333333333334,0.34988887124660106
48,49,0.0639549409963974,0.004924340315180748,76.45,13.282130853142503,85.40333333333335,0.35122009560324907
49,50,0.06694723339648373,0.005039531917273026,84.38333333333333,1.4096886969193654,85.35666666666667,0.2135935912480092


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_256_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.21928245259128706,0.07896445232755864,73.35,1.6283938917432288,69.89666666666666,0.7743527763379067
1,2,0.24332692886097862,0.07407361595710102,76.66666666666667,1.82132430451642,77.05333333333334,0.49100803342602295
2,3,0.2614623278646964,0.07156616316617698,74.05000000000001,6.832398310012869,79.50333333333333,0.44379675027601845
3,4,0.28051709669749847,0.0702222642432996,75.96666666666665,5.909643719285361,80.64999999999999,0.3216623488483907
4,5,0.2966919494043976,0.06903218269934422,79.18333333333334,2.074581617794031,81.39666666666666,0.24984439601924732
5,6,0.31170459807010514,0.06729730826516178,80.14999999999999,0.9806460455570425,82.17,0.201163283594853
6,7,0.32718307083348724,0.06576023178024767,80.53333333333333,1.2112894873737758,83.00666666666666,0.13021349989749734
7,8,0.3437714208985468,0.06499503441862403,77.0,4.142664199119526,83.36999999999999,0.2833137248116742
8,9,0.35764062676840846,0.065477670191436,80.13333333333334,1.7060350393692274,83.48333333333333,0.4431954672852874
9,10,0.371719639010053,0.06308982432441923,80.96666666666667,1.0118739491107023,83.85000000000001,0.4477350406955749
10,11,0.3888655565002,0.06103674588736382,78.9,3.95031644302074,83.93333333333334,0.3072819913731128
11,12,0.4042750907120182,0.06011847110153539,79.83333333333333,3.559104131972288,84.38333333333334,0.5600793594562223
12,13,0.4188659915869262,0.05866186277567569,82.48333333333333,1.5739193823770676,84.58999999999999,0.3062678566222694
13,14,0.4389050640311703,0.05596529284158658,80.81666666666666,2.0417857108151387,84.91333333333334,0.2651205176686396
14,15,0.4573854015352232,0.05427809589309803,80.38333333333334,0.9646530752325209,85.07333333333334,0.24225789747475598
15,16,0.4733576324225912,0.050411910724604415,82.68333333333334,0.8178562764256864,85.25666666666667,0.6727720432822867
16,17,0.49031219950090116,0.05109180816470481,82.48333333333333,0.7597514213361016,85.07333333333332,0.2852289528704188
17,18,0.5069633469240241,0.0512575615156769,83.03333333333335,0.2718251071716661,85.69333333333333,0.5202777036246068
18,19,0.5242908773088071,0.05388981564317697,80.58333333333334,2.6802777633836543,85.95666666666666,0.5906681715556485
19,20,0.5440359660817311,0.05059997061128559,82.95,0.9899494936611634,85.94333333333333,0.4220847729491719
20,21,0.565082778073026,0.0516217952166845,80.91666666666667,1.4704496666741893,86.29,0.31947874212013805
21,22,0.5831228980959893,0.05338125248885936,83.13333333333334,0.7442371187255351,85.92666666666666,0.3408160142299008
22,23,0.5987950109933252,0.05384939300274524,81.5,0.8031189202104465,86.18666666666665,0.3556527644893056
23,24,0.6170267344137279,0.05183282916595753,82.21666666666665,0.6407460928913683,86.21666666666665,0.09463379711051796
24,25,0.6362160413555228,0.052024531904631854,81.73333333333333,1.3066071415013105,86.40000000000002,0.5525094267672434
25,26,0.6583124412806787,0.04528838419123255,82.66666666666667,0.3399346342395238,86.48,0.3080043289739084
26,27,0.6753268760859736,0.04703499388798373,80.7,1.960867155112757,86.5,0.5479051012721057
27,28,0.6930743278656002,0.04527457427960881,81.66666666666666,1.2249716550008651,86.62333333333333,0.5438954147832318
28,29,0.7099484087208817,0.045810868186423416,81.41666666666667,3.1201851796897526,86.81,0.3335665850571195
29,30,0.7276693220080714,0.045474321816132354,82.3,1.8748333259252647,86.84333333333335,0.2613214283002679
30,31,0.7499456437823345,0.04466179873413159,83.53333333333333,0.8024268744807175,86.93666666666667,0.10873004286866567
31,32,0.7713366595814941,0.04620785737661106,81.28333333333333,1.7518244457961232,87.06333333333333,0.21822516404444262
32,33,0.7936753089858603,0.045292001247545996,81.91666666666666,1.1848581724784113,87.10000000000001,0.3153833646003933
33,34,0.8176082654795848,0.049452821508784287,81.60000000000001,3.6393680770155683,87.13333333333333,0.06847546194724204
34,35,0.8387513291727823,0.054623647464643266,81.11666666666667,0.7145317036742005,86.92333333333333,0.39541820336898453
35,36,0.8619406200503578,0.05527278670907792,81.78333333333333,1.6814345726855446,87.17,0.18184242262648254
36,37,0.8862811836540208,0.0592679416055888,81.75,1.0416333327999818,87.20666666666666,0.13123346456686266
37,38,0.9080411509381108,0.06175793404373851,81.73333333333333,2.188733779050246,87.22666666666665,0.468638690487907
38,39,0.9285110425728735,0.06368889365680457,82.86666666666666,0.7898663740715178,87.52,0.51192447359612
39,40,0.951065990373567,0.06479245702901187,82.45,1.7454703282114765,87.44666666666666,0.5208539995899938
40,41,0.9745005997377865,0.0671971673998716,82.99999999999999,0.6013872850889584,87.54666666666667,0.28003967972810784
41,42,0.9969427808342101,0.07011513975197602,82.60000000000001,0.7427426651719079,87.52,0.32690467519854444
42,43,1.0171599402123261,0.07019266104982418,81.10000000000001,2.5990382836734023,87.46333333333335,0.6589048152469069
43,44,1.0454614916037006,0.07585757515141678,83.10000000000001,0.24832774042919203,87.35333333333334,0.2000555478416466
44,45,1.069638784881831,0.07559235066577534,78.39999999999999,3.6769552621700474,87.57666666666665,0.7687796968067097
45,46,1.091203560411181,0.07597402122864629,78.96666666666668,3.858828261992949,87.70666666666666,0.5249973544906854
46,47,1.1135091221724223,0.07736361208963805,83.08333333333333,0.6249444419750909,87.73666666666668,0.3774770044504603
47,48,1.1344211286314496,0.07785516989051271,74.46666666666665,1.7983016679325223,88.02666666666669,0.3514098588384942
48,49,1.1571407204333153,0.07873193593370932,82.93333333333334,1.04109984578276,88.17,0.3753220839048373
49,50,1.1818952457829097,0.07696068944732685,74.08333333333333,6.515409085817674,87.94666666666667,0.4908722395446242


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_256_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.963212861975126e-07,2.563153110360933e-07,57.366666666666674,4.321715194482653,56.29999999999999,1.4791213608085063
1,2,2.364680692330168e-06,8.444427575306051e-07,53.13333333333333,3.0758016118656863,54.05666666666667,2.935147166478862
2,3,4.280152114861957e-06,1.6574118662428118e-06,53.93333333333334,5.07564993101595,52.63666666666666,3.0870626095943625
3,4,7.077596170326552e-06,2.28975965139199e-06,54.9,5.867850259393693,54.220000000000006,5.486498579847322
4,5,1.191222489828745e-05,3.9074358956391435e-06,56.333333333333336,5.372822556368507,54.423333333333325,4.993477968532777
5,6,1.9877912467120372e-05,7.696300064991342e-06,55.85,3.9579034854326602,57.71,6.460531453887263
6,7,3.4577218650061555e-05,1.9065087267987278e-05,63.83333333333332,5.601388716698344,61.916666666666664,6.109884523367764
7,8,6.169333819332813e-05,3.978739394088995e-05,72.13333333333333,4.901757054589938,67.67666666666666,4.620983541291712
8,9,0.00010971750451573546,7.510083806211188e-05,75.06666666666666,2.644911256650314,73.52,2.5696822112212017
9,10,0.00021950086189919519,0.00016244224888968583,78.55,0.8831760866327876,76.48,1.5428761021762767
10,11,0.00041996788274673334,0.00029950066253892413,79.85000000000001,0.9416297927883702,78.28666666666665,0.7519899526515551
11,12,0.0007721033453698334,0.00045658689349257586,81.26666666666665,0.5792715732327551,79.11333333333334,0.6993965653015165
12,13,0.0013467134829871332,0.0007206204365055443,76.98333333333333,6.533545914908855,79.87,0.4115823125451327
13,14,0.0020343557728376665,0.0009400589513692553,80.58333333333333,1.8372685039360892,80.44666666666667,0.5041384289612837
14,15,0.0029044504015994003,0.0011638641091595843,82.18333333333334,0.6342099196813475,81.00666666666667,0.35555902776082554
15,16,0.003996357211569734,0.0013985211334779923,81.64999999999999,1.6718253497300481,81.25666666666667,0.19362047641943472
16,17,0.0051134323496721,0.0016444891871394592,80.58333333333333,2.1339842756892295,81.69,0.13928388277184
17,18,0.0064424227608825,0.0019037097191453626,82.14999999999999,1.1313708498984787,81.87666666666667,0.15691469727919657
18,19,0.007994793400037567,0.002269717284561897,82.76666666666667,0.802426874480713,82.15333333333332,0.34922135609890226
19,20,0.009648224766369,0.0024625251091428485,78.01666666666667,3.8571002349202965,82.19,0.4656894530335267
20,21,0.011345341911619967,0.002627513976170806,81.21666666666665,2.9822623776067854,82.61666666666666,0.3320977098519191
21,22,0.013229795170773967,0.0026669704439214663,79.23333333333333,2.7173312070649174,82.86666666666667,0.2117125934426753
22,23,0.015098262658682299,0.002990478966560789,83.35000000000001,2.5009998000799563,82.97333333333334,0.2737801226450757
23,24,0.016997080320160233,0.0031060763631109963,80.35000000000001,1.6648323238893055,83.18333333333334,0.40532565782206764
24,25,0.0189639451379177,0.0033342620840018026,82.14999999999999,2.6891758340924174,83.14999999999999,0.032659863237108344
25,26,0.02087622628595213,0.003513054503601164,77.7,2.2861904265976305,83.22666666666667,0.2653718564999376
26,27,0.022945925425914237,0.003797211567124204,83.06666666666668,1.200231459159258,83.46,0.14854853303438012
27,28,0.025085913977545334,0.004084560700420852,83.66666666666667,2.2395436042987766,83.46666666666665,0.1433720877840472
28,29,0.027363643211505705,0.0045141472815969485,81.36666666666666,2.5460208605237704,83.58666666666666,0.16539514973407135
29,30,0.029445659386707335,0.004593970487431114,83.44999999999999,2.432077301403062,83.71,0.1930457631409369
30,31,0.03165477097404806,0.004748432806489638,84.60000000000001,0.47081489639418694,84.00666666666666,0.2295406040091577
31,32,0.03370467174989957,0.005108817272077243,85.06666666666666,0.5071708018234261,84.21666666666668,0.27402351886086224
32,33,0.03591131879090733,0.005314218887998667,83.25,1.189537725337029,84.27999999999999,0.20607442021431657
33,34,0.03833151826342523,0.005568930851406821,83.81666666666666,0.4365266951236194,84.20333333333333,0.09741092797468637
34,35,0.040648583356861834,0.0056260137415672165,83.41666666666667,1.4974051630144185,84.51666666666667,0.22291004663067573
35,36,0.04316937499647886,0.005613199668178382,84.68333333333332,0.7728015412913127,84.58999999999999,0.1314026889628495
36,37,0.04561135060139596,0.005911773380735757,81.2,3.674914965002592,84.50999999999999,0.1423610433604131
37,38,0.04820811931051466,0.006041060475063052,84.0,1.8142950880897701,84.74666666666667,0.3256105376400219
38,39,0.05094164979947403,0.006438457459443179,84.58333333333334,0.9104333522498472,84.85000000000001,0.23423634787681408
39,40,0.053905928123371305,0.006726447130225211,84.13333333333333,1.2425332546410572,84.94333333333333,0.2503774927761861
40,41,0.0568459395278793,0.0070230576922986196,81.16666666666667,1.855771777156043,85.22333333333333,0.3523571420527146
41,42,0.05972298146756933,0.007474175180006702,85.61666666666667,0.32998316455372734,85.27666666666666,0.22808380526074562
42,43,0.0625534747940648,0.007753998739365108,82.06666666666666,3.8678877382307206,85.29,0.4304261454264505
43,44,0.06511195607267202,0.007862102407159387,85.0,0.6683312551921179,85.30000000000001,0.34068558329736603
44,45,0.06787863268926532,0.007985946077544936,85.10000000000001,0.7359800721939808,85.35333333333334,0.22895899681432505
45,46,0.0706894951594663,0.008066748459592788,82.93333333333334,4.23129872366498,85.51333333333334,0.4054901012629334
46,47,0.0736641513539464,0.008157898693264344,84.7,0.4636809247747854,85.48333333333333,0.16937794687883145
47,48,0.07660115042328583,0.00820366933778348,85.01666666666667,0.5906681715556485,85.75333333333333,0.2456736769691805
48,49,0.07969200080024794,0.008689679530433913,84.39999999999999,1.7354154161660147,85.86666666666666,0.4246043910381642
49,50,0.08303682967039554,0.00878118474661766,86.14999999999999,0.6363961030678967,85.85333333333331,0.26787227470485514


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_512_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0014471335810299,8.890799388210928e-05,76.39999999999999,6.863308240200201,73.69333333333333,0.7237095795659714
1,2,0.003819500842725466,0.0002583163997362639,81.76666666666667,1.8530755216366408,80.36,0.16062378404209
2,3,0.006785931783490767,0.0003181496041642338,83.9,0.9119576013536267,81.07,0.11518101695447301
3,4,0.009831709109938766,0.0004942085905766715,76.06666666666668,8.59402247042805,81.92999999999999,0.255081686262793
4,5,0.013027083745990932,0.0004613640784758162,82.96666666666667,2.0043009310535713,82.61,0.2174089847882716
5,6,0.016740543329216265,0.00078488527353023,79.3,4.229066090758099,82.73666666666668,0.2663748403200963
6,7,0.020166709799750535,0.000783637647670756,81.91666666666667,2.287769413400068,82.80333333333334,0.24850665092821506
7,8,0.024115420329159063,0.0009238095939150272,79.13333333333333,1.8521758975744058,83.50666666666666,0.17782638224465605
8,9,0.02802670608919273,0.0009042398583348471,82.5,3.7830763495687885,83.70333333333333,0.20237478982213883
9,10,0.03250611234055247,0.0010075878056454008,83.88333333333334,1.7796691327946979,84.09666666666666,0.2269116323349
10,11,0.03672804842508367,0.0011221173580669083,81.1,3.131559781748809,83.96666666666665,0.06944222218666626
11,12,0.04175712888347519,0.0009133306649064999,73.01666666666667,4.916355922383527,84.49,0.294392028877591
12,13,0.0467467363265478,0.0008384044052252231,85.83333333333333,0.2013840995599114,84.49,0.20704266871026114
13,14,0.051344043440769836,0.0014710667102597317,83.5,1.5753306531222826,85.10666666666667,0.10873004286866336
14,15,0.05574065552154273,0.0015158848061469236,85.39999999999999,1.2131226923385245,85.13333333333333,0.09392668535737078
15,16,0.060387835813610936,0.0015707719474961491,82.89999999999999,1.854723699099143,85.25333333333333,0.233428552000155
16,17,0.0656609769310788,0.00114481217109003,83.2,2.164871050817265,85.39666666666666,0.10873004286866336
17,18,0.0713177647140257,0.0011109354777333119,86.16666666666667,0.6561673228343176,85.87333333333333,0.1851725921644114
18,19,0.07788347600298634,0.0015623557554987496,85.03333333333335,0.7728015412913086,85.82333333333334,0.2389328124994306
19,20,0.08307319389706613,0.001937658460396317,84.69999999999999,2.491318258807303,85.57333333333332,0.21545816814923327
20,21,0.08955158746379448,0.002251256284400311,85.46666666666665,0.945456973578855,86.03000000000002,0.27580186124583517
21,22,0.09606614683652574,0.0031773963038844136,79.96666666666667,5.205979468094574,85.96666666666665,0.3162629004834785
22,23,0.1019313453836207,0.003118598839543319,86.56666666666666,0.6956212251569748,85.97666666666667,0.1862495339293266
23,24,0.10810521318932624,0.003224542071800388,85.2,1.5689699381016418,85.95333333333333,0.19293061504650383
24,25,0.1147657767829336,0.0033251455438514177,85.53333333333332,1.2465507967543423,86.20333333333333,0.18553226733433914
25,26,0.1209981866728958,0.003625129785201769,78.86666666666667,6.635301215636127,86.52333333333335,0.19362047641943245
26,27,0.1277842557666148,0.004061519488948829,80.88333333333334,6.3887053113722105,86.32000000000001,0.4521799051999874
27,28,0.1351845175220531,0.0037444799948676212,81.08333333333333,6.7528183416670995,86.15333333333335,0.21638443156156287
28,29,0.1422763147344428,0.0038770029087255,83.96666666666665,1.6883588349505485,86.45666666666666,0.5563172556095023
29,30,0.14957919542862394,0.003079788568195984,85.93333333333334,0.6599663291074422,86.71666666666665,0.10208928554075125
30,31,0.15817874891546016,0.002532464554347708,83.7,1.3490737563232047,86.8,0.27313000567495477
31,32,0.16611362486742862,0.0030303757315904337,81.98333333333335,5.327496806401881,86.56666666666668,0.24608038433722634
32,33,0.17358835460347513,0.002736797297656382,82.25,4.373976070655474,86.75333333333333,0.15084944665313363
33,34,0.18253923912876793,0.0032947472386686697,81.8,2.0153577019146445,87.07333333333334,0.14290634073483777
34,35,0.19120460512059445,0.0019173485651567156,81.55,2.83107753337841,87.15333333333335,0.3681787005729109
35,36,0.19848150916538806,0.0017901993503874275,86.10000000000001,0.5354126134736387,87.0,0.09273618495495646
36,37,0.2068169052795461,0.0008212527479575106,86.60000000000001,0.24832774042918823,87.12,0.07071067811865074
37,38,0.21453304112912078,0.000883432906092608,83.23333333333333,3.357661223067167,87.30333333333333,0.32355662392986206
38,39,0.22309256237649366,0.0010443456265320547,80.76666666666667,3.2262809686834286,87.17000000000002,0.13952299690971043
39,40,0.23086231105106034,0.001038216448115898,85.26666666666667,0.5312459150169788,87.11,0.2963106478005792
40,41,0.240548795329135,0.0014265343725563973,86.18333333333332,0.8965985104208537,87.19666666666666,0.07318166133366447
41,42,0.24978500500820486,0.001952146455445209,77.14999999999999,6.551462940951945,87.37333333333333,0.45146674542232507
42,43,0.2597298735087724,0.002382234602472899,83.26666666666667,3.395176316809223,87.41666666666667,0.1677961726487048
43,44,0.2695302952570364,0.0019327067579426194,85.66666666666667,0.4403281604541025,87.71999999999998,0.259615099714947
44,45,0.2791983013389295,0.001724886676650202,86.16666666666667,1.157823628863896,87.59333333333332,0.21234144411510486
45,46,0.2888035054409031,0.0018111745176298563,86.0,1.8748333259252647,87.56333333333333,0.33509534298298865
46,47,0.29998529580577443,0.00039981406562556587,85.96666666666668,1.1578236288638917,87.78000000000002,0.2709243436828855
47,48,0.3100188492250777,0.002033020571481693,85.31666666666666,2.343193452439549,87.57000000000001,0.04242640687118776
48,49,0.3195647242003123,0.0021237668317048413,85.7,0.9652288157046874,87.82000000000001,0.44639295095987797
49,50,0.33003778069509543,0.0025168293120741924,78.3,8.396527059842462,88.26333333333334,0.10402991022884422


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_512_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.175905691729942e-07,3.1585444783877e-08,56.28333333333333,8.885975216910944,53.65,5.161879502661798
1,2,9.385382732442993e-07,3.096812659859002e-08,63.216666666666676,8.20917508374353,56.656666666666666,3.8613670578637787
2,3,1.5892237054707088e-06,5.317629409428872e-08,59.65,7.487433917348898,62.04333333333333,8.46761805678288
3,4,2.515354617438672e-06,2.268152887750266e-07,52.76666666666667,2.007209228976614,55.88333333333333,4.1990660337217305
4,5,3.769746515665608e-06,1.848346965782157e-07,52.25,2.2653182263573193,51.23,0.904101764183659
5,6,5.759865878064891e-06,3.5895503635043206e-07,50.71666666666667,0.507170801823431,50.93000000000001,0.720324001173546
6,7,8.676400356774613e-06,3.256145840564547e-07,53.166666666666664,4.09559383836934,52.166666666666664,2.17042750525226
7,8,1.2979980893726382e-05,4.765454786383569e-07,57.199999999999996,6.042488449857942,55.51666666666667,5.8158939314796845
8,9,2.0635315305411973e-05,1.3417276313022637e-06,64.78333333333333,9.304509062217573,60.01333333333333,6.939309924064659
9,10,3.370286917853208e-05,6.092168289788297e-06,70.63333333333333,3.893869826049942,66.16666666666667,6.392862339272516
10,11,6.626485004326776e-05,2.6252152214185062e-05,74.55,2.0992061991778335,72.67666666666666,3.0593717583117517
11,12,0.00013512301575109014,5.424765833439091e-05,78.16666666666667,1.3603512618274614,76.16666666666667,1.5762895955023306
12,13,0.00030183186388020003,0.0001038039521272499,80.18333333333334,0.2896357866163744,78.11999999999999,0.8924498118475163
13,14,0.0006091299447253334,0.000222125618920878,80.7,0.4546060565661923,79.19333333333333,0.41667999978667103
14,15,0.0011004199016197334,0.0002957525720195403,81.45,0.2121320343559589,80.29666666666667,0.43207509635350194
15,16,0.0018512038121355334,0.0005093746693195817,82.05,0.3082207001484544,80.92999999999999,0.26419689627245485
16,17,0.002759605553485367,0.000575694272570074,81.55,1.1518101695447323,81.20666666666666,0.0418993502999191
17,18,0.0038545041046111335,0.0005665777056088403,81.56666666666666,2.0981473309141565,81.81666666666666,0.24143091949641995
18,19,0.005155474188715766,0.000620955532992342,80.51666666666667,3.865732645810998,82.15666666666667,0.10338708279513689
19,20,0.006613951892356067,0.0007702777200573779,83.16666666666667,0.2624669291337253,82.55,0.4079215610874252
20,21,0.008239873258192467,0.000836044165662151,82.69999999999999,0.6683312551921115,82.76666666666667,0.1357284871433476
21,22,0.0100937641121614,0.0010958412486729698,79.98333333333333,4.2320864305393835,82.88333333333333,0.29488227406128903
22,23,0.011947730869696,0.0011542752291915624,83.01666666666667,0.6956212251569742,82.91333333333334,0.09977753031397471
23,24,0.014196497272419,0.0013916912420188481,84.28333333333335,1.2498888839501818,83.24999999999999,0.10984838035522863
24,25,0.016630027761431666,0.0015202579648137696,84.51666666666667,0.3704351795148831,83.44666666666666,0.5221962168465901
25,26,0.018941579552300667,0.0017188660462070064,80.88333333333334,3.782488892544463,83.71000000000001,0.2041241452319315
26,27,0.021241691221945466,0.0018349585308738696,79.7,6.078788256442779,83.76333333333334,0.17969109295924635
27,28,0.023609668126949132,0.0017820283709642894,83.55,1.7682382946499826,83.72666666666667,0.28288199345703313
28,29,0.02611130228254523,0.001862033111227673,83.43333333333332,1.6853947773609483,83.99666666666667,0.21746008573733802
29,30,0.028627740362089732,0.0018463435639902452,82.80000000000001,1.0977249200050119,83.88000000000001,0.3532704346531096
30,31,0.031465972552269204,0.0018055876917356624,82.5,1.070825226947264,84.20333333333333,0.23921166824011936
31,32,0.0345158489344863,0.002217117771618053,83.16666666666667,1.1286668635558046,84.55666666666667,0.2976948474902149
32,33,0.0375082717602243,0.0027309764925873025,85.51666666666667,0.3681787005729109,84.33333333333333,0.2583709650010165
33,34,0.040500580492821237,0.002503094634306566,83.61666666666666,1.7050578354478831,84.69333333333334,0.14267289706022013
34,35,0.043782161194073736,0.002565919222538236,79.58333333333333,4.311676652481671,84.70666666666666,0.15923427883328273
35,36,0.0468937345032595,0.0024065115013662554,81.78333333333333,2.8706367857246504,84.7,0.401331118487799
36,37,0.049892785415088736,0.0021473428365663782,85.45,0.3240370349203943,84.75666666666666,0.2863952203201363
37,38,0.053016647344376035,0.002019885088248435,83.66666666666667,0.6128258770283415,84.63,0.4892851929090021
38,39,0.05593250322903013,0.0018457711397733426,82.21666666666668,2.948540128417601,85.07,0.15121728296285195
39,40,0.05914167191225134,0.0015534238398848034,83.39999999999999,3.2251614946645195,84.92666666666668,0.27776888874666167
40,41,0.06262210067471637,0.0015067951083181292,85.26666666666667,1.224971655000864,85.13333333333334,0.2503774927761833
41,42,0.06588703109161857,0.001326931890619376,84.18333333333332,2.0183876953868163,85.29666666666667,0.26960877005187545
42,43,0.06952130172104193,0.0011770402152017744,85.65000000000002,1.0801234497346435,85.52333333333333,0.3896437118987359
43,44,0.0731232052823977,0.0010149163509982025,81.11666666666667,4.637587974607298,85.66333333333334,0.21561282171728705
44,45,0.0764971631245904,0.001068878486822525,85.7,0.9201449161228187,85.14,0.1451436070471834
45,46,0.07995253465076076,0.0010414819168224178,84.93333333333332,1.6739839372652994,85.57333333333334,0.2332857094256367
46,47,0.0835297392720622,0.001010487648061358,73.89999999999999,9.52269219636268,85.57,0.47860909588793
47,48,0.08772686345587204,0.0015851974356042439,86.25,0.33416562759605717,85.92,0.18055470085267816
48,49,0.091984926629099,0.001555661255442241,84.14999999999999,2.581020470020854,85.70333333333333,0.28452689777164364
49,50,0.0960286412708475,0.001801948819968069,84.2,2.383624690815792,85.83,0.2453568829277108


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_512_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.8695579732373645,0.3757136451734367,78.68333333333334,2.372176684444525,71.78666666666668,0.05249338582674158
1,2,0.8969155546322606,0.36905006335408813,79.76666666666667,1.6177831196493013,79.15666666666667,0.33717782977071525
2,3,0.9208212000296431,0.3629546614654914,77.5,3.082207001484488,80.83999999999999,0.40323690307312093
3,4,0.9436208547947681,0.35917182009069326,81.03333333333335,0.8720983634634072,81.99666666666666,0.37205137040766106
4,5,0.9678659571441477,0.35807871078868103,79.18333333333334,2.554190456659195,82.59666666666668,0.22895899681432505
5,6,0.9926240512793667,0.35022817856087307,80.41666666666667,3.0868898407440666,83.17666666666666,0.19938795238317647
6,7,1.0199319128290123,0.34603011012432905,76.9,4.899149586067632,83.76333333333334,0.08956685895029812
7,8,1.0461222306923332,0.3411843754045532,74.43333333333334,4.228737662970152,84.08333333333333,0.2948822740612839
8,9,1.0755648556178858,0.3365340485189732,82.58333333333333,0.45521667612492034,84.56666666666666,0.20741798914805287
9,10,1.1003351788627767,0.33466726895365484,82.83333333333333,0.9568466729604886,84.64,0.5717225434305259
10,11,1.1270984115288254,0.33319698195611563,81.0,4.163131833928241,84.93666666666667,0.21545816814923321
11,12,1.155429326983357,0.3347558522545678,77.76666666666665,3.3282461180360743,85.23,0.6642790578263501
12,13,1.1821727019021842,0.3292114774064769,83.03333333333332,0.24944382578493296,85.18,0.3691431519975208
13,14,1.2088874323275034,0.3252861524124198,83.31666666666666,0.20548046676563317,85.7,0.7576718726907298
14,15,1.2365212218049348,0.32499474586809585,83.3,0.5715476066494064,85.49333333333334,0.41707979518978866
15,16,1.2652213385115934,0.3246201292028324,77.96666666666667,0.7919736247011203,85.36000000000001,0.621128006130785
16,17,1.2943125922291228,0.3220625858408947,80.66666666666667,2.7031874189967313,85.45,0.04966554808583937
17,18,1.3274886329887654,0.3150720713905908,79.08333333333333,3.986714046541192,85.68333333333334,0.4722522866246621
18,19,1.3566476207142817,0.31318217690336797,77.10000000000001,8.103085831953155,85.92333333333333,0.48334482744953255
19,20,1.3843801368430075,0.31223505516868777,83.06666666666666,0.1649915822768632,85.58999999999999,0.5791372894228031
20,21,1.4140004211672974,0.3111356006236401,82.64999999999999,1.408900280360538,86.34333333333335,0.3175251521096003
21,22,1.4444518584510286,0.3096374625771187,84.31666666666666,0.5421151989096892,86.42333333333335,0.29044027881056006
22,23,1.4760882350421636,0.30757205811111754,81.73333333333333,3.7448483132016057,86.07666666666667,0.4089281382128432
23,24,1.5047410364986558,0.30549080128157186,83.56666666666666,1.1301425672109848,86.56333333333333,0.11025223605694566
24,25,1.5362865250827884,0.3045933275425924,83.39999999999999,1.6512621435334387,86.80333333333334,0.31201851796897706
25,26,1.5697623461929169,0.3029176312624777,83.26666666666667,1.8130698337963218,86.68333333333332,0.1575506973079565
26,27,1.6049462068250928,0.30202315520696144,84.46666666666665,0.047140452079107185,87.13666666666666,0.28755675768252903
27,28,1.6393940412606112,0.301060849292965,84.35000000000001,0.28577380332470115,86.99666666666667,0.2174600857373351
28,29,1.6827267401069814,0.294259078397403,81.78333333333332,0.11785113019776462,87.07666666666667,0.5431594813884952
29,30,1.72348686728685,0.29458314911567446,83.98333333333333,0.5249338582674549,87.02,0.11430952132988294
30,31,1.7645252742209383,0.2903507808052851,81.88333333333333,1.359125535858341,87.07333333333332,0.40843876189978007
31,32,1.8004768109514568,0.28878187847367254,80.61666666666666,5.3808817947329874,86.52333333333333,0.32065904356843333
32,33,1.848435045926821,0.27108022473614324,82.68333333333334,0.24608038433722637,87.16666666666667,0.2503774927761833
33,34,1.8905427319471355,0.2613669094105712,84.61666666666667,0.6944222218666565,86.82,0.4510727953076523
34,35,1.9329832887573606,0.25684343916537355,74.51666666666667,1.207154597482125,86.92999999999999,0.5748623023530652
35,36,1.9863342028434532,0.2631892587349742,82.60000000000001,1.5984367363145773,87.07000000000001,0.6299735444180741
36,37,2.036683645254016,0.25695800855162404,75.75,6.21543776951122,87.36666666666667,0.18803073034894058
37,38,2.0774236295802337,0.2531585829811848,80.2,4.388811532370308,86.95333333333333,0.14659088951530724
38,39,2.1189934628428335,0.2556453340364537,83.91666666666667,1.5897239452880645,87.42333333333333,0.12229290885229732
39,40,2.164649719750864,0.2555181022380346,74.25,10.685582186603904,87.33333333333333,0.10274023338281657
40,41,2.2141505073341867,0.24539444356880646,79.83333333333333,4.190730511763102,87.06333333333332,0.5724993934979796
41,42,2.264504446124036,0.24554571557346425,84.86666666666667,0.7027722880769378,87.34333333333332,0.09030811456096591
42,43,2.3093168061011142,0.24497329627538056,80.16666666666667,1.655462338911868,87.41666666666667,0.5349350947129534
43,44,2.358938375707945,0.24826623178076454,83.3,0.803118920210457,87.25,0.10984838035523035
44,45,2.4034846442571856,0.24498598901386698,84.21666666666665,0.532812245438193,87.25333333333333,0.05312459150169547
45,46,2.4512856773167107,0.2500135518001118,83.91666666666667,0.5169354139756887,87.63999999999999,0.6528399497579859
46,47,2.5029803883978428,0.2550412890341115,77.5,8.912911982062873,87.37666666666667,0.267124606795323
47,48,2.562361689655166,0.24293686310214785,83.53333333333332,1.3474255287605181,87.42333333333333,0.292612751298067
48,49,2.613288013281293,0.24500949127410626,81.91666666666667,2.1292930490866846,87.57666666666667,0.34883934538536204
49,50,2.6592120898459832,0.2524652597472539,83.86666666666667,0.3566822426505488,87.66666666666667,0.5429753421862005


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_512_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,1.2030172521356801e-06,3.6024083064211826e-07,56.31666666666666,8.89778374403174,52.099999999999994,2.6851567303728574
1,2,3.042379427420319e-06,9.497193306321631e-07,50.11666666666667,0.1312334645668627,51.73333333333333,2.346036847299908
2,3,5.9886343370855275e-06,1.7624095346464004e-06,50.1,0.14142135623730817,50.06,0.07118052168020655
3,4,1.0949326574641832e-05,3.7062439225860495e-06,50.75,0.6123724356957945,50.26333333333333,0.1837268503936096
4,5,1.9405164951332593e-05,6.807618951888016e-06,54.45000000000001,2.7613402542968153,53.00666666666667,3.020665857426507
5,6,3.638768227063721e-05,1.3767554517515e-05,63.81666666666667,7.992322705085314,59.02333333333333,6.217536132227586
6,7,7.878171565883211e-05,4.638045010075727e-05,74.60000000000001,3.122765868051374,67.60666666666667,5.851958836340377
7,8,0.00016062711731737464,0.00011007569929369781,78.53333333333335,0.12472191289246395,75.38333333333333,2.066661290315585
8,9,0.00035330185635179995,0.00025418823597302527,80.26666666666667,0.9568466729604821,77.81,1.2415313125330356
9,10,0.0006958866389048,0.0004638467779244645,79.05,1.386241922128552,79.35333333333332,0.5927525247146205
10,11,0.0012356467620239667,0.0006623734120686645,82.0,0.393700393700588,80.16666666666667,0.3655437350334737
11,12,0.0020276495137787,0.0006793831332367942,81.28333333333333,1.579205144649954,80.92999999999999,0.3059411708155657
12,13,0.003006324289993034,0.0006759272886872284,79.98333333333335,2.024982853150993,81.33999999999999,0.15297058540778283
13,14,0.004223916746910167,0.0007898588187820038,81.93333333333334,1.08192215780783,81.70333333333333,0.23976840677806416
14,15,0.005643800010795,0.0009009790084977381,82.73333333333333,0.5792715732327613,82.07666666666667,0.19154343864744655
15,16,0.007258370847016266,0.0009769838928417164,82.78333333333333,0.5792715732327551,82.31333333333333,0.12229290885229732
16,17,0.009029446579650833,0.001023826304372196,81.26666666666667,1.506283137025997,82.66,0.20215505600075107
17,18,0.010968482208650966,0.0012379820871586905,78.80000000000001,5.23943381165052,82.76333333333334,0.21913973218525046
18,19,0.012890156166495801,0.0011691030968216838,84.11666666666667,0.5661762583820977,83.07333333333332,0.14704496666741826
19,20,0.015142203931016798,0.0012009036549924445,81.0,2.346273641330012,83.14,0.26089589239132627
20,21,0.0174487275147374,0.0011557637232445205,84.43333333333334,0.3274480450731467,83.20666666666666,0.10656244908763822
21,22,0.020065072015845065,0.0014383552181366375,84.06666666666665,1.0077477638554004,83.36333333333334,0.06128258770283198
22,23,0.022750629826457768,0.001474173366199291,83.71666666666667,1.1834506984051159,83.39666666666666,0.11440668201153732
23,24,0.025651481466790638,0.002099133652139955,83.91666666666667,0.7487025815072079,83.83333333333333,0.1677961726487048
24,25,0.028401402768481965,0.0022529992234298197,83.93333333333334,0.3118047822311668,83.59333333333333,0.10077477638554312
25,26,0.03128723161236527,0.00263900884569805,82.93333333333334,2.5772509040103624,84.15666666666668,0.11897712198382657
26,27,0.0341889380300909,0.003023180571862873,83.38333333333333,0.9312476696466037,84.05333333333333,0.36371539545211007
27,28,0.03720465700613094,0.0032662431996655747,85.10000000000001,0.5671566509057864,83.96333333333332,0.06018490028422606
28,29,0.039975298764059496,0.00334744038770451,84.85000000000001,0.8041558721209905,83.92666666666666,0.06847546194724873
29,30,0.04301957003084093,0.003674419101496693,81.38333333333334,2.3453263217632547,84.23,0.19304576314093028
30,31,0.04628510326881394,0.0038683477925245033,83.80000000000001,2.1602468994692803,84.21333333333334,0.06548960901462109
31,32,0.04929438189626443,0.0041982340063716145,84.08333333333333,0.44969125210773586,84.71,0.035590260840105276
32,33,0.052425214298695004,0.004336307899487231,84.59999999999998,1.2027745701779164,84.92333333333333,0.2389328124994355
33,34,0.055539865340564175,0.004450121068795708,83.45,2.458658170628848,84.84333333333333,0.3271425105702754
34,35,0.05916514176370937,0.004683937521383247,83.10000000000001,2.596150997149432,85.04,0.06976149845484944
35,36,0.0629366440204966,0.005128434837389911,82.76666666666667,1.818576977260574,85.17333333333333,0.09672412085698201
36,37,0.06674376259913253,0.005250462190423238,83.21666666666667,2.2895899681432534,84.92,0.4673328578219145
37,38,0.07063340198114669,0.005334742026549764,81.11666666666666,2.187972171263205,85.25333333333333,0.20038851153585302
38,39,0.07448945796757271,0.005799753689240426,77.94999999999999,8.731933730089043,85.33999999999999,0.1981581859693554
39,40,0.07878287221806868,0.006791165459087982,85.31666666666668,0.9366014212151411,85.48666666666668,0.2641127705272053
40,41,0.08283940476328958,0.007472504964714263,83.5,3.741880097847429,85.65333333333335,0.3817794593159212
41,42,0.08712184726747418,0.007387384861713848,84.0,2.4589970855343957,85.56,0.2099206199177881
42,43,0.09152392952761539,0.00794607183466648,84.73333333333333,0.8259674462242613,86.00666666666666,0.2107657994605004
43,44,0.09631048438916773,0.007976985864596931,84.26666666666667,3.4108487050716416,85.67000000000002,0.1358921140709316
44,45,0.10055129678932433,0.008106044169725575,83.96666666666668,2.126159814208603,85.72333333333334,0.016996731711976285
45,46,0.10486454250134837,0.00834969699948258,85.26666666666667,0.5906681715556448,86.04,0.21602468994692078
46,47,0.10903352854009186,0.008930689289782747,81.51666666666667,4.802140726338156,86.11999999999999,0.3691431519975244
47,48,0.11362679108796818,0.009663914058308902,84.75,0.816496580927726,86.12333333333333,0.13474255287605102
48,49,0.11793953120171818,0.01018394004667691,83.18333333333334,4.58481794137516,86.00999999999999,0.29028721409436486
49,50,0.12283681754149796,0.011000327813564541,84.28333333333335,1.1182824131477513,86.07666666666667,0.07845734863960352


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_64_depth_10_init_He.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.0005907608381780666,0.0002390754667524697,73.21666666666668,1.2918548250050708,65.69666666666667,3.5001936454367155
1,2,0.0018118710972467335,0.00060738192972134,77.95,1.2355835328567113,76.13666666666666,1.4894368809124594
2,3,0.0036944157591499334,0.001068930293649993,75.98333333333333,6.468685251957228,78.83,0.8120344820264717
3,4,0.006119336131495299,0.0015578764792741537,76.71666666666667,3.0860798578275497,79.70333333333333,0.6219503374243197
4,5,0.008725113983760566,0.0019776747306469887,80.91666666666666,1.5547418506691788,80.33333333333333,0.5800191567717595
5,6,0.011953253846252265,0.002351081675959304,78.2,4.396210489349509,81.16,0.6205374015050739
6,7,0.014899827307923033,0.0028184723353921375,81.89999999999999,1.6628289148315918,81.58999999999999,0.4618080409289827
7,8,0.018079972487223032,0.0030744578817777707,78.85000000000001,2.946466810718673,82.13,0.4971921157862432
8,9,0.021609117876076,0.003444554393900232,79.41666666666667,5.388928980377788,82.22,0.3985808157283432
9,10,0.025107453853295464,0.0038905647843808662,79.39999999999999,3.278973416584325,82.67333333333333,0.45330882286680535
10,11,0.028633459200170668,0.00450587860348736,82.23333333333333,1.204390117675979,82.82333333333334,0.5557177541002525
11,12,0.03237277492093863,0.005010465193259979,80.88333333333334,2.3679573945116106,82.90333333333334,0.31372316175606474
12,13,0.035872712565405966,0.0055325218399709,82.06666666666666,1.3523641850067187,83.33999999999999,0.3244482495971656
13,14,0.03970569383317087,0.00653401442904804,83.14999999999999,1.9248376554920141,83.50333333333333,0.42664062420522675
14,15,0.043148651532465936,0.006879214989804483,81.81666666666666,0.624944441975087,84.02999999999999,0.34650637319775834
15,16,0.0469924744835614,0.007362711797554511,83.89999999999999,0.8602325267042605,84.0,0.3721110945224082
16,17,0.0505908363492368,0.007670844367934957,83.51666666666667,0.4027681991198201,84.19333333333334,0.2817011813172871
17,18,0.0542259289909565,0.007855921746381075,82.96666666666667,1.7523000757734297,84.40333333333334,0.249443825784933
18,19,0.0578749883634204,0.008180850055095343,80.13333333333333,4.977504952840885,84.24333333333334,0.17613126418163436
19,20,0.0618893836958932,0.008467985875791003,78.95,8.350249497270523,84.70333333333333,0.30269162892657214
20,21,0.0659410098392272,0.009230050187646775,85.10000000000001,0.4708148963941819,84.44,0.36914315199752235
21,22,0.06967282621788276,0.009471098225215569,83.36666666666666,1.5012957366518094,84.78666666666668,0.2805153986662561
22,23,0.07320537787675657,0.009935512494173834,84.76666666666667,0.8891319112232785,84.85333333333334,0.2842924941362742
23,24,0.0772620010072008,0.010361629929047005,83.91666666666667,0.31180478223116176,85.08999999999999,0.2824889378365093
24,25,0.08091916759085924,0.010228260549178638,85.03333333333335,1.1848581724784133,85.07333333333334,0.3564952859280015
25,26,0.0851234370160968,0.011413308054325945,82.69999999999999,2.708320512790166,85.21,0.3118760437524255
26,27,0.088809411677797,0.011928121701428636,83.91666666666667,1.247219128924647,85.45333333333333,0.36971460464646017
27,28,0.0930006083300563,0.012613129334271738,85.21666666666665,1.179218196753915,85.52,0.24179881444429657
28,29,0.0967412077429586,0.01302344763020466,85.55,0.3341656275960621,85.90999999999998,0.3073543015262114
29,30,0.10094833698713167,0.014036815723812716,83.64999999999999,0.7756717518813421,85.53666666666668,0.4392670663224756
30,31,0.10506542845578704,0.014117177465367328,85.11666666666667,0.9741092797468324,85.67999999999999,0.19510680835549052
31,32,0.1087723646461971,0.014076906627984918,84.91666666666667,0.6847546194724724,85.92666666666666,0.39415169104743536
32,33,0.11238877742449682,0.014163947138135116,82.05000000000001,1.9752636954762917,85.88999999999999,0.30243456592570134
33,34,0.11662940663475858,0.014889333960362005,85.13333333333334,1.6157213731196272,86.18666666666667,0.23456816114345727
34,35,0.12006698842002894,0.015072076033132618,84.21666666666667,2.4597877053834467,86.14333333333333,0.22050447211387983
35,36,0.12418873924533791,0.015527716648633661,84.39999999999999,0.6284902544988265,86.38,0.34880749227427577
36,37,0.12805619275983404,0.01574112355014977,84.33333333333333,1.4429907214608928,86.17333333333333,0.1649915822768632
37,38,0.132453549673042,0.015973811699338723,84.41666666666667,2.240659625100509,86.17,0.11518101695446765
38,39,0.13657235309709156,0.015990459579774952,85.46666666666665,0.6561673228343218,86.12,0.1801850900231935
39,40,0.1407837247661303,0.016573924851770207,84.95,1.1379806676741007,86.38666666666667,0.13274871834493585
40,41,0.14533538144166508,0.016540808673046015,86.10000000000001,0.7176350047203693,86.54333333333334,0.1800617178142572
41,42,0.14998948095070322,0.017859706650505656,85.80000000000001,0.6964194138592035,86.52666666666666,0.18553226733434441
42,43,0.15381905400587886,0.018224504136946252,85.7,0.5307227776030266,86.56666666666666,0.2701028610651075
43,44,0.15737043639497447,0.01854341161916116,85.2,0.22730302828309612,86.58333333333333,0.10208928554075125
44,45,0.1609819687393116,0.01848736365794632,83.71666666666665,0.5720334100576804,86.66333333333334,0.07717224601859925
45,46,0.16532592300198182,0.01878833806352734,84.68333333333334,0.7039570693980975,86.65333333333332,0.10208928554075869
46,47,0.16971620599977363,0.01896112785215075,84.80000000000001,0.8573214099741117,86.95333333333333,0.1189771219838312
47,48,0.17383978004750547,0.019241206222151093,84.96666666666665,0.6561673228343176,87.01666666666667,0.2904402788105613
48,49,0.1782511112326415,0.019451883048971268,84.05,1.4938763893531066,87.00666666666666,0.12657891697365356
49,50,0.18267653787809382,0.01926030255139526,85.96666666666665,0.5557777333511014,87.08333333333333,0.19754043186705647


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_64_depth_10_init_LeCun.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,4.366005489386566e-07,1.7431357974802085e-07,52.85,4.03050865276332,49.32,0.9829547293746548
1,2,8.693087222127834e-07,3.60884438897242e-07,55.46666666666667,4.165199741775764,53.076666666666675,3.7327946039871494
2,3,1.383153312726418e-06,4.970116482331363e-07,58.11666666666667,6.331710318354399,57.64666666666667,5.636555291625867
3,4,1.9789953264216354e-06,6.949602734337424e-07,57.9,8.258732751861308,57.24,6.6981241155017885
4,5,3.0645540364756835e-06,1.0053479406389525e-06,57.76666666666667,7.4139882804211545,57.56,7.637084958717341
5,6,4.459654018455921e-06,1.4238411961822143e-06,54.01666666666667,3.3937033197117006,55.52333333333333,5.880965529192936
6,7,6.109072016725792e-06,2.1268849315285392e-06,54.449999999999996,3.761870102311705,52.73,2.453663927001143
7,8,8.008829855276751e-06,2.8454337923275206e-06,54.15,3.609939981033848,53.653333333333336,3.8281181916039246
8,9,1.1423815582862167e-05,4.268377984557012e-06,57.21666666666667,6.091843362690441,54.65,3.7447652351872036
9,10,1.6096737471896786e-05,7.015421639312947e-06,59.53333333333334,7.945054366641483,57.34,6.038493189529986
10,11,2.3346037056548615e-05,1.192741012304945e-05,60.81666666666666,9.206006493347457,58.90666666666667,7.613765311737832
11,12,3.64074920238514e-05,2.3792248811479028e-05,63.383333333333326,10.43154936824929,60.81666666666666,8.533597652156379
12,13,5.330531011153627e-05,3.831211289744712e-05,64.05,10.657626377388164,62.75,9.946285738907763
13,14,8.227215792404957e-05,6.621146973551483e-05,65.66666666666667,12.179855864865106,63.839999999999996,10.638649663686962
14,15,0.00013923416775518462,0.00012690396546257977,67.81666666666666,12.70107169581458,65.13333333333333,11.274923010330884
15,16,0.00023990986669085934,0.0002338391835589062,69.23333333333333,13.707682355363929,66.63,11.991199550781674
16,17,0.00040670551818832655,0.0004222429175202965,67.73333333333333,12.548926470242607,67.73,12.67747871884101
17,18,0.0006300938443506051,0.0006620590403584378,69.43333333333334,13.77076210269021,68.26666666666667,13.054647533435064
18,19,0.0009210762888657622,0.0009572443674485942,70.71666666666665,14.688790132463446,68.77666666666666,13.38373722927278
19,20,0.0012983878869335577,0.001282061607396752,69.25,13.672417489237228,69.29333333333334,13.703005347570857
20,21,0.0017433079118753768,0.0016626854708632316,69.16666666666667,13.518279805096835,69.57000000000001,13.88953562938661
21,22,0.0022706329496031768,0.0021188821962216573,71.75,13.91300350990636,70.06333333333335,13.866084122378922
22,23,0.0029251430694977004,0.0026432423679897017,73.81666666666666,10.783500771497577,71.74000000000001,11.848158788042415
23,24,0.0036207135613545664,0.003145135372594718,74.71666666666668,7.018348966973804,74.43333333333332,8.50820127223662
24,25,0.004361628337303633,0.0036848532913627036,77.81666666666666,4.492277323981185,77.28000000000002,5.291143543696396
25,26,0.005230803495248133,0.00436061138662654,77.85,3.3436506994600963,78.64333333333333,3.594294862077336
26,27,0.006024485114014666,0.004846841939884198,79.81666666666666,1.705057835447881,79.36999999999999,2.7204533935847315
27,28,0.006961352850684868,0.005419913015624598,81.18333333333334,1.8006171781425997,79.97333333333334,2.039188291671195
28,29,0.007897962312232767,0.005815364281092369,81.14999999999999,2.831077533378416,80.44333333333333,2.034114604003966
29,30,0.0089320449926526,0.006150091634629567,80.95,2.516942589730646,80.85000000000001,1.690995761871294
30,31,0.010104240744535968,0.006494891204482563,81.64999999999999,1.9612920911140848,81.04333333333334,1.3815530713254862
31,32,0.011300130578886932,0.006863945947311594,80.8,1.6129682782580281,81.43,1.5431785379534027
32,33,0.012739999019704134,0.007399416541061147,82.19999999999999,1.7720045146669317,81.39333333333333,1.535020810571921
33,34,0.014162891991442501,0.007840957105201234,81.03333333333335,1.9400744544704693,81.73333333333333,1.702592794012187
34,35,0.015734233518278767,0.008394840676536404,82.66666666666667,0.9611913903530787,81.78666666666666,1.4169529122576918
35,36,0.017330817748613166,0.008720417237170762,82.28333333333333,1.215410310233637,82.0,0.8861527332614043
36,37,0.0187792578569649,0.0090671051616726,82.85000000000001,0.9201449161228186,82.28333333333335,1.3437344314343567
37,38,0.020365256016635202,0.009443810612807592,81.91666666666667,1.7824764296400122,82.53333333333335,1.3105300030479643
38,39,0.022120706238345833,0.009739418248358367,82.83333333333333,1.6644985898328484,82.51666666666667,1.209003262563374
39,40,0.02399268318178897,0.010093450978230207,80.61666666666666,3.549021774454981,82.70666666666666,1.125650429258077
40,41,0.02574372483576777,0.010329755788926946,83.63333333333334,0.8178562764256867,82.80666666666666,1.0507246176911493
41,42,0.027642056564775863,0.010674075261261287,83.41666666666667,0.9577171932372478,83.07333333333334,1.1701946656670208
42,43,0.029415906135175102,0.011048837559908004,81.76666666666667,1.675974011996871,83.24,1.0450837287031172
43,44,0.031359145078906796,0.011309792676542913,81.96666666666665,1.7465839675078765,83.34666666666666,1.2399014297739728
44,45,0.033436581075759135,0.01151768989769002,82.16666666666667,3.52167889254858,83.42333333333333,1.0573341740223656
45,46,0.03529028592438147,0.011662078096185009,83.25,1.987879942719544,83.54333333333334,0.9676202193468739
46,47,0.03723593791043043,0.011795254682487356,84.53333333333333,0.7813805446487335,83.53666666666668,0.953251744760471
47,48,0.039025337829639024,0.011963668568251032,83.68333333333334,1.1115554667022027,83.72333333333333,0.8494835032078203
48,49,0.041182860727109666,0.012122632034585188,84.14999999999999,1.0464224768228163,84.01666666666667,1.1354098623649274
49,50,0.04324930175053723,0.012206508942458793,84.51666666666667,0.4189935029992181,84.03666666666665,0.9477106919073781


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_64_depth_10_init_NTK.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,0.09311206913539088,0.07643030616255661,64.53333333333332,2.910994484517083,64.11,3.4496473249691313
1,2,0.09992583958308576,0.07662466659429275,66.43333333333334,5.979734293613906,70.24333333333334,1.7132879371417804
2,3,0.10702499386488783,0.07607626269466278,70.98333333333333,4.873283173476466,72.33,1.023751271875477
3,4,0.11344597464561039,0.07582180913916552,72.5,1.7781076082922218,74.10333333333334,0.669792671072342
4,5,0.11841856920992115,0.07486697838338019,74.18333333333334,1.5739193823770765,75.30000000000001,0.5132900414645406
5,6,0.12304578068842524,0.07434527772298309,75.35000000000001,1.557776192739716,75.74666666666667,0.8954080385810487
6,7,0.1276222486661572,0.07429167799450706,75.44999999999999,0.24494897427832127,76.64333333333333,0.5456698228375478
7,8,0.1328884363217896,0.07388745360377454,74.08333333333333,3.411337307013513,77.14999999999999,0.2772483844257181
8,9,0.1370151013664263,0.07376618547485315,76.53333333333335,1.8860599731244563,77.39999999999999,0.3950527390952593
9,10,0.1413789367592262,0.07315324870894045,76.91666666666667,1.146976702272355,78.01666666666667,0.31541859312490017
10,11,0.1448517305239472,0.07327856276587853,76.48333333333333,1.3912424503139518,78.47333333333334,0.308688984074406
11,12,0.14932903136046347,0.07260557912909088,78.53333333333335,0.5436502143433408,78.66,0.3990822805721416
12,13,0.15393067156400003,0.07247262125832604,78.63333333333334,0.611464544261472,78.83999999999999,0.5880476171195644
13,14,0.1577678320914188,0.07296870429706535,75.33333333333333,1.579732748143042,79.41333333333334,0.32252476218458415
14,15,0.1620188937230194,0.07273635179133757,77.16666666666667,1.280841737122725,79.53000000000002,0.5786766512195463
15,16,0.1660767078649924,0.0728634203053764,76.73333333333333,2.569154638311124,79.68666666666667,0.4538232646698044
16,17,0.17072712752426097,0.07424716513169764,76.78333333333333,4.05921448339728,80.18333333333334,0.5460362218347408
17,18,0.1765617775860815,0.07679111171550011,76.28333333333335,1.8295415333416791,80.06333333333333,0.44582009326135147
18,19,0.1816035506128708,0.07711698064143267,77.36666666666666,0.3472111109333254,80.41333333333334,0.4872599123899136
19,20,0.1874524512183715,0.07922914707154982,78.53333333333335,1.0569873330471964,80.39999999999999,0.48006943942169916
20,21,0.19227184690816346,0.0795200588236977,78.95,1.7554676489946142,80.64,0.5111425111127716
21,22,0.19679188638421366,0.07926536136273231,77.45,2.908894406242114,80.51,0.6451873113032145
22,23,0.20208859762729658,0.07944845961939422,79.10000000000001,0.8953584012375567,80.41666666666667,0.594100627466048
23,24,0.20722281339272527,0.08047122191034593,80.05000000000001,0.18708286933869275,80.74,0.28855964143772267
24,25,0.2116722918618019,0.0803954097435036,80.35,0.3628590176179576,81.12333333333333,0.43176639774561354
25,26,0.21696646386637897,0.07939134899849436,79.03333333333335,0.9489760563657826,80.93666666666667,0.4076218290959817
26,27,0.22269430373050955,0.08011752885504825,80.28333333333333,0.26246692913372954,80.98,0.34215006454283353
27,28,0.22844253953053215,0.0819698078665893,80.38333333333334,1.2690766547200967,81.31666666666668,0.4124991582482927
28,29,0.23421318939405186,0.08162937226137608,79.48333333333333,2.133984275689233,81.59333333333332,0.33993463423951914
29,30,0.23902296809332713,0.0811947576452211,80.55000000000001,0.36742346141747323,81.44,0.40274061131204747
30,31,0.2436016039850487,0.08097286717955074,80.71666666666665,0.5792715732327551,81.61666666666667,0.292270802890441
31,32,0.2497535288121087,0.08191132300909328,80.05,0.5930148958219136,81.77333333333333,0.5951097004381224
32,33,0.2546387249174474,0.08175784639302844,80.05,1.651262143533443,81.84666666666666,0.6670498898549871
33,34,0.259310287641672,0.08115743725445392,80.76666666666667,0.5542763049438618,81.95666666666666,0.46863869048790696
34,35,0.2654397396346207,0.08095411099943316,79.14999999999999,1.308306793786027,81.94666666666666,0.4518357617050178
35,36,0.2713914010155886,0.07989736649770866,76.19999999999999,1.74212513901843,82.08,0.46108567533593764
36,37,0.27741761379909763,0.08162242041633966,79.51666666666667,0.12472191289246902,82.00666666666667,0.383173879879911
37,38,0.283024674183723,0.08052819144960414,77.56666666666668,4.399684332110907,82.15,0.4164132562731387
38,39,0.2888371014566547,0.08048537859161106,79.16666666666667,1.9580318916935162,82.35666666666667,0.1915434386474529
39,40,0.2978902751737306,0.07979195279521947,78.91666666666667,1.6260039633681393,82.45333333333333,0.3282614134429382
40,41,0.3044390130782256,0.08082632802022713,79.56666666666666,2.524986248587417,82.54333333333334,0.25328946988683443
41,42,0.3107453464752267,0.08270830996650184,81.06666666666668,0.20138409955990474,82.29666666666667,0.42208477294917857
42,43,0.3148169906929164,0.08294958345259701,81.6,0.3535533905932738,82.48666666666666,0.411204193666466
43,44,0.32064372449177775,0.08211826274809582,80.85,0.28577380332470526,82.57666666666667,0.6007957685899222
44,45,0.325621731413827,0.08216462769141022,81.61666666666667,0.3274480450731406,82.69666666666667,0.31846855766656545
45,46,0.3306767464593095,0.08213028008979167,80.0,1.0984838035522755,82.61,0.5727710420985556
46,47,0.3351200427935641,0.08216830517842132,78.75,1.6678329252855832,82.83,0.4607240678178953
47,48,0.34135936061747413,0.08144048836863581,78.01666666666667,3.6047037172129546,82.62666666666667,0.3300841643513916
48,49,0.34590536538633465,0.08146168045163493,80.98333333333333,0.7191816336797101,82.76,0.41214884042863315
49,50,0.3511020044258026,0.08172700614960986,80.0,1.5641824275533438,82.84333333333335,0.30825674724524865


==> data/DNN_larger_epochs_50/privacy_accuracy_dynamics_width_64_depth_10_init_Xavier.csv <==
,epochs,kl_means,kl_stds,test_accs_means,test_accs_stds,train_accs_means,train_accs_stds
0,1,9.287738450806889e-07,3.353007881312995e-07,52.53333333333333,3.547377748265454,50.446666666666665,0.37240957142491665
1,2,1.995900673119007e-06,7.235581539390805e-07,55.65,7.7791387698125005,54.22666666666667,5.956208712110596
2,3,3.2190492128180735e-06,1.218905505307561e-06,51.48333333333333,1.923682810537009,54.43666666666667,6.1616033266963495
3,4,4.727798054324928e-06,2.246044301061113e-06,56.449999999999996,9.086345066453653,54.86666666666667,6.643539886402591
4,5,7.286707285289617e-06,4.510406043357733e-06,55.48333333333333,7.719276016714409,56.07333333333333,8.54659906369519
5,6,1.0839742132181659e-05,7.578476759507035e-06,55.75,7.435836648734738,55.423333333333325,7.49366992126614
6,7,1.6545789157626584e-05,1.3426420020178733e-05,54.333333333333336,5.235986588557649,55.48,6.610920258683104
7,8,2.5433457255164757e-05,2.340453672512256e-05,57.4,5.830523132618548,56.13333333333333,5.605701462697498
8,9,4.157947749452791e-05,4.2500096765086446e-05,61.65,8.237819290726563,59.44,6.831476170394409
9,10,6.25692055733215e-05,6.566716894746696e-05,64.16666666666667,10.22320345532108,62.870000000000005,9.156160039376042
10,11,0.00010006616374070723,0.00010932871549949583,65.25,10.850422418812398,64.87333333333333,10.638096112034749
11,12,0.0001626600683125523,0.0001881385889873581,66.81666666666666,12.005577407558908,66.26333333333334,11.55862256307193
12,13,0.00024322233176949574,0.00028923386199514807,67.93333333333334,12.73736847058903,67.07333333333334,12.07075069008644
13,14,0.0003572013071747649,0.00042692838259946044,68.33333333333333,10.6188773208638,68.11,11.558514898838284
14,15,0.0004998468326951465,0.0005890370723126565,72.48333333333333,8.716491394031332,70.78666666666668,9.261451770046037
15,16,0.0007164236125503709,0.000828327923603751,74.0,4.724404724407086,72.92333333333333,7.151695991550225
16,17,0.0010774061185089667,0.0011856059500596726,76.75,4.960510726393672,75.17999999999999,4.947504421422986
17,18,0.0014856379512080001,0.0015556106434308013,78.43333333333334,3.4269357870974,76.45,3.6609379490325558
18,19,0.0019693563177689334,0.0019104218491783707,76.75,3.5693136595149446,77.80333333333334,2.5306828239737134
19,20,0.0026223176964940663,0.0023104861995071327,79.98333333333333,1.7899410294445182,78.63333333333333,1.868623973825543
20,21,0.0033515043918644996,0.0027051407752791347,79.55,2.874311511765321,79.38666666666667,1.5554277725293275
21,22,0.004142351497558867,0.0030843992945894486,80.93333333333334,2.254378455854785,79.71,1.2579613136605865
22,23,0.0050375741425337335,0.0034823618404807286,79.46666666666665,2.0478986520062192,80.20333333333333,1.2976217562226025
23,24,0.006031862894157867,0.003850259928243411,81.83333333333333,1.4055445761538647,80.58999999999999,1.0527424503014333
24,25,0.0071605428651505335,0.004265237617772866,81.96666666666665,0.8984554647962382,80.88666666666667,0.9685843048261519
25,26,0.008556936362237434,0.004759244024665629,79.76666666666667,2.8075295585660736,81.22000000000001,1.0229369482035553
26,27,0.009835419654103334,0.0051710346070532485,81.73333333333333,1.961858529274954,81.49,0.9996332660864584
27,28,0.011121796775176466,0.005524093211210326,82.36666666666667,0.8369919686326474,81.69,1.0874741376235153
28,29,0.012452265542960932,0.005868644361214095,82.73333333333333,0.10274023338281658,81.98666666666668,1.0015432536285624
29,30,0.013851332563543733,0.006172662237052252,82.5,2.1122657661067796,82.09333333333333,1.0251937486261955
30,31,0.015294773425924132,0.006568219492167276,82.3,0.4415880433163898,82.43666666666667,0.9518169758706552
31,32,0.016834563503540765,0.006867013694559656,80.88333333333334,2.5147343575194774,82.56333333333335,0.709757392040095
32,33,0.01847694530718817,0.007195770481943114,83.89999999999999,0.6096447052723944,82.91333333333334,0.682658203072535
33,34,0.0202125006376893,0.007685708511151766,81.66666666666667,2.2694835437948377,83.01666666666667,1.0153926443609003
34,35,0.0219538953876446,0.007958212990977504,83.59999999999998,1.6062378404208972,83.04,0.8890444308357177
35,36,0.02367103816060433,0.008125775375974774,81.88333333333333,2.7824849006278933,83.23333333333333,0.7730602966277772
36,37,0.0253888495981421,0.008244128201355335,82.73333333333333,1.0442966798547046,83.40333333333332,0.8734732712313228
37,38,0.027132102344162096,0.008392204220531219,83.41666666666667,0.4836206042848963,83.59,0.6605048574133758
38,39,0.028844173873151763,0.008556105463415849,84.44999999999999,0.32403703492038777,83.70333333333333,0.760102332291884
39,40,0.030655744392391233,0.008711374294362985,83.63333333333333,1.5222424978373934,83.88666666666667,0.7920157125265176
40,41,0.032739777210709434,0.008910079396239773,83.3,1.0801234497346435,84.12,0.7446251853561411
41,42,0.034632255231437634,0.00909361728941888,84.2,0.7820912137766772,83.96333333333332,0.9917773047525434
42,43,0.036536791353938065,0.009229563992705534,84.08333333333333,0.6599663291074404,84.19,0.8533854150773058
43,44,0.0385506724479218,0.009394716371200606,83.68333333333334,1.01351971970072,84.23666666666666,0.7508809640830072
44,45,0.040614286385619536,0.009541053435165805,82.7,2.1988633427296,84.28666666666668,0.878837616147353
45,46,0.04266950603718983,0.009583725072183113,82.68333333333332,0.7553512795749812,84.57666666666667,0.9912057752499625
46,47,0.04477262289730124,0.009722515653504616,84.85000000000001,0.22730302828309615,84.48333333333333,0.7373978271974727
47,48,0.04687986505435787,0.00971739848811646,82.46666666666667,3.090127649287139,84.58666666666667,0.7272933077896108
48,49,0.048821934193085635,0.009886115618123076,84.3,0.489897948556631,84.53333333333335,0.6624365797736543
49,50,0.05106864880979453,0.01016637137882287,84.78333333333335,0.551261180284711,84.55333333333334,0.6876206964760606

